Searches for Continuous Gravitational Waves from Supernova Remnants in the first part of the LIGO-Virgo-KAGRA Fourth Observing run

We present results from directed searches for continuous gravitational waves from a sample of 15 nearby supernova remnants, likely hosting young neutron star candidates, using data from the first eight months of the fourth observing run (O4) of the LIGO-Virgo-KAGRA Collaboration. The analysis employs five pipelines: four semi-coherent methods -- the Band-Sampled-Data directed pipeline, Weave and two Viterbi pipelines (single- and dual-harmonic) -- and PyStoch, a cross-correlation-based pipeline. These searches cover wide frequency bands and do not assume prior knowledge of the targets' ephemerides. No evidence of a signal is found from any of the 15 sources. We set 95\% confidence-level upper limits on the intrinsic strain amplitude, with the most stringent constraints reaching $\sim 4 \times 10^{-26}$ near 300 Hz for the nearby source G266.2$-$1.2 (Vela Jr.). We also derive limits on neutron star ellipticity and $r$-mode amplitudes for the same source, with the best constraints reaching $\lesssim 10^{-7}$ and $\lesssim 10^{-5}$, respectively, at frequencies above 400 Hz. These results represent the most sensitive wide-band directed searches for continuous gravitational waves from supernova remnants to date.

==> data_products/ULs_BSD_all_targets.txt <==
f(Hz)	G189.1+3.0	G266.2-1.2	G291.0–0.1	G330.2+1.0	G353.6-0.7	G39.2-0.3	G65.7+1.2	G93.3+6.9
10.5	7.27196636560115e-23	5.5283493907459e-23	5.22297335831812e-23	6.00426848493244e-23	6.921623732373741e-23	8.91365219992455e-23	6.591809402072271e-23	5.14373150469028e-23
11.5	3.92070722253219e-23	4.1187865259420997e-23	3.88049766134018e-23	3.392700683079e-23	3.71475532467821e-23	5.07564160106506e-23	3.60953410067937e-23	2.9075622925845603e-23
12.5	1.69945099562267e-23	1.29755914710713e-23	1.2683783441193701e-23	1.33732923968405e-23	1.55092284852632e-23	2.14155680096306e-23	1.52460758865442e-23	1.27108902267771e-23
13.5	1.3234339159688901e-23	1.0012572092172999e-23	9.69599811938899e-24	9.86974583012233e-24	1.0868979754289501e-23	1.61823861493688e-23	1.23045788638913e-23	9.337335854813271e-24
14.5	1.05809524190108e-23	1.00375331194537e-23	9.567561068837771e-24	8.33269742787787e-24	7.67060148734451e-24	1.02621170878808e-23	7.98585358638992e-24	6.67170388790081e-24
15.5	6.1960640871934604e-24	4.76282182654938e-24	4.53894876849828e-24	4.45534790438859e-24	4.99467528385271e-24	7.43175277830189e-24	5.4131919878408004e-24	4.27217267885209e-24
16.5	5.00473318392044e-24	3.64255534942276e-24	3.38051223709555e-24	3.69992539736361e-24	4.54837945268661e-24	5.74664032842131e-24	4.37687499793637e-24	3.6421714435428e-24
17.5	4.31045929258958e-24	3.22538078624505e-24	3.29791797199214e-24	3.67785858203129e-24	3.75691460018879e-24	5.15013571503239e-24	4.00369581605393e-24	3.2247420851292e-24
18.5	2.89932956664121e-24	2.38554013920609e-24	2.12562391343945e-24	2.33941717741603e-24	2.6180967248660202e-24	3.59521742909295e-24	2.62529915203764e-24	2.24737326074926e-24
19.5	4.23548869325817e-24	2.51797241185052e-24	2.51376309408521e-24	2.8950614212626502e-24	3.28237083119496e-24	4.49322685952718e-24	3.10117065087304e-24	2.96603305053425e-24
20.5	1.71014480823244e-24	1.28145802559241e-24	1.3470802259486301e-24	1.45306619048074e-24	1.65423598288291e-24	2.26850653348088e-24	1.58754349963424e-24	1.26705090431332e-24
21.5	1.18545237819177e-24	1.25464203316971e-24	9.566903681290411e-25	9.22423402735281e-25	1.03826185056965e-24	1.50369551007329e-24	1.06621820884771e-24	9.08469711600349e-25
22.5	9.99282417838839e-25	1.06546482430929e-24	1.09307747462806e-24	7.7962677574716e-25	8.317087164993631e-25	1.2100856877246e-24	8.8114640975269e-25	7.388953067773311e-25
23.5	8.50389830512794e-25	6.4618791734549e-25	5.8430895416630305e-25	6.50918973954271e-25	7.3542263091272e-25	1.03001003915132e-24	8.082751935724551e-25	6.19936273109845e-25
24.5	7.86250772669464e-25	8.38256223628268e-25	7.02981896319422e-25	5.868909643593761e-25	6.53044116610303e-25	9.23545955948382e-25	6.96862050126256e-25	5.67198596743172e-25
25.5	7.46534981375197e-25	5.40357995687441e-25	4.9929911947134e-25	5.36898383539585e-25	6.159135759681591e-25	9.08282356676743e-25	6.2434831798441105e-25	5.364334431083e-25
26.5	6.6973202288905e-25	5.13146610888357e-25	4.7855834070151105e-25	5.22241276010301e-25	6.262717180545641e-25	8.20138290912919e-25	6.346526522449721e-25	5.253194095477821e-25
27.5	8.365444977683421e-25	6.245309532207811e-25	5.65751058698556e-25	5.37897676349232e-25	5.98633348456277e-25	8.39385248718958e-25	6.886161830457991e-25	5.714613279948751e-25
28.5	6.43277097910105e-25	5.9492231464875005e-25	5.108412268939571e-25	4.9777309314912e-25	5.07730415464813e-25	7.2518865234839e-25	6.09062020436791e-25	5.4463771280010105e-25
29.5	6.103126897644441e-25	5.35472498186105e-25	5.102782536573621e-25	4.31680569133112e-25	4.7199120082281e-25	6.54279546922914e-25	5.27716414086818e-25	4.300245742358861e-25
30.5	4.02565085776277e-25	4.1355896287216503e-25	3.85179934324656e-25	3.34169034161053e-25	3.3730199277862203e-25	5.21000653130115e-25	3.54251801428917e-25	2.76626412772787e-25
31.5	3.24216228124897e-25	2.4729987884924704e-25	3.30362768357884e-25	2.53765352891724e-25	2.7570692399163903e-25	4.14931673709054e-25	2.99494323859016e-25	2.43502841618262e-25
32.5	3.3342392897613802e-25	2.5918640674024503e-25	2.97920309388844e-25	2.49505353613074e-25	2.7767919345080403e-25	4.0310025496104003e-25	3.15918239563627e-25	2.4517857138094704e-25
33.5	2.99463938111478e-25	2.7562047045847803e-25	2.54969943805476e-25	2.14177435512492e-25	2.44350139561904e-25	3.39022431125625e-25	2.6158643397300603e-25	2.03239448784091e-25
34.5	2.6777243528961e-25	2.62280916301069e-25	2.45570731906692e-25	1.98596292654211e-25	2.20538445901053e-25	3.0972054585354904e-25	2.23138992349499e-25	1.92210949167999e-25
35.5	2.55318442759092e-25	2.7769392092077603e-25	2.6074688763603604e-25	2.0028958483358102e-25	2.20525741271366e-25	3.4913307399510203e-25	2.5445199334093303e-25	2.04656813028888e-25
36.5	2.1697821683069904e-25	1.7239520289174101e-25	1.5163587285208801e-25	1.5894291704346702e-25	1.87832670492699e-25	2.78013581651166e-25	2.04965839567185e-25	1.54880612386791e-25
37.5	2.22707737921709e-25	2.1209326886822403e-25	2.12180999869257e-25	1.6704046318344602e-25	1.8462920409229102e-25	2.62042930935841e-25	2.0512104462641802e-25	1.55115662201099e-25
38.5	2.18698883157372e-25	1.5945779462465302e-25	1.53810992751267e-25	1.6627932654411402e-25	1.9226986086645401e-25	2.58128471163535e-25	1.9727812762801602e-25	1.49704252716674e-25
39.5	2.2230695370512903e-25	2.20269396333534e-25	1.81104339074913e-25	1.73830357477329e-25	1.9097767688525802e-25	2.6011781695894303e-25	1.91914591708037e-25	1.66316395509476e-25
40.5	2.76672039688001e-25	2.1529937443858103e-25	1.8338234676413502e-25	1.62845593247043e-25	1.78933983536717e-25	2.82935200558749e-25	2.1585378853634e-25	1.6127161073860802e-25
41.5	1.87919014060868e-25	1.4561154083923202e-25	1.3304534647517e-25	1.386604559039e-25	1.5451729390922201e-25	2.17584045655927e-25	1.6916653583650702e-25	1.28749929570025e-25
42.5	1.7148471710513e-25	1.7233944606987e-25	1.35601856342753e-25	1.3082922107454601e-25	1.5370801799661202e-25	2.16803558003071e-25	1.57155992628527e-25	1.3049711083666201e-25
43.5	1.7507450237541e-25	1.20997481697335e-25	1.22558742602013e-25	1.33792081352609e-25	1.41599561516292e-25	1.99922708598064e-25	1.3944252254457202e-25	1.2369704858862602e-25
44.5	1.46576247179801e-25	1.67095401431382e-25	1.62494140807116e-25	1.3073587815831801e-25	1.22908932988043e-25	1.84668466033085e-25	1.33682578711727e-25	1.34137014869928e-25
45.5	1.5169572654091802e-25	1.4329968338654602e-25	1.3804626501024901e-25	1.2090839509308201e-25	1.2622624205807502e-25	1.7954220727699402e-25	1.47117179354583e-25	1.2157062691127501e-25
46.5	1.6630906857055001e-25	1.40738320405692e-25	1.13633835952601e-25	1.12904138319051e-25	1.2268593435771602e-25	1.65890829896808e-25	1.24428870997277e-25	1.1973700268891501e-25
47.5	1.35968781365712e-25	1.3561913233292202e-25	1.35675273254299e-25	1.1599867509887201e-25	1.30522984716967e-25	1.7377986945731801e-25	1.21411427590089e-25	1.05779696892849e-25
48.5	1.36185638879254e-25	1.0508552391189401e-25	1.1176672313004601e-25	1.15539082098119e-25	1.1833048244797602e-25	1.61410246333394e-25	1.2525992875319601e-25	1.06521221348478e-25
49.5	1.37822981311533e-25	1.3792131002935301e-25	1.2095839629485202e-25	1.1511698732575e-25	1.1795697271214201e-25	1.70167933967529e-25	1.24974985774384e-25	1.1658883731615802e-25
50.5	1.57619002428544e-25	1.3138776632590302e-25	1.6435560273988902e-25	1.46438770402241e-25	1.5133818321968e-25	2.55330897775783e-25	1.87414177641062e-25	1.55901613809289e-25
51.5	1.7012875490849702e-25	1.28027881005283e-25	1.24896863492581e-25	1.2944596031317e-25	1.42778878205606e-25	2.0394698206961502e-25	1.53433810943046e-25	1.2140008265693202e-25
52.5	1.88936202232873e-25	1.44671856747113e-25	1.2994563989946902e-25	1.5349325596540901e-25	1.55432171401534e-25	2.6813771668462503e-25	1.6187482998306102e-25	1.3067685263986302e-25
53.5	1.4721094250625401e-25	1.16856786639201e-25	1.07210711556138e-25	1.06961125262005e-25	1.27457580772678e-25	1.71560556823813e-25	1.2112525750348402e-25	1.0343767141148601e-25
54.5	1.25374412334934e-25	1.21890956796554e-25	1.1733258205154702e-25	1.10902218733989e-25	1.09502186574034e-25	1.46794842917927e-25	1.12969896015156e-25	9.764264546667649e-26
55.5	1.2571949433211801e-25	1.00147212615579e-25	9.87722720851384e-26	1.0896966402609902e-25	1.09809143140222e-25	1.5354334331496802e-25	1.1631558829045902e-25	1.05021307992838e-25
56.5	1.27214917059748e-25	1.17459667377829e-25	1.11976591819885e-25	1.0236034161160701e-25	1.0799437736956201e-25	1.51034463014169e-25	1.13224199865928e-25	9.786189285517679e-26
57.5	1.2533341556914502e-25	9.304333120148889e-26	1.0663745386706302e-25	1.04283995306815e-25	1.00972846603572e-25	1.4981415471263102e-25	1.0706039090680601e-25	1.0015542396561101e-25
58.5	1.18341192155562e-25	9.23404372963095e-26	9.96432477678206e-26	1.0026576711013201e-25	9.85880498034395e-26	1.43906052428751e-25	1.07825889999655e-25	9.926024058804719e-26
59.5	1.61405120694511e-25	1.25879679326064e-25	1.3281001989061402e-25	1.2216128732062e-25	1.18557872622487e-25	1.5228731096456601e-25	1.18488733144173e-25	1.28430528738789e-25
60.5	1.2096769214676101e-25	1.1367204573121e-25	1.42665755968799e-25	1.58442530358191e-25	1.42922534566585e-25	1.80552810202096e-25	1.21750789848075e-25	1.14654322765271e-25
61.5	1.13165538957098e-25	8.82465794961742e-26	1.01393940936146e-25	1.04890431077276e-25	9.725491228934701e-26	1.4109418212832902e-25	1.01645750995054e-25	9.57437883238019e-26
62.5	1.1499967649032902e-25	8.88996896160916e-26	9.974158405097639e-26	9.863216234091219e-26	9.98431872792628e-26	1.50912546115019e-25	1.04313582297901e-25	9.933145120495889e-26
63.5	1.1789882801464001e-25	9.42085922060268e-26	9.768056606460839e-26	9.90252060115067e-26	9.55318005485803e-26	1.37280462730284e-25	9.83873554775018e-26	9.74520296267572e-26
64.5	1.09814935058577e-25	1.0566746574929701e-25	9.37020623084725e-26	9.255646886114801e-26	1.05233361829328e-25	1.3790985790290202e-25	9.71487522926827e-26	9.560764567259901e-26
65.5	1.14033205170101e-25	8.7540365111179e-26	9.64009037587258e-26	9.27105351567374e-26	9.71712045216326e-26	1.39792106142315e-25	9.54580722496703e-26	9.466918790426401e-26
66.5	1.20166228198567e-25	1.1368974266415201e-25	1.09045735584427e-25	9.64825213352682e-26	9.83258648884721e-26	1.3885656838414102e-25	1.05736909335206e-25	9.92977095740506e-26
67.5	1.14580995172974e-25	8.37503400333614e-26	9.19905372991696e-26	9.31677405797265e-26	9.96458447099814e-26	1.30307709928734e-25	9.726264155679809e-26	8.96874824882379e-26
68.5	1.0875555125876701e-25	8.91608460467998e-26	9.51541676867179e-26	9.005143087977001e-26	8.9321165185126e-26	1.35636598303283e-25	9.304315779508749e-26	9.08625252191084e-26
69.5	1.1056138018742302e-25	1.15025172276286e-25	1.01812426250884e-25	9.82325650534637e-26	1.19276590014031e-25	1.5871397945937e-25	1.12638529458282e-25	1.15961048611203e-25
70.5	1.10416360959403e-25	8.44416018222814e-26	9.14187477028912e-26	9.45817614364469e-26	8.95250884334799e-26	1.2890632058793901e-25	9.82993886650545e-26	9.2110575609797e-26
71.5	1.10399985782773e-25	8.42047448452508e-26	9.15670242498476e-26	9.41931434836095e-26	9.111128893516701e-26	1.2559666481372801e-25	9.34216631117308e-26	8.77156970090172e-26
72.5	1.01990016075507e-25	8.07864543809366e-26	8.862649823789579e-26	9.42854368482436e-26	9.17907408937158e-26	1.30236262020131e-25	9.0596222459084e-26	8.557486858329001e-26
73.5	1.00327948714659e-25	8.15584530881311e-26	8.905622750147329e-26	8.97370598277192e-26	8.63561331756164e-26	1.2019962721548902e-25	9.20704738175579e-26	9.724079414872609e-26
74.5	1.0164354257907901e-25	9.70799147321832e-26	9.65282783351034e-26	8.98405243680532e-26	8.45849643424517e-26	1.23576384783305e-25	9.128476403325729e-26	8.98761197672676e-26
75.5	1.0585593582750101e-25	1.0548099076291e-25	9.096241222174869e-26	8.757459104085339e-26	9.08769027349678e-26	1.27965896876369e-25	9.35974087048807e-26	8.933786661368501e-26
76.5	1.05917055537546e-25	7.970977307753509e-26	8.27007667359997e-26	8.75047357031598e-26	8.85160175462208e-26	1.2652579437863602e-25	9.37385506960839e-26	8.17636719585465e-26
77.5	1.0470827943220901e-25	8.143041937194249e-26	8.50638396461628e-26	9.358899724134809e-26	8.48228374194077e-26	1.2854887078099302e-25	8.93342464384375e-26	8.74869998873995e-26
78.5	1.0410194845964801e-25	8.47856476136931e-26	8.90555298714594e-26	8.64247758782976e-26	8.874433502314e-26	1.24085595797094e-25	8.815866472818839e-26	8.55140506051084e-26
79.5	1.0191404060294301e-25	9.569956655233429e-26	8.41215574885499e-26	9.23959895534555e-26	8.49663333246824e-26	1.2194908762319602e-25	9.00877033367647e-26	7.98273100363922e-26
80.5	1.0509144691744302e-25	8.141903384216101e-26	8.45972826507456e-26	8.88071074757194e-26	8.96772566511344e-26	1.19037290838178e-25	9.08270315792002e-26	8.519884645818401e-26
81.5	1.01650299553934e-25	8.04919858499775e-26	8.94044207751888e-26	8.74402346499272e-26	8.877098103546419e-26	1.2485305506644201e-25	9.14174014515138e-26	8.767259660272419e-26
82.5	1.09735727028252e-25	8.498893278415369e-26	8.58673806400638e-26	9.33547521788171e-26	9.41449271134728e-26	1.3903061135123e-25	9.91875336548014e-26	8.73495260387905e-26
83.5	1.00453144795769e-25	8.566142666408509e-26	8.684215213618809e-26	8.88142524928698e-26	8.69842090767848e-26	1.20644273284052e-25	8.721711048784479e-26	8.43778159650898e-26
84.5	9.888401898126209e-26	1.00544013773726e-25	8.62266703793745e-26	8.81423382126115e-26	8.80548810212075e-26	1.3022557204164201e-25	8.833721234655201e-26	8.90632000126287e-26
85.5	9.9354698195216e-26	9.36083393923529e-26	8.193688531502759e-26	9.02229561520122e-26	8.06170998353579e-26	1.2167192484271e-25	9.23439058758369e-26	8.65641015975348e-26
86.5	9.85611194510428e-26	7.90333183366956e-26	8.568872996476819e-26	8.45185490876309e-26	8.58277725129092e-26	1.13630233627582e-25	8.52865657701365e-26	7.84888833201009e-26
87.5	9.59999034040644e-26	7.39754851211413e-26	8.39579850120701e-26	8.30635905753708e-26	8.25349761489492e-26	1.19091561398963e-25	8.81001027791134e-26	7.80975752316641e-26
88.5	1.03575932956818e-25	7.99526115950359e-26	8.30207876793298e-26	8.21241944811182e-26	8.61878834043277e-26	1.26727289441414e-25	8.612897240748719e-26	8.18492300453871e-26
89.5	9.92991097380247e-26	9.334292090353249e-26	8.18393519706639e-26	8.54910012732391e-26	8.71801348289045e-26	1.18838649898591e-25	8.450190173328259e-26	7.92479414184701e-26
90.5	9.38360999013731e-26	7.910133039482719e-26	8.13052325937567e-26	8.537223843124039e-26	7.93215543347266e-26	1.1575039155860702e-25	8.35615981626297e-26	9.10407193078947e-26
91.5	9.527784873201139e-26	7.48933391361025e-26	8.46741135852918e-26	8.25567349920863e-26	8.0830007907626e-26	1.2120587510229e-25	8.6824591085431e-26	7.9785165805956e-26
92.5	9.48190063662155e-26	7.54761151829238e-26	8.02976034967592e-26	8.33048970875618e-26	8.22407197830951e-26	1.1889962614942902e-25	8.593370277157979e-26	8.12641053720868e-26
93.5	9.59450426133481e-26	7.25728925405705e-26	7.80235258571849e-26	8.473570865109059e-26	8.51233932782527e-26	1.26018007416619e-25	8.53853137233522e-26	7.94989951298577e-26
94.5	9.42349539284618e-26	8.713723735657609e-26	8.32763747352199e-26	8.723814278776849e-26	7.98552797559115e-26	1.17871709804768e-25	8.397998777241229e-26	8.61616469294706e-26
95.5	9.566626060074501e-26	7.203237414998989e-26	8.23745429053414e-26	8.48284798616485e-26	8.13737695435001e-26	1.10845115829336e-25	8.33981599938485e-26	7.86282137012789e-26
96.5	9.157222737351419e-26	7.744247146802289e-26	7.960470693002589e-26	8.34493917726908e-26	7.63669064936053e-26	1.1157110926382202e-25	8.10396784276871e-26	8.22635543432619e-26
97.5	9.493446139335701e-26	7.45958088716603e-26	8.05824942763567e-26	8.931347509976849e-26	8.25237177074508e-26	1.1561140503126e-25	8.98134697455159e-26	7.70089906240729e-26
98.5	9.635696135046959e-26	8.00156225687976e-26	8.45615490627813e-26	7.94421910771605e-26	8.28436040807315e-26	1.1251045147263e-25	8.57824505188626e-26	7.95669028185504e-26
99.5	9.44673888503434e-26	8.24297040902373e-26	8.085242801444379e-26	7.97814437689234e-26	7.97162441485254e-26	1.1438370692304201e-25	8.17947384642534e-26	8.45183519528074e-26
100.5	9.469900416178149e-26	7.46762269377666e-26	8.07597114616092e-26	8.40564701729464e-26	8.2593368001728e-26	1.18413596095452e-25	8.68641251787876e-26	7.69703526238599e-26
101.5	9.433664808474269e-26	8.00513226502544e-26	8.53897944949945e-26	8.40200668766472e-26	8.01657186740963e-26	1.15095913330338e-25	8.66692401628594e-26	7.55241440900165e-26
102.5	9.70774867199831e-26	7.60816011434149e-26	8.05956041156938e-26	8.08240055312987e-26	8.55485025443764e-26	1.17830501465636e-25	8.37432680747511e-26	7.863634141554279e-26
103.5	9.371958229857949e-26	7.72637277271638e-26	7.96015655508287e-26	7.915890361693701e-26	8.75318471853767e-26	1.15623480276459e-25	8.71614121420744e-26	7.80879829013774e-26
104.5	9.23347924823956e-26	8.63443319290103e-26	8.05529698947272e-26	8.46564410268126e-26	8.10554238845881e-26	1.15094468622694e-25	8.480073435487069e-26	7.67223457881477e-26
105.5	9.571807469925e-26	7.349448781413501e-26	7.66249670771778e-26	8.07853456926122e-26	8.097341872794101e-26	1.15525147472034e-25	8.238563126099001e-26	7.73117322569754e-26
106.5	9.63419804627778e-26	7.68405078387719e-26	7.68738004839383e-26	8.19963278620781e-26	8.39063432318359e-26	1.22013690831468e-25	9.081611750623429e-26	7.45196794967312e-26
107.5	9.47620506719542e-26	7.49994098608498e-26	7.916560210690779e-26	7.76803555100759e-26	8.188716836614439e-26	1.1833637022506401e-25	8.437027713387909e-26	7.77452728689988e-26
108.5	9.301278743466379e-26	7.35533028327221e-26	8.05418212510107e-26	7.91351605975519e-26	8.32895130778096e-26	1.12624185177476e-25	8.08944390251329e-26	7.72033448627979e-26
109.5	9.25011534993788e-26	7.970887574124149e-26	8.074697307128089e-26	8.17330903698262e-26	7.61189066805649e-26	1.1405314156893e-25	8.125083251956859e-26	7.88205422452079e-26
110.5	9.64482733212432e-26	7.267682485950201e-26	8.33810588902872e-26	7.97253987780242e-26	7.919282329954801e-26	1.1030248821153501e-25	8.40048484434619e-26	8.09730790005267e-26
111.5	8.787461542880049e-26	7.07251297842132e-26	7.94602553150736e-26	7.898559376079689e-26	7.468062936468e-26	1.07089475353121e-25	7.92822726239049e-26	7.708662938491059e-26
112.5	8.774826542312759e-26	7.20160939643823e-26	7.976684380186769e-26	7.96340247885264e-26	7.689911885272279e-26	1.1375846143304502e-25	7.87860841330908e-26	7.876371382615419e-26
113.5	9.65383220910044e-26	7.021452726086319e-26	7.58097147761865e-26	7.90265676344929e-26	7.851818434338801e-26	1.06605518721482e-25	8.50636265690276e-26	7.67234214395392e-26
114.5	9.60862353450796e-26	8.952057521238129e-26	8.32537176074954e-26	7.78955784819213e-26	8.0286686865908e-26	1.13904587891336e-25	8.42928036642593e-26	7.41385886800285e-26
115.5	9.55031347836783e-26	7.35726034605579e-26	7.77515639510701e-26	8.21864734720073e-26	8.15092883317259e-26	1.1165366249121e-25	8.08042271177439e-26	7.67700287084667e-26
116.5	9.63208364488208e-26	7.06129081826388e-26	7.662717626353779e-26	8.39573068572718e-26	8.296138160378501e-26	1.17765404904755e-25	8.446115341165159e-26	7.620926518798289e-26
117.5	9.58549920280616e-26	7.02868666853829e-26	7.57012239566416e-26	7.99919450454252e-26	8.36335560158573e-26	1.1901418558117e-25	8.63554768734872e-26	7.539866067131209e-26
118.5	9.209717681169319e-26	7.41362227955404e-26	7.71645386113845e-26	8.05489340930398e-26	8.64890788416549e-26	1.1541317984028201e-25	8.446331230506129e-26	7.24034540676878e-26
119.5	9.7613656443862e-26	9.812858168267101e-26	7.91930483724645e-26	8.20685343109177e-26	8.60747092117194e-26	1.22823077692137e-25	9.27092203954281e-26	7.54515144885679e-26
120.5	1.10765769407415e-25	8.00373834477077e-26	8.64105755043458e-26	1.09628748271213e-25	9.81803949335218e-26	1.6209280024841601e-25	1.1932210227080402e-25	8.171059598626469e-26
121.5	1.0878891979198501e-25	8.49572865122001e-26	8.20706429772149e-26	8.64898358323276e-26	9.9135919459493e-26	1.3620442168460502e-25	1.02499267867361e-25	7.99020321084938e-26
122.5	1.0193759161180601e-25	7.41024634447993e-26	7.27263489495477e-26	7.81744627333969e-26	9.25552888293171e-26	1.28637157170621e-25	9.37225042131913e-26	7.31007286105062e-26
123.5	9.78465151135548e-26	7.44927022249217e-26	7.28243232817353e-26	7.87907329635497e-26	9.03734934622952e-26	1.3111220481155701e-25	8.73513096894624e-26	7.67102683601738e-26
124.5	9.8387454438241e-26	9.17942356361471e-26	7.58425604353825e-26	7.60177102050615e-26	8.33632626408681e-26	1.19962962712963e-25	8.86500611306441e-26	7.23049814557849e-26
125.5	9.09955456494795e-26	7.196919652068629e-26	7.53584054914061e-26	7.54025739793491e-26	8.45451624754467e-26	1.13332034140025e-25	8.01531986080822e-26	7.40298884418102e-26
126.5	8.93089651544597e-26	7.0112383809537e-26	7.55493108150787e-26	7.71449682573271e-26	7.676526071332029e-26	1.04234019392018e-25	8.22037849111355e-26	7.24370744328873e-26
127.5	8.997862593180201e-26	6.72505640758638e-26	7.51567520074265e-26	7.57638651590536e-26	7.50259942599431e-26	1.0493466753946801e-25	8.06361752509224e-26	7.18779094342812e-26
128.5	8.75732991594114e-26	6.80776933437539e-26	7.34282112846729e-26	7.63713387943385e-26	7.659702829769919e-26	1.0569758456513701e-25	8.02417129646249e-26	7.22679097296011e-26
129.5	8.70501901104523e-26	7.55719159170586e-26	7.14585768035494e-26	7.5908238716433e-26	8.48556480615089e-26	1.14772349523346e-25	8.09422625806091e-26	7.94867267073453e-26
130.5	9.09118335864407e-26	7.18964489278614e-26	7.57818778554646e-26	7.37386782509459e-26	7.43473786497868e-26	1.0377223679413e-25	7.84986080781172e-26	7.23889013961487e-26
131.5	9.3183119783612e-26	6.71328316963237e-26	7.67128294561067e-26	7.5672336083995e-26	7.371792906268501e-26	9.97339003587038e-26	7.53519168498697e-26	7.61258754683787e-26
132.5	8.80327801730368e-26	6.74235680883849e-26	7.23667587596234e-26	7.942846567501019e-26	7.511081302025339e-26	1.0000826493201701e-25	7.54603262216844e-26	7.154477565709201e-26
133.5	8.77900395949936e-26	6.946600053854179e-26	7.54114687249893e-26	7.70536824573294e-26	7.47237124911305e-26	1.0254326271263001e-25	7.48862517929567e-26	7.0180763784337e-26
134.5	8.424651667611801e-26	7.879857950843301e-26	7.459669844515459e-26	7.298048986849419e-26	8.40973019965322e-26	1.05159811847909e-25	7.478803963155489e-26	7.08734639906289e-26
135.5	8.64674996436284e-26	6.56876307757714e-26	7.52748583243191e-26	7.38157883426752e-26	7.5599549828762e-26	1.06413684302923e-25	7.545041932163379e-26	7.289746520060759e-26
136.5	8.40185324380627e-26	6.738053221878259e-26	7.53051900382845e-26	7.52818896998187e-26	7.103921967756659e-26	1.0854518504956e-25	7.95393909005205e-26	7.16473344853076e-26
137.5	8.57919683146573e-26	6.87925892553738e-26	7.380849575132679e-26	7.55309395250409e-26	7.354721714719929e-26	1.0671821479116e-25	7.76531396439748e-26	7.01658513641056e-26
138.5	8.552246334556659e-26	6.74066380845303e-26	7.278909564723839e-26	7.68143700216971e-26	7.19625357057131e-26	1.0299388368202301e-25	7.9649006076691e-26	7.059535960702289e-26
139.5	8.65573833191859e-26	6.96369138560278e-26	7.74757597344231e-26	7.35281679280862e-26	7.37906973987299e-26	1.05389422355087e-25	7.814110886227529e-26	7.22889071622725e-26
140.5	8.68141127146449e-26	6.5856974127036e-26	7.59304747667078e-26	7.52532684777617e-26	7.7666012270239e-26	1.04388136734808e-25	7.52738953279649e-26	7.20718226730373e-26
141.5	8.70440937563932e-26	6.54728448774863e-26	7.25550547858391e-26	7.64185026044713e-26	7.15700390644123e-26	1.0163257126639101e-25	7.35719459312822e-26	7.13222357913962e-26
142.5	8.81145067040654e-26	6.49412885338201e-26	7.23999228933253e-26	7.50602942618739e-26	7.285087836835069e-26	1.0217684914513e-25	7.73584605879304e-26	7.52130084032961e-26
143.5	8.44266533684e-26	6.72029355086124e-26	7.35578553806008e-26	7.4529274486172e-26	7.62827055599431e-26	1.0320751878155801e-25	7.67911464433309e-26	6.919590425819069e-26
144.5	8.87505316089607e-26	7.61069829587543e-26	7.389284871763329e-26	7.704344104061601e-26	7.777127499041801e-26	1.0371036765091402e-25	7.792337529026779e-26	6.9515516234612e-26
145.5	8.73712801586426e-26	6.906769359782801e-26	7.74153386611677e-26	7.51674726508956e-26	7.545113245454769e-26	1.04542887715025e-25	7.92184757126224e-26	7.23314756024068e-26
146.5	8.42853110253023e-26	6.74027615548082e-26	7.619372661892879e-26	7.388649166457839e-26	7.382695243286779e-26	1.05821502686945e-25	7.375761873973279e-26	7.3096020554294e-26
147.5	8.383682787347429e-26	6.6574820410829e-26	7.05254986925684e-26	7.23349187934493e-26	7.36829515569936e-26	1.03314820914876e-25	7.72806928565147e-26	7.1317860878597e-26
148.5	8.36996499614107e-26	6.37453106050557e-26	6.98679497289635e-26	7.21584187913797e-26	7.23872419531034e-26	1.06313151090837e-25	7.34164392230144e-26	7.360294102400509e-26
149.5	8.53484632963824e-26	7.93347861962378e-26	7.20385726934585e-26	7.18957503498652e-26	7.72098385830733e-26	1.0549675088737901e-25	8.01997940270299e-26	7.03174578700851e-26
150.5	8.7789582630163e-26	6.78934222178327e-26	7.21209073780529e-26	7.63025460544667e-26	7.430188470757979e-26	1.06718571985805e-25	8.08521282022667e-26	7.20486366964914e-26
151.5	8.64603616629317e-26	6.559369779920819e-26	7.28041243667635e-26	7.42253302864909e-26	7.90128078682796e-26	1.0509700316567901e-25	7.913739441953101e-26	7.42751051508575e-26
152.5	8.56840638802183e-26	6.70924064173047e-26	7.39970328597916e-26	7.52341540872115e-26	7.30987717840011e-26	1.05903311527297e-25	7.78010102387314e-26	7.51951277310091e-26
153.5	8.24823838028733e-26	6.97386933819016e-26	7.62478510052099e-26	7.90362963199902e-26	7.95729534319268e-26	1.0310461836659801e-25	7.99647303167476e-26	7.72850440910405e-26
154.5	8.05780409128894e-26	6.68321903058217e-26	7.71691486993007e-26	7.43382667540382e-26	7.21773654895357e-26	1.04324422654449e-25	7.675022620263739e-26	7.25596511685631e-26
155.5	8.20635333699493e-26	6.662613427371629e-26	6.99958570376338e-26	7.36774558110087e-26	7.34573390466715e-26	9.93696934924548e-26	7.242362017913419e-26	7.01819969023524e-26
156.5	8.33954538164757e-26	6.365230895531779e-26	7.31195056428378e-26	7.1029966606533e-26	7.31027119683306e-26	9.83746437718408e-26	7.09874609939867e-26	7.27485269778106e-26
157.5	7.89095818113813e-26	6.341467317544489e-26	7.07591200708182e-26	7.364187691029159e-26	7.10968235371066e-26	9.92016262373495e-26	7.31765418348618e-26	7.28814035246353e-26
158.5	8.22931850436872e-26	6.44285418630241e-26	7.61423191975462e-26	7.36983114813015e-26	7.11462918441962e-26	1.02345126210552e-25	7.33925934652425e-26	6.96283776525658e-26
159.5	8.28472984642357e-26	6.39448977449029e-26	7.232815233524829e-26	7.25286988136299e-26	6.86568690742028e-26	9.69045440357762e-26	7.433582464718249e-26	6.95270214343273e-26
160.5	8.17149162878342e-26	6.542273883561729e-26	7.06758336546432e-26	7.14028489058679e-26	7.142265214482429e-26	9.57458854745773e-26	7.501529673044301e-26	7.22782155965729e-26
161.5	8.06350149989016e-26	6.84926615784694e-26	7.12061444473305e-26	7.33751910147541e-26	7.13769859386653e-26	9.69737478316059e-26	7.2191898064379e-26	6.90559537299814e-26
162.5	8.24717891865494e-26	6.511570827410249e-26	7.10287010566185e-26	6.98376075985447e-26	6.96944107884372e-26	9.76575420690555e-26	7.10511599905216e-26	6.84986171930849e-26
163.5	8.29975564702228e-26	6.51912507710895e-26	7.48720652919028e-26	6.92496040923025e-26	7.18987575868862e-26	1.04125189424838e-25	6.98181326530348e-26	6.99513535878563e-26
164.5	7.94431506779392e-26	6.60266079079145e-26	7.184116092143239e-26	7.16800189736762e-26	6.86734318420186e-26	9.86398708127264e-26	7.14733892677851e-26	6.72598252603889e-26
165.5	8.23874770253114e-26	7.936744271787101e-26	6.9657404744953e-26	6.8951377466246e-26	6.97588238260254e-26	1.06126233359443e-25	7.39746488514826e-26	6.986813197117179e-26
166.5	8.07229853436789e-26	6.15667919366661e-26	7.06852343075657e-26	7.13471635941925e-26	6.77350682654379e-26	1.0182811156191801e-25	7.031017774146719e-26	7.1834084385986e-26
167.5	8.27581186155129e-26	6.58082376125841e-26	6.90450376023792e-26	6.98278917292525e-26	6.934834849304959e-26	9.84092783030321e-26	7.39982718197633e-26	7.021589902053239e-26
168.5	8.48249437385835e-26	6.53283334187494e-26	7.26168012934323e-26	7.487730907806301e-26	7.18842696411888e-26	1.03032452708779e-25	7.82620283541169e-26	6.99268899556862e-26
169.5	8.37513784466136e-26	6.61404741176287e-26	6.89575578456924e-26	7.22173812681726e-26	7.15702902985396e-26	9.79406205297741e-26	7.16676210025721e-26	7.12902138715093e-26
170.5	9.19371900665047e-26	7.23238619742285e-26	7.09430437799433e-26	7.603400505884901e-26	7.13320415014434e-26	9.971022736474909e-26	7.29225657182695e-26	7.28919005649186e-26
171.5	8.63725146102093e-26	6.510576801516419e-26	6.91777974330958e-26	7.18973832682017e-26	7.129543769081159e-26	1.03114842073688e-25	7.732661845189309e-26	6.83051801337986e-26
172.5	8.401053560239109e-26	6.614550115844301e-26	7.132983924163201e-26	7.41029787554184e-26	7.38223993898217e-26	9.856931722065101e-26	7.70913832015359e-26	6.96847286946798e-26
173.5	8.25291232943308e-26	6.637095478795901e-26	6.98217606677164e-26	7.55337855554785e-26	6.859936828814189e-26	1.04036751045663e-25	7.40352302249905e-26	7.417287213065279e-26
174.5	8.253912167323949e-26	6.63871477411776e-26	6.82874571030229e-26	7.11229641710165e-26	6.812342909494239e-26	9.72789762473648e-26	7.42154498069224e-26	6.86746907590035e-26
175.5	8.235367406668601e-26	6.206494744761279e-26	6.94741413440478e-26	6.91141718781049e-26	7.082957862608201e-26	1.00965485736714e-25	7.10068296049484e-26	6.85268258765405e-26
176.5	8.40717834753001e-26	6.64597173678218e-26	6.857009558253829e-26	6.893919182518139e-26	6.93738442531287e-26	9.812155756104529e-26	7.648473288976101e-26	6.76351580466779e-26
177.5	8.22711251042421e-26	6.80363657220413e-26	6.940139869650839e-26	7.2122484915255e-26	6.84577126237242e-26	1.0273876187693201e-25	7.48161684140868e-26	6.67914287413706e-26
178.5	8.53304632326833e-26	6.08559377178377e-26	7.12247979751503e-26	7.30117530494896e-26	7.308281234311889e-26	9.95588539175172e-26	7.51011114069148e-26	6.85796690670946e-26
179.5	9.47534535700154e-26	9.16783591508016e-26	7.18009570690997e-26	7.31668301906028e-26	7.925565836477429e-26	1.08250704810187e-25	7.74950612934114e-26	7.47828070325799e-26
180.5	8.95727038616163e-26	6.512726302402039e-26	9.54051306450833e-26	7.62733080095471e-26	7.42009097222977e-26	1.00529070385885e-25	9.31727135778057e-26	7.29764294194469e-26
181.5	8.047114936448601e-26	6.2824594307454e-26	6.91525916198311e-26	7.22538113165606e-26	6.80678116965127e-26	1.0325282156777501e-25	7.25945123779649e-26	6.72001000812795e-26
182.5	9.29304415554919e-26	6.439007394051959e-26	6.633484349326459e-26	7.088169204380949e-26	6.84957891282275e-26	1.0097072270371701e-25	7.24037857202879e-26	6.66040804777145e-26
183.5	7.99592959658531e-26	6.49920172364138e-26	6.925883654942749e-26	7.32086203735452e-26	6.969204547185539e-26	9.71051051629997e-26	7.22619397277497e-26	6.87565236029664e-26
184.5	8.35053368492581e-26	6.21291762122731e-26	6.80341692959776e-26	7.29951100708642e-26	7.12769064035812e-26	1.00904603446057e-25	7.30708996295052e-26	6.93635990398595e-26
185.5	8.296623630319001e-26	6.26201101291212e-26	7.027530398330619e-26	7.09551606759425e-26	7.187920645122889e-26	9.951241235611519e-26	7.774585149302029e-26	7.0539210295844e-26
186.5	8.732661319833779e-26	6.32151936430487e-26	7.02072694113942e-26	6.98187442057644e-26	7.020071899575119e-26	1.0023749222028601e-25	7.218189561629149e-26	6.52106533687932e-26
187.5	8.301257128051909e-26	6.36502358571768e-26	7.02198360506091e-26	6.98951224443084e-26	7.43302686662643e-26	9.81717892380767e-26	7.65377313816516e-26	6.65449203789311e-26
188.5	8.64754282809776e-26	6.25683273144927e-26	6.83595791139011e-26	6.84956553747747e-26	6.879203134718201e-26	9.827100121571539e-26	7.10649772295941e-26	6.70396121179303e-26
189.5	7.94779814425855e-26	6.3288680518042e-26	7.8253741675998e-26	6.787130875045039e-26	7.6641833987824e-26	1.0237685629434e-25	7.17533371631047e-26	6.648171586309401e-26
190.5	8.42614401312471e-26	6.34078503619593e-26	7.35809647602487e-26	6.83386854581555e-26	7.117457831027801e-26	9.62201136670956e-26	7.17182924398987e-26	6.92956765583925e-26
191.5	8.33915678270878e-26	6.4182897599112e-26	6.84241641651971e-26	7.086320475222329e-26	7.02754443446208e-26	9.84539385645588e-26	7.48201148686215e-26	6.72097141872938e-26
192.5	8.26232506878965e-26	6.045041723458379e-26	6.73695640364193e-26	6.80550018325947e-26	7.05173817677938e-26	9.855942869328689e-26	7.09965608838147e-26	6.89893042411958e-26
193.5	7.99756074723168e-26	6.36175304377676e-26	6.96424764800896e-26	7.162354443763729e-26	6.7949236254823e-26	9.88148540996916e-26	7.29137301767703e-26	6.65118117013317e-26
194.5	8.03324691507976e-26	6.21839655183348e-26	6.88654728443668e-26	6.97982960487806e-26	6.95274055214111e-26	1.0026066754612601e-25	7.225526619454689e-26	6.87015173500203e-26
195.5	8.02223681627808e-26	6.87731148300769e-26	6.77607752858858e-26	7.00661429318334e-26	7.06661951382231e-26	9.68169871602461e-26	7.04440573805502e-26	6.58822463834381e-26
196.5	8.24423279268238e-26	6.074203899159401e-26	6.90041370712285e-26	7.22667157618571e-26	7.11671161057876e-26	9.45208174568224e-26	7.22590662986224e-26	6.610910240353529e-26
197.5	8.563146005694629e-26	6.30057052690829e-26	6.95678946197141e-26	7.19405749522033e-26	6.7101031492481e-26	9.660388112591529e-26	7.069993576669001e-26	6.53080757575829e-26
198.5	7.72607932686827e-26	6.11439258639044e-26	7.024587140370769e-26	7.08968028258567e-26	7.05221278404401e-26	9.80719676435053e-26	7.31201207130592e-26	6.4856369986431e-26
199.5	8.039956270680029e-26	6.14140475066689e-26	6.563955180505e-26	6.82463134642708e-26	6.84992486425916e-26	9.69416833681072e-26	7.11808817180406e-26	6.70742479113375e-26
200.5	7.81091575657421e-26	6.21471180664321e-26	6.87142748910964e-26	7.17399669972669e-26	7.11427149596358e-26	1.06423318621312e-25	7.18545376777717e-26	6.543241713185009e-26
201.5	7.908438700605089e-26	6.262878023336449e-26	6.98936320814657e-26	6.65362996521716e-26	7.13562212554864e-26	9.733353882172979e-26	6.867719275085989e-26	6.85587886206172e-26
202.5	8.37455442819832e-26	6.24717032455715e-26	6.646315488488101e-26	7.08983505314876e-26	6.8382160883507e-26	9.7958444996632e-26	6.936850282596919e-26	6.700901128829701e-26
203.5	7.96750782681507e-26	6.010383395211e-26	6.66946286393646e-26	7.14459391705814e-26	6.72509804896731e-26	9.94947576493639e-26	7.11652181912985e-26	6.89377189113961e-26
204.5	8.20737216356177e-26	6.10234736586872e-26	6.956064483036549e-26	7.35031307908884e-26	6.71603323940689e-26	9.60281970489427e-26	6.95072457182214e-26	6.53699454034807e-26
205.5	8.50377975965005e-26	6.63819791144995e-26	7.03726148953871e-26	7.15607784725081e-26	7.31194107028087e-26	9.400248845300301e-26	7.206013597857e-26	6.80687610037153e-26
206.5	8.012753025811901e-26	6.12113658784657e-26	6.67840911803153e-26	6.77703752975205e-26	7.02034030485911e-26	9.94942990614076e-26	6.86631509360588e-26	6.460200421778179e-26
207.5	7.85334378854985e-26	6.10461005268617e-26	6.88512337067899e-26	6.70218772156901e-26	6.57657744085131e-26	9.65074224869115e-26	6.94274348328994e-26	6.72025103347857e-26
208.5	7.84414013546209e-26	6.20785743887651e-26	6.66218887721523e-26	7.37129779202281e-26	6.73550329663966e-26	9.68225543896715e-26	6.98491432577499e-26	6.589036001471389e-26
209.5	7.60969566540996e-26	6.20465022394935e-26	7.13468562401679e-26	7.40528672465491e-26	6.62995088643174e-26	1.03996531203893e-25	7.10341147100767e-26	6.321649600991139e-26
210.5	8.49502446357509e-26	6.26337846348007e-26	6.76528294555238e-26	6.79848373194396e-26	6.94482761913941e-26	1.03289240386646e-25	7.353139457903559e-26	6.688764051637739e-26
211.5	7.703078944051949e-26	6.154576934899519e-26	6.857366778622959e-26	6.83448262013692e-26	6.95981540044662e-26	9.76849075531326e-26	7.37642380095146e-26	6.54212659918412e-26
212.5	7.881421628080439e-26	6.106391492649509e-26	6.75533599539213e-26	6.78046324861141e-26	6.77695799628172e-26	9.64497453417576e-26	7.02385103164767e-26	6.49202153897675e-26
213.5	7.85292505855192e-26	6.66610374497343e-26	6.64932245363209e-26	7.09503007986662e-26	6.956850755611e-26	9.54514623198343e-26	7.69786753177329e-26	6.51037985644025e-26
214.5	7.744924637525109e-26	6.28035117950429e-26	6.90069402324161e-26	6.934849136079601e-26	6.75624198427566e-26	9.9801289123722e-26	7.14086337103651e-26	6.52338638614049e-26
215.5	7.694874136385049e-26	6.280604919582619e-26	6.75139924352889e-26	7.17497904032741e-26	6.89252035390325e-26	9.95756410592391e-26	6.846890092335001e-26	6.54010171066656e-26
216.5	8.06960722000292e-26	6.246735065493501e-26	7.0161403623167e-26	6.81797930090524e-26	7.124900447167409e-26	1.0188620371868801e-25	7.30615469639576e-26	6.595212672877559e-26
217.5	8.45291684856459e-26	6.57084309559416e-26	7.157397290788e-26	6.97632012298427e-26	6.71310723313972e-26	9.76611145454572e-26	7.25487026429958e-26	6.94140673090379e-26
218.5	7.68541647946791e-26	6.100944886212959e-26	7.008467035223289e-26	7.27709639598764e-26	6.67012681036778e-26	9.86871683055133e-26	7.149140663267259e-26	6.76136581344513e-26
219.5	7.99348066644628e-26	6.6217669769063e-26	6.74775362996679e-26	6.884495424274309e-26	6.84440037434537e-26	9.60013458830996e-26	7.0773972553721e-26	6.65907451642777e-26
220.5	8.35274293428085e-26	6.05967809524775e-26	7.14089598996324e-26	7.03635510516877e-26	6.7159512346332e-26	9.488224867333919e-26	7.059705573349569e-26	6.44160610173576e-26
221.5	8.16076853937796e-26	6.492551678018289e-26	6.63173224831148e-26	6.77469999789527e-26	7.18497374485559e-26	1.0213179098504401e-25	7.157556227018e-26	6.51220245418119e-26
222.5	8.09728188246535e-26	6.46897049854803e-26	6.60880929611451e-26	7.60665579038975e-26	7.181676843726239e-26	1.04596477682281e-25	7.32803462228345e-26	7.0180135838339e-26
223.5	8.49003298743965e-26	6.20197326404692e-26	6.74040497305938e-26	6.82604401321553e-26	7.60251085412496e-26	1.0278068506549301e-25	7.82823176569788e-26	6.74025794980053e-26
224.5	7.84566195175258e-26	6.35399641879464e-26	7.13282082054524e-26	6.78810313550231e-26	7.00941087159289e-26	9.4425024389445e-26	7.10485129071413e-26	6.83498784601924e-26
225.5	7.73045183598218e-26	6.32732911712255e-26	6.83473811291718e-26	7.72487754757145e-26	6.93652884623258e-26	1.00635458168282e-25	7.409632819255309e-26	7.12699861356761e-26
226.5	8.00743402133246e-26	6.59374571421381e-26	6.85690784248046e-26	7.29306825513559e-26	7.01326424285171e-26	9.54961162217173e-26	6.93816666023581e-26	6.928565145402819e-26
227.5	7.940182898894501e-26	6.69129206839042e-26	7.10639878546879e-26	7.270351476689879e-26	7.07480139472043e-26	9.51611719082721e-26	7.04994606669497e-26	6.730117018903749e-26
228.5	7.89395716655741e-26	6.59157233367196e-26	6.807129964882939e-26	6.83589957734946e-26	6.57851989571157e-26	9.38623311811382e-26	7.031886330499679e-26	6.80037339372314e-26
229.5	8.011284691383029e-26	6.400521575313249e-26	7.00248696757469e-26	7.08516204342812e-26	6.785586423283259e-26	1.01888742501686e-25	6.875081535758029e-26	7.07210709234542e-26
230.5	7.97799829987517e-26	6.48532321808892e-26	6.94451110194373e-26	7.2493420775126e-26	7.035383374537509e-26	9.75619550645614e-26	6.84965779964581e-26	6.75717442755032e-26
231.5	8.14496853239803e-26	6.64273822452915e-26	7.18393321656507e-26	7.50482611165245e-26	7.175231133090619e-26	9.9884214418619e-26	6.9940703189839e-26	6.85819007318584e-26
232.5	8.11660169493155e-26	6.54009074015585e-26	7.1318071729631e-26	7.4847340811674e-26	6.805663775668649e-26	9.93279920932059e-26	6.97500140122853e-26	7.034333859657101e-26
233.5	7.93578046322198e-26	6.65036097412336e-26	7.108101179436179e-26	7.84127445936854e-26	6.93289258427614e-26	9.98958344300796e-26	6.8200881337151e-26	7.21502295276828e-26
234.5	7.86468474336969e-26	7.612326266706319e-26	7.50869365471421e-26	7.68094781915746e-26	7.15506355683272e-26	9.58362896102591e-26	6.95680842144402e-26	7.36642330931412e-26
235.5	7.96830018625507e-26	6.55741786954655e-26	7.04088379732775e-26	7.39810752139261e-26	7.20564015795598e-26	9.46152589385012e-26	6.98867930388659e-26	7.05111514045856e-26
236.5	8.47111545249465e-26	6.42940002736293e-26	6.97641339818106e-26	7.27999121939787e-26	7.0033655589299e-26	9.9250255243243e-26	7.18524948574775e-26	7.25308165206271e-26
237.5	7.9306442086218e-26	6.28943598466498e-26	6.85755850444574e-26	6.98184181192176e-26	6.93704076597919e-26	9.354886981922089e-26	6.99259763357138e-26	6.81431912884262e-26
238.5	7.7299661616849e-26	6.28877027285416e-26	7.09465760150676e-26	7.13000102110829e-26	6.70072385767096e-26	9.57729582141095e-26	7.4435750149349e-26	6.614880578111701e-26
239.5	8.348710124512229e-26	6.94038644780841e-26	6.96193847125948e-26	7.32325471061371e-26	6.68346938389419e-26	1.0901624036011e-25	7.24721243955118e-26	6.99296142625833e-26
240.5	8.23886416949024e-26	6.32551203936049e-26	7.275880213084769e-26	7.268906114472339e-26	7.46909562707195e-26	9.596330946304101e-26	6.97542232754902e-26	6.80142547067754e-26
241.5	7.62926892487093e-26	6.22086234574541e-26	6.96408614919325e-26	6.977219937896469e-26	6.86019094156504e-26	1.11741988688306e-25	7.83943934126662e-26	6.773015407980619e-26
242.5	8.071234642207079e-26	6.36051014989207e-26	7.09210604018301e-26	6.94884592335813e-26	6.628947854532259e-26	9.92745283931076e-26	7.13526947885012e-26	6.666297507840901e-26
243.5	7.842271829137529e-26	6.29289834117467e-26	7.11463980349038e-26	6.75417775421421e-26	6.90539068998459e-26	9.341197721180489e-26	6.99859276833877e-26	6.41359295067046e-26
244.5	8.178457703250249e-26	7.44380405079728e-26	8.04812089587293e-26	8.09590493405248e-26	7.40549003473592e-26	9.826588800924829e-26	7.23398695173965e-26	7.91100014732765e-26
245.5	8.21025850858873e-26	6.87819641207396e-26	8.06131604894064e-26	7.778619531114179e-26	7.53674682307547e-26	1.0090197676204701e-25	7.55742607468239e-26	7.73797193259678e-26
246.5	7.93526151804161e-26	6.68070768860827e-26	6.99334180631567e-26	7.215430279189901e-26	6.907240243903849e-26	9.6505038992181e-26	6.81103692668658e-26	6.68922292515595e-26
247.5	7.911259501436309e-26	6.22783970374179e-26	7.016026918666301e-26	6.82942761059695e-26	6.86562634473218e-26	9.41912526672452e-26	7.21814859774068e-26	6.61671139281609e-26
248.5	8.04562282505867e-26	6.18242807334328e-26	6.52672667997265e-26	6.94217076246714e-26	6.542551438276449e-26	9.74832057479778e-26	7.01642325630281e-26	6.63730736230256e-26
249.5	8.20663225798059e-26	5.94542600068326e-26	6.66396190431859e-26	6.677014647063401e-26	6.917939333780169e-26	9.501547756268159e-26	6.97181073469953e-26	6.82834321458408e-26
250.5	7.8934006568973e-26	6.28378096135577e-26	6.80782813545869e-26	6.956266543417639e-26	6.70673228995206e-26	9.79393573489391e-26	7.2209595740102e-26	7.10067724766469e-26
251.5	8.59784777965656e-26	6.15311213548815e-26	6.78986311625458e-26	6.90405870966125e-26	6.82208361093674e-26	9.738835012914589e-26	7.236699896659959e-26	6.73451376658476e-26
252.5	8.19785933078413e-26	6.281378713547809e-26	6.67453854319181e-26	6.75405621249983e-26	7.30401972061664e-26	9.61587165050105e-26	7.34619228895987e-26	6.68723578440342e-26
253.5	7.84021559033295e-26	6.31124138928956e-26	6.84302903297244e-26	7.2013923579476e-26	6.59953365426453e-26	9.94166940581404e-26	6.845817846074001e-26	6.3905412726961e-26
254.5	8.387093423386229e-26	5.98470215254249e-26	6.83294033941727e-26	7.16221484654412e-26	6.66229537505696e-26	1.0185991335383e-25	6.82942992113088e-26	6.78476951134939e-26
255.5	8.22694258148382e-26	6.06357423860996e-26	6.91379695536598e-26	6.96753071781871e-26	6.53050337255933e-26	9.61185998008267e-26	7.41962919525623e-26	6.57572825989877e-26
256.5	7.98087784470671e-26	6.24365926290708e-26	7.08008583567534e-26	6.94965664992975e-26	6.824590508849701e-26	9.3761772743585e-26	7.147065898480639e-26	6.700870056919179e-26
257.5	7.785277216678919e-26	6.11676719175438e-26	6.81379437550784e-26	7.22305011486159e-26	6.81974541260871e-26	1.0091789364841901e-25	7.13362474600884e-26	6.96041194958516e-26
258.5	8.06329811311474e-26	6.555202975797329e-26	7.18394675031228e-26	6.88272645066244e-26	6.78468374848426e-26	9.79068677605429e-26	7.2491507233095e-26	6.76176996904775e-26
259.5	7.99880554032857e-26	6.18540777852591e-26	7.148310583252839e-26	7.21652492470552e-26	7.21570886234696e-26	9.38418369664583e-26	7.09962610656979e-26	6.71299961491158e-26
260.5	7.94007186207355e-26	6.3948227376444e-26	6.99584816759085e-26	7.141107632036069e-26	6.99382765051257e-26	9.691573410523329e-26	7.079508167449249e-26	6.696965649226201e-26
261.5	8.11034039341165e-26	6.064721482944701e-26	6.51666276550619e-26	7.40832907149928e-26	7.08553095567712e-26	9.45463698492699e-26	6.909636525274801e-26	6.63940056719269e-26
262.5	7.961261918211301e-26	6.37365152470116e-26	7.14285092773049e-26	6.90183292441244e-26	7.04306123154001e-26	9.40385778930255e-26	7.375021349814629e-26	6.70036016169283e-26
263.5	8.32517135531726e-26	6.32200791607841e-26	6.58764366165704e-26	6.58076479832009e-26	7.07527385363814e-26	1.0029341044700901e-25	7.343020604991569e-26	6.77739799459735e-26
264.5	7.85907468264141e-26	6.1496374870762e-26	7.22804361760084e-26	7.15765285397811e-26	6.56241340900479e-26	9.61641662509077e-26	6.87145533106306e-26	6.682297085231619e-26
265.5	7.8873984067009e-26	6.92516333956361e-26	6.662951678072189e-26	6.63358336074835e-26	7.09606106049564e-26	9.35542225751155e-26	7.29761113449013e-26	6.36336746262983e-26
266.5	8.153225199289501e-26	6.50748564091056e-26	6.98497160086266e-26	7.04862162957873e-26	7.1917304417806e-26	9.920372648333479e-26	7.30155883304597e-26	6.94501604633877e-26
267.5	8.38576463401564e-26	5.9897908372344e-26	6.83561451611227e-26	6.794215185672401e-26	7.13210948828156e-26	9.633929381060819e-26	6.98306229402141e-26	6.49879669198889e-26
268.5	7.84809629307581e-26	5.99403813381849e-26	6.64031232621504e-26	6.87441790776938e-26	6.969336044570019e-26	1.00586570215723e-25	6.95786680982912e-26	6.88982364418737e-26
269.5	8.696354801516819e-26	6.56793468109576e-26	6.70686882096676e-26	7.11156049817675e-26	7.388591887660289e-26	1.046044217703e-25	7.4708905528083e-26	6.612674533318069e-26
270.5	8.58516082688993e-26	6.58261098808743e-26	6.86380050051863e-26	7.00826382644198e-26	7.27040436151569e-26	1.0633239166991302e-25	7.93305914657086e-26	6.52885138729623e-26
271.5	8.030956580092539e-26	6.43718956936221e-26	6.59242723078126e-26	6.90809744400235e-26	7.08632040288559e-26	1.05520212813284e-25	7.097885419580329e-26	6.55044684833051e-26
272.5	8.00732353331605e-26	6.09488395234789e-26	6.98980206426055e-26	6.76162768622754e-26	6.66409114215919e-26	9.933966814416519e-26	7.015841989328239e-26	6.92353922174828e-26
273.5	8.21882959639569e-26	6.1813998480154e-26	6.51303509751298e-26	7.074481398114969e-26	7.285272799095309e-26	9.75462969217328e-26	6.99593031510484e-26	6.7781790979067e-26
274.5	8.14271915459766e-26	6.2778850527272e-26	6.84076180163714e-26	6.86946010899885e-26	7.08044198743347e-26	1.0164310563279201e-25	7.08304428910447e-26	6.695069988258259e-26
275.5	8.545025067946039e-26	6.40878038438565e-26	6.78035528146515e-26	7.05339482371732e-26	6.98528790454557e-26	9.97931179274562e-26	7.313611655355929e-26	6.49272863730421e-26
276.5	9.26938658205377e-26	7.37347291125178e-26	6.92210100612014e-26	7.12438961331711e-26	8.129945262451539e-26	1.17373083260025e-25	8.54805826078354e-26	6.67388614273375e-26
277.5	9.19349476583051e-26	6.34529934403047e-26	6.68165231545911e-26	6.75705517390552e-26	7.262112355453549e-26	1.0736510559150001e-25	8.02927212124934e-26	6.23190818959266e-26
278.5	8.57387724200258e-26	6.64353516503126e-26	6.74560280741723e-26	6.72888190984684e-26	7.17637464384904e-26	1.04812205292133e-25	7.74028202368648e-26	6.75381276165412e-26
279.5	1.0403674808408901e-25	7.86092885120921e-26	7.338085081045219e-26	7.48524970800111e-26	8.831914431642319e-26	1.33943061534842e-25	9.05598151195979e-26	7.54137380745054e-26
280.5	8.31638983300184e-26	6.32289921846011e-26	6.61089667284001e-26	7.02673334366415e-26	7.56168759060076e-26	1.07912889019747e-25	7.6110116835164e-26	6.537674066080289e-26
281.5	8.25078979362889e-26	6.16843463026389e-26	6.93105289548157e-26	6.76908878501819e-26	7.20588444757577e-26	1.0212294386447001e-25	7.36155788130756e-26	6.41960730232113e-26
282.5	8.744486478506919e-26	6.13691938911583e-26	6.9063937018818e-26	6.78338632676468e-26	6.97902667537097e-26	1.0040781999351801e-25	7.11980445272105e-26	6.64424269965183e-26
283.5	7.715030836996229e-26	6.44688590306489e-26	6.79176822822222e-26	7.25546380645416e-26	6.93261801516361e-26	9.58783699243742e-26	7.12547883746841e-26	6.739185795334529e-26
284.5	8.445034979411001e-26	6.42275666033585e-26	6.671380402084549e-26	6.94416509829997e-26	7.01218702244706e-26	9.61592643228489e-26	7.37695306825726e-26	6.71285502436095e-26
285.5	7.922031037761219e-26	6.20885689053738e-26	6.77165353478766e-26	6.73755094528945e-26	6.65272778186894e-26	1.06707994339784e-25	7.3167822381819e-26	6.86743906080248e-26
286.5	8.36157660587104e-26	6.097970927967659e-26	6.73105107986094e-26	7.05852965282971e-26	6.783580565061279e-26	1.0035532037792301e-25	7.641726826750879e-26	6.55631789243121e-26
287.5	7.94831450343945e-26	6.13596271697068e-26	6.7940602671171e-26	6.65466634724786e-26	6.67300877532828e-26	9.87679929311339e-26	7.19333368435468e-26	6.584606820880909e-26
288.5	8.29240238163508e-26	6.2573438247019e-26	6.755380231369329e-26	6.81139359447195e-26	6.50663525209419e-26	9.53248080864846e-26	7.04083533516825e-26	6.38191745591643e-26
289.5	7.89279449984255e-26	6.33534802100315e-26	6.8922738598755e-26	7.13833289706345e-26	7.56930289209437e-26	9.22044945526443e-26	7.27042228698314e-26	6.85377019586653e-26
290.5	7.85544724050519e-26	6.17544851571471e-26	7.08467429110121e-26	7.309908324096709e-26	6.90812584610613e-26	9.94636040334934e-26	7.39186719119493e-26	6.840195149108e-26
291.5	8.359562927030601e-26	6.35249737821811e-26	6.73778864503146e-26	7.12233460872989e-26	6.65989229681932e-26	9.826736548180401e-26	7.68096280854119e-26	6.82773030286294e-26
292.5	8.16894388360536e-26	6.268918364650859e-26	7.10556286455061e-26	6.88775837291205e-26	7.17617546186727e-26	9.84632300629758e-26	7.38039679618347e-26	6.75889716988429e-26
293.5	7.92689811372931e-26	6.64510275555756e-26	6.77695909619283e-26	7.079523049504149e-26	7.20789427330681e-26	9.591170124913319e-26	7.83337076424354e-26	6.81432889900322e-26
294.5	8.01852259118593e-26	6.15885399519829e-26	7.037517092565019e-26	6.75854727011173e-26	6.90426097086225e-26	9.4125525531735e-26	6.88160696668107e-26	6.78757851960866e-26
295.5	8.00260618498006e-26	6.21456041650199e-26	7.238598867715649e-26	6.75023432151534e-26	6.91789980326395e-26	9.869072987017149e-26	7.309732628675309e-26	6.43307450872872e-26
296.5	8.04081569943093e-26	6.17002114539583e-26	6.82917585649931e-26	6.96294838720136e-26	6.54693633012766e-26	9.592008008431819e-26	7.52280613245972e-26	6.5117294018622e-26
297.5	7.99084846342051e-26	6.55581596988164e-26	6.94963030520845e-26	6.86854026603982e-26	7.183803107791939e-26	9.844879258796959e-26	7.54635139308709e-26	6.94435734098441e-26
298.5	7.91568752574164e-26	6.16054676593831e-26	7.130789658377289e-26	7.07271822890436e-26	7.05139603542881e-26	9.72815095259594e-26	7.02940606681585e-26	6.56049513688164e-26
299.5	1.39151953987831e-25	1.005116130069e-25	9.72893836134735e-26	1.01371894679093e-25	1.29820462643397e-25	1.72434322653506e-25	1.1972621587760201e-25	9.56031063368382e-26
300.5	8.26125008603638e-26	6.32917885562479e-26	6.898456816868549e-26	7.14462445102806e-26	8.01278307941962e-26	1.12218392298032e-25	7.12500260530977e-26	6.64710233933504e-26
301.5	8.37408182234168e-26	6.38871455995128e-26	6.86878691622833e-26	6.94808133920885e-26	6.95151643961131e-26	9.83877305497411e-26	7.65680588151734e-26	6.96733022414671e-26
302.5	8.911390580763401e-26	6.67636252347446e-26	7.081906637629719e-26	7.63182454224686e-26	7.26908645828515e-26	1.0410551781393e-25	7.95558340849915e-26	6.79034310896767e-26
303.5	9.040896312315589e-26	8.321236639891589e-26	7.02931672894178e-26	7.26733592800084e-26	7.55429898331941e-26	1.08786646418108e-25	7.86620849828274e-26	6.88042033910858e-26
304.5	8.07609089175522e-26	6.48442709666635e-26	6.805176661533709e-26	7.24153466913868e-26	6.84457842116679e-26	9.70452617868041e-26	7.162625638946401e-26	6.95229483403041e-26
305.5	8.10638383563541e-26	7.15679903968958e-26	7.307894010685459e-26	7.60397417275906e-26	7.064857389202201e-26	1.00251364482779e-25	7.62537959768356e-26	7.03234436810831e-26
306.5	8.266668884413601e-26	7.58844023932146e-26	8.05389551049913e-26	8.084836941483529e-26	7.14064719101916e-26	9.65132778383963e-26	6.95543643866342e-26	7.23047370196561e-26
307.5	8.486318422593529e-26	6.69657691774536e-26	7.20478015449814e-26	7.43921879412149e-26	7.02844999250106e-26	9.70596265835222e-26	7.293151079553689e-26	7.42956477659276e-26
308.5	8.240657905455519e-26	6.45548837142436e-26	7.28512717292108e-26	7.490579026065519e-26	6.83383019054564e-26	9.86403268736206e-26	7.09261760028533e-26	7.07631587208358e-26
309.5	9.02563914999823e-26	6.24180485616782e-26	7.02442533762719e-26	6.82488514380233e-26	7.50890309097853e-26	9.7777395202564e-26	7.64077164981155e-26	6.87947458273967e-26
310.5	7.88212847171049e-26	6.37917486584012e-26	7.08183568460515e-26	7.01754560988775e-26	7.14357205742759e-26	1.0230846797238e-25	7.53551786224848e-26	6.37836257492872e-26
311.5	8.39516701467261e-26	6.64081182936594e-26	7.36499579395653e-26	7.04055442122465e-26	7.01537959627752e-26	9.974807097925701e-26	7.13123117247964e-26	6.742950386895089e-26
312.5	8.37100809280808e-26	6.67655769502065e-26	7.1364078243602e-26	7.327248087269109e-26	6.94540358551104e-26	1.05023664919496e-25	7.17835952150074e-26	6.90967507497108e-26
313.5	8.35004631368926e-26	6.32720920631078e-26	7.12674212450761e-26	7.130775854878759e-26	6.85833175490497e-26	9.939662441873029e-26	7.10713382984454e-26	6.70362260852041e-26
314.5	8.284528034232369e-26	6.61565830082656e-26	7.59194215957314e-26	7.68686705445796e-26	6.96607054624075e-26	1.00103474131969e-25	7.55578649002217e-26	7.31882873601774e-26
315.5	8.21797461616401e-26	6.66728114953225e-26	7.47830785093906e-26	7.32317713747832e-26	6.93921585217674e-26	9.54203916641917e-26	7.30485530612597e-26	7.44038515839371e-26
316.5	8.27202253453747e-26	6.45807673757208e-26	7.27263514700025e-26	7.14407447574244e-26	6.81410637405084e-26	1.06737392394773e-25	7.2385248074284e-26	6.899418236431219e-26
317.5	8.30818984097535e-26	6.38363875924099e-26	6.88762971704831e-26	7.47736876867719e-26	7.24191831237571e-26	1.00658958616462e-25	7.22964508180509e-26	7.0489115677199e-26
318.5	8.20903097543755e-26	6.36483325346548e-26	6.75031912687226e-26	7.09829956221182e-26	7.6506930211975e-26	9.78248129439043e-26	7.67026973919362e-26	6.97610163042426e-26
319.5	8.36118824895234e-26	6.36648182347751e-26	7.010018951388839e-26	6.93960080079338e-26	7.18612992838033e-26	1.04919481612119e-25	7.49900225138835e-26	6.73166200835111e-26
320.5	8.22004924190304e-26	6.34123918965679e-26	6.80399562341429e-26	7.20047664719662e-26	6.812643317981709e-26	1.0165224498525601e-25	7.51309759775969e-26	6.77717614367023e-26
321.5	7.939754683318859e-26	6.241487414372089e-26	6.59037040189699e-26	6.872602151226459e-26	7.15805212724102e-26	9.83120903833587e-26	7.44282383528966e-26	6.78962528156633e-26
322.5	8.21702653737179e-26	7.06331695514939e-26	6.79434171733278e-26	7.07151285400209e-26	6.90751296773522e-26	1.0288166083065101e-25	8.09732746774422e-26	6.86966358092608e-26
323.5	8.64519350530042e-26	6.37953982994046e-26	6.88059227980398e-26	7.09556088578038e-26	7.112488220262301e-26	1.0138450776042301e-25	7.878069075662839e-26	6.440957071512e-26
324.5	8.447210161844209e-26	6.32301965161802e-26	7.34727323667385e-26	7.10624197936195e-26	7.65789390739544e-26	1.01443405884018e-25	7.31874181512347e-26	6.83729263775279e-26
325.5	8.642364769078789e-26	6.905731250629509e-26	6.576759802348319e-26	7.18620961216398e-26	7.04492023104881e-26	1.0417857210009201e-25	7.97736089871425e-26	6.53551453502332e-26
326.5	8.118010450878379e-26	6.20927696240259e-26	7.28038422243666e-26	7.10367976119867e-26	7.39610479904227e-26	1.04160265430205e-25	7.64620924998845e-26	6.95343886262504e-26
327.5	8.295875133708e-26	6.10334782119955e-26	6.80712201279816e-26	6.82241905780658e-26	6.86116778936237e-26	9.942616483271969e-26	7.4360190726725e-26	6.837002391485819e-26
328.5	8.35342615033883e-26	6.310946823732159e-26	6.830889365170209e-26	7.016682386586201e-26	7.53639386689863e-26	1.0383014731379201e-25	7.52110897864956e-26	6.55529189274202e-26
329.5	8.79708212441895e-26	6.49150975837039e-26	7.01883479588215e-26	6.82897873085588e-26	7.02460937374409e-26	1.00755986143175e-25	7.459543830373719e-26	6.87472151917656e-26
330.5	8.44612706750418e-26	6.26943679281347e-26	6.871429276937569e-26	7.12764473213954e-26	7.38544909125989e-26	1.0473796942198501e-25	7.38774271890075e-26	6.78700356564503e-26
331.5	9.11170562299939e-26	7.53594852863796e-26	7.518116639396979e-26	7.26200880020438e-26	7.79563342171154e-26	1.01816294640449e-25	7.44276175360498e-26	6.68043570080399e-26
332.5	8.33705222317703e-26	6.28016129865983e-26	7.10984593572464e-26	7.090146062185301e-26	7.69192620572767e-26	1.0401905929916902e-25	7.491325418984549e-26	6.73762778603716e-26
333.5	8.55340389744419e-26	6.41917097979836e-26	6.79079498485804e-26	7.26574502433646e-26	7.0856164976883e-26	1.0025769138518901e-25	7.56160490785347e-26	7.78636623610288e-26
334.5	8.32896700115647e-26	6.589984090717969e-26	7.08885508328389e-26	7.35350754315773e-26	7.20384624788841e-26	1.00275830118107e-25	7.545711340921659e-26	6.859990166345939e-26
335.5	8.5546800498794e-26	6.486737338698501e-26	7.38421025509795e-26	7.14646112078595e-26	7.35271309694154e-26	1.0561661523303202e-25	7.33988372816145e-26	6.81031001909487e-26
336.5	9.82953933117479e-26	6.61714238811449e-26	7.16035191644554e-26	7.17379769840576e-26	7.15251063384009e-26	9.82810247958841e-26	7.93020136275905e-26	6.83635920412489e-26
337.5	8.82495380351196e-26	6.54211278115552e-26	7.426717481026709e-26	7.37028648291409e-26	7.16786230899054e-26	1.01986443495908e-25	7.2064133385512e-26	7.06387951193625e-26
338.5	8.46126142252412e-26	6.26681646306489e-26	6.995504177030259e-26	7.22473881274649e-26	7.008268450633519e-26	1.0731413996260402e-25	7.7186024737474e-26	6.70799314913404e-26
339.5	8.267786182449039e-26	6.23809670175117e-26	6.932051398328e-26	6.99430531017419e-26	7.35619109458515e-26	9.90978767091541e-26	7.35132317106763e-26	6.90934257514029e-26
340.5	8.56984873431886e-26	6.69716272545005e-26	6.9924339043624e-26	7.16123075129281e-26	7.18586117260179e-26	1.0100450961292701e-25	7.536394656172749e-26	6.77800480781639e-26
341.5	8.19384330871968e-26	6.97050031739422e-26	7.29714970950858e-26	6.924835690313259e-26	7.20054023102793e-26	1.0143319093823e-25	7.56015055439101e-26	6.40539153926285e-26
342.5	8.28449773364751e-26	6.52900430169371e-26	7.37929375500148e-26	7.23986287631463e-26	7.03106930156949e-26	1.0427627669012301e-25	7.81752166512131e-26	6.81563139139911e-26
343.5	8.281426137397301e-26	6.26417652804507e-26	7.08830255760624e-26	7.03427205090529e-26	7.15063667286672e-26	1.0121097693925601e-25	7.365500269275739e-26	6.595279384642659e-26
344.5	7.9844890705054e-26	6.31015645886481e-26	6.86999091432854e-26	6.81416674502916e-26	6.94073486567558e-26	1.02207823293221e-25	7.22542904579883e-26	6.96916568230799e-26
345.5	8.28016158125402e-26	6.55802362955785e-26	6.80344094640821e-26	7.01201286132658e-26	7.26602762364281e-26	1.07894022850022e-25	7.17283387902949e-26	6.89595898449804e-26
346.5	8.22835457980261e-26	6.69434823414268e-26	7.09148645546407e-26	7.07368756404967e-26	7.587040640837701e-26	1.01067014315926e-25	7.56489495302249e-26	7.02920676177683e-26
347.5	8.73458240022995e-26	6.363147246017601e-26	7.01905118359841e-26	6.8186033140651e-26	7.11065983826042e-26	9.884323090050109e-26	7.27091529938089e-26	6.9249481132595e-26
348.5	8.06399337729034e-26	6.25013015241012e-26	6.99219993819203e-26	6.889592555453289e-26	7.4633648361108e-26	1.02125287806433e-25	7.68222964242995e-26	6.57738286817396e-26
349.5	8.712793423692849e-26	6.53188650490403e-26	7.082168136721759e-26	7.242957578440401e-26	7.20146713155308e-26	1.0228728964407301e-25	7.3950987508502e-26	6.55561534651099e-26
350.5	8.62434740822238e-26	7.320678909582289e-26	6.96584643031046e-26	7.05552549076926e-26	7.1661423265366e-26	1.0291612776062401e-25	7.25805819067245e-26	6.92658027463284e-26
351.5	8.17380100358718e-26	6.549772668408669e-26	6.71754994308587e-26	7.19866822133384e-26	6.98430292542127e-26	1.04889498049832e-25	7.72060288183343e-26	6.94365427036102e-26
352.5	8.36498904168349e-26	6.501264182914919e-26	6.70190553861204e-26	7.093945380580919e-26	7.34427639939564e-26	9.90854303278703e-26	7.34795025313918e-26	6.98851253370157e-26
353.5	8.11358637286468e-26	6.12814889764229e-26	6.83563433173506e-26	6.93685044460048e-26	7.57992556530133e-26	1.0203276003571101e-25	7.552231457052e-26	6.72567324502015e-26
354.5	8.97659001114806e-26	6.22111433351684e-26	6.90366907722704e-26	6.91236907119881e-26	7.140721092761901e-26	1.0980429644978602e-25	7.817888190700179e-26	7.3042045544e-26
355.5	8.100608802819079e-26	6.739243884002049e-26	6.91026965222517e-26	6.87340851654759e-26	7.149453073825e-26	1.00208459767223e-25	7.49816599557903e-26	7.13179715642807e-26
356.5	8.52203351449621e-26	6.41468318835594e-26	6.83476507566016e-26	7.03458450373218e-26	7.269992641719689e-26	1.04021993735127e-25	7.46214591682539e-26	6.58582170586967e-26
357.5	8.60952782444465e-26	6.58621902046766e-26	6.804663978051129e-26	7.23071758148983e-26	7.80024434889943e-26	1.0160956592646401e-25	8.01864187696913e-26	6.82008406180311e-26
358.5	8.65365802220141e-26	6.4897711501201e-26	6.86940436183095e-26	6.655473144181729e-26	6.98927380935451e-26	9.90919451665195e-26	7.65893702896135e-26	6.736615178517301e-26
359.5	8.38726648891416e-26	6.54417997064397e-26	7.15906501603404e-26	7.42245560161348e-26	7.46288398509303e-26	1.05264594024159e-25	7.56261063813964e-26	6.81953005283851e-26
360.5	8.95753761852924e-26	7.77126432312947e-26	7.00392825498387e-26	7.71657385993644e-26	7.64153089433681e-26	1.04014228465185e-25	7.59377497896542e-26	6.92049290066364e-26
361.5	8.44875389156936e-26	6.386930849427601e-26	6.78804126518615e-26	7.28670855243037e-26	7.21531227177495e-26	1.04605456405532e-25	7.41339980585096e-26	6.7325317860268e-26
362.5	9.05950944303668e-26	6.38741512319113e-26	6.962212417162979e-26	6.953150237587409e-26	7.47098266632737e-26	1.0206895024087801e-25	8.25067049015632e-26	6.77145051713434e-26
363.5	8.55891082218555e-26	6.32154841776016e-26	6.89173338809497e-26	6.98067415458161e-26	7.35192986042406e-26	1.03054697040059e-25	7.74886188656684e-26	6.85714912039716e-26
364.5	8.27782061142778e-26	6.43302725414985e-26	7.16914033758208e-26	6.99171976926183e-26	7.253195252485869e-26	1.0163246772450401e-25	7.82146240992509e-26	6.6461573116425e-26
365.5	8.78151122191787e-26	7.02665450244194e-26	6.77872323828612e-26	7.07929628622017e-26	7.55664370028056e-26	1.03601542755231e-25	7.75991840375967e-26	7.05293644049731e-26
366.5	8.45510936838175e-26	6.389542637768709e-26	6.92824102932486e-26	6.99437864399536e-26	7.35849894244669e-26	1.04458578246168e-25	7.74520500547235e-26	6.75876987315603e-26
367.5	8.59429307648494e-26	6.56879850938784e-26	6.96752874754893e-26	7.38169869102445e-26	7.05728991271371e-26	1.03196364238669e-25	7.816225961576909e-26	6.690852937224869e-26
368.5	8.530704927467279e-26	6.48742055207579e-26	7.13173763767196e-26	7.133545650629101e-26	7.33132217929631e-26	1.01581544208211e-25	7.46054633019592e-26	6.941695798794349e-26
369.5	8.4393182142553e-26	7.082349949438401e-26	6.88586159646173e-26	6.93932327020902e-26	7.57843134319366e-26	1.022512909956e-25	7.920277135191569e-26	6.74880243476148e-26
370.5	8.35524729877741e-26	6.49623545291455e-26	7.1082752119734e-26	7.15345677022394e-26	7.1376854570281e-26	1.05182027607548e-25	7.5966502920697e-26	6.88859380507167e-26
371.5	8.65764413153083e-26	6.34039191364879e-26	6.751756989776659e-26	6.98724077456626e-26	7.27842370448987e-26	1.063950574675e-25	7.45465269783023e-26	6.82181219909767e-26
372.5	8.83351398532699e-26	6.599167936874001e-26	6.974966521643989e-26	7.24017601827862e-26	7.89312039579504e-26	1.0807789098113201e-25	7.93082934125527e-26	6.88025409722994e-26
373.5	8.539490469565379e-26	6.566540692776649e-26	6.86331464500064e-26	7.16715636270984e-26	7.49880745560184e-26	1.0207873378982901e-25	7.780739222385879e-26	6.95176038900397e-26
374.5	8.68145691379528e-26	6.32643832582731e-26	7.43874031732565e-26	7.42017637507432e-26	7.52969163705138e-26	1.01841538974726e-25	7.66858716121386e-26	6.61646963131834e-26
375.5	8.49612024018242e-26	6.56945273869281e-26	7.15476735225461e-26	6.94960310006507e-26	7.53380371188262e-26	1.0802876171706e-25	8.01069283238462e-26	6.60800846003493e-26
376.5	8.88818174562558e-26	6.428102425194539e-26	6.81544884122028e-26	7.16167353937183e-26	7.32556483250463e-26	1.0349044915061e-25	7.63654441697377e-26	6.575280229895739e-26
377.5	8.8716223338512e-26	6.599176344941869e-26	6.926523650008369e-26	7.26856304534267e-26	7.22961904202712e-26	1.06037617375337e-25	7.53239089263302e-26	6.88837985930257e-26
378.5	8.59348892563026e-26	6.39135441339938e-26	7.06804881859824e-26	7.29883718350189e-26	7.85216840475306e-26	1.0687964102372e-25	7.696010125540169e-26	6.79706419879878e-26
379.5	8.58692223494329e-26	7.66199208191096e-26	7.20195741702724e-26	6.99689338651388e-26	7.72398409792645e-26	1.01647564497571e-25	7.51940394825254e-26	6.59960256759132e-26
380.5	8.96693917800781e-26	6.34369836585423e-26	7.07720549282547e-26	7.26838996641805e-26	7.60747513429327e-26	1.10611034127251e-25	8.122322958979401e-26	6.93711194137041e-26
381.5	8.80959526735832e-26	6.49969244703965e-26	7.21892779848337e-26	6.846454242799e-26	7.29636872539741e-26	1.0603092799177301e-25	7.59234538044873e-26	7.38361982475753e-26
382.5	8.69300361240506e-26	6.3195129105773e-26	6.89874020029043e-26	7.30077930999781e-26	7.65305618850425e-26	1.0146658953675001e-25	7.68037425345524e-26	6.82721487423572e-26
383.5	8.76493949787166e-26	6.53580169774998e-26	6.83656982760163e-26	7.48497725388293e-26	7.22096733486743e-26	1.06976225033658e-25	7.72535888052961e-26	6.78775213524914e-26
384.5	8.53963218574418e-26	6.65465619084487e-26	7.03369973608434e-26	7.11556505246999e-26	7.40865957786653e-26	1.0227633377772901e-25	7.64350389568551e-26	6.86239559158462e-26
385.5	8.602406777009539e-26	6.29971810059479e-26	7.14970330913296e-26	7.09110572306353e-26	7.56304571348237e-26	1.1806328922337e-25	7.62165926954169e-26	6.80594284857561e-26
386.5	8.449763980787801e-26	6.61283878207716e-26	6.95489655596793e-26	7.23514783067218e-26	7.50768891246459e-26	1.09938067623171e-25	7.28925556662444e-26	7.00686714046015e-26
387.5	8.5310118180276e-26	6.48500664204162e-26	7.08921858803592e-26	7.08559030515499e-26	7.15854478693987e-26	1.06124505964131e-25	7.64547261603899e-26	7.35167697717542e-26
388.5	8.44158859568669e-26	6.50754410958037e-26	6.81037054218578e-26	7.293610570277819e-26	7.78814916038792e-26	1.01034841581606e-25	7.77639606979487e-26	7.127648164675901e-26
389.5	8.55842681930246e-26	6.56084225275067e-26	7.18358118019517e-26	7.1965259617755e-26	7.42992507186932e-26	1.03486807722422e-25	7.50823349692002e-26	6.99865238935171e-26
390.5	9.51876991712648e-26	6.3647157379446e-26	6.83037627235408e-26	7.01500255223603e-26	7.37417019926103e-26	1.15754737576866e-25	7.420222608945059e-26	6.826531753390301e-26
391.5	8.926865942998029e-26	6.641003729029e-26	6.85839268572601e-26	7.11155201948875e-26	7.58202207882702e-26	1.0439232552654201e-25	8.06177880548628e-26	6.98305299750448e-26
392.5	9.54392103790263e-26	6.48917452367846e-26	6.94093911786704e-26	7.08567818063792e-26	7.65346914009107e-26	1.07092396065993e-25	7.61930259921657e-26	6.83484043990802e-26
393.5	9.41565236398656e-26	6.50434008337373e-26	6.97755004353104e-26	7.349866886611529e-26	7.420290193178469e-26	1.04919624837012e-25	7.33410828950507e-26	6.64586450199976e-26
394.5	9.00716551440348e-26	6.68372808421331e-26	7.14227273752666e-26	7.01482246513554e-26	7.53849715392938e-26	1.0084193305417501e-25	7.96387315253922e-26	6.93534580872213e-26
395.5	8.89864624884188e-26	6.57295288933741e-26	7.207553741534219e-26	7.58374104337337e-26	7.37284543196269e-26	1.0187267582588601e-25	7.594346601692859e-26	6.812149638019909e-26
396.5	8.384108859880939e-26	6.488451413809e-26	6.97092869218683e-26	7.33929907162695e-26	7.592666640526359e-26	1.07540014749823e-25	7.9785128540517e-26	7.230503415131649e-26
397.5	8.39650339566898e-26	6.70842833035051e-26	6.94946257172908e-26	7.65352312691428e-26	7.3962763257889e-26	1.0675917295581202e-25	7.53137062805134e-26	6.98884572922036e-26
398.5	9.02334576081734e-26	6.65935015934504e-26	6.833602208168101e-26	7.028887186703879e-26	7.20398305307121e-26	1.08564405644119e-25	8.077049929075539e-26	7.17773199214044e-26
399.5	8.89005564878152e-26	6.841716475954509e-26	7.14024122449229e-26	7.25328301146857e-26	7.81605745472413e-26	1.0436408145049902e-25	7.61680644058857e-26	6.78625148430682e-26
400.5	8.914295605370649e-26	6.53576021432374e-26	7.14105645098063e-26	7.15034651235244e-26	7.81844084823505e-26	1.12213459138008e-25	7.459860702810559e-26	7.00477058017275e-26
401.5	8.43970521420764e-26	6.38672485435163e-26	7.246313152184429e-26	7.56265425514924e-26	7.74143159728546e-26	1.0237795896154e-25	7.63310013774842e-26	7.44583841013944e-26
402.5	8.46413937746373e-26	6.564209012558079e-26	6.964854010201469e-26	7.4916319314874e-26	7.747513380616409e-26	1.07567536750988e-25	8.148028263114909e-26	7.04996045262956e-26
403.5	8.55889567458891e-26	6.6013359783762e-26	7.31137754827248e-26	7.74552798468718e-26	7.45131158571332e-26	1.05687617998364e-25	7.97853384636705e-26	7.10924526365463e-26
404.5	8.71752406941736e-26	6.71043715257135e-26	7.04761256354349e-26	7.06927792877661e-26	7.5389221661943e-26	1.06574845675217e-25	7.555164580127659e-26	6.94575212966432e-26
405.5	9.045313417819939e-26	6.72547414915099e-26	7.13271576450476e-26	7.31426067230793e-26	8.150626608694601e-26	1.0368653270072301e-25	7.74934768780997e-26	6.869502593267301e-26
406.5	8.75205048189701e-26	6.79613919474676e-26	7.26728178641673e-26	7.3606563950169e-26	8.01445562733099e-26	1.0801648432924702e-25	7.96736019226256e-26	7.159818872377029e-26
407.5	9.02290622429402e-26	7.67727320907728e-26	7.42567904376115e-26	7.14252754790878e-26	7.6643410708886e-26	1.10775834106116e-25	8.56577146869542e-26	7.344442155653129e-26
408.5	9.32786136820621e-26	7.13526631057403e-26	7.19632764053495e-26	7.60933373775368e-26	7.87138299271091e-26	1.1211757163663501e-25	8.21539099942249e-26	6.92939063301082e-26
409.5	9.61586609441529e-26	7.43089659035543e-26	6.903014447278449e-26	7.37219872722942e-26	8.22762466937217e-26	1.14658986148273e-25	8.45346580174382e-26	6.95077869328368e-26
410.5	9.66084214800236e-26	7.199583908949101e-26	7.53677768459389e-26	7.29723281295257e-26	8.17433997356581e-26	1.21005453902592e-25	8.576249546042749e-26	7.08635433024892e-26
411.5	9.19716380300359e-26	6.84541350515694e-26	7.36201940571706e-26	7.471722984008079e-26	7.69273614498778e-26	1.0874475648018402e-25	8.01928814410023e-26	6.67116315677535e-26
412.5	8.88584685720923e-26	6.74464442422101e-26	7.07411252502841e-26	7.449416351820919e-26	7.59056874780475e-26	1.06751693971771e-25	7.851437130902439e-26	7.23015155821756e-26
413.5	8.93882070672794e-26	6.65353642265959e-26	7.16145422786867e-26	7.20279850472786e-26	7.700015389390669e-26	1.08158680246665e-25	7.83768162262987e-26	6.89533177432944e-26
414.5	9.08132364621153e-26	6.64988960885602e-26	7.03770061295105e-26	7.736667563219469e-26	7.541883141524901e-26	1.13370725433105e-25	8.13857447765754e-26	7.05705121525322e-26
415.5	9.01834730928264e-26	6.65692133122593e-26	7.133581834086709e-26	7.134671997972019e-26	7.50230313573223e-26	1.0462618745337101e-25	7.78739595623757e-26	6.84533244195111e-26
416.5	9.09727948769264e-26	6.66936022166527e-26	7.14076543271092e-26	7.53191235552921e-26	7.80063292826235e-26	1.11757207513507e-25	8.359701977114259e-26	7.289931518133239e-26
417.5	9.04408666201706e-26	6.81642427272692e-26	7.16227188288869e-26	7.305881937377229e-26	7.52948995196044e-26	1.1010220353971e-25	7.93700997960671e-26	7.38230684907022e-26
418.5	8.78468879513966e-26	6.48727063435304e-26	7.20486625114956e-26	7.19004538950065e-26	7.61172705033504e-26	1.0714011978212101e-25	8.63787145574347e-26	6.79190930652667e-26
419.5	9.38746129132905e-26	6.453817371209e-26	7.020861205143479e-26	7.35984490052423e-26	7.33732952804828e-26	1.06366516262165e-25	7.95502667833458e-26	6.982408444643069e-26
420.5	8.75938106398022e-26	6.7216030047182e-26	7.38494451879602e-26	7.44088388970145e-26	7.57385214296451e-26	1.04884427485263e-25	8.13013501375384e-26	7.10116007933606e-26
421.5	8.959944104358401e-26	6.66627024013062e-26	7.19685151213482e-26	7.55881513987846e-26	7.68619294045274e-26	1.0818489242386701e-25	8.12637176894727e-26	6.99099795392927e-26
422.5	8.60860825786898e-26	7.047235069244701e-26	7.38521674711069e-26	7.41700256449588e-26	7.60541190142642e-26	1.0491895090663401e-25	7.78597161803002e-26	7.02568150818139e-26
423.5	8.618890170335669e-26	6.52573793020793e-26	7.13564611949581e-26	7.14636564781159e-26	7.66518873640401e-26	1.10709198055279e-25	8.18432366970903e-26	7.26995348509031e-26
424.5	8.48392714839334e-26	6.39235063826624e-26	7.84908393148194e-26	7.34409722500533e-26	7.35537079245733e-26	1.07793523003416e-25	8.07566370019068e-26	7.20309430331455e-26
425.5	8.64736365722095e-26	6.882242887584149e-26	7.25153929512788e-26	7.53106156205228e-26	7.457952729785559e-26	1.06064104395192e-25	7.84173813614317e-26	7.23477456571027e-26
426.5	8.90095859371025e-26	7.35190654991482e-26	7.10947571570799e-26	7.68489880374239e-26	7.933875349862949e-26	1.10209686036974e-25	7.97521665368882e-26	7.20679604664451e-26
427.5	9.00154637442327e-26	6.969746970041469e-26	7.26560244883755e-26	7.288099364123329e-26	7.45248806362658e-26	1.0352151018606301e-25	7.73728293935893e-26	7.039011351892001e-26
428.5	8.670209453535279e-26	6.889643524363801e-26	6.92111890983519e-26	7.501190641742001e-26	7.89212443640058e-26	1.10397220206061e-25	7.98498231118249e-26	7.18144070577303e-26
429.5	9.10631610998708e-26	6.55516630095989e-26	7.14082318477057e-26	7.16206468995495e-26	7.87905320615966e-26	1.0678769037542702e-25	8.022058528798989e-26	7.09626649150267e-26
430.5	9.21920438958873e-26	6.76291737159696e-26	7.107953834153769e-26	7.18238899302009e-26	7.8446289330924e-26	1.04264871373129e-25	8.15431857227818e-26	7.024854888133029e-26
431.5	8.77506537905681e-26	6.97613077623663e-26	7.31057252362767e-26	7.37967177314179e-26	7.96772417566194e-26	1.0779948497185502e-25	8.13037227753121e-26	7.25156297088813e-26
432.5	9.24529661688004e-26	6.62863941044608e-26	7.086403169387401e-26	7.29426315675413e-26	7.57133121671071e-26	1.06490600934e-25	8.18368725625325e-26	7.15467933432935e-26
433.5	8.881912881212919e-26	6.78495547836437e-26	7.45011653845646e-26	7.17803171713649e-26	7.79803855508081e-26	1.06732270487756e-25	7.82847252683865e-26	6.932381724438089e-26
434.5	9.05680445662582e-26	6.78707106723817e-26	7.30448546570068e-26	7.42428906946573e-26	8.990032070848039e-26	1.05553026539906e-25	7.94091235384408e-26	7.20049724090831e-26
435.5	8.73905079165237e-26	6.81689494245956e-26	7.80136211266811e-26	7.42059060284551e-26	7.39499528209291e-26	1.04604513321247e-25	7.67029289422973e-26	7.05728116562178e-26
436.5	8.93213481043309e-26	6.74587159076525e-26	7.53387444550062e-26	7.595190276226289e-26	7.64950878113955e-26	1.0977245641756901e-25	7.82896136467639e-26	6.91445144377966e-26
437.5	8.70622868162461e-26	6.96289336333558e-26	7.00840613300699e-26	7.292027886413529e-26	8.24578472217211e-26	1.07971617980232e-25	7.826752619523839e-26	6.788100255486609e-26
438.5	9.08005115265638e-26	6.80115968672003e-26	7.34609816616825e-26	7.177690811229049e-26	8.3517222856968e-26	1.06124700554278e-25	8.16598148183924e-26	7.09080978582871e-26
439.5	9.46729895463482e-26	6.576983788350469e-26	7.31012457293136e-26	7.31216389945074e-26	7.26939575679178e-26	1.0804747564309701e-25	7.68088613191362e-26	7.34713039490709e-26
440.5	9.13740376636822e-26	6.66713675347072e-26	7.27746865938241e-26	7.47054653964555e-26	7.851284486961109e-26	1.07438976752419e-25	7.73161769977889e-26	7.51017566086139e-26
441.5	8.863487915328909e-26	7.30375208720385e-26	7.32113952648175e-26	7.837043866383789e-26	7.8894286865074e-26	1.11290994281404e-25	8.05872577202128e-26	7.12919212048987e-26
442.5	9.781222931138101e-26	6.87167142287463e-26	7.22719585179402e-26	7.07736014897656e-26	8.06119810295936e-26	1.0705024932199e-25	7.791277523039809e-26	6.90444709300293e-26
443.5	9.211147488687519e-26	6.77938635538302e-26	7.184793283825409e-26	7.58963512845938e-26	7.63900281316276e-26	1.1273090188921901e-25	7.983783201078601e-26	7.26734485322385e-26
444.5	8.78050927507509e-26	6.77437059161549e-26	7.04530110757956e-26	7.22249633201164e-26	7.81805999368331e-26	1.1304892411349201e-25	8.09223104760565e-26	7.030230470766059e-26
445.5	9.21870250017601e-26	7.21917017308885e-26	7.02890039477378e-26	7.607198497644189e-26	7.94929818702276e-26	1.10518258355846e-25	7.80081133102628e-26	7.17320973993098e-26
446.5	8.717808402420719e-26	6.60681064526419e-26	7.32771018146393e-26	7.41268547831276e-26	7.78572529249577e-26	1.0586920170576e-25	8.385353606846829e-26	7.21207797918962e-26
447.5	9.17772862382312e-26	7.43638888638934e-26	7.05619207029796e-26	7.51425824358006e-26	7.80440886681547e-26	1.1178391477546e-25	7.86938629895784e-26	7.21343504637291e-26
448.5	9.53286628097704e-26	6.784271730598e-26	7.09340982391225e-26	7.65065416225214e-26	8.040693321735289e-26	1.05838806714339e-25	8.171632983512049e-26	7.26973703912347e-26
449.5	9.29329105992791e-26	7.0887348784401e-26	7.13039584088111e-26	7.88639861804804e-26	7.63470264463726e-26	1.1158267032615601e-25	7.794735159969179e-26	7.68690154496142e-26
450.5	9.311077019667439e-26	7.08559545744871e-26	7.22418072422118e-26	7.50527947296271e-26	8.79538704621425e-26	1.07763056339809e-25	8.052042414463219e-26	7.08578859030691e-26
451.5	8.919394851636879e-26	7.19921310311336e-26	7.37677671668879e-26	7.43412924447055e-26	7.75742414000642e-26	1.08300223014045e-25	7.96726200914622e-26	7.47620281186633e-26
452.5	9.09814514115408e-26	6.9672179772406e-26	7.27371036551791e-26	7.40422786939695e-26	7.82848015231769e-26	1.07145405447633e-25	8.318674916121579e-26	6.97960034633579e-26
453.5	9.27316096017571e-26	6.87230122524028e-26	7.36810558546177e-26	7.52305953393627e-26	7.54135936107485e-26	1.11306526852833e-25	7.88578640625123e-26	6.984886644292269e-26
454.5	9.10087377369957e-26	6.79655826326442e-26	7.47485723634005e-26	7.514547179915529e-26	7.57183931419045e-26	1.18705485461276e-25	8.355122389673059e-26	7.01574738116937e-26
455.5	9.078614205312501e-26	7.05297851229606e-26	7.46536015167103e-26	7.56667304028376e-26	7.94948675027775e-26	1.15647929735065e-25	7.96368824012753e-26	6.994983129266059e-26
456.5	8.978024705302901e-26	6.72926467055739e-26	7.38228003519768e-26	7.589854495593139e-26	7.66442727946866e-26	1.08845014139382e-25	7.95583328871019e-26	7.493545420763149e-26
457.5	8.84117758718322e-26	6.891923218786969e-26	7.442167624428509e-26	7.43425092561707e-26	7.84784697993668e-26	1.1352373859930502e-25	8.341483593326159e-26	7.02756717083474e-26
458.5	9.78140906368223e-26	6.68859167944558e-26	7.3436886798995e-26	7.29766589684589e-26	7.70419324955457e-26	1.11014837194515e-25	7.802459589520439e-26	6.99937742342373e-26
459.5	9.06539632116757e-26	6.83876653711823e-26	7.25550028153189e-26	8.1592655884854e-26	7.63568810824065e-26	1.12898489632198e-25	8.13220478637834e-26	7.43194041637637e-26
460.5	8.999536051075669e-26	6.91910025220922e-26	7.32483532866077e-26	7.33344186422729e-26	7.72300133956275e-26	1.16041987938351e-25	8.16494891968256e-26	7.20622228424852e-26
461.5	9.69563051921376e-26	6.66993399727333e-26	7.381379883705501e-26	7.35968670507837e-26	8.03706996882364e-26	1.10998342223179e-25	8.19788441764873e-26	7.37989815761743e-26
462.5	8.86089315736515e-26	6.82935180272423e-26	7.354340744213259e-26	7.75655580483864e-26	7.70736818602909e-26	1.16148323872986e-25	8.26639764310968e-26	7.28596690032406e-26
463.5	9.574207038149559e-26	7.07372925481879e-26	7.46733430089693e-26	8.11999920752251e-26	7.884967781088289e-26	1.17622566994495e-25	8.617575772282189e-26	7.13442555133814e-26
464.5	9.13744612398839e-26	7.384519051428501e-26	7.333701642670601e-26	7.51883884498502e-26	7.75594239926118e-26	1.0865404269315602e-25	8.08829838526621e-26	7.139356676597339e-26
465.5	9.104642111896329e-26	7.10607327393375e-26	7.287525739368989e-26	7.52990508020723e-26	7.633364469025819e-26	1.1181428767906301e-25	8.476582478414009e-26	7.44661607828368e-26
466.5	9.29816986379144e-26	6.80407432181983e-26	7.60701116055333e-26	7.67174376065995e-26	8.2466830406908e-26	1.08029025848282e-25	8.50949994586643e-26	7.099849102271309e-26
467.5	9.364617279710029e-26	6.802756598572679e-26	7.756077706080449e-26	7.68782840020101e-26	7.88138304915551e-26	1.1055337726536701e-25	8.760457893119301e-26	7.3764367913693e-26
468.5	9.48178451094058e-26	6.9676774064362e-26	8.019644063434989e-26	7.39662830738426e-26	7.90689706764239e-26	1.1570498966087e-25	8.21193624404605e-26	7.16997575779937e-26
469.5	8.851463950491189e-26	7.063465130144509e-26	7.411400379634479e-26	7.51111468892617e-26	7.77496117713065e-26	1.09955216365184e-25	8.44305660083498e-26	7.294168304480979e-26
470.5	9.15594356900294e-26	7.30204873810907e-26	7.14300259898145e-26	7.657079053837e-26	8.19862905719262e-26	1.12508351553608e-25	8.384304808333109e-26	7.0824655469835e-26
471.5	9.16113583136644e-26	6.95797416924334e-26	7.87724597603654e-26	7.3815783381621e-26	8.02510101912758e-26	1.27317927726829e-25	8.43150614207642e-26	7.14455696653543e-26
472.5	9.64899609104986e-26	7.150825732237459e-26	7.27653581393257e-26	7.86181527576707e-26	7.87441800725686e-26	1.1499711219558e-25	8.25152277209707e-26	7.23287536858141e-26
473.5	9.46952300625443e-26	6.79787835594212e-26	7.35710475181749e-26	8.979659924104701e-26	7.956706895280009e-26	1.14909768187408e-25	8.67673689470804e-26	7.03202247775974e-26
474.5	9.604340081981901e-26	7.37965173511164e-26	7.50608465676034e-26	8.04222417766745e-26	8.09438863904422e-26	1.2188102607236101e-25	8.565186097766501e-26	7.10709798519606e-26
475.5	1.00807350648038e-25	6.99779244256271e-26	7.42554610931875e-26	7.56484174200337e-26	8.00625509041128e-26	1.18289248453564e-25	8.390778242061329e-26	7.019442052501369e-26
476.5	9.544359312018819e-26	7.41979163322661e-26	7.43257172682234e-26	7.727604365982029e-26	8.0141959669506e-26	1.1810263115394502e-25	8.97558690908931e-26	7.94951893995641e-26
477.5	9.52794175341009e-26	7.26327795745554e-26	7.94430816332325e-26	7.42656539124042e-26	8.44734317926099e-26	1.2281583425149902e-25	8.399477707186119e-26	7.087643846169069e-26
478.5	9.161613334686709e-26	7.087591518377249e-26	7.70198375378071e-26	7.55538569880495e-26	7.91783255333318e-26	1.1065610649271e-25	8.49371555767642e-26	7.426607544091859e-26
479.5	9.03561686972696e-26	7.071632204700779e-26	7.64571120690143e-26	7.80902067117148e-26	8.41587505346936e-26	1.12310246393856e-25	8.63755774775531e-26	7.68219377486943e-26
480.5	9.711609923400229e-26	7.36493127825229e-26	7.289000023220201e-26	7.54832960356965e-26	7.79642532816803e-26	1.1519541704382301e-25	8.476119288954739e-26	7.278954826323469e-26
481.5	9.279590110806189e-26	7.561174307781679e-26	7.470119190850501e-26	7.57008787917736e-26	8.16586423102683e-26	1.14963160349057e-25	8.31992452136133e-26	7.54779060831579e-26
482.5	9.69249017323278e-26	7.09570117896936e-26	7.34390688333113e-26	7.60164812816272e-26	7.93138304546866e-26	1.14251302179068e-25	8.61054606568553e-26	7.51278110032654e-26
483.5	9.51864098719381e-26	8.187793655151449e-26	7.73831462191189e-26	7.7108341067032e-26	8.1170180563308e-26	1.1485401773061301e-25	8.50816866394815e-26	7.30361057052123e-26
484.5	9.69129115210107e-26	7.30875014312422e-26	7.470469598552429e-26	8.253532945056201e-26	8.671809309728109e-26	1.2384948855492501e-25	8.68979327970047e-26	7.75283956676861e-26
485.5	9.55841672629824e-26	7.02474928623795e-26	7.46387307879434e-26	8.1102012233059e-26	8.15970012297876e-26	1.2038471440401e-25	8.55151237356915e-26	7.40439354273155e-26
486.5	9.77070299759966e-26	7.10242069527265e-26	7.31436444526224e-26	8.04595211341192e-26	8.14601827299439e-26	1.15443321776971e-25	8.41140190233393e-26	7.54826831403932e-26
487.5	9.307695558308329e-26	6.92210627594168e-26	7.76802459784415e-26	7.60391746986863e-26	8.13581426136505e-26	1.17523505182652e-25	8.86955451029121e-26	7.28246113344429e-26
488.5	1.02757610399024e-25	7.14458548021844e-26	7.754188004449401e-26	7.71136559771013e-26	8.290084437259239e-26	1.17732887711591e-25	8.58353890401828e-26	7.76825422717177e-26
489.5	9.71540864891477e-26	7.385307241528209e-26	7.65589645548547e-26	7.665269493579949e-26	7.90260828578607e-26	1.10725486655119e-25	8.28712604861222e-26	7.19675828335638e-26
490.5	9.35718840204805e-26	7.73558483726329e-26	7.56661620767571e-26	8.196690847062509e-26	8.59901047292942e-26	1.16520285000765e-25	8.64541792791288e-26	7.98877861652838e-26
491.5	9.379057026959501e-26	7.46512474205913e-26	7.30478498983506e-26	7.990624788804839e-26	7.964303618485219e-26	1.1597976810078e-25	8.3480867388369e-26	7.45185166699377e-26
492.5	9.65310237093036e-26	7.78830931938634e-26	7.67332079108585e-26	7.57604902406118e-26	8.702173405918901e-26	1.1642172453470102e-25	8.34891968429317e-26	7.236826935428401e-26
493.5	9.27254602189702e-26	7.13504982660528e-26	8.13595551343442e-26	7.973642811786909e-26	8.39121256571108e-26	1.1011863481752802e-25	8.35318339939395e-26	7.34700718010496e-26
494.5	9.81991597666873e-26	7.22049572627706e-26	7.63819090039698e-26	8.20510362837852e-26	8.33983958822966e-26	1.12541496562738e-25	8.545935361778459e-26	7.47883477251874e-26
495.5	1.0262601092512101e-25	7.80594125645816e-26	8.37590151221588e-26	8.05286952495806e-26	8.850506212041039e-26	1.10834032198646e-25	8.76782614967871e-26	7.68226435858227e-26
496.5	9.627891348356179e-26	7.17526607173989e-26	7.91645098977775e-26	7.88427034198383e-26	8.86885667816124e-26	1.16268805394144e-25	8.74925117134184e-26	7.3325772529696e-26
497.5	9.55278638295585e-26	7.7976387930225e-26	8.5193484448506e-26	8.0610538821493e-26	8.61236168792321e-26	1.21878517174532e-25	8.60830945233605e-26	7.50253381901373e-26
498.5	9.875930107462129e-26	7.44216949334662e-26	7.74770789014966e-26	8.17034553505671e-26	8.48677683839104e-26	1.21500116751049e-25	8.62394652035906e-26	7.78815981137694e-26
499.5	9.74769815788017e-26	7.574309385304129e-26	8.07200820938972e-26	7.99529178480678e-26	8.839960298671501e-26	1.17864862460532e-25	8.46380726837376e-26	7.49063374981102e-26
500.5	1.17761507070946e-25	1.1582878390903101e-25	1.15613965413226e-25	1.15603338103516e-25	1.06229037374714e-25	1.45111592042335e-25	1.16095895532334e-25	1.3026771656061101e-25
501.5	1.23152642408992e-25	1.03424993774705e-25	9.91598608791993e-26	9.56919085258102e-26	1.06633320331991e-25	1.5200970635379702e-25	1.15027006019545e-25	1.17008747139948e-25
502.5	1.1656926491827701e-25	1.2220309110566501e-25	9.88580737359098e-26	1.00460865042878e-25	1.02906614809955e-25	1.45156822426104e-25	1.0510387098499202e-25	1.07397403279352e-25
503.5	1.2304112424765802e-25	1.14502194656436e-25	1.0808625652978102e-25	1.04724480789768e-25	1.13060411790382e-25	1.45861562349907e-25	1.10256825200504e-25	1.0768368218644702e-25
504.5	1.47889863546497e-25	1.5004970089444401e-25	1.4614339208071802e-25	1.5932408102698301e-25	1.3908057280799602e-25	1.8694076631832102e-25	1.3943243724279901e-25	1.5400284204131201e-25
505.5	2.40215785489009e-25	2.19632488819508e-25	2.63532281158146e-25	2.7521882167148e-25	2.40146414540229e-25	2.4149382487944003e-25	2.3281591282267e-25	2.5939191740419303e-25
506.5	2.86256404077362e-25	2.7176669552704403e-25	3.0246162247392303e-25	3.28830248564151e-25	2.7323518311481503e-25	2.9954644372224703e-25	2.68691355834778e-25	2.65776647090699e-25
507.5	2.9732916644743e-25	2.8700293325606302e-25	3.1437808676739e-25	3.1349904776366302e-25	2.87506768655578e-25	3.58349103768351e-25	2.8449152784866603e-25	2.9684544334523302e-25
508.5	7.67060589072249e-25	6.6022179460826305e-25	7.091870930995511e-25	7.90765824995196e-25	6.6603600674932605e-25	8.73755524235799e-25	6.87164080911617e-25	7.246554092822721e-25
509.5	1.00387101796504e-24	1.0664849211151e-24	1.08143016336948e-24	1.15084122728049e-24	1.06536642938158e-24	1.11332371730494e-24	1.03105234916227e-24	1.06170983633837e-24
510.5	1.2738257081597101e-24	1.182563933969e-24	1.34927646554155e-24	1.34082095052823e-24	1.24098605947472e-24	1.22214744215609e-24	1.16526523464584e-24	1.3588879758185601e-24
511.5	1.21190133601792e-24	1.08949787355711e-24	1.26842023640203e-24	1.17974195600892e-24	1.11213785350069e-24	1.2123744708737e-24	1.06456067242634e-24	1.18340713084221e-24
512.5	6.78954608243552e-25	7.963735540679881e-25	7.958748560938291e-25	7.223412960801241e-25	6.8098644971361605e-25	6.49485519640064e-25	6.8848758956095005e-25	7.16562955288655e-25
513.5	3.42872922853245e-25	3.23513765617564e-25	3.5340640395241404e-25	3.5598183077281402e-25	3.0512173531672903e-25	3.4250664651438e-25	3.1731269799939104e-25	3.51453411354481e-25
514.5	2.2211083176476402e-25	2.3685385321122103e-25	2.61332077635546e-25	2.50990212343257e-25	2.27889849505954e-25	2.38301892718468e-25	2.1968867498242603e-25	2.40624084208852e-25
515.5	4.28749110033562e-25	3.9015625956678803e-25	4.846768692659291e-25	4.66745887635805e-25	4.16637726254981e-25	4.57464064496439e-25	4.0149231580328603e-25	4.167797542072891e-25
516.5	5.545430177983701e-25	5.56663609386876e-25	5.539878469731321e-25	5.47829117750685e-25	5.10040166928206e-25	5.224810799080541e-25	5.323123070713e-25	5.5205126889789505e-25
517.5	2.2370658562275303e-25	2.25128380392866e-25	2.4995203180264604e-25	2.64932742213321e-25	2.33847336459773e-25	2.36707276856257e-25	2.18921415309252e-25	2.4621903169009903e-25
518.5	2.9968903094835e-25	2.90356870353033e-25	3.26317018621512e-25	3.21885065848802e-25	3.05907712906709e-25	2.9657550617064e-25	2.9278895347543503e-25	3.12273990352723e-25
519.5	2.3965146600234003e-25	2.25607789092509e-25	2.5159962126749e-25	2.7364971690853e-25	2.26894240136941e-25	2.30868896496371e-25	2.29119027532185e-25	2.4802743362341e-25
520.5	1.0038607269862801e-25	9.168529608101159e-26	9.49563376794615e-26	9.72997067052426e-26	9.00848878408797e-26	1.2261514345208e-25	9.251579404465401e-26	9.44480124444023e-26
521.5	1.01253275576236e-25	7.78373229959934e-26	8.18481868361476e-26	8.36590042946812e-26	8.674568908703e-26	1.17686668661005e-25	8.66764144382556e-26	8.59193049087832e-26
522.5	9.91498905160238e-26	7.53736730265421e-26	8.22591717386927e-26	9.267149220804469e-26	8.62587470582681e-26	1.23789803094238e-25	8.83583785403978e-26	8.282562600748279e-26
523.5	1.0008609483955e-25	7.60091740061152e-26	8.13923619851918e-26	8.17787498205918e-26	8.67907810236476e-26	1.1997672871830902e-25	8.630203748100909e-26	8.056320006613209e-26
524.5	9.757270134642049e-26	7.80582484972925e-26	8.09368435238081e-26	8.508882691057139e-26	8.52274989482321e-26	1.2097003499286701e-25	9.04378208356089e-26	8.1980107635946e-26
525.5	1.0054403227927101e-25	7.6486090378666e-26	8.25684196374044e-26	8.84047730055466e-26	8.64058340038547e-26	1.18638077822793e-25	9.373202849878379e-26	8.62094244446603e-26
526.5	9.89078689981326e-26	8.182733930078739e-26	9.221450656681689e-26	8.56034976232901e-26	8.80701196050889e-26	1.2155309795847e-25	8.6196255451889e-26	8.61163898701949e-26
527.5	9.88602147450341e-26	7.651562081342239e-26	8.41816940965958e-26	8.52919025973354e-26	8.47443475374659e-26	1.18845265339603e-25	8.76950540957314e-26	8.395605788816919e-26
528.5	1.00393123744696e-25	8.119158051214209e-26	8.4278225957985e-26	8.87265220631489e-26	8.42571975789208e-26	1.21818546076582e-25	8.53318937762369e-26	8.48536763090816e-26
529.5	1.08789120945579e-25	8.47642334013272e-26	9.661640459274489e-26	9.442750230412979e-26	8.66510816140612e-26	1.23243701816682e-25	9.2372853172029e-26	8.99218544999498e-26
530.5	9.59800637962876e-26	7.69340242374412e-26	8.62535025070613e-26	8.32032145307995e-26	8.37350449344922e-26	1.18564014071995e-25	8.52580845683399e-26	8.16969264486942e-26
531.5	1.0066450613741301e-25	7.72638325920071e-26	8.44181036467538e-26	8.47271842641011e-26	8.2238750515584e-26	1.2080069550431302e-25	9.00537342322514e-26	8.47091668539107e-26
532.5	1.01011859272091e-25	7.67239304090911e-26	8.45230936646025e-26	9.42388726179554e-26	8.502300010745801e-26	1.18118537309785e-25	9.027736886554401e-26	8.618632616262579e-26
533.5	1.00940733126759e-25	7.84544204178516e-26	8.70384495113582e-26	8.94121414179383e-26	8.43123434276615e-26	1.24324852222253e-25	8.67179027356734e-26	8.46654337618598e-26
534.5	9.86991759309224e-26	8.204453187014e-26	8.58115470309324e-26	8.69727402938049e-26	8.20392797164302e-26	1.19797107838229e-25	8.64861103161614e-26	8.2245571358446e-26
535.5	9.955680676738469e-26	7.764579932150249e-26	9.14782812707662e-26	8.67178586946866e-26	8.47281452047417e-26	1.21982061965542e-25	8.62676871087306e-26	8.67070751581378e-26
536.5	1.0397539709228202e-25	7.757755329649169e-26	8.67391791248669e-26	8.81756452774639e-26	8.083500641035969e-26	1.17464902161143e-25	8.70201329253097e-26	8.67508786707642e-26
537.5	9.9288950381644e-26	8.45387929064884e-26	8.651337755138501e-26	8.9668036531761e-26	8.449212399261601e-26	1.1876015467232e-25	8.660674719815439e-26	8.47986626087607e-26
538.5	9.48286041059648e-26	7.47850882756742e-26	8.449487376342429e-26	8.448969500395209e-26	8.78838700026802e-26	1.26000732911959e-25	9.429534652765701e-26	8.14130962931224e-26
539.5	9.67991612212086e-26	7.702751521847719e-26	8.54896763946912e-26	8.87929794031037e-26	8.777476861634839e-26	1.26171994831566e-25	8.96535384197575e-26	8.34649063784493e-26
540.5	1.0139529932805101e-25	7.96595800441999e-26	8.67837368335193e-26	8.33702988486207e-26	8.67454875537291e-26	1.21744160148912e-25	8.79013992518961e-26	8.321555201416901e-26
541.5	9.66089107645069e-26	7.966530579478319e-26	8.470618991668249e-26	8.34627875846108e-26	8.38053464537869e-26	1.2023867942468602e-25	8.776454845156629e-26	8.29648643737921e-26
542.5	1.0132584449381801e-25	7.92469402327637e-26	8.50375152538441e-26	8.55414593724101e-26	8.68889012455515e-26	1.2071017078506502e-25	8.74696001098485e-26	8.07613184594674e-26
543.5	1.0352749744008e-25	8.005661377227409e-26	8.27899364398922e-26	8.52202250281342e-26	9.12551803940179e-26	1.2087927281637501e-25	8.732477275691479e-26	8.62317542291209e-26
544.5	1.0143822173411201e-25	7.4035851913534e-26	8.25187229358262e-26	8.32901947704227e-26	8.62699139997579e-26	1.20010191331984e-25	8.75721346951876e-26	8.18079744999421e-26
545.5	1.0181492440534601e-25	8.196005005086989e-26	8.44995271353911e-26	8.68336978921713e-26	8.86741638895081e-26	1.24087620008085e-25	9.48796245248088e-26	7.92116898885925e-26
546.5	1.03404904214462e-25	7.58948408247556e-26	8.37188598983756e-26	8.35748050760712e-26	9.17399436813544e-26	1.25135438071508e-25	8.70356443425899e-26	8.20993658307025e-26
547.5	1.0178511825804201e-25	7.5526836915774e-26	8.26292031570407e-26	8.63829997400556e-26	8.44135380866007e-26	1.18623689541104e-25	9.125799795982779e-26	7.852097754810559e-26
548.5	9.84004916696111e-26	7.66709789057744e-26	8.58185460252983e-26	8.44015859459969e-26	8.59010451244246e-26	1.26083583743014e-25	8.69390208274236e-26	8.159453067484959e-26
549.5	9.79006283518946e-26	8.21809629247214e-26	8.20793806520789e-26	8.21052102083802e-26	8.447381646529229e-26	1.22595526099619e-25	9.12709140812155e-26	7.862753958654159e-26
550.5	9.68106176452408e-26	7.75463519143176e-26	8.279643017733729e-26	8.36799151152726e-26	8.722557249382719e-26	1.2748723230276401e-25	8.96982022933209e-26	7.68543501600717e-26
551.5	1.0161856578428501e-25	7.49181403981576e-26	8.133700908493189e-26	8.488973232288601e-26	8.56299727870172e-26	1.23353164851917e-25	9.05926239320299e-26	7.93101287017078e-26
552.5	1.0116965062231e-25	8.04008397888002e-26	8.021952694381879e-26	8.31554286851476e-26	9.04381811852091e-26	1.2158626612223602e-25	8.83842355629234e-26	8.14539031510078e-26
553.5	9.94034928159049e-26	8.13594650599048e-26	8.167275694917519e-26	8.28298031187662e-26	8.56349370285003e-26	1.1556769266071e-25	8.77378254453111e-26	7.71473835129557e-26
554.5	9.86663262541811e-26	7.47988130170282e-26	8.23125932581595e-26	9.20501719946323e-26	8.419273037959339e-26	1.29815884494772e-25	8.94689634537808e-26	7.91254561477515e-26
555.5	1.0154447756365201e-25	7.7135584818106e-26	8.22282829311292e-26	8.4113869438218e-26	8.95827928581768e-26	1.2252374597835702e-25	8.80758740371982e-26	8.02388828442218e-26
556.5	1.06016336532263e-25	7.83105038697765e-26	8.20895620075472e-26	8.38813745944823e-26	8.62159609559564e-26	1.20707219613014e-25	8.98864002632993e-26	8.2090206788971e-26
557.5	1.04520460211886e-25	7.75733038503683e-26	8.21779915595036e-26	8.2293756506781e-26	8.52319650919438e-26	1.25112272210633e-25	8.84378374341101e-26	7.78285371037987e-26
558.5	1.0453495550533602e-25	7.33634160321682e-26	8.36718913664055e-26	8.564272559579929e-26	8.43385460722383e-26	1.22396423505643e-25	8.94931807203249e-26	8.10680294821242e-26
559.5	1.04511262646644e-25	8.2693376646664e-26	7.96130760054192e-26	8.80697781390441e-26	9.08548560020943e-26	1.30684672306739e-25	8.82446632857699e-26	7.66134242264441e-26
560.5	1.02115619156293e-25	7.64743308823465e-26	8.18395622854407e-26	8.30177383891257e-26	8.745754714346849e-26	1.3638106929758802e-25	9.08824517289045e-26	7.98938146270697e-26
561.5	9.86560275479451e-26	7.727320822441339e-26	7.97396812678463e-26	8.42269766890847e-26	8.55139552790996e-26	1.23347499378583e-25	9.13169627479161e-26	8.00530471140849e-26
562.5	1.07787040450295e-25	7.79036130889424e-26	8.09549682958385e-26	8.70357209922575e-26	8.602946872543319e-26	1.26246997964036e-25	9.33642037475088e-26	7.75561465451418e-26
563.5	1.0079934998422701e-25	7.80019704650368e-26	8.47074477287004e-26	8.83248860088903e-26	8.79946080619555e-26	1.19109922557496e-25	9.57400452873429e-26	7.73038619845191e-26
564.5	1.0529043155809902e-25	8.10935969044398e-26	8.68789100270901e-26	8.41581254335295e-26	8.54812512878905e-26	1.2398643101464e-25	8.92609327953723e-26	8.213000739962159e-26
565.5	1.07429540827788e-25	7.93821711894049e-26	8.14412217145296e-26	8.343650043583439e-26	8.75865929456458e-26	1.21483614260839e-25	9.10801770558143e-26	7.940901265046019e-26
566.5	1.0178673644895201e-25	7.86245874323467e-26	8.24634771693355e-26	8.41161096516108e-26	8.84297585135973e-26	1.26226101872441e-25	9.01355723509376e-26	7.86363894365408e-26
567.5	1.1697620503164e-25	7.73328779917085e-26	8.547029053129839e-26	8.76921349287753e-26	8.69824252935257e-26	1.21322197495276e-25	8.81481545185201e-26	8.21702162236223e-26
568.5	1.05153274458949e-25	8.18280902533907e-26	8.08834197983954e-26	9.02811577626722e-26	8.8046675008258e-26	1.34170732552744e-25	9.878963225398539e-26	8.42694507842868e-26
569.5	1.06580140383992e-25	8.920375281694769e-26	8.23456060549056e-26	8.57055016216888e-26	9.26089838169288e-26	1.35371554996326e-25	9.035973523206259e-26	8.00220662192547e-26
570.5	1.0537530169292e-25	7.871865728141349e-26	8.40788266925562e-26	8.28278859149963e-26	9.203855143851029e-26	1.29181840599738e-25	9.268533306273269e-26	8.57097928601248e-26
571.5	1.1302588696825e-25	8.022615092893809e-26	8.211445582218019e-26	8.39878432002994e-26	9.262684111367559e-26	1.25416941168459e-25	9.43163703867318e-26	8.174889460021729e-26
572.5	1.06714888755604e-25	7.85703417011329e-26	8.675882746634789e-26	8.72837471183382e-26	8.73268349220478e-26	1.2607919403145401e-25	9.59967735678148e-26	8.24904256435889e-26
573.5	1.0626195754761e-25	7.67768961523573e-26	8.83553704755437e-26	8.483116388923789e-26	8.95756036774122e-26	1.28633314155796e-25	9.49386055424764e-26	8.08401005707032e-26
574.5	1.07481299783655e-25	7.84109049389469e-26	8.08357502343369e-26	8.24616411970565e-26	8.774854825181509e-26	1.2881847089020601e-25	9.7163019276474e-26	8.56238526093281e-26
575.5	1.11431207738474e-25	7.82399903589654e-26	8.54767733453552e-26	8.42615009780837e-26	9.20536833349301e-26	1.35123759311002e-25	9.19297980809617e-26	8.02990719186697e-26
576.5	1.06419225693327e-25	8.06694034573288e-26	8.65788209659802e-26	8.65432670514924e-26	8.691733022236e-26	1.30821789018864e-25	9.59894418183673e-26	8.23795952799827e-26
577.5	1.0604941822922601e-25	8.29656990178429e-26	8.36003136547514e-26	8.61380099737296e-26	9.30700414462084e-26	1.30523593865708e-25	1.03779929099063e-25	8.18538574397506e-26
578.5	1.06713714712498e-25	8.35442054828412e-26	9.200507293539969e-26	9.125252576973201e-26	9.73462054007135e-26	1.23332643249909e-25	9.63168195905211e-26	7.85765105621317e-26
579.5	1.0356291125581e-25	7.92455593186395e-26	8.431323519692739e-26	8.08704507908797e-26	9.79426690616146e-26	1.26596071900456e-25	9.20813302271958e-26	8.04798216030593e-26
580.5	1.0973658561149402e-25	8.29280607418357e-26	8.68517645816078e-26	8.58732131981101e-26	9.01673881034548e-26	1.35904409123859e-25	1.0158553590799501e-25	8.16634108758723e-26
581.5	1.07629088642543e-25	8.04473014150579e-26	8.403535670766059e-26	9.07872908854611e-26	9.295673232059439e-26	1.3870663856984202e-25	9.389182888469079e-26	8.08032191561292e-26
582.5	1.04816793203687e-25	8.66836813423854e-26	7.924923864605179e-26	8.4481512535761e-26	9.169487610057219e-26	1.2666744097108101e-25	9.42307889859026e-26	7.88677993254008e-26
583.5	1.05535970639997e-25	7.89935049100011e-26	8.30926712934355e-26	8.5786443508348e-26	9.19562468171422e-26	1.2740367906532502e-25	9.353732262690959e-26	8.50575728421454e-26
584.5	1.06023596016152e-25	7.95504575782363e-26	8.1848140056832e-26	8.202956541593109e-26	9.37282220479126e-26	1.29274989108772e-25	9.64263597645698e-26	8.03225916085753e-26
585.5	1.04073231834982e-25	7.78261274784772e-26	8.43309649244729e-26	8.802535130112889e-26	9.54605149426366e-26	1.3517481792549e-25	9.43803561136284e-26	8.16480245989485e-26
586.5	1.06602020454728e-25	8.03434689698134e-26	8.395484496394301e-26	8.65817325841898e-26	8.99382788812845e-26	1.29954670644023e-25	9.62128153623368e-26	8.46056545253343e-26
587.5	1.0921943714956402e-25	8.54112897383793e-26	8.05372332249634e-26	8.56202163377137e-26	9.211212640836369e-26	1.2622571945837e-25	9.50062321791009e-26	7.96467004045257e-26
588.5	1.1733025628525e-25	8.34118441984341e-26	8.009819373251139e-26	8.413089285238839e-26	9.248522636265409e-26	1.2901791087073202e-25	9.531560348956959e-26	8.402860491116101e-26
589.5	1.0762694186123601e-25	8.88920152909265e-26	8.36649342237237e-26	8.646376989009129e-26	9.149380048562839e-26	1.3742652141098301e-25	9.43352058407609e-26	8.53479937819069e-26
590.5	1.05209199460779e-25	7.83037740117711e-26	8.332093349252919e-26	8.70338501558567e-26	9.0241462512709e-26	1.3685188737041001e-25	9.40130477108777e-26	8.04718813412396e-26
591.5	1.06461114897319e-25	8.804145496338839e-26	8.59047027349751e-26	8.58585342611663e-26	9.14327710091723e-26	1.29770119311602e-25	9.559657082586019e-26	8.10311076523658e-26
592.5	1.0417226975744801e-25	7.90782218779008e-26	8.02824047221163e-26	8.414286689100679e-26	9.07404522786287e-26	1.30447431773438e-25	9.39943350699088e-26	7.95335334908572e-26
593.5	1.08750341288546e-25	8.09800018615757e-26	8.449309665837601e-26	8.3369034432852e-26	8.91489836337605e-26	1.31053455384309e-25	9.329028205225359e-26	7.82386108259233e-26
594.5	1.09986116395201e-25	8.050603583433929e-26	8.63433520989653e-26	8.79912399439395e-26	9.5100706880862e-26	1.3128937704246502e-25	9.4156100409936e-26	7.9875122059849e-26
595.5	1.17824364618067e-25	8.65672162707386e-26	8.27722666752184e-26	8.54179907155669e-26	9.407129003807569e-26	1.30007784072192e-25	9.41255378137836e-26	8.085057607404679e-26
596.5	1.04533645929732e-25	7.767937272718249e-26	8.62102842864261e-26	8.62779366968706e-26	9.0364247114072e-26	1.24117005306906e-25	9.83433481951834e-26	7.77057607176193e-26
597.5	1.16292963339554e-25	8.33371355023033e-26	8.11986121468833e-26	8.49176192797485e-26	9.25200287183167e-26	1.28020415923316e-25	9.59605288823042e-26	7.89698551743759e-26
598.5	1.08550510124317e-25	8.14338159560148e-26	8.29749913735651e-26	8.670990674196809e-26	9.80576191594971e-26	1.32179726284063e-25	9.96330321691077e-26	7.99357686051226e-26
599.5	1.48024585167201e-25	1.24191219972708e-25	1.0371389032424501e-25	1.06784763390443e-25	1.17070778903482e-25	2.04422096458466e-25	1.1367443887867201e-25	1.1363305825149701e-25


==> data_products/ULs_DHV_Tcoh_12hr.txt <==
f(Hz)	G65.7+1.2/G189.1+3.0/G353.6-0.7
100.5	2.7527e-25
101.5	2.77488e-25
102.5	2.80188e-25
103.5	2.88694e-25
104.5	2.94575e-25
105.5	2.82231e-25
106.5	2.77597e-25
107.5	2.70663e-25
108.5	2.66672e-25
109.5	2.65004e-25
110.5	2.67207e-25
111.5	2.72288e-25
112.5	2.63304e-25
113.5	2.61432e-25
114.5	2.60894e-25
115.5	2.57767e-25
116.5	2.57604e-25
117.5	2.59896e-25
118.5	2.6965e-25
119.5	3.0977e-25
120.5	2.6745e-25
121.5	2.58088e-25
122.5	2.52513e-25
123.5	2.51504e-25
124.5	2.50766e-25
125.5	2.47792e-25
126.5	2.45938e-25
127.5	2.45279e-25
128.5	2.43469e-25
129.5	2.41755e-25
130.5	2.40524e-25
131.5	2.39801e-25
132.5	2.39326e-25
133.5	2.38903e-25
134.5	2.38058e-25
135.5	2.37312e-25
136.5	2.36606e-25
137.5	2.35417e-25
138.5	2.34349e-25
139.5	2.34172e-25
140.5	2.33324e-25
141.5	2.32459e-25
142.5	2.31722e-25
143.5	2.31065e-25
144.5	2.33425e-25
145.5	2.3119e-25
146.5	2.30022e-25
147.5	2.2989e-25
148.5	2.30193e-25
149.5	2.31069e-25
150.5	2.332e-25
151.5	2.33807e-25
152.5	2.34255e-25
153.5	2.31491e-25
154.5	2.27368e-25
155.5	2.24907e-25
156.5	2.24133e-25
157.5	2.23349e-25
158.5	2.22773e-25
159.5	2.21855e-25
160.5	2.21637e-25
161.5	2.21677e-25
162.5	2.21853e-25
163.5	2.24452e-25
164.5	2.24083e-25
165.5	2.20189e-25
166.5	2.19034e-25
167.5	2.19117e-25
168.5	2.18472e-25
169.5	2.17596e-25
170.5	2.18336e-25
171.5	2.16891e-25
172.5	2.15873e-25
173.5	2.15269e-25
174.5	2.14918e-25
175.5	2.1512e-25
176.5	2.18638e-25
177.5	2.15516e-25
178.5	2.16028e-25
179.5	2.33013e-25
180.5	2.14044e-25
181.5	2.12949e-25
182.5	2.1289e-25
183.5	2.12651e-25
184.5	2.14037e-25
185.5	2.1266e-25
186.5	2.11637e-25
187.5	2.11092e-25
188.5	2.1107e-25
189.5	2.10248e-25
190.5	2.09486e-25
191.5	2.0869e-25
192.5	2.08139e-25
193.5	2.0755e-25
194.5	2.07388e-25
195.5	2.07526e-25
196.5	2.09733e-25
197.5	2.06531e-25
198.5	2.06116e-25
199.5	2.05714e-25
200.5	2.05253e-25
201.5	2.04976e-25
202.5	2.04978e-25
203.5	2.05116e-25
204.5	2.04806e-25
205.5	2.05093e-25
206.5	2.08725e-25
207.5	2.05984e-25
208.5	2.08472e-25
209.5	2.09535e-25
210.5	2.06737e-25
211.5	2.05656e-25
212.5	2.05152e-25
213.5	2.05164e-25
214.5	2.04006e-25
215.5	2.0316e-25
216.5	2.04609e-25
217.5	2.04131e-25
218.5	2.02149e-25
219.5	2.02232e-25
220.5	2.03098e-25
221.5	2.04486e-25
222.5	2.0996e-25
223.5	2.0782e-25
224.5	2.0511e-25
225.5	2.04e-25
226.5	2.02134e-25
227.5	2.018e-25
228.5	2.02798e-25
229.5	2.04035e-25
230.5	2.02847e-25
231.5	2.00994e-25
232.5	2.01099e-25
233.5	2.05692e-25
234.5	2.0387e-25
235.5	2.02687e-25
236.5	2.01623e-25
237.5	2.00836e-25
238.5	2.02342e-25
239.5	2.08234e-25
240.5	2.01329e-25
241.5	2.00379e-25
242.5	2.00213e-25
243.5	2.02862e-25
244.5	2.09001e-25
245.5	1.99534e-25
246.5	1.97629e-25
247.5	1.97075e-25
248.5	1.96664e-25
249.5	1.95879e-25
250.5	1.95155e-25
251.5	1.94773e-25
252.5	1.94593e-25
253.5	1.94626e-25
254.5	1.95075e-25
255.5	1.95434e-25
256.5	1.95135e-25
257.5	1.94912e-25
258.5	1.94184e-25
259.5	1.93078e-25
260.5	1.92412e-25
261.5	1.91977e-25
262.5	1.91745e-25
263.5	1.91454e-25
264.5	1.91376e-25
265.5	1.91353e-25
266.5	1.91437e-25
267.5	1.91364e-25
268.5	1.91886e-25
269.5	1.94562e-25
270.5	2.04994e-25
271.5	1.93655e-25
272.5	1.92029e-25
273.5	1.91729e-25
274.5	1.91534e-25
275.5	1.92026e-25
276.5	1.96594e-25
277.5	1.94748e-25
278.5	2.04056e-25
279.5	1.95303e-25
280.5	1.91015e-25
281.5	1.90082e-25
282.5	1.90138e-25
283.5	1.9007e-25
284.5	1.89392e-25
285.5	1.89308e-25
286.5	1.89039e-25
287.5	1.88759e-25
288.5	1.88663e-25
289.5	1.91528e-25
290.5	1.89813e-25
291.5	1.89331e-25
292.5	1.89205e-25
293.5	1.89103e-25
294.5	1.8923e-25
295.5	1.89377e-25
296.5	1.89469e-25
297.5	1.89877e-25
298.5	1.91811e-25
299.5	2.22882e-25
300.5	1.93022e-25
301.5	1.99662e-25
302.5	1.99859e-25
303.5	1.95807e-25
304.5	1.95479e-25
305.5	2.00475e-25
306.5	1.97187e-25
307.5	1.93994e-25
308.5	1.91981e-25
309.5	1.90468e-25
310.5	1.89308e-25
311.5	1.88842e-25
312.5	1.89071e-25
313.5	1.89692e-25
314.5	1.96959e-25
315.5	1.89867e-25
316.5	1.88513e-25
317.5	1.87718e-25
318.5	1.87027e-25
319.5	1.86839e-25
320.5	1.86758e-25
321.5	1.86744e-25
322.5	1.8674e-25
323.5	1.8702e-25
324.5	1.87206e-25
325.5	1.87344e-25
326.5	1.87083e-25
327.5	1.86962e-25
328.5	1.86893e-25
329.5	1.86583e-25
330.5	1.86382e-25
331.5	1.86536e-25
332.5	1.86324e-25
333.5	1.86278e-25
334.5	1.86452e-25
335.5	1.86918e-25
336.5	1.87613e-25
337.5	1.86502e-25
338.5	1.85751e-25
339.5	1.85259e-25
340.5	1.84955e-25
341.5	1.8548e-25
342.5	1.86543e-25
343.5	1.8478e-25
344.5	1.84734e-25
345.5	1.84544e-25
346.5	1.84577e-25
347.5	1.84461e-25
348.5	1.84621e-25
349.5	1.84646e-25
350.5	1.8452e-25
351.5	1.84528e-25
352.5	1.84704e-25
353.5	1.86346e-25
354.5	1.87431e-25
355.5	1.84635e-25
356.5	1.85651e-25
357.5	1.86558e-25
358.5	1.86539e-25
359.5	2.36399e-25
360.5	1.86898e-25
361.5	1.84959e-25
362.5	1.84479e-25
363.5	1.84312e-25
364.5	1.84271e-25
365.5	1.84449e-25
366.5	1.84454e-25
367.5	1.84513e-25
368.5	1.84427e-25
369.5	1.84607e-25
370.5	1.84473e-25
371.5	1.84333e-25
372.5	1.8431e-25
373.5	1.84255e-25
374.5	1.83936e-25
375.5	1.83899e-25
376.5	1.83832e-25
377.5	1.83767e-25
378.5	1.83696e-25
379.5	1.83662e-25
380.5	1.83761e-25
381.5	1.83391e-25
382.5	1.83219e-25
383.5	1.82963e-25
384.5	1.82911e-25
385.5	1.82844e-25
386.5	1.82616e-25
387.5	1.8256e-25
388.5	1.82471e-25
389.5	1.82422e-25
390.5	1.82393e-25
391.5	1.8239e-25
392.5	1.82264e-25
393.5	1.82243e-25
394.5	1.82413e-25
395.5	1.82464e-25
396.5	1.8235e-25
397.5	1.82496e-25
398.5	1.82359e-25
399.5	1.82375e-25
400.5	1.82482e-25
401.5	1.82688e-25
402.5	1.82779e-25
403.5	1.83119e-25
404.5	1.83032e-25
405.5	1.83074e-25
406.5	1.83729e-25
407.5	1.84935e-25
408.5	1.8681e-25
409.5	1.8701e-25
410.5	1.85288e-25
411.5	1.84219e-25
412.5	1.83233e-25
413.5	1.83202e-25
414.5	1.82774e-25
415.5	1.82542e-25
416.5	1.82351e-25
417.5	1.82352e-25
418.5	1.82279e-25
419.5	1.84073e-25
420.5	1.82234e-25
421.5	1.82241e-25
422.5	1.82364e-25
423.5	1.82692e-25
424.5	1.82147e-25
425.5	1.82123e-25
426.5	1.82091e-25
427.5	1.82124e-25
428.5	1.82241e-25
429.5	1.82298e-25
430.5	1.82323e-25
431.5	1.82119e-25
432.5	1.82282e-25
433.5	1.83757e-25
434.5	1.84887e-25
435.5	1.84181e-25
436.5	1.82866e-25
437.5	1.82536e-25
438.5	1.82519e-25
439.5	1.82739e-25
440.5	1.82855e-25
441.5	1.8315e-25
442.5	1.83421e-25
443.5	1.83464e-25
444.5	1.83974e-25
445.5	1.86361e-25
446.5	1.85549e-25
447.5	1.84068e-25
448.5	1.83561e-25
449.5	1.83824e-25
450.5	1.84394e-25
451.5	1.84527e-25
452.5	1.83945e-25
453.5	1.83745e-25
454.5	1.83734e-25
455.5	1.8359e-25
456.5	1.83949e-25
457.5	1.84522e-25
458.5	1.85181e-25
459.5	1.85848e-25
460.5	1.85834e-25
461.5	1.85286e-25
462.5	1.85048e-25
463.5	1.85533e-25
464.5	1.84495e-25
465.5	1.84482e-25
466.5	1.86048e-25
467.5	1.88071e-25
468.5	1.88429e-25
469.5	1.86917e-25
470.5	1.86113e-25
471.5	1.86231e-25
472.5	1.86216e-25
473.5	1.85437e-25
474.5	1.84567e-25
475.5	1.8443e-25
476.5	1.84453e-25
477.5	1.84516e-25
478.5	1.84558e-25
479.5	1.85605e-25
480.5	1.84386e-25
481.5	1.84162e-25
482.5	1.84227e-25
483.5	1.84416e-25
484.5	1.8439e-25
485.5	1.84279e-25
486.5	1.84521e-25
487.5	1.86678e-25
488.5	1.92881e-25
489.5	1.931e-25
490.5	1.91078e-25
491.5	1.86289e-25
492.5	1.84935e-25
493.5	1.84652e-25
494.5	1.8483e-25
495.5	1.84766e-25
496.5	1.84894e-25
497.5	1.84911e-25
498.5	1.85056e-25
499.5	1.85308e-25
500.5	1.86136e-25
501.5	1.87493e-25
502.5	1.88861e-25
503.5	1.92463e-25
504.5	2.01448e-25
505.5	2.089e-25
506.5	2.05471e-25
507.5	2.18082e-25
508.5	2.27178e-25
509.5	2.25192e-25
510.5	2.3725e-25
511.5	2.16563e-25
512.5	2.11405e-25
513.5	1.95944e-25
514.5	1.98614e-25
515.5	2.13319e-25
516.5	2.08142e-25
517.5	1.9964e-25
518.5	2.05073e-25
519.5	1.92237e-25
520.5	1.88725e-25
521.5	1.8814e-25
522.5	1.88227e-25
523.5	1.88522e-25
524.5	1.88894e-25
525.5	1.91045e-25
526.5	1.89412e-25
527.5	1.89112e-25
528.5	1.89211e-25
529.5	1.89571e-25
530.5	1.89996e-25
531.5	1.90352e-25
532.5	1.90679e-25
533.5	1.90843e-25
534.5	1.91011e-25
535.5	1.91119e-25
536.5	1.91295e-25
537.5	1.91509e-25
538.5	1.94876e-25
539.5	1.98137e-25
540.5	1.98294e-25
541.5	2.12062e-25
542.5	1.92836e-25
543.5	1.94021e-25
544.5	1.91127e-25
545.5	1.9036e-25
546.5	1.90068e-25
547.5	1.89936e-25
548.5	1.89462e-25
549.5	1.89234e-25
550.5	1.89441e-25
551.5	1.89744e-25
552.5	1.92558e-25
553.5	1.94426e-25
554.5	1.92384e-25
555.5	1.92547e-25
556.5	1.93965e-25
557.5	2.01326e-25
558.5	2.082e-25
559.5	1.92661e-25
560.5	1.9055e-25
561.5	1.89105e-25
562.5	1.88534e-25
563.5	1.88395e-25
564.5	1.887e-25
565.5	1.88744e-25
566.5	1.89e-25
567.5	1.89808e-25
568.5	1.8915e-25
569.5	1.89595e-25
570.5	1.89805e-25
571.5	1.90297e-25
572.5	1.90559e-25
573.5	1.90594e-25
574.5	1.90869e-25
575.5	1.90967e-25
576.5	1.91326e-25
577.5	1.91438e-25
578.5	1.91772e-25
579.5	1.91389e-25
580.5	1.91311e-25
581.5	1.90961e-25
582.5	1.90775e-25
583.5	1.91042e-25
584.5	1.91389e-25
585.5	1.91567e-25
586.5	1.91514e-25
587.5	1.91405e-25
588.5	1.91182e-25
589.5	1.91045e-25
590.5	1.90661e-25
591.5	1.9038e-25
592.5	1.90016e-25
593.5	1.89908e-25
594.5	1.89894e-25
595.5	1.89785e-25
596.5	1.90294e-25
597.5	1.91393e-25
598.5	2.17187e-25
599.5	2.35183e-25
600.5	1.91606e-25
601.5	1.91515e-25
602.5	1.92555e-25
603.5	2.05326e-25
604.5	1.95532e-25
605.5	1.96944e-25
606.5	1.99914e-25
607.5	1.92891e-25
608.5	1.91533e-25
609.5	1.91994e-25
610.5	1.92848e-25
611.5	1.99068e-25
612.5	1.96166e-25
613.5	1.93365e-25
614.5	2.01131e-25
615.5	1.92218e-25
616.5	1.91551e-25
617.5	1.91247e-25
618.5	1.91454e-25
619.5	1.91413e-25
620.5	1.91213e-25
621.5	1.91332e-25
622.5	1.91463e-25
623.5	1.91507e-25
624.5	1.91884e-25
625.5	1.92174e-25
626.5	1.9251e-25
627.5	1.9313e-25
628.5	1.95143e-25
629.5	2.23451e-25
630.5	1.97252e-25
631.5	1.94011e-25
632.5	1.93224e-25
633.5	1.92953e-25
634.5	1.9259e-25
635.5	1.92197e-25
636.5	1.92068e-25
637.5	1.91962e-25
638.5	1.91961e-25
639.5	1.91862e-25
640.5	1.91874e-25
641.5	1.91924e-25
642.5	1.92076e-25
643.5	1.92254e-25
644.5	1.92252e-25
645.5	1.92357e-25
646.5	1.92517e-25
647.5	1.92776e-25
648.5	1.92976e-25
649.5	1.93192e-25
650.5	1.93477e-25
651.5	1.93698e-25
652.5	1.93711e-25
653.5	1.93702e-25
654.5	1.93624e-25
655.5	1.93628e-25
656.5	1.93675e-25
657.5	1.93744e-25
658.5	1.93901e-25
659.5	1.98305e-25
660.5	1.93773e-25
661.5	1.93867e-25
662.5	1.94011e-25
663.5	1.94145e-25
664.5	1.93954e-25
665.5	1.94143e-25
666.5	1.94333e-25
667.5	1.94368e-25
668.5	1.9452e-25
669.5	1.94605e-25
670.5	1.94803e-25
671.5	1.95039e-25
672.5	1.95759e-25
673.5	1.94994e-25
674.5	1.94912e-25
675.5	1.94735e-25


==> data_products/ULs_DHV_Tcoh_9hr.txt <==
f(Hz)	G18.9-1.1/G39.2-0.3/G93.3+6.9/G266.2-1.2
100.5	3.09004e-25
101.5	3.11494e-25
102.5	3.14525e-25
103.5	3.24073e-25
104.5	3.30675e-25
105.5	3.16818e-25
106.5	3.11616e-25
107.5	3.03832e-25
108.5	2.99352e-25
109.5	2.9748e-25
110.5	2.99953e-25
111.5	3.05657e-25
112.5	2.95571e-25
113.5	2.9347e-25
114.5	2.92867e-25
115.5	2.89356e-25
116.5	2.89173e-25
117.5	2.91746e-25
118.5	3.02695e-25
119.5	3.47732e-25
120.5	3.00226e-25
121.5	2.89716e-25
122.5	2.83458e-25
123.5	2.82325e-25
124.5	2.81497e-25
125.5	2.78159e-25
126.5	2.76078e-25
127.5	2.75338e-25
128.5	2.73305e-25
129.5	2.71382e-25
130.5	2.70001e-25
131.5	2.69188e-25
132.5	2.68655e-25
133.5	2.68181e-25
134.5	2.67232e-25
135.5	2.66394e-25
136.5	2.65602e-25
137.5	2.64267e-25
138.5	2.63068e-25
139.5	2.6287e-25
140.5	2.61918e-25
141.5	2.60947e-25
142.5	2.60119e-25
143.5	2.59381e-25
144.5	2.62031e-25
145.5	2.59522e-25
146.5	2.5821e-25
147.5	2.58063e-25
148.5	2.58403e-25
149.5	2.59386e-25
150.5	2.61778e-25
151.5	2.6246e-25
152.5	2.62963e-25
153.5	2.5986e-25
154.5	2.55232e-25
155.5	2.52469e-25
156.5	2.516e-25
157.5	2.5072e-25
158.5	2.50073e-25
159.5	2.49044e-25
160.5	2.48799e-25
161.5	2.48843e-25
162.5	2.49041e-25
163.5	2.51958e-25
164.5	2.51544e-25
165.5	2.47173e-25
166.5	2.45876e-25
167.5	2.45969e-25
168.5	2.45246e-25
169.5	2.44262e-25
170.5	2.45093e-25
171.5	2.43471e-25
172.5	2.42328e-25
173.5	2.4165e-25
174.5	2.41256e-25
175.5	2.41483e-25
176.5	2.45432e-25
177.5	2.41927e-25
178.5	2.42502e-25
179.5	2.61569e-25
180.5	2.40275e-25
181.5	2.39046e-25
182.5	2.38979e-25
183.5	2.38712e-25
184.5	2.40267e-25
185.5	2.38722e-25
186.5	2.37573e-25
187.5	2.36961e-25
188.5	2.36937e-25
189.5	2.36014e-25
190.5	2.35158e-25
191.5	2.34265e-25
192.5	2.33646e-25
193.5	2.32985e-25
194.5	2.32803e-25
195.5	2.32958e-25
196.5	2.35436e-25
197.5	2.31841e-25
198.5	2.31376e-25
199.5	2.30924e-25
200.5	2.30407e-25
201.5	2.30095e-25
202.5	2.30098e-25
203.5	2.30253e-25
204.5	2.29905e-25
205.5	2.30228e-25
206.5	2.34304e-25
207.5	2.31227e-25
208.5	2.3402e-25
209.5	2.35213e-25
210.5	2.32072e-25
211.5	2.30859e-25
212.5	2.30293e-25
213.5	2.30307e-25
214.5	2.29007e-25
215.5	2.28057e-25
216.5	2.29684e-25
217.5	2.29147e-25
218.5	2.26922e-25
219.5	2.27016e-25
220.5	2.27988e-25
221.5	2.29546e-25
222.5	2.35691e-25
223.5	2.33288e-25
224.5	2.30246e-25
225.5	2.29e-25
226.5	2.26905e-25
227.5	2.2653e-25
228.5	2.27651e-25
229.5	2.29039e-25
230.5	2.27705e-25
231.5	2.25625e-25
232.5	2.25743e-25
233.5	2.30899e-25
234.5	2.28854e-25
235.5	2.27526e-25
236.5	2.26332e-25
237.5	2.25448e-25
238.5	2.27139e-25
239.5	2.33753e-25
240.5	2.26001e-25
241.5	2.24936e-25
242.5	2.24749e-25
243.5	2.27723e-25
244.5	2.34614e-25
245.5	2.23987e-25
246.5	2.21848e-25
247.5	2.21226e-25
248.5	2.20765e-25
249.5	2.19884e-25
250.5	2.19071e-25
251.5	2.18643e-25
252.5	2.18441e-25
253.5	2.18478e-25
254.5	2.18981e-25
255.5	2.19384e-25
256.5	2.19049e-25
257.5	2.18799e-25
258.5	2.17981e-25
259.5	2.16739e-25
260.5	2.15992e-25
261.5	2.15503e-25
262.5	2.15244e-25
263.5	2.14917e-25
264.5	2.14829e-25
265.5	2.14803e-25
266.5	2.14898e-25
267.5	2.14815e-25
268.5	2.15402e-25
269.5	2.18405e-25
270.5	2.30115e-25
271.5	2.17388e-25
272.5	2.15561e-25
273.5	2.15225e-25
274.5	2.15006e-25
275.5	2.15558e-25
276.5	2.20687e-25
277.5	2.18614e-25
278.5	2.29062e-25
279.5	2.19237e-25
280.5	2.14424e-25
281.5	2.13376e-25
282.5	2.13439e-25
283.5	2.13363e-25
284.5	2.12602e-25
285.5	2.12508e-25
286.5	2.12206e-25
287.5	2.11891e-25
288.5	2.11784e-25
289.5	2.15e-25
290.5	2.13074e-25
291.5	2.12533e-25
292.5	2.12391e-25
293.5	2.12277e-25
294.5	2.12419e-25
295.5	2.12585e-25
296.5	2.12688e-25
297.5	2.13146e-25
298.5	2.15317e-25
299.5	2.50196e-25


==> data_products/ULs_SHV_G1.9+0.3.txt <==
f(Hz)	G1.9+0.3
3.2000000000e+01	9.8932672638e-25
3.2666666667e+01	9.7227729905e-25
3.3000000000e+01	1.0007684738e-24
3.3333333333e+01	1.0098168370e-24
3.3666666667e+01	9.3010576706e-25
3.4000000000e+01	8.8004307784e-25
3.4333333333e+01	8.5311840156e-25
3.4666666667e+01	8.5277490578e-25
3.5000000000e+01	9.3330434866e-25
3.6000000000e+01	8.7664622585e-25
3.6333333333e+01	7.4841975938e-25
3.6666666667e+01	7.2043794738e-25
3.7000000000e+01	6.9551308893e-25
3.7333333333e+01	6.9760055232e-25
3.7666666667e+01	6.8927464671e-25
3.8000000000e+01	7.5209238948e-25
3.8333333333e+01	7.1288087806e-25
3.8666666667e+01	7.0589935488e-25
3.9000000000e+01	6.6554932594e-25
3.9333333333e+01	6.5379951106e-25
3.9666666667e+01	6.5542880821e-25
4.0000000000e+01	6.6179194623e-25
4.0333333333e+01	6.5326066821e-25
4.0666666667e+01	7.6015472703e-25
4.1000000000e+01	8.2701809611e-25
4.1333333333e+01	6.3049495667e-25
4.1666666667e+01	5.8712614586e-25
4.2000000000e+01	5.8799393629e-25
4.2333333333e+01	5.7728343924e-25
4.2666666667e+01	5.7885336215e-25
4.3000000000e+01	5.4949844326e-25
4.3333333333e+01	5.4838094857e-25
4.3666666667e+01	5.6170960091e-25
4.4000000000e+01	5.6395899359e-25
4.4333333333e+01	5.3204491194e-25
4.4666666667e+01	5.4021578034e-25
4.5000000000e+01	5.3465240934e-25
4.5333333333e+01	5.2170721919e-25
4.5666666667e+01	5.6848863864e-25
4.6000000000e+01	8.3724227148e-25
4.6333333333e+01	7.0160868776e-25
4.6666666667e+01	5.1128248286e-25
4.7000000000e+01	4.8703140265e-25
4.7333333333e+01	4.8254651673e-25
4.7666666667e+01	4.6875868534e-25
4.8000000000e+01	4.7367785641e-25
4.8333333333e+01	4.4521163651e-25
4.8666666667e+01	4.4813995985e-25
4.9000000000e+01	4.5653370968e-25
4.9333333333e+01	4.4971846369e-25
4.9666666667e+01	4.4062036688e-25
5.0000000000e+01	4.4727163130e-25
5.0333333333e+01	4.3899593474e-25
5.0666666667e+01	4.5904634430e-25
5.1000000000e+01	4.6817830368e-25
5.1333333333e+01	4.6205284032e-25
5.1666666667e+01	4.7191934149e-25
5.2000000000e+01	4.5541308867e-25
5.2333333333e+01	4.7419288694e-25
5.2666666667e+01	4.5461270328e-25
5.3000000000e+01	4.3593200140e-25
5.3333333333e+01	4.3165315380e-25
5.3666666667e+01	4.3973989807e-25
5.4000000000e+01	4.5068736743e-25
5.4333333333e+01	4.2289192119e-25
5.4666666667e+01	4.1316949182e-25
5.5000000000e+01	4.0894201229e-25
5.5333333333e+01	3.9719172003e-25
5.5666666667e+01	4.0806286455e-25
5.6000000000e+01	4.2217554214e-25
5.6333333333e+01	4.2385329959e-25
5.6666666667e+01	4.2267922629e-25
5.7000000000e+01	3.9808837304e-25
5.7333333333e+01	4.1935145448e-25
5.7666666667e+01	3.9881315271e-25
5.8000000000e+01	4.1145922869e-25
5.8333333333e+01	4.0713655272e-25
5.8666666667e+01	4.0962361884e-25
5.9000000000e+01	4.1765791121e-25
5.9333333333e+01	4.2348013994e-25
6.0666666667e+01	4.1234238555e-25
6.1000000000e+01	3.8731696339e-25
6.1333333333e+01	3.8278739429e-25
6.1666666667e+01	3.9256913536e-25
6.2000000000e+01	3.7209315356e-25
6.2333333333e+01	3.9026521750e-25
6.2666666667e+01	3.7466808715e-25
6.3000000000e+01	3.9931189944e-25
6.3333333333e+01	3.8356155700e-25
6.3666666667e+01	3.7710652593e-25
6.4000000000e+01	3.6632044702e-25
6.4333333333e+01	3.7039191381e-25
6.4666666667e+01	3.9166357895e-25
6.5000000000e+01	3.7741159553e-25
6.5333333333e+01	3.8083117443e-25
6.5666666667e+01	3.6755053399e-25
6.6000000000e+01	3.6273110258e-25
6.6333333333e+01	3.7249623602e-25
6.6666666667e+01	3.7964966476e-25
6.7000000000e+01	3.7101471082e-25
6.7333333333e+01	3.7005986413e-25
6.7666666667e+01	3.6928186661e-25
6.8000000000e+01	3.8481613305e-25
6.8333333333e+01	3.7016843749e-25
6.8666666667e+01	3.6332559810e-25
6.9000000000e+01	3.4652083058e-25
6.9333333333e+01	3.7845408375e-25
6.9666666667e+01	3.7070959394e-25
7.0000000000e+01	3.6814601466e-25
7.0333333333e+01	3.9164175039e-25
7.0666666667e+01	3.8110628113e-25
7.1000000000e+01	3.7011881577e-25
7.1333333333e+01	3.6357498710e-25
7.1666666667e+01	3.5955180824e-25
7.2000000000e+01	3.6344574723e-25
7.2333333333e+01	3.5612538362e-25
7.2666666667e+01	3.7698084778e-25
7.3000000000e+01	3.8396652340e-25
7.3333333333e+01	3.5906867828e-25
7.3666666667e+01	3.5943827420e-25
7.4000000000e+01	3.5231090581e-25
7.4333333333e+01	3.6992239768e-25
7.4666666667e+01	3.6545924692e-25
7.5000000000e+01	3.5913511978e-25
7.5333333333e+01	3.5439692189e-25
7.5666666667e+01	3.8143108853e-25
7.6000000000e+01	3.7560815169e-25
7.6333333333e+01	3.5820283531e-25
7.6666666667e+01	3.4737524752e-25
7.7000000000e+01	3.5735250666e-25
7.7333333333e+01	3.6083877521e-25
7.7666666667e+01	3.6847406920e-25
7.8000000000e+01	3.5800605658e-25
7.8333333333e+01	3.4672140887e-25
7.8666666667e+01	3.7248139323e-25
7.9000000000e+01	3.4996432532e-25
7.9333333333e+01	3.5421739925e-25
7.9666666667e+01	3.6311011617e-25
8.0000000000e+01	3.4753965049e-25
8.0333333333e+01	3.4359505335e-25
8.0666666667e+01	3.6351883936e-25
8.1000000000e+01	3.5575382005e-25
8.1333333333e+01	3.8013209209e-25
8.1666666667e+01	3.7867125852e-25
8.2000000000e+01	4.0266047265e-25
8.2333333333e+01	4.1604730363e-25
8.2666666667e+01	4.1607306434e-25
8.3000000000e+01	3.8134268755e-25
8.3333333333e+01	3.7316970078e-25
8.3666666667e+01	3.5931506807e-25
8.4000000000e+01	3.5425093306e-25
8.4333333333e+01	3.4021201095e-25
8.4666666667e+01	3.4418402601e-25
8.5000000000e+01	3.3460563897e-25
8.5333333333e+01	3.5712942458e-25
8.5666666667e+01	3.5733241976e-25
8.6000000000e+01	3.4722668184e-25
8.6333333333e+01	3.4887397706e-25
8.6666666667e+01	3.4428148321e-25
8.7000000000e+01	3.6154138430e-25
8.7333333333e+01	3.5133208415e-25
8.7666666667e+01	3.5821893860e-25
8.8000000000e+01	3.5013424916e-25
8.8333333333e+01	3.5636188375e-25
8.8666666667e+01	3.6416103485e-25
8.9000000000e+01	3.9235482539e-25
8.9333333333e+01	4.0160605058e-25
8.9666666667e+01	3.9145192247e-25
9.0000000000e+01	3.6042607132e-25
9.0333333333e+01	3.5129468809e-25
9.0666666667e+01	3.5303728293e-25
9.1000000000e+01	3.4247912462e-25
9.1333333333e+01	3.3869574426e-25
9.1666666667e+01	3.5275854063e-25
9.2000000000e+01	3.5093334297e-25
9.2333333333e+01	3.7520814121e-25
9.2666666667e+01	3.6275796287e-25
9.3000000000e+01	3.5436206208e-25
9.3333333333e+01	3.4738284510e-25
9.3666666667e+01	3.2280998589e-25
9.4000000000e+01	3.4901538319e-25
9.4333333333e+01	3.4450591025e-25
9.4666666667e+01	3.5854458794e-25
9.5000000000e+01	3.5207671303e-25
9.5333333333e+01	3.3480425495e-25
9.5666666667e+01	3.5320100431e-25
9.6000000000e+01	3.6535296371e-25
9.6333333333e+01	3.4998772798e-25
9.6666666667e+01	3.4923823826e-25
9.7000000000e+01	3.5488739455e-25
9.7333333333e+01	3.5156111322e-25
9.7666666667e+01	3.5144885639e-25
9.8000000000e+01	3.5124556510e-25
9.8333333333e+01	3.4891298560e-25
9.8666666667e+01	3.5870258722e-25
9.9000000000e+01	3.4701588640e-25
9.9333333333e+01	3.4323231033e-25
9.9666666667e+01	3.6590322790e-25
1.0000000000e+02	3.8081769878e-25
1.0033333333e+02	3.7117060721e-25
1.0066666667e+02	3.5848951339e-25
1.0100000000e+02	3.4993803494e-25
1.0133333333e+02	3.4592578560e-25
1.0166666667e+02	3.5842925106e-25
1.0200000000e+02	3.5012222442e-25
1.0233333333e+02	3.5626660553e-25
1.0266666667e+02	3.3993624861e-25
1.0300000000e+02	3.5640025373e-25
1.0333333333e+02	3.5206826633e-25
1.0366666667e+02	3.5981896377e-25
1.0400000000e+02	3.5448237186e-25
1.0433333333e+02	3.6258671076e-25
1.0466666667e+02	3.5715131082e-25
1.0500000000e+02	3.5007553889e-25
1.0533333333e+02	3.5657486731e-25
1.0566666667e+02	3.4424842620e-25
1.0600000000e+02	3.3625316904e-25
1.0633333333e+02	3.4929826478e-25
1.0666666667e+02	3.5336535317e-25
1.0700000000e+02	3.5575711487e-25
1.0733333333e+02	3.4786786569e-25
1.0766666667e+02	3.4602321879e-25
1.0800000000e+02	3.3292719071e-25
1.0833333333e+02	3.4531897187e-25
1.0866666667e+02	3.4986502226e-25
1.0900000000e+02	3.3052102134e-25
1.0933333333e+02	3.4450003831e-25
1.0966666667e+02	3.5353479296e-25
1.1000000000e+02	3.4665303316e-25
1.1033333333e+02	3.2929735093e-25
1.1066666667e+02	3.5399387722e-25
1.1100000000e+02	3.4714435576e-25
1.1133333333e+02	3.4909932713e-25
1.1166666667e+02	3.4637492029e-25
1.1200000000e+02	3.4334289205e-25
1.1233333333e+02	3.5545233758e-25
1.1266666667e+02	3.3888018259e-25
1.1300000000e+02	3.3085653618e-25
1.1333333333e+02	3.4054942846e-25
1.1366666667e+02	3.4491672842e-25
1.1400000000e+02	3.3669607871e-25
1.1433333333e+02	3.4129171676e-25
1.1466666667e+02	3.3599861192e-25
1.1500000000e+02	3.2184757970e-25
1.1533333333e+02	3.3971485269e-25
1.1566666667e+02	3.4942471220e-25
1.1600000000e+02	3.4144925768e-25
1.1633333333e+02	3.3551136365e-25
1.1666666667e+02	3.4682435110e-25
1.1700000000e+02	3.5014313507e-25
1.1733333333e+02	3.5849023355e-25
1.1766666667e+02	3.3751029498e-25
1.1800000000e+02	3.3581555232e-25
1.1833333333e+02	3.3356226041e-25
1.1866666667e+02	3.4637813677e-25
1.1900000000e+02	3.3974363341e-25
1.1933333333e+02	3.3074223860e-25
1.1966666667e+02	4.2708512492e-25
1.2000000000e+02	7.9200859230e-25
1.2033333333e+02	5.5083685427e-25
1.2066666667e+02	3.5005919496e-25
1.2100000000e+02	3.4243681619e-25
1.2133333333e+02	3.4314876413e-25
1.2166666667e+02	3.4483721188e-25
1.2200000000e+02	3.4724557708e-25
1.2233333333e+02	3.5531003239e-25
1.2266666667e+02	3.3745378455e-25
1.2300000000e+02	3.4786002517e-25
1.2333333333e+02	3.4035465467e-25
1.2366666667e+02	3.5635839512e-25
1.2400000000e+02	3.5746978629e-25
1.2433333333e+02	3.4081120683e-25
1.2466666667e+02	3.5979056600e-25
1.2500000000e+02	3.4413007676e-25
1.2533333333e+02	3.3929057753e-25
1.2566666667e+02	3.3434362239e-25
1.2600000000e+02	3.4939445271e-25
1.2633333333e+02	3.3525994552e-25
1.2666666667e+02	3.2619819903e-25
1.2700000000e+02	3.3055163930e-25
1.2733333333e+02	3.3557083120e-25
1.2766666667e+02	3.4612446431e-25
1.2800000000e+02	3.3213927493e-25
1.2833333333e+02	3.3533055442e-25
1.2866666667e+02	3.3520964343e-25
1.2900000000e+02	3.3055961768e-25
1.2933333333e+02	3.3972312339e-25
1.2966666667e+02	3.4126169864e-25
1.3000000000e+02	3.5056339392e-25
1.3033333333e+02	3.3856665338e-25
1.3066666667e+02	3.4004591370e-25
1.3100000000e+02	3.2567777636e-25
1.3133333333e+02	3.3810593336e-25
1.3166666667e+02	3.3108492842e-25
1.3200000000e+02	3.3526173200e-25
1.3233333333e+02	3.4285601492e-25
1.3266666667e+02	3.3687598440e-25
1.3300000000e+02	3.3746531017e-25
1.3333333333e+02	3.4724318508e-25
1.3366666667e+02	3.4728495272e-25
1.3400000000e+02	3.3218046743e-25
1.3433333333e+02	3.4658489000e-25
1.3466666667e+02	3.3326198168e-25
1.3500000000e+02	3.2895300164e-25
1.3533333333e+02	3.2755116102e-25
1.3566666667e+02	3.4362881777e-25
1.3600000000e+02	3.5638569255e-25
1.3633333333e+02	3.3690481493e-25
1.3666666667e+02	3.3784343152e-25
1.3700000000e+02	3.4218542751e-25
1.3733333333e+02	3.3560194092e-25
1.3766666667e+02	3.3266984852e-25
1.3800000000e+02	3.5296424705e-25
1.3833333333e+02	3.3947064512e-25
1.3866666667e+02	3.3249521186e-25
1.3900000000e+02	3.2579269098e-25
1.3933333333e+02	3.3377780332e-25
1.3966666667e+02	3.2997548741e-25
1.4000000000e+02	3.2369218214e-25
1.4033333333e+02	3.2610351606e-25
1.4066666667e+02	3.2727778113e-25
1.4100000000e+02	3.3789259462e-25
1.4133333333e+02	3.4985008975e-25
1.4166666667e+02	3.4157148208e-25
1.4200000000e+02	3.4576822150e-25
1.4233333333e+02	3.4107369466e-25
1.4266666667e+02	3.2601036034e-25
1.4300000000e+02	3.2948595267e-25
1.4333333333e+02	3.4522700565e-25
1.4366666667e+02	3.5635057268e-25
1.4400000000e+02	3.4870273488e-25
1.4433333333e+02	3.4072845638e-25
1.4466666667e+02	3.3022147683e-25
1.4500000000e+02	3.2470225964e-25
1.4533333333e+02	3.3543005024e-25
1.4566666667e+02	3.5214723270e-25
1.4600000000e+02	3.3539796789e-25
1.4633333333e+02	3.3865303978e-25
1.4666666667e+02	3.3124233407e-25
1.4700000000e+02	3.3596784927e-25
1.4733333333e+02	3.5368484759e-25
1.4766666667e+02	3.5287574891e-25
1.4800000000e+02	3.5822785791e-25
1.4833333333e+02	3.4813103976e-25
1.4866666667e+02	3.4857081988e-25
1.4900000000e+02	3.3839551157e-25
1.4933333333e+02	3.4080515132e-25
1.4966666667e+02	3.4528405136e-25
1.5000000000e+02	3.3944647696e-25
1.5033333333e+02	3.4652348830e-25
1.5066666667e+02	3.3818862945e-25
1.5100000000e+02	3.3778378086e-25
1.5133333333e+02	3.5417192270e-25
1.5166666667e+02	3.1903709998e-25
1.5200000000e+02	3.4786630270e-25
1.5233333333e+02	3.4845747886e-25
1.5266666667e+02	3.4169757664e-25
1.5300000000e+02	3.3196592451e-25
1.5333333333e+02	3.3554313893e-25
1.5366666667e+02	3.4509648192e-25
1.5400000000e+02	3.3826271459e-25
1.5433333333e+02	3.3772623612e-25
1.5466666667e+02	3.4750986216e-25
1.5500000000e+02	3.3867228785e-25
1.5533333333e+02	3.4011721755e-25
1.5566666667e+02	3.3252091652e-25
1.5600000000e+02	3.3390412137e-25
1.5633333333e+02	3.2876222457e-25
1.5666666667e+02	3.3989007405e-25
1.5700000000e+02	3.4591505603e-25
1.5733333333e+02	3.3303720652e-25
1.5766666667e+02	3.2851638937e-25
1.5800000000e+02	3.4030501117e-25
1.5833333333e+02	3.4039465115e-25
1.5866666667e+02	3.3419590212e-25
1.5900000000e+02	3.3710592335e-25
1.5933333333e+02	3.3550618980e-25
1.5966666667e+02	3.3684877835e-25
1.6000000000e+02	3.3730984887e-25
1.6033333333e+02	3.2720333758e-25
1.6066666667e+02	3.2794740310e-25
1.6100000000e+02	3.3860461673e-25
1.6133333333e+02	3.3330944072e-25
1.6166666667e+02	3.2619282560e-25
1.6200000000e+02	3.3626668975e-25
1.6233333333e+02	3.2538411157e-25
1.6266666667e+02	3.2397191544e-25
1.6300000000e+02	3.2784536983e-25
1.6333333333e+02	3.2870871072e-25
1.6366666667e+02	3.2014155768e-25
1.6400000000e+02	3.1893128732e-25
1.6433333333e+02	3.3447987341e-25
1.6466666667e+02	3.3589748273e-25
1.6500000000e+02	3.2615706008e-25
1.6533333333e+02	3.2049116687e-25
1.6566666667e+02	3.3934261339e-25
1.6600000000e+02	3.3786196702e-25
1.6633333333e+02	3.3482133503e-25
1.6666666667e+02	3.5946758520e-25
1.6700000000e+02	3.3653966489e-25
1.6733333333e+02	3.3958696851e-25
1.6766666667e+02	3.2582899960e-25
1.6800000000e+02	3.4522625855e-25
1.6833333333e+02	3.4250552141e-25
1.6866666667e+02	3.4140082436e-25
1.6900000000e+02	3.5549865572e-25
1.6933333333e+02	3.4238704550e-25
1.6966666667e+02	3.4580963865e-25
1.7000000000e+02	3.3840912238e-25
1.7033333333e+02	3.5449101280e-25
1.7066666667e+02	3.4867592677e-25
1.7100000000e+02	3.5007022202e-25
1.7133333333e+02	3.5451315912e-25
1.7166666667e+02	3.4044484912e-25
1.7200000000e+02	3.2559158477e-25
1.7233333333e+02	3.2729597997e-25
1.7266666667e+02	3.3329694993e-25
1.7300000000e+02	3.2926973972e-25
1.7333333333e+02	3.4485041928e-25
1.7366666667e+02	3.3177087600e-25
1.7400000000e+02	3.3925290579e-25
1.7433333333e+02	3.3164020401e-25
1.7466666667e+02	3.3385106872e-25
1.7500000000e+02	3.3020166154e-25
1.7533333333e+02	3.4164635858e-25
1.7566666667e+02	3.3467006618e-25
1.7600000000e+02	3.2750743727e-25
1.7633333333e+02	3.3873212703e-25
1.7666666667e+02	3.4126970907e-25
1.7700000000e+02	3.4050413534e-25
1.7733333333e+02	3.5500539494e-25
1.7766666667e+02	3.3770680899e-25
1.7800000000e+02	3.3962895533e-25
1.7833333333e+02	3.4057449283e-25
1.7866666667e+02	3.4130505745e-25
1.7900000000e+02	3.2425768490e-25
1.7933333333e+02	3.3537997654e-25
1.7966666667e+02	1.1774864517e-24
1.8066666667e+02	3.6716676745e-25
1.8100000000e+02	3.2161033501e-25
1.8133333333e+02	3.2460023905e-25
1.8166666667e+02	3.2422565567e-25
1.8200000000e+02	3.3296485463e-25
1.8233333333e+02	3.4248694722e-25
1.8266666667e+02	3.3124139930e-25
1.8300000000e+02	3.2418871329e-25
1.8333333333e+02	3.3063881780e-25
1.8366666667e+02	3.4120523035e-25
1.8400000000e+02	3.5162284433e-25
1.8433333333e+02	3.6204391824e-25
1.8466666667e+02	3.3827264182e-25
1.8500000000e+02	3.3542490029e-25
1.8533333333e+02	3.3920959764e-25
1.8566666667e+02	3.3027359778e-25
1.8600000000e+02	3.2604581363e-25
1.8633333333e+02	3.3615243985e-25
1.8666666667e+02	3.3793055915e-25
1.8700000000e+02	3.3791051638e-25
1.8733333333e+02	3.2800280324e-25
1.8766666667e+02	3.3488908305e-25
1.8800000000e+02	3.3115269623e-25
1.8833333333e+02	3.2923144861e-25
1.8866666667e+02	3.4162586484e-25
1.8900000000e+02	3.3905298816e-25
1.8933333333e+02	3.3274304044e-25
1.8966666667e+02	3.3107300092e-25
1.9000000000e+02	3.2142650273e-25
1.9033333333e+02	3.1917307560e-25
1.9066666667e+02	3.4027879307e-25
1.9100000000e+02	3.5190946847e-25
1.9133333333e+02	3.4528362496e-25
1.9166666667e+02	3.3822312397e-25
1.9200000000e+02	3.3096303942e-25
1.9233333333e+02	3.2576615597e-25
1.9266666667e+02	3.2952132788e-25
1.9300000000e+02	3.3975915772e-25
1.9333333333e+02	3.3598435579e-25
1.9366666667e+02	3.3908115513e-25
1.9400000000e+02	3.4230525063e-25
1.9433333333e+02	3.3293675222e-25
1.9466666667e+02	3.3609955965e-25
1.9500000000e+02	3.3323184553e-25
1.9533333333e+02	3.5773682345e-25
1.9566666667e+02	3.3506464123e-25
1.9600000000e+02	3.3340934691e-25
1.9633333333e+02	3.2086317354e-25
1.9666666667e+02	3.2828445862e-25
1.9700000000e+02	3.3555164582e-25
1.9733333333e+02	3.2839377686e-25
1.9766666667e+02	3.3786192886e-25
1.9800000000e+02	3.2582592579e-25
1.9833333333e+02	3.4242914841e-25
1.9866666667e+02	3.5218788026e-25
1.9900000000e+02	3.3386378870e-25
1.9933333333e+02	3.3258189176e-25
1.9966666667e+02	3.4796187451e-25
2.0000000000e+02	3.3617187013e-25
2.0033333333e+02	3.3716759894e-25
2.0066666667e+02	3.3610506768e-25
2.0100000000e+02	3.3328594535e-25
2.0133333333e+02	3.3046255411e-25
2.0166666667e+02	3.3699082879e-25
2.0200000000e+02	3.4448711451e-25
2.0233333333e+02	3.3237717530e-25
2.0266666667e+02	3.4074451657e-25
2.0300000000e+02	3.3730489551e-25
2.0333333333e+02	3.3282297248e-25
2.0366666667e+02	3.2493639756e-25
2.0400000000e+02	3.4730988283e-25
2.0433333333e+02	3.3325126299e-25
2.0466666667e+02	3.4420106242e-25
2.0500000000e+02	3.4994347217e-25
2.0533333333e+02	3.4217317679e-25
2.0566666667e+02	3.3718986074e-25
2.0600000000e+02	3.4338435355e-25
2.0633333333e+02	3.3920110567e-25
2.0666666667e+02	3.2987798194e-25
2.0700000000e+02	3.3860215610e-25
2.0733333333e+02	3.4514828766e-25
2.0766666667e+02	3.2734802280e-25
2.0800000000e+02	3.2795023171e-25
2.0833333333e+02	3.3747155122e-25
2.0866666667e+02	3.3991947090e-25
2.0900000000e+02	3.3124517170e-25
2.0933333333e+02	3.3699003955e-25
2.0966666667e+02	3.3851478625e-25
2.1000000000e+02	3.3351514938e-25
2.1033333333e+02	3.3095900630e-25
2.1066666667e+02	3.4196082519e-25
2.1100000000e+02	3.3650217802e-25
2.1133333333e+02	3.3570445275e-25
2.1166666667e+02	3.3634826114e-25
2.1200000000e+02	3.4370665682e-25
2.1233333333e+02	3.3930170492e-25
2.1266666667e+02	3.4780472248e-25
2.1300000000e+02	3.3264294081e-25
2.1333333333e+02	3.3313492822e-25
2.1366666667e+02	3.2989435933e-25
2.1400000000e+02	3.3407185639e-25
2.1433333333e+02	3.3627302120e-25
2.1466666667e+02	3.3458306699e-25
2.1500000000e+02	3.4088994968e-25
2.1533333333e+02	3.3856510414e-25
2.1566666667e+02	3.2536580753e-25
2.1600000000e+02	3.3166748466e-25
2.1633333333e+02	3.5102055402e-25
2.1666666667e+02	3.3440538703e-25
2.1700000000e+02	3.4954068948e-25
2.1733333333e+02	3.4868816643e-25
2.1766666667e+02	3.4651106702e-25
2.1800000000e+02	3.4437230001e-25
2.1833333333e+02	3.4524252390e-25
2.1866666667e+02	3.3603378017e-25
2.1900000000e+02	3.2934551201e-25
2.1933333333e+02	3.4091632507e-25
2.1966666667e+02	3.4167677925e-25
2.2000000000e+02	3.3239561952e-25
2.2033333333e+02	3.2652508950e-25
2.2066666667e+02	3.2523720735e-25
2.2100000000e+02	3.1997305433e-25
2.2133333333e+02	3.2190766416e-25
2.2166666667e+02	3.2691809921e-25
2.2200000000e+02	3.4873899400e-25
2.2233333333e+02	3.5554928328e-25
2.2266666667e+02	3.6582569145e-25
2.2300000000e+02	3.8649131180e-25
2.2333333333e+02	3.6502382509e-25
2.2366666667e+02	3.4113579944e-25
2.2400000000e+02	3.4960503150e-25
2.2433333333e+02	3.4524230862e-25
2.2466666667e+02	3.3799466708e-25
2.2500000000e+02	3.3369539113e-25
2.2533333333e+02	3.3647050038e-25
2.2566666667e+02	3.3183476588e-25
2.2600000000e+02	3.4266453449e-25
2.2633333333e+02	3.4950029940e-25
2.2666666667e+02	3.4050892598e-25
2.2700000000e+02	3.4715170991e-25
2.2733333333e+02	3.2994725590e-25
2.2766666667e+02	3.3066019927e-25
2.2800000000e+02	3.3690266556e-25
2.2833333333e+02	3.2141285371e-25
2.2866666667e+02	3.3017813719e-25
2.2900000000e+02	3.3722169491e-25
2.2933333333e+02	3.2885291406e-25
2.2966666667e+02	3.2705095164e-25
2.3000000000e+02	3.3035703577e-25
2.3033333333e+02	3.2955080994e-25
2.3066666667e+02	3.2716688184e-25
2.3100000000e+02	3.3563088213e-25
2.3133333333e+02	3.5504938777e-25
2.3166666667e+02	3.4093025752e-25
2.3200000000e+02	3.5065842373e-25
2.3233333333e+02	3.3337666446e-25
2.3266666667e+02	3.3960575040e-25
2.3300000000e+02	3.4432969509e-25
2.3333333333e+02	3.4554438816e-25
2.3366666667e+02	3.3848735586e-25
2.3400000000e+02	3.4513454049e-25
2.3433333333e+02	3.3234732209e-25
2.3466666667e+02	3.4020252108e-25
2.3500000000e+02	3.3917943062e-25
2.3533333333e+02	3.3364511973e-25
2.3566666667e+02	3.3594701878e-25
2.3600000000e+02	3.3307330762e-25
2.3633333333e+02	3.3425825761e-25
2.3666666667e+02	3.2258302936e-25
2.3700000000e+02	3.3885586795e-25
2.3733333333e+02	3.3938226489e-25
2.3766666667e+02	3.4532027541e-25
2.3800000000e+02	3.4380010117e-25
2.3833333333e+02	3.4429093032e-25
2.3866666667e+02	3.2694324418e-25
2.3900000000e+02	3.4053578749e-25
2.3933333333e+02	3.4452554332e-25
2.3966666667e+02	3.2916766165e-25
2.4000000000e+02	3.4582937986e-25
2.4033333333e+02	3.4961706121e-25
2.4066666667e+02	3.6251518185e-25
2.4100000000e+02	3.4007343710e-25
2.4133333333e+02	3.3350605105e-25
2.4166666667e+02	3.3258461534e-25
2.4200000000e+02	3.3058636451e-25
2.4233333333e+02	3.3800492364e-25
2.4266666667e+02	3.4550518736e-25
2.4300000000e+02	3.4009647349e-25
2.4333333333e+02	3.3108771905e-25
2.4366666667e+02	3.4072297677e-25
2.4400000000e+02	3.4522739426e-25
2.4433333333e+02	3.4251405307e-25
2.4466666667e+02	3.4674887074e-25
2.4500000000e+02	3.3868947393e-25
2.4533333333e+02	3.3866156980e-25
2.4566666667e+02	3.2912031358e-25
2.4600000000e+02	3.3037517154e-25
2.4633333333e+02	3.4756855206e-25
2.4666666667e+02	3.3312988715e-25
2.4700000000e+02	3.4313083286e-25
2.4733333333e+02	3.3833357636e-25
2.4766666667e+02	3.4240316971e-25
2.4800000000e+02	3.5437768253e-25
2.4833333333e+02	3.5544958864e-25
2.4866666667e+02	3.4293178097e-25
2.4900000000e+02	3.4229929194e-25
2.4933333333e+02	3.4508789493e-25
2.4966666667e+02	3.4077302345e-25
2.5000000000e+02	3.3762328742e-25
2.5033333333e+02	3.4125426319e-25
2.5066666667e+02	3.4108540445e-25
2.5100000000e+02	3.3601087575e-25
2.5133333333e+02	3.5529226445e-25
2.5166666667e+02	3.4071045580e-25
2.5200000000e+02	3.4928434377e-25
2.5233333333e+02	3.3293399724e-25
2.5266666667e+02	3.4538272380e-25
2.5300000000e+02	3.3367856246e-25
2.5333333333e+02	3.3655541897e-25
2.5366666667e+02	3.2169170110e-25
2.5400000000e+02	3.4161322695e-25
2.5433333333e+02	3.2669217992e-25
2.5466666667e+02	3.3676648139e-25
2.5500000000e+02	3.4061373963e-25
2.5533333333e+02	3.3317512103e-25
2.5566666667e+02	3.4391505995e-25
2.5600000000e+02	3.3853069185e-25
2.5633333333e+02	3.3074157311e-25
2.5666666667e+02	3.5945520568e-25
2.5700000000e+02	3.5616946556e-25
2.5733333333e+02	3.3282528174e-25
2.5766666667e+02	3.4343900229e-25
2.5800000000e+02	3.4590469430e-25
2.5833333333e+02	3.4123316162e-25
2.5866666667e+02	3.4202227378e-25
2.5900000000e+02	3.5146660709e-25
2.5933333333e+02	3.5237655868e-25
2.5966666667e+02	3.6906416875e-25
2.6000000000e+02	3.5755817614e-25
2.6033333333e+02	3.4385355899e-25
2.6066666667e+02	3.4842738751e-25
2.6100000000e+02	3.4228494652e-25
2.6133333333e+02	3.4193259931e-25
2.6166666667e+02	3.5692656771e-25
2.6200000000e+02	3.5452208751e-25
2.6233333333e+02	3.5673335387e-25
2.6266666667e+02	3.3707587401e-25
2.6300000000e+02	3.5153982378e-25
2.6333333333e+02	3.5430553610e-25
2.6366666667e+02	3.5452687185e-25
2.6400000000e+02	3.4612494653e-25
2.6433333333e+02	3.5454540820e-25
2.6466666667e+02	3.5923265591e-25
2.6500000000e+02	3.4652105589e-25
2.6533333333e+02	3.3480068422e-25
2.6566666667e+02	3.4005181041e-25
2.6600000000e+02	3.5457352664e-25
2.6633333333e+02	3.4922925313e-25
2.6666666667e+02	3.4823629108e-25
2.6700000000e+02	3.4882781673e-25
2.6733333333e+02	3.3975303226e-25
2.6766666667e+02	3.2723432013e-25
2.6800000000e+02	3.4078110539e-25
2.6833333333e+02	3.3993811607e-25
2.6866666667e+02	3.5107714781e-25
2.6900000000e+02	3.4846933259e-25
2.6933333333e+02	4.4678032952e-25
2.6966666667e+02	6.1591629327e-25
2.7000000000e+02	4.6837487670e-25
2.7033333333e+02	3.4173098962e-25
2.7066666667e+02	3.5558442264e-25
2.7100000000e+02	3.5301676696e-25
2.7133333333e+02	3.5544361907e-25
2.7166666667e+02	3.4695337366e-25
2.7200000000e+02	3.5759395105e-25
2.7233333333e+02	3.5637066797e-25
2.7266666667e+02	3.5103322057e-25
2.7300000000e+02	3.5231275028e-25
2.7333333333e+02	3.5638967907e-25
2.7366666667e+02	3.5121487913e-25
2.7400000000e+02	3.5635099501e-25
2.7433333333e+02	3.6140325714e-25
2.7466666667e+02	3.4778954092e-25
2.7500000000e+02	3.7946854165e-25
2.7533333333e+02	3.6552703253e-25
2.7566666667e+02	3.6722716162e-25
2.7600000000e+02	3.7612058366e-25
2.7633333333e+02	5.2667668284e-25
2.7666666667e+02	8.5386771093e-25
2.7700000000e+02	7.6020986397e-25
2.7733333333e+02	4.4164262091e-25
2.7766666667e+02	3.8802818274e-25
2.7800000000e+02	3.5325945026e-25
2.7833333333e+02	3.5515625778e-25
2.7866666667e+02	3.7392374519e-25
2.7900000000e+02	3.6844282590e-25
2.7933333333e+02	3.6945393561e-25
2.7966666667e+02	3.6835026547e-25
2.8000000000e+02	3.6238606386e-25
2.8033333333e+02	3.8766077996e-25
2.8066666667e+02	3.9370277767e-25
2.8100000000e+02	4.0460239721e-25
2.8133333333e+02	4.1433380386e-25
2.8166666667e+02	3.7429483540e-25
2.8200000000e+02	3.5261731447e-25
2.8233333333e+02	3.8011570342e-25
2.8266666667e+02	3.5744019660e-25
2.8300000000e+02	3.3433295001e-25
2.8333333333e+02	3.3751323580e-25
2.8366666667e+02	3.5752583358e-25
2.8400000000e+02	3.6909127019e-25
2.8433333333e+02	3.4301917695e-25
2.8466666667e+02	3.7049604526e-25
2.8500000000e+02	3.6814146672e-25
2.8533333333e+02	3.6193210464e-25
2.8566666667e+02	3.6895426544e-25
2.8600000000e+02	3.5375107117e-25
2.8633333333e+02	3.6058999649e-25
2.8666666667e+02	3.5841820917e-25
2.8700000000e+02	3.7534286325e-25
2.8733333333e+02	3.5652533254e-25
2.8766666667e+02	3.4500339611e-25
2.8800000000e+02	3.3809652929e-25
2.8833333333e+02	3.4983511167e-25
2.8866666667e+02	3.5502473964e-25
2.8900000000e+02	3.5545925588e-25
2.8933333333e+02	3.5469623718e-25
2.8966666667e+02	3.3930481649e-25
2.9000000000e+02	3.5097605119e-25
2.9033333333e+02	3.5678389611e-25
2.9066666667e+02	3.6245750601e-25
2.9100000000e+02	3.5249113394e-25
2.9133333333e+02	3.5655971419e-25
2.9166666667e+02	3.5445786691e-25
2.9200000000e+02	3.4642435982e-25
2.9233333333e+02	3.4910052382e-25
2.9266666667e+02	3.4313773712e-25
2.9300000000e+02	3.3644513732e-25
2.9333333333e+02	3.3596679189e-25
2.9366666667e+02	3.5831766892e-25
2.9400000000e+02	3.5468207351e-25
2.9433333333e+02	3.3772535422e-25
2.9466666667e+02	3.3773740048e-25
2.9500000000e+02	3.4882864226e-25
2.9533333333e+02	3.5290939563e-25
2.9566666667e+02	3.6323519298e-25
2.9600000000e+02	3.8861852345e-25
2.9633333333e+02	3.5621970705e-25
2.9666666667e+02	3.2353838515e-25
2.9700000000e+02	3.4386770170e-25
2.9733333333e+02	3.6252097423e-25
2.9766666667e+02	3.5894477583e-25
2.9800000000e+02	3.5982012685e-25
2.9833333333e+02	3.6583754335e-25
2.9866666667e+02	3.5547558752e-25
2.9900000000e+02	4.0246073925e-25
3.0033333333e+02	7.8532242611e-25
3.0066666667e+02	3.8757739012e-25
3.0100000000e+02	3.6996207632e-25
3.0133333333e+02	3.6720433000e-25
3.0166666667e+02	7.1990230307e-25
3.0266666667e+02	5.8942599617e-25
3.0400000000e+02	3.5396727608e-25
3.0433333333e+02	3.4184077808e-25
3.0466666667e+02	3.4775343615e-25
3.0500000000e+02	3.4448362224e-25
3.0533333333e+02	3.5168063125e-25
3.0566666667e+02	3.6002148244e-25
3.0600000000e+02	3.6736339407e-25
3.0633333333e+02	3.6733182247e-25
3.0666666667e+02	3.4654047365e-25
3.0700000000e+02	3.5149376406e-25
3.0733333333e+02	3.5754657044e-25
3.0766666667e+02	3.6292300364e-25
3.0800000000e+02	3.6346214914e-25
3.0833333333e+02	3.5245978922e-25
3.0866666667e+02	3.4284375513e-25
3.0900000000e+02	3.4366904236e-25
3.0933333333e+02	3.4891453806e-25
3.0966666667e+02	3.3863060919e-25
3.1000000000e+02	3.4565502951e-25
3.1033333333e+02	3.5488578563e-25
3.1066666667e+02	3.6156796525e-25
3.1100000000e+02	3.6362696284e-25
3.1133333333e+02	3.4689164763e-25
3.1166666667e+02	3.4470689132e-25
3.1200000000e+02	3.6599407998e-25
3.1233333333e+02	3.5100668295e-25
3.1266666667e+02	3.4710566198e-25
3.1300000000e+02	3.4940824569e-25
3.1333333333e+02	3.6379131106e-25
3.1366666667e+02	3.6449977134e-25
3.1400000000e+02	3.6015787312e-25
3.1433333333e+02	3.6140719687e-25
3.1466666667e+02	3.6504140103e-25
3.1500000000e+02	3.6198346993e-25
3.1533333333e+02	3.6734322192e-25
3.1566666667e+02	3.6301016974e-25
3.1600000000e+02	3.7952506279e-25
3.1633333333e+02	3.7130418832e-25
3.1666666667e+02	3.6013919000e-25
3.1700000000e+02	3.4325441250e-25
3.1733333333e+02	3.5332109815e-25
3.1766666667e+02	3.6950774792e-25
3.1800000000e+02	3.6194551336e-25
3.1833333333e+02	3.6919652295e-25
3.1866666667e+02	3.5385666830e-25
3.1900000000e+02	3.4222951387e-25
3.1933333333e+02	3.5229748577e-25
3.1966666667e+02	3.5518461913e-25
3.2000000000e+02	3.8067307335e-25
3.2033333333e+02	3.7093422832e-25
3.2066666667e+02	3.6365556782e-25
3.2100000000e+02	3.7335755940e-25
3.2133333333e+02	3.7705509582e-25
3.2166666667e+02	3.6246595613e-25
3.2200000000e+02	3.7956597767e-25
3.2233333333e+02	3.6944107972e-25
3.2266666667e+02	3.6091845329e-25
3.2300000000e+02	3.7305098132e-25
3.2333333333e+02	3.7912759841e-25
3.2366666667e+02	3.6332420031e-25
3.2400000000e+02	3.6035991999e-25
3.2433333333e+02	3.7876877913e-25
3.2466666667e+02	3.8017258678e-25
3.2500000000e+02	3.8620504491e-25
3.2533333333e+02	3.7323645743e-25
3.2566666667e+02	3.6748176786e-25
3.2600000000e+02	3.7485888338e-25
3.2633333333e+02	3.7010529418e-25
3.2666666667e+02	3.6533934447e-25
3.2700000000e+02	3.8113265803e-25
3.2733333333e+02	3.6527785713e-25
3.2766666667e+02	3.5945076273e-25
3.2800000000e+02	3.8350148832e-25
3.2833333333e+02	3.7320041756e-25
3.2866666667e+02	3.7237804480e-25
3.2900000000e+02	3.7402073059e-25
3.2933333333e+02	3.6535909553e-25
3.2966666667e+02	3.7224806569e-25
3.3000000000e+02	3.6420026917e-25
3.3033333333e+02	3.6163504045e-25
3.3066666667e+02	3.7026334554e-25
3.3100000000e+02	3.5925256012e-25
3.3133333333e+02	3.8545183107e-25
3.3166666667e+02	3.7390168461e-25
3.3200000000e+02	3.7580510918e-25
3.3233333333e+02	3.6825652013e-25
3.3266666667e+02	3.8727112554e-25
3.3300000000e+02	3.8013268457e-25
3.3333333333e+02	3.7277071953e-25
3.3366666667e+02	3.8202574061e-25
3.3400000000e+02	3.7821318680e-25
3.3433333333e+02	3.5939538049e-25
3.3466666667e+02	3.6635941560e-25
3.3500000000e+02	3.6591582835e-25
3.3533333333e+02	3.7222683264e-25
3.3566666667e+02	3.6107744384e-25
3.3600000000e+02	3.6449718891e-25
3.3633333333e+02	3.5906791183e-25
3.3666666667e+02	3.6206807975e-25
3.3700000000e+02	3.7592215880e-25
3.3733333333e+02	3.6843953234e-25
3.3766666667e+02	3.5848267623e-25
3.3800000000e+02	3.7055270485e-25
3.3833333333e+02	3.6680275597e-25
3.3866666667e+02	3.5046934336e-25
3.3900000000e+02	3.6607918198e-25
3.3933333333e+02	3.6654486537e-25
3.3966666667e+02	3.5336989020e-25
3.4000000000e+02	3.6117166768e-25
3.4033333333e+02	3.6255053348e-25
3.4066666667e+02	3.6428278249e-25
3.4100000000e+02	3.6935923400e-25
3.4133333333e+02	3.8150578277e-25
3.4166666667e+02	3.6501930070e-25
3.4200000000e+02	3.6146373263e-25
3.4233333333e+02	3.5700908368e-25
3.4266666667e+02	3.6788633305e-25
3.4300000000e+02	3.8183862299e-25
3.4333333333e+02	3.7891439036e-25
3.4366666667e+02	3.7519523236e-25
3.4400000000e+02	3.7392255337e-25
3.4433333333e+02	3.8578971916e-25
3.4466666667e+02	3.6824894198e-25
3.4500000000e+02	3.6084352791e-25
3.4533333333e+02	3.5712230157e-25
3.4566666667e+02	3.5315711021e-25
3.4600000000e+02	3.5802673264e-25
3.4633333333e+02	3.7062469934e-25
3.4666666667e+02	3.6514008565e-25
3.4700000000e+02	3.7119645125e-25
3.4733333333e+02	3.6160227917e-25
3.4766666667e+02	3.7587615014e-25
3.4800000000e+02	3.7450770020e-25
3.4833333333e+02	3.6333115585e-25
3.4866666667e+02	3.5554583614e-25
3.4900000000e+02	3.6634882736e-25
3.4933333333e+02	3.6479583192e-25
3.4966666667e+02	3.6573622849e-25
3.5000000000e+02	3.6977314260e-25
3.5033333333e+02	3.7756130576e-25
3.5066666667e+02	3.7617916769e-25
3.5100000000e+02	3.8528171803e-25
3.5133333333e+02	3.7491070143e-25
3.5166666667e+02	3.6247427991e-25
3.5200000000e+02	3.6109343127e-25
3.5233333333e+02	3.6172978553e-25
3.5266666667e+02	3.6809852758e-25
3.5300000000e+02	3.7785292230e-25
3.5333333333e+02	3.7086259688e-25
3.5366666667e+02	3.6209957817e-25
3.5400000000e+02	3.9052231746e-25
3.5433333333e+02	3.7349255433e-25
3.5466666667e+02	3.5347331603e-25
3.5500000000e+02	3.5056034996e-25
3.5533333333e+02	3.5708883880e-25
3.5566666667e+02	3.6988844612e-25
3.5600000000e+02	3.7232807715e-25
3.5633333333e+02	3.6667246482e-25
3.5666666667e+02	3.8139991964e-25
3.5700000000e+02	3.7824029345e-25
3.5733333333e+02	3.5932828583e-25
3.5766666667e+02	3.6270412601e-25
3.5800000000e+02	3.7392221603e-25
3.5833333333e+02	3.8318127716e-25
3.5866666667e+02	3.9137650050e-25
3.5900000000e+02	3.6642608415e-25
3.5933333333e+02	3.8322308961e-25
3.5966666667e+02	3.8089260724e-25
3.6000000000e+02	3.8615743514e-25
3.6033333333e+02	3.7064308259e-25
3.6066666667e+02	3.5659018459e-25
3.6100000000e+02	3.6583662942e-25
3.6133333333e+02	3.8014802335e-25
3.6166666667e+02	3.8691412076e-25
3.6200000000e+02	3.7363664190e-25
3.6233333333e+02	3.8503911434e-25
3.6266666667e+02	3.6767242797e-25
3.6300000000e+02	3.7034655816e-25
3.6333333333e+02	3.6872269370e-25
3.6366666667e+02	3.5752654457e-25
3.6400000000e+02	3.7764673440e-25
3.6433333333e+02	3.7789833996e-25
3.6466666667e+02	3.7685328742e-25
3.6500000000e+02	3.9440988376e-25
3.6533333333e+02	3.6794131069e-25
3.6566666667e+02	3.7792784237e-25
3.6600000000e+02	3.7220928906e-25
3.6633333333e+02	3.7391117491e-25
3.6666666667e+02	3.6065851986e-25
3.6700000000e+02	3.8118821243e-25
3.6733333333e+02	3.8990880680e-25
3.6766666667e+02	3.7547040706e-25
3.6800000000e+02	3.8268348456e-25
3.6833333333e+02	3.7460887403e-25
3.6866666667e+02	3.7917803267e-25
3.6900000000e+02	3.7556934948e-25
3.6933333333e+02	3.7148442439e-25
3.6966666667e+02	3.7237493568e-25
3.7000000000e+02	3.8046283445e-25
3.7033333333e+02	3.8088113758e-25
3.7066666667e+02	3.7869271929e-25
3.7100000000e+02	3.9003691250e-25
3.7133333333e+02	3.6469081297e-25
3.7166666667e+02	3.7123431337e-25
3.7200000000e+02	3.8635220269e-25
3.7233333333e+02	3.6647746846e-25
3.7266666667e+02	3.8950204224e-25
3.7300000000e+02	3.9331266958e-25
3.7333333333e+02	3.9753617593e-25
3.7366666667e+02	3.8539633552e-25
3.7400000000e+02	3.8931039292e-25
3.7433333333e+02	3.7600280740e-25
3.7466666667e+02	3.7447099248e-25
3.7500000000e+02	3.9974836927e-25
3.7533333333e+02	3.9701912636e-25
3.7566666667e+02	3.7321805820e-25
3.7600000000e+02	3.8197491840e-25
3.7633333333e+02	3.7984270307e-25
3.7666666667e+02	3.7104411055e-25
3.7700000000e+02	3.6605242178e-25
3.7733333333e+02	3.7709340435e-25
3.7766666667e+02	3.8296816332e-25
3.7800000000e+02	3.7172156531e-25
3.7833333333e+02	3.5395531283e-25
3.7866666667e+02	3.8314560002e-25
3.7900000000e+02	3.8290893291e-25
3.7933333333e+02	3.8664772963e-25
3.7966666667e+02	3.7986755602e-25
3.8000000000e+02	3.7720754616e-25
3.8033333333e+02	3.8512893683e-25
3.8066666667e+02	3.8346411074e-25
3.8100000000e+02	3.7203928912e-25
3.8133333333e+02	3.9205628583e-25
3.8166666667e+02	3.7585280679e-25
3.8200000000e+02	3.8127604476e-25
3.8233333333e+02	3.7008639528e-25
3.8266666667e+02	3.8116019498e-25
3.8300000000e+02	3.8252106564e-25
3.8333333333e+02	3.7355046596e-25
3.8366666667e+02	3.7916533746e-25
3.8400000000e+02	3.8365371470e-25
3.8433333333e+02	3.8719191067e-25
3.8466666667e+02	3.8929849685e-25
3.8500000000e+02	3.6574177763e-25
3.8533333333e+02	3.7120594374e-25
3.8566666667e+02	3.8745581049e-25
3.8600000000e+02	3.9974784234e-25
3.8633333333e+02	3.8988668934e-25
3.8666666667e+02	3.7310747655e-25
3.8700000000e+02	3.7314346477e-25
3.8733333333e+02	3.7823388905e-25
3.8766666667e+02	3.9776064773e-25
3.8800000000e+02	3.9076004916e-25
3.8833333333e+02	3.9409463003e-25
3.8866666667e+02	4.0454124742e-25
3.8900000000e+02	3.9308573424e-25
3.8933333333e+02	3.8754284902e-25
3.8966666667e+02	3.9385473707e-25
3.9000000000e+02	3.8322174371e-25
3.9033333333e+02	3.9179380194e-25
3.9066666667e+02	3.8767914815e-25
3.9100000000e+02	3.6752887206e-25
3.9133333333e+02	3.7404287597e-25
3.9166666667e+02	3.8518499256e-25
3.9200000000e+02	3.9946011647e-25
3.9233333333e+02	3.7177612120e-25
3.9266666667e+02	3.9928928592e-25
3.9300000000e+02	3.8122916888e-25
3.9333333333e+02	4.0070061454e-25
3.9366666667e+02	3.8872982896e-25
3.9400000000e+02	3.7681229865e-25
3.9433333333e+02	3.8327469258e-25
3.9466666667e+02	3.9230262390e-25
3.9500000000e+02	3.9282449783e-25
3.9533333333e+02	3.8550004252e-25
3.9566666667e+02	3.9222017217e-25
3.9600000000e+02	3.8181165331e-25
3.9633333333e+02	3.9731451386e-25
3.9666666667e+02	3.8366204658e-25
3.9700000000e+02	3.8565924272e-25
3.9733333333e+02	3.7900125618e-25
3.9766666667e+02	3.6280854319e-25
3.9800000000e+02	3.6112654345e-25
3.9833333333e+02	3.7496071184e-25
3.9866666667e+02	3.8118118587e-25
3.9900000000e+02	4.0268965178e-25
3.9933333333e+02	3.9771434310e-25
3.9966666667e+02	3.8651666412e-25
4.0000000000e+02	3.9111212065e-25
4.0033333333e+02	4.0295710434e-25
4.0066666667e+02	3.9369184488e-25
4.0100000000e+02	4.0190174500e-25
4.0133333333e+02	4.0012044249e-25
4.0166666667e+02	4.0999219723e-25
4.0200000000e+02	3.9286877334e-25
4.0233333333e+02	4.0629941017e-25
4.0266666667e+02	3.8278635675e-25
4.0300000000e+02	3.8931309699e-25
4.0333333333e+02	3.8795110057e-25
4.0366666667e+02	3.8686488764e-25
4.0400000000e+02	3.9168054549e-25
4.0433333333e+02	3.9484255880e-25
4.0466666667e+02	3.9471264983e-25
4.0500000000e+02	3.8777874081e-25
4.0533333333e+02	4.0668404069e-25
4.0566666667e+02	4.0380955402e-25
4.0600000000e+02	3.9620164951e-25
4.0633333333e+02	4.0942171267e-25
4.0666666667e+02	3.9751673555e-25
4.0700000000e+02	4.0493346999e-25
4.0733333333e+02	4.0870696644e-25
4.0766666667e+02	4.0643380577e-25
4.0800000000e+02	3.9460685133e-25
4.0833333333e+02	4.0604332583e-25
4.0866666667e+02	4.2095584584e-25
4.0900000000e+02	4.2513304544e-25
4.0933333333e+02	4.3611683785e-25
4.0966666667e+02	4.3783354751e-25
4.1000000000e+02	4.2732615600e-25
4.1033333333e+02	4.2787658125e-25
4.1066666667e+02	4.1595715312e-25
4.1100000000e+02	4.1370638691e-25
4.1133333333e+02	4.1136648312e-25
4.1166666667e+02	4.0927705848e-25
4.1200000000e+02	4.1874725798e-25
4.1233333333e+02	4.1397376014e-25
4.1266666667e+02	4.2028097360e-25
4.1300000000e+02	4.1114562323e-25
4.1333333333e+02	4.0962694083e-25
4.1366666667e+02	3.9729995751e-25
4.1400000000e+02	4.2014049777e-25
4.1433333333e+02	3.9922513728e-25
4.1466666667e+02	4.1019603538e-25
4.1500000000e+02	4.2926999379e-25
4.1533333333e+02	4.0212787084e-25
4.1566666667e+02	3.9506649866e-25
4.1600000000e+02	3.9711709905e-25
4.1633333333e+02	3.9843863644e-25
4.1666666667e+02	4.1964004954e-25
4.1700000000e+02	4.1242624070e-25
4.1733333333e+02	3.9336333521e-25
4.1766666667e+02	3.9339134546e-25
4.1800000000e+02	4.1068391640e-25
4.1833333333e+02	4.0304055696e-25
4.1866666667e+02	4.0564794149e-25
4.1900000000e+02	4.0360176574e-25
4.1933333333e+02	3.9398219288e-25
4.1966666667e+02	3.8881445575e-25
4.2000000000e+02	4.3286151618e-25
4.2033333333e+02	4.4701905891e-25
4.2066666667e+02	4.0764949484e-25
4.2100000000e+02	3.9980341673e-25
4.2133333333e+02	3.8948116901e-25
4.2166666667e+02	4.1745180899e-25
4.2200000000e+02	4.2771877785e-25
4.2233333333e+02	4.1446895497e-25
4.2266666667e+02	4.0193236634e-25
4.2300000000e+02	3.9892427140e-25
4.2333333333e+02	4.0759359321e-25
4.2366666667e+02	4.0590320035e-25
4.2400000000e+02	4.1854138505e-25
4.2433333333e+02	4.2013357682e-25
4.2466666667e+02	4.0483957119e-25
4.2500000000e+02	4.1047667879e-25
4.2533333333e+02	4.1820009637e-25
4.2566666667e+02	4.3475746605e-25
4.2600000000e+02	4.2152615295e-25
4.2633333333e+02	3.9850413906e-25
4.2666666667e+02	3.8345652034e-25
4.2700000000e+02	3.8410826802e-25
4.2733333333e+02	4.1185074771e-25
4.2766666667e+02	4.2721750059e-25
4.2800000000e+02	4.1332569481e-25
4.2833333333e+02	4.0430301412e-25
4.2866666667e+02	4.1591236256e-25
4.2900000000e+02	4.1490006620e-25
4.2933333333e+02	4.1280131366e-25
4.2966666667e+02	4.0776635879e-25
4.3000000000e+02	3.9765752114e-25
4.3033333333e+02	4.0276357292e-25
4.3066666667e+02	3.9669781075e-25
4.3100000000e+02	3.9816734040e-25
4.3133333333e+02	3.9775267629e-25
4.3166666667e+02	3.9436299256e-25
4.3200000000e+02	4.1653535683e-25
4.3233333333e+02	4.0845002315e-25
4.3266666667e+02	3.9838335279e-25
4.3300000000e+02	4.0304900790e-25
4.3333333333e+02	3.9499874713e-25
4.3366666667e+02	3.8160100621e-25
4.3400000000e+02	4.0946506849e-25
4.3433333333e+02	4.1785723991e-25
4.3466666667e+02	4.0110602324e-25
4.3500000000e+02	4.1210870657e-25
4.3533333333e+02	4.1165554015e-25
4.3566666667e+02	3.9023728940e-25
4.3600000000e+02	4.0285764030e-25
4.3633333333e+02	4.1296171841e-25
4.3666666667e+02	4.1192357456e-25
4.3700000000e+02	4.0512555186e-25
4.3733333333e+02	3.9805184194e-25
4.3766666667e+02	3.8842158324e-25
4.3800000000e+02	4.1335098369e-25
4.3833333333e+02	4.1405798959e-25
4.3866666667e+02	4.0980008896e-25
4.3900000000e+02	4.2005937352e-25
4.3933333333e+02	4.1123647430e-25
4.3966666667e+02	4.2674914559e-25
4.4000000000e+02	4.1601295614e-25
4.4033333333e+02	4.0494203577e-25
4.4066666667e+02	4.1181087851e-25
4.4100000000e+02	4.0764918304e-25
4.4133333333e+02	3.9528488767e-25
4.4166666667e+02	3.9713203251e-25
4.4200000000e+02	3.8679100739e-25
4.4233333333e+02	4.0129065485e-25
4.4266666667e+02	4.1276632807e-25
4.4300000000e+02	4.0715468108e-25
4.4333333333e+02	4.0320001124e-25
4.4366666667e+02	4.2348040569e-25
4.4400000000e+02	4.0962897109e-25
4.4433333333e+02	4.0990083245e-25
4.4466666667e+02	4.0529540313e-25
4.4500000000e+02	3.9875349940e-25
4.4533333333e+02	4.1959344671e-25
4.4566666667e+02	3.9271166662e-25
4.4600000000e+02	4.1715327134e-25
4.4633333333e+02	4.0092327120e-25
4.4666666667e+02	4.0473758978e-25
4.4700000000e+02	4.1463156475e-25
4.4733333333e+02	4.1761617049e-25
4.4766666667e+02	4.1781137638e-25
4.4800000000e+02	3.9985188611e-25
4.4833333333e+02	4.1540636802e-25
4.4866666667e+02	4.1501374822e-25
4.4900000000e+02	4.1136486875e-25
4.4933333333e+02	4.0924502328e-25
4.4966666667e+02	4.2318404052e-25
4.5000000000e+02	4.4441097187e-25
4.5033333333e+02	4.3199540740e-25
4.5066666667e+02	4.1663387773e-25
4.5100000000e+02	3.9264339493e-25
4.5133333333e+02	4.0590102301e-25
4.5166666667e+02	4.1438899004e-25
4.5200000000e+02	4.1851463938e-25
4.5233333333e+02	4.2583795253e-25
4.5266666667e+02	4.2431829499e-25
4.5300000000e+02	4.2790021391e-25
4.5333333333e+02	4.0714418827e-25
4.5366666667e+02	4.1171932890e-25
4.5400000000e+02	4.4096749989e-25
4.5433333333e+02	4.4142854918e-25
4.5466666667e+02	4.1953394542e-25
4.5500000000e+02	4.1277991292e-25
4.5533333333e+02	4.1411775271e-25
4.5566666667e+02	4.1285997402e-25
4.5600000000e+02	4.1969558147e-25
4.5633333333e+02	4.2090070079e-25
4.5666666667e+02	4.3101061749e-25
4.5700000000e+02	4.2159756127e-25
4.5733333333e+02	4.1730730217e-25
4.5766666667e+02	4.1590496116e-25
4.5800000000e+02	4.3174792031e-25
4.5833333333e+02	4.2030015728e-25
4.5866666667e+02	4.1444177717e-25
4.5900000000e+02	4.0656389304e-25
4.5933333333e+02	4.2504423851e-25
4.5966666667e+02	4.0854391905e-25
4.6000000000e+02	4.1812811774e-25
4.6033333333e+02	4.0758324509e-25
4.6066666667e+02	4.1520758583e-25
4.6100000000e+02	4.1115745692e-25
4.6133333333e+02	4.0824160996e-25
4.6166666667e+02	4.4082023489e-25
4.6200000000e+02	4.2620634390e-25
4.6233333333e+02	4.3621879607e-25
4.6266666667e+02	4.1726567406e-25
4.6300000000e+02	4.2301807535e-25
4.6333333333e+02	4.3863387518e-25
4.6366666667e+02	4.1776382578e-25
4.6400000000e+02	4.1022400230e-25
4.6433333333e+02	4.2599428522e-25
4.6466666667e+02	4.2333291733e-25
4.6500000000e+02	4.3478552786e-25
4.6533333333e+02	4.2668063685e-25
4.6566666667e+02	4.2500463437e-25
4.6600000000e+02	4.1410969722e-25
4.6633333333e+02	4.1787542044e-25
4.6666666667e+02	4.1636123773e-25
4.6700000000e+02	4.2090602733e-25
4.6733333333e+02	4.2867999218e-25
4.6766666667e+02	4.2287363845e-25
4.6800000000e+02	4.2815671060e-25
4.6833333333e+02	4.2213425691e-25
4.6866666667e+02	4.1242257828e-25
4.6900000000e+02	4.3978544621e-25
4.6933333333e+02	4.1902357000e-25
4.6966666667e+02	4.3210151522e-25
4.7000000000e+02	4.1170043542e-25
4.7033333333e+02	4.1886026192e-25
4.7066666667e+02	4.2017433446e-25
4.7100000000e+02	4.3593359449e-25
4.7133333333e+02	4.3411050625e-25
4.7166666667e+02	4.2488537492e-25
4.7200000000e+02	4.4027862152e-25
4.7233333333e+02	4.3371506943e-25
4.7266666667e+02	4.2936531599e-25
4.7300000000e+02	4.2991478782e-25
4.7333333333e+02	4.2476167059e-25
4.7366666667e+02	4.6204212373e-25
4.7400000000e+02	4.4543393448e-25
4.7433333333e+02	4.3561706828e-25
4.7466666667e+02	4.4326049001e-25
4.7500000000e+02	4.2567721453e-25
4.7533333333e+02	4.3292318619e-25
4.7566666667e+02	4.5058283083e-25
4.7600000000e+02	4.3883135270e-25
4.7633333333e+02	4.2683268034e-25
4.7666666667e+02	4.1821536229e-25
4.7700000000e+02	4.2704886823e-25
4.7733333333e+02	4.3507946571e-25
4.7766666667e+02	4.3753859391e-25
4.7800000000e+02	4.6397107782e-25
4.7833333333e+02	4.3917619620e-25
4.7866666667e+02	4.3306077720e-25
4.7900000000e+02	4.3428780722e-25
4.7933333333e+02	4.3821418610e-25
4.7966666667e+02	4.3046166227e-25
4.8000000000e+02	4.2667340477e-25
4.8033333333e+02	4.3748075046e-25
4.8066666667e+02	4.5993233495e-25
4.8100000000e+02	4.5410711197e-25
4.8133333333e+02	4.5625266782e-25
4.8166666667e+02	4.4688959631e-25
4.8200000000e+02	4.3959051981e-25
4.8233333333e+02	4.4612751781e-25
4.8266666667e+02	4.4691604496e-25
4.8300000000e+02	4.5429869737e-25
4.8333333333e+02	4.6242191538e-25
4.8366666667e+02	4.4471297070e-25
4.8400000000e+02	4.4709670279e-25
4.8433333333e+02	4.3479358102e-25
4.8466666667e+02	4.4157687987e-25
4.8500000000e+02	4.3284165884e-25
4.8533333333e+02	4.3528422753e-25
4.8566666667e+02	4.6069891958e-25
4.8600000000e+02	4.5935747024e-25
4.8633333333e+02	4.4400595165e-25
4.8666666667e+02	4.4185411871e-25
4.8700000000e+02	4.4598256120e-25
4.8733333333e+02	4.3429237527e-25
4.8766666667e+02	4.0958404984e-25
4.8800000000e+02	4.5145432098e-25
4.8833333333e+02	4.3758622613e-25
4.8866666667e+02	4.3895170780e-25
4.8900000000e+02	4.2795694813e-25
4.8933333333e+02	4.3999044977e-25
4.8966666667e+02	4.4153850229e-25
4.9000000000e+02	4.6358471449e-25
4.9033333333e+02	4.5950591930e-25
4.9066666667e+02	4.4701770105e-25
4.9100000000e+02	4.4419983696e-25
4.9133333333e+02	4.4825695573e-25
4.9166666667e+02	4.6176124629e-25
4.9200000000e+02	4.5502152507e-25
4.9233333333e+02	4.6174618642e-25
4.9266666667e+02	4.4679219748e-25
4.9300000000e+02	4.5168128652e-25
4.9333333333e+02	4.6450506571e-25
4.9366666667e+02	4.4490145020e-25
4.9400000000e+02	4.6617005589e-25
4.9433333333e+02	4.6207454403e-25
4.9466666667e+02	4.4783604230e-25
4.9500000000e+02	4.2889288516e-25
4.9533333333e+02	4.3473762890e-25
4.9566666667e+02	4.4462296275e-25
4.9600000000e+02	4.4822909972e-25
4.9633333333e+02	4.4491451806e-25
4.9666666667e+02	4.6562819007e-25
4.9700000000e+02	4.5083187719e-25
4.9733333333e+02	4.6944461276e-25
4.9766666667e+02	4.7912003587e-25
4.9800000000e+02	4.3804350450e-25
4.9833333333e+02	4.2745689767e-25
4.9866666667e+02	4.7029426608e-25
4.9900000000e+02	4.7002130425e-25
4.9933333333e+02	4.7381877971e-25
4.9966666667e+02	4.5021587010e-25
5.0000000000e+02	4.7805484185e-25
5.0033333333e+02	4.6347375710e-25
5.0066666667e+02	4.7852056709e-25
5.0100000000e+02	6.1224512673e-25
5.0233333333e+02	6.5588073515e-25
5.0333333333e+02	1.3033062293e-24
5.0566666667e+02	6.7450521000e-25
5.0600000000e+02	6.2656322570e-25
5.0633333333e+02	7.4351529349e-25
5.0666666667e+02	1.0230814103e-24
5.1233333333e+02	1.3473390547e-24
5.1266666667e+02	8.0755948526e-25
5.1300000000e+02	7.9616100947e-25
5.1366666667e+02	1.4634656713e-24
5.1400000000e+02	5.4601626844e-25
5.1433333333e+02	4.9115151781e-25
5.1466666667e+02	4.8041569028e-25
5.1500000000e+02	4.8331159153e-25
5.1533333333e+02	4.8247719068e-25
5.1566666667e+02	4.7497372749e-25
5.1600000000e+02	4.7761065234e-25
5.1733333333e+02	4.8712238593e-25
5.1766666667e+02	4.7956366430e-25
5.1800000000e+02	4.7787994657e-25
5.1833333333e+02	4.5524620907e-25
5.1866666667e+02	4.7179787481e-25
5.1900000000e+02	4.4536415934e-25
5.1933333333e+02	4.5232138086e-25
5.1966666667e+02	4.5720085968e-25
5.2000000000e+02	4.5796327378e-25
5.2033333333e+02	4.4135726094e-25
5.2066666667e+02	4.7708701224e-25
5.2100000000e+02	4.7783657036e-25
5.2133333333e+02	4.6522877309e-25
5.2166666667e+02	4.5860395462e-25
5.2200000000e+02	4.6808351552e-25
5.2233333333e+02	4.7243317710e-25
5.2266666667e+02	4.7932765273e-25
5.2300000000e+02	5.0074882778e-25
5.2333333333e+02	4.7357767932e-25
5.2366666667e+02	4.4318190647e-25
5.2400000000e+02	4.4573175556e-25
5.2433333333e+02	4.6130950247e-25
5.2466666667e+02	4.8185570253e-25
5.2500000000e+02	4.6960342546e-25
5.2533333333e+02	4.5559935338e-25
5.2566666667e+02	4.6596458339e-25
5.2600000000e+02	4.7130326140e-25
5.2633333333e+02	4.7642417830e-25
5.2666666667e+02	4.6395279091e-25
5.2700000000e+02	4.5566700901e-25
5.2733333333e+02	4.6037393063e-25
5.2766666667e+02	4.9130416439e-25
5.2800000000e+02	4.8022146992e-25
5.2833333333e+02	4.7221030261e-25
5.2866666667e+02	4.7004196835e-25
5.2900000000e+02	4.9926583485e-25
5.2933333333e+02	4.6487283058e-25
5.2966666667e+02	4.5979938978e-25
5.3000000000e+02	4.5270165215e-25
5.3033333333e+02	4.6392217679e-25
5.3066666667e+02	4.6911922526e-25
5.3100000000e+02	4.5213269067e-25
5.3133333333e+02	4.5943582211e-25
5.3166666667e+02	4.9175429422e-25
5.3200000000e+02	4.8206511729e-25
5.3233333333e+02	4.6045350686e-25
5.3266666667e+02	4.7220585793e-25
5.3300000000e+02	4.6370730510e-25
5.3333333333e+02	4.7538803564e-25
5.3366666667e+02	4.8435350654e-25
5.3400000000e+02	4.8438518077e-25
5.3433333333e+02	4.6879889507e-25
5.3466666667e+02	4.5676090802e-25
5.3500000000e+02	4.6399160829e-25
5.3533333333e+02	4.8714497967e-25
5.3566666667e+02	4.7115788316e-25
5.3600000000e+02	4.7219849652e-25
5.3633333333e+02	4.6541091427e-25
5.3666666667e+02	4.9643936811e-25
5.3700000000e+02	4.6410266733e-25
5.3733333333e+02	4.5635359557e-25
5.3766666667e+02	4.4907933332e-25
5.3800000000e+02	4.5178008971e-25
5.3833333333e+02	5.0068454360e-25
5.3866666667e+02	4.7691207386e-25
5.3900000000e+02	4.4969061431e-25
5.3933333333e+02	4.6364742285e-25
5.3966666667e+02	4.9603043527e-25
5.4000000000e+02	6.9200903650e-25
5.4033333333e+02	7.4020907925e-25
5.4066666667e+02	5.2712132248e-25
5.4100000000e+02	4.8452240150e-25
5.4133333333e+02	5.0202700623e-25
5.4166666667e+02	5.0125478121e-25
5.4200000000e+02	4.8480906093e-25
5.4233333333e+02	4.8457558528e-25
5.4266666667e+02	4.8933857380e-25
5.4300000000e+02	4.8479725417e-25
5.4333333333e+02	4.7863891515e-25
5.4366666667e+02	4.9027128329e-25
5.4400000000e+02	4.9440247989e-25
5.4433333333e+02	5.0986022343e-25
5.4466666667e+02	4.9334286585e-25
5.4500000000e+02	4.9458448514e-25
5.4533333333e+02	4.8211064491e-25
5.4566666667e+02	4.9518500738e-25
5.4600000000e+02	4.8729480522e-25
5.4633333333e+02	5.0145404534e-25
5.4666666667e+02	5.0219255839e-25
5.4700000000e+02	5.1034875725e-25
5.4733333333e+02	5.0326913572e-25
5.4766666667e+02	5.1367755645e-25
5.4800000000e+02	5.0833357180e-25
5.4833333333e+02	4.9737431184e-25
5.4866666667e+02	4.7766099690e-25
5.4900000000e+02	5.1597541550e-25
5.4933333333e+02	5.0289248866e-25
5.4966666667e+02	4.8081551919e-25
5.5000000000e+02	5.0713578741e-25
5.5033333333e+02	5.1383782994e-25
5.5066666667e+02	4.9787493320e-25
5.5100000000e+02	5.0575888034e-25
5.5133333333e+02	4.9493379221e-25
5.5166666667e+02	5.0660874817e-25
5.5200000000e+02	4.9710142673e-25
5.5233333333e+02	5.2381548366e-25
5.5266666667e+02	4.9279181133e-25
5.5300000000e+02	5.1572316318e-25
5.5333333333e+02	5.0234948984e-25
5.5366666667e+02	5.1845408743e-25
5.5400000000e+02	4.8751270888e-25
5.5433333333e+02	4.8145615396e-25
5.5466666667e+02	4.8369322095e-25
5.5500000000e+02	4.9680916268e-25
5.5533333333e+02	4.9679283932e-25
5.5566666667e+02	4.8147866469e-25
5.5600000000e+02	4.8330154025e-25
5.5633333333e+02	4.9690952336e-25
5.5666666667e+02	5.0662120962e-25
5.5700000000e+02	5.0335560061e-25
5.5733333333e+02	4.9466903348e-25
5.5766666667e+02	5.2437988464e-25
5.5800000000e+02	4.8466672365e-25
5.5833333333e+02	4.9543863636e-25
5.5866666667e+02	5.0511865544e-25
5.5900000000e+02	4.8036994291e-25
5.5933333333e+02	4.8258445541e-25
5.5966666667e+02	4.7735917312e-25
5.6000000000e+02	4.9995299239e-25
5.6033333333e+02	4.8843664121e-25
5.6066666667e+02	4.8235939779e-25
5.6100000000e+02	5.1126745647e-25
5.6133333333e+02	5.1765238647e-25
5.6166666667e+02	5.4334857926e-25
5.6200000000e+02	5.0923737051e-25
5.6233333333e+02	4.9966465509e-25
5.6266666667e+02	5.1119544953e-25
5.6300000000e+02	5.0390574960e-25
5.6333333333e+02	5.1056513635e-25
5.6366666667e+02	5.3289308802e-25
5.6400000000e+02	5.0545719086e-25
5.6433333333e+02	5.2172721803e-25
5.6466666667e+02	5.1900638704e-25
5.6500000000e+02	5.1111483265e-25
5.6533333333e+02	5.1544542728e-25
5.6566666667e+02	4.9892330554e-25
5.6600000000e+02	4.9119135218e-25
5.6633333333e+02	4.9734323624e-25
5.6666666667e+02	5.0848894354e-25
5.6700000000e+02	5.0625280543e-25
5.6733333333e+02	5.2874471714e-25
5.6766666667e+02	5.2741980103e-25
5.6800000000e+02	4.9740905159e-25
5.6833333333e+02	5.0227403846e-25
5.6866666667e+02	5.0265919340e-25
5.6900000000e+02	5.0517628238e-25
5.6933333333e+02	4.8309595056e-25
5.6966666667e+02	4.8136807487e-25
5.7000000000e+02	4.9698707145e-25
5.7033333333e+02	4.9765381537e-25
5.7066666667e+02	4.9829099035e-25
5.7100000000e+02	5.2293621861e-25
5.7133333333e+02	5.2082764212e-25
5.7166666667e+02	5.2013260513e-25
5.7200000000e+02	4.9029707833e-25
5.7233333333e+02	5.2256516301e-25
5.7266666667e+02	5.1981220653e-25
5.7300000000e+02	5.0583446153e-25
5.7333333333e+02	5.0965017657e-25
5.7366666667e+02	4.9049079332e-25
5.7400000000e+02	5.1255669174e-25
5.7433333333e+02	5.1818193336e-25
5.7466666667e+02	5.4847210406e-25
5.7500000000e+02	5.5872205087e-25
5.7533333333e+02	5.3572537785e-25
5.7566666667e+02	5.5708641937e-25
5.7600000000e+02	5.6760570918e-25
5.7633333333e+02	5.7119342663e-25
5.7666666667e+02	5.6549035257e-25
5.7700000000e+02	5.5671059650e-25
5.7733333333e+02	5.6375474878e-25
5.7766666667e+02	5.6410654031e-25
5.7800000000e+02	5.6543724023e-25
5.7833333333e+02	5.5672125041e-25
5.7866666667e+02	5.6108811627e-25
5.7900000000e+02	5.6909593436e-25
5.7933333333e+02	5.5554705201e-25
5.7966666667e+02	5.5559912108e-25
5.8000000000e+02	5.5263641125e-25
5.8033333333e+02	5.5250155594e-25
5.8066666667e+02	5.8291063609e-25
5.8100000000e+02	5.4388619823e-25
5.8133333333e+02	5.3024101290e-25
5.8166666667e+02	5.5024992268e-25
5.8200000000e+02	5.5194699721e-25
5.8233333333e+02	5.2670349269e-25
5.8266666667e+02	5.1356867825e-25
5.8300000000e+02	5.3805537900e-25
5.8333333333e+02	5.2951229360e-25
5.8366666667e+02	5.3612866243e-25
5.8400000000e+02	5.2759030899e-25
5.8433333333e+02	5.1767564219e-25
5.8466666667e+02	5.3554599627e-25
5.8500000000e+02	5.1571467019e-25
5.8533333333e+02	5.2487974222e-25
5.8566666667e+02	5.3078521742e-25
5.8600000000e+02	5.1440152809e-25
5.8633333333e+02	5.0635867205e-25
5.8666666667e+02	5.2432719877e-25
5.8700000000e+02	5.1391169043e-25
5.8733333333e+02	5.2881234465e-25
5.8766666667e+02	5.1303668577e-25
5.8800000000e+02	5.2062431743e-25
5.8833333333e+02	5.0800388863e-25
5.8866666667e+02	5.3144823378e-25
5.8900000000e+02	5.4304491638e-25
5.8933333333e+02	5.2168111776e-25
5.8966666667e+02	5.1137749901e-25
5.9000000000e+02	5.0497014240e-25
5.9033333333e+02	5.0894616175e-25
5.9066666667e+02	5.0817697360e-25
5.9100000000e+02	5.1296941469e-25
5.9133333333e+02	5.1672512534e-25
5.9166666667e+02	5.1403226047e-25
5.9200000000e+02	5.2899670546e-25
5.9233333333e+02	5.3336628473e-25
5.9266666667e+02	5.4562209056e-25
5.9300000000e+02	5.0393525419e-25
5.9333333333e+02	5.0278637892e-25
5.9366666667e+02	5.0365830646e-25
5.9400000000e+02	4.8355509789e-25
5.9433333333e+02	5.0682326140e-25
5.9466666667e+02	5.0276270197e-25
5.9500000000e+02	5.0677216919e-25
5.9533333333e+02	5.2078404158e-25
5.9566666667e+02	4.8374734780e-25
5.9600000000e+02	5.2125918002e-25
5.9633333333e+02	5.1507091064e-25
5.9666666667e+02	5.1846872381e-25
5.9700000000e+02	5.2672935136e-25
5.9733333333e+02	5.0273289982e-25
5.9766666667e+02	4.8453940774e-25
5.9800000000e+02	5.0667515586e-25
5.9833333333e+02	5.3620300529e-25
5.9866666667e+02	5.6111920098e-25
6.0000000000e+02	6.9801240186e-25
6.0033333333e+02	5.2504526729e-25
6.0066666667e+02	5.4209381502e-25
6.0100000000e+02	5.2884837206e-25
6.0133333333e+02	5.1880862418e-25
6.0166666667e+02	5.3152774275e-25
6.0200000000e+02	5.1434887357e-25
6.0233333333e+02	5.1051279263e-25
6.0266666667e+02	5.4354468447e-25
6.0300000000e+02	5.2510701054e-25
6.0333333333e+02	5.1063370998e-25
6.0366666667e+02	5.4083067856e-25
6.0500000000e+02	5.1321502131e-25
6.0533333333e+02	5.3475972318e-25
6.0566666667e+02	5.0883850835e-25
6.0600000000e+02	5.3148727297e-25
6.0633333333e+02	1.4635069217e-24
6.0700000000e+02	1.0547478809e-24
6.0733333333e+02	5.4979616528e-25
6.0766666667e+02	5.2754526070e-25
6.0800000000e+02	5.2261662429e-25
6.0833333333e+02	5.0936271647e-25
6.0866666667e+02	5.2165278021e-25
6.0900000000e+02	5.2097996131e-25
6.0933333333e+02	5.2120501624e-25
6.0966666667e+02	4.9566401090e-25
6.1000000000e+02	5.0675198160e-25
6.1033333333e+02	5.1017772150e-25
6.1066666667e+02	5.0808510185e-25
6.1100000000e+02	5.5523134205e-25
6.1133333333e+02	5.2709167364e-25
6.1166666667e+02	5.0174952439e-25
6.1200000000e+02	5.2810490065e-25
6.1233333333e+02	5.4142184576e-25
6.1266666667e+02	4.9436438810e-25
6.1300000000e+02	5.0516477489e-25
6.1333333333e+02	4.9457273367e-25
6.1366666667e+02	5.1343233930e-25
6.1400000000e+02	4.8149100379e-25
6.1433333333e+02	5.2602796264e-25
6.1466666667e+02	5.1818383910e-25
6.1500000000e+02	5.1549946995e-25
6.1533333333e+02	5.4126777675e-25
6.1566666667e+02	5.4366892324e-25
6.1600000000e+02	5.2847253260e-25
6.1633333333e+02	5.1616254926e-25
6.1666666667e+02	5.4132027522e-25
6.1700000000e+02	5.2966699310e-25
6.1733333333e+02	5.2372445409e-25
6.1766666667e+02	5.1346235329e-25
6.1800000000e+02	5.3160851629e-25
6.1833333333e+02	5.0879533815e-25
6.1866666667e+02	5.4487183164e-25
6.1900000000e+02	5.3615121631e-25
6.1933333333e+02	5.4188742273e-25
6.1966666667e+02	5.4684705411e-25
6.2000000000e+02	5.4691544860e-25
6.2033333333e+02	5.4508851092e-25
6.2066666667e+02	5.3143159255e-25
6.2100000000e+02	5.3161343506e-25
6.2133333333e+02	5.3154651745e-25
6.2166666667e+02	5.4406347903e-25
6.2200000000e+02	5.2045829144e-25
6.2233333333e+02	5.2510749661e-25
6.2266666667e+02	5.2542870513e-25
6.2300000000e+02	5.2324136865e-25
6.2333333333e+02	5.2106862168e-25
6.2366666667e+02	5.3236506348e-25
6.2400000000e+02	5.2638329113e-25
6.2433333333e+02	5.4835224914e-25
6.2466666667e+02	5.4311878861e-25
6.2500000000e+02	5.4622418335e-25
6.2533333333e+02	5.3125978722e-25
6.2566666667e+02	5.4757563951e-25
6.2600000000e+02	5.3192262697e-25
6.2633333333e+02	5.2621270755e-25
6.2666666667e+02	5.3992627797e-25
6.2700000000e+02	5.4602930404e-25
6.2733333333e+02	5.4591395131e-25
6.2766666667e+02	5.2476948858e-25
6.2800000000e+02	5.0049587663e-25
6.2833333333e+02	5.2424654919e-25
6.2866666667e+02	5.3225213161e-25
6.2900000000e+02	5.2046367454e-25
6.2933333333e+02	5.1989650691e-25
6.2966666667e+02	5.2879285628e-25
6.3000000000e+02	4.9621711964e-25
6.3033333333e+02	5.0924015989e-25
6.3066666667e+02	5.3514454196e-25
6.3100000000e+02	5.2297716025e-25
6.3133333333e+02	5.2352666484e-25
6.3166666667e+02	5.5167039294e-25
6.3200000000e+02	5.3218908859e-25
6.3233333333e+02	5.4909950216e-25
6.3266666667e+02	5.3190193878e-25
6.3300000000e+02	5.5082296472e-25
6.3333333333e+02	5.9224084043e-25
6.3366666667e+02	5.5096615222e-25
6.3400000000e+02	5.3361406383e-25
6.3433333333e+02	5.4881498131e-25
6.3466666667e+02	5.5847006514e-25
6.3500000000e+02	5.6318673360e-25
6.3533333333e+02	5.6611210364e-25
6.3566666667e+02	5.2117815465e-25
6.3600000000e+02	5.2706754533e-25
6.3633333333e+02	5.5258031729e-25
6.3666666667e+02	5.3313129874e-25
6.3700000000e+02	5.5131028505e-25
6.3733333333e+02	5.3236890386e-25
6.3766666667e+02	5.4292350060e-25
6.3800000000e+02	5.5131644680e-25
6.3833333333e+02	5.2485504892e-25
6.3866666667e+02	5.6245712160e-25
6.3900000000e+02	5.6413345548e-25
6.3933333333e+02	5.1586300826e-25
6.3966666667e+02	5.3669300611e-25
6.4000000000e+02	5.2651825073e-25
6.4033333333e+02	5.4967545165e-25
6.4066666667e+02	5.3459514603e-25
6.4100000000e+02	5.5247745287e-25
6.4133333333e+02	5.3874169961e-25
6.4166666667e+02	5.5547197676e-25
6.4200000000e+02	5.3533167417e-25
6.4233333333e+02	5.4000442505e-25
6.4266666667e+02	5.3949280935e-25
6.4300000000e+02	5.5175027955e-25
6.4333333333e+02	5.4401601458e-25
6.4366666667e+02	5.1242878973e-25
6.4400000000e+02	5.2676713446e-25
6.4433333333e+02	5.4614789227e-25
6.4466666667e+02	5.4803821921e-25
6.4500000000e+02	5.3537111652e-25
6.4533333333e+02	5.3061457725e-25
6.4566666667e+02	5.4448213990e-25
6.4600000000e+02	5.5490876823e-25
6.4633333333e+02	5.6805943192e-25
6.4666666667e+02	5.6135999760e-25
6.4700000000e+02	5.5638536144e-25
6.4733333333e+02	5.3484040073e-25
6.4766666667e+02	5.2596078668e-25
6.4800000000e+02	5.2515608610e-25
6.4833333333e+02	5.4092162351e-25
6.4866666667e+02	5.5631662875e-25
6.4900000000e+02	5.3845819180e-25
6.4933333333e+02	5.5058117653e-25
6.4966666667e+02	5.4279835672e-25
6.5000000000e+02	5.4678537746e-25
6.5033333333e+02	5.4676918027e-25
6.5066666667e+02	5.6306689749e-25
6.5100000000e+02	5.3846973803e-25
6.5133333333e+02	5.5925397128e-25
6.5166666667e+02	5.5257154351e-25
6.5200000000e+02	5.5167655811e-25
6.5233333333e+02	5.5613156100e-25
6.5266666667e+02	5.5527783690e-25
6.5300000000e+02	5.5413270955e-25
6.5333333333e+02	5.5848397964e-25
6.5366666667e+02	5.4739613437e-25
6.5400000000e+02	5.2668073944e-25
6.5433333333e+02	5.5147514405e-25
6.5466666667e+02	5.5339611140e-25
6.5500000000e+02	5.4422371944e-25
6.5533333333e+02	5.5274008122e-25
6.5566666667e+02	5.5293197255e-25
6.5600000000e+02	5.5832223757e-25
6.5633333333e+02	5.8587141732e-25
6.5666666667e+02	5.3965382738e-25
6.5700000000e+02	5.6220582834e-25
6.5733333333e+02	5.8856976998e-25
6.5766666667e+02	5.8287926528e-25
6.5800000000e+02	5.4467992630e-25
6.5833333333e+02	5.5630556797e-25
6.5866666667e+02	5.4765463608e-25
6.5900000000e+02	5.4251504204e-25
6.5933333333e+02	5.6537169963e-25
6.5966666667e+02	5.9651470298e-25
6.6000000000e+02	6.9963437496e-25
6.6033333333e+02	8.6538775681e-25
6.6066666667e+02	6.0753980647e-25
6.6100000000e+02	5.6937008549e-25
6.6133333333e+02	5.5358795920e-25
6.6166666667e+02	5.6139043290e-25
6.6200000000e+02	5.2842927935e-25
6.6233333333e+02	5.3639597166e-25
6.6266666667e+02	5.4947972951e-25
6.6300000000e+02	5.5311667537e-25
6.6333333333e+02	5.7523600671e-25
6.6366666667e+02	5.6013848862e-25
6.6400000000e+02	5.6696412714e-25
6.6433333333e+02	5.6864731999e-25
6.6466666667e+02	5.4947095655e-25
6.6500000000e+02	5.5493587793e-25
6.6533333333e+02	5.4769892097e-25
6.6566666667e+02	5.5459827514e-25
6.6600000000e+02	5.6644921345e-25
6.6633333333e+02	5.8466105974e-25
6.6666666667e+02	5.7302298080e-25
6.6700000000e+02	5.5518876053e-25
6.6733333333e+02	5.7428337855e-25
6.6766666667e+02	5.5712674872e-25
6.6800000000e+02	5.6275114365e-25
6.6833333333e+02	5.8664530637e-25
6.6866666667e+02	5.7237009589e-25
6.6900000000e+02	5.4960061708e-25
6.6933333333e+02	5.7264115685e-25
6.6966666667e+02	5.6803295727e-25
6.7000000000e+02	5.5024104015e-25
6.7033333333e+02	5.8228956752e-25
6.7066666667e+02	5.7163305301e-25
6.7100000000e+02	5.6656595623e-25
6.7133333333e+02	5.8563332143e-25
6.7166666667e+02	5.7813811138e-25
6.7200000000e+02	5.6521015590e-25
6.7233333333e+02	5.7670145272e-25
6.7266666667e+02	5.6736826596e-25
6.7300000000e+02	5.8291003691e-25
6.7333333333e+02	5.9994513978e-25
6.7366666667e+02	5.6544100628e-25
6.7400000000e+02	5.7564624807e-25
6.7433333333e+02	5.7212787761e-25
6.7466666667e+02	5.3806135799e-25
6.7500000000e+02	5.6569461105e-25
6.7533333333e+02	5.6749198517e-25
6.7566666667e+02	5.6643615012e-25
6.7600000000e+02	5.6260212378e-25
6.7633333333e+02	5.8438091952e-25
6.7666666667e+02	5.9518994254e-25
6.7700000000e+02	5.8477965149e-25
6.7733333333e+02	5.8671070306e-25
6.7766666667e+02	5.5620192728e-25
6.7800000000e+02	5.7857143788e-25
6.7833333333e+02	5.7064927107e-25
6.7866666667e+02	5.7575138699e-25
6.7900000000e+02	5.6333451128e-25
6.7933333333e+02	5.7539336914e-25
6.7966666667e+02	5.4535234679e-25
6.8000000000e+02	5.5496693493e-25
6.8033333333e+02	5.5798155579e-25
6.8066666667e+02	5.7433472865e-25
6.8100000000e+02	5.7350879501e-25
6.8133333333e+02	5.7877788287e-25
6.8166666667e+02	5.6896793390e-25
6.8200000000e+02	5.7317378181e-25
6.8233333333e+02	6.0421293959e-25
6.8266666667e+02	5.4669250725e-25
6.8300000000e+02	5.6195449770e-25
6.8333333333e+02	5.9372414992e-25
6.8366666667e+02	5.8692646904e-25
6.8400000000e+02	5.7224552003e-25
6.8433333333e+02	5.7831187758e-25
6.8466666667e+02	5.7226020053e-25
6.8500000000e+02	6.1766318190e-25
6.8533333333e+02	5.7546611802e-25
6.8566666667e+02	5.9006624530e-25
6.8600000000e+02	5.7641894857e-25
6.8633333333e+02	5.7395269051e-25
6.8666666667e+02	5.6918965141e-25
6.8700000000e+02	5.7838037033e-25
6.8733333333e+02	5.7302104936e-25
6.8766666667e+02	5.6366992781e-25
6.8800000000e+02	5.7957824287e-25
6.8833333333e+02	5.8502867140e-25
6.8866666667e+02	5.4992920947e-25
6.8900000000e+02	5.6309405515e-25
6.8933333333e+02	5.7255767716e-25
6.8966666667e+02	5.7575232019e-25
6.9000000000e+02	5.7395895319e-25
6.9033333333e+02	5.8980870001e-25
6.9066666667e+02	5.8967681129e-25
6.9100000000e+02	5.7509772137e-25
6.9133333333e+02	5.7768837036e-25
6.9166666667e+02	5.8696452428e-25
6.9200000000e+02	5.7319814392e-25
6.9233333333e+02	5.6753353343e-25
6.9266666667e+02	5.5788684009e-25
6.9300000000e+02	5.7956742116e-25
6.9333333333e+02	5.5930094967e-25
6.9366666667e+02	5.7210390768e-25
6.9400000000e+02	5.8007030517e-25
6.9433333333e+02	5.8565854833e-25
6.9466666667e+02	5.7313580337e-25
6.9500000000e+02	5.8795003645e-25
6.9533333333e+02	5.9074493607e-25
6.9566666667e+02	5.7639990128e-25
6.9600000000e+02	5.6956254410e-25
6.9633333333e+02	5.6528746991e-25
6.9666666667e+02	5.7803405291e-25
6.9700000000e+02	5.7451925690e-25
6.9733333333e+02	5.7668247034e-25
6.9766666667e+02	5.9259761854e-25
6.9800000000e+02	5.8991546341e-25
6.9833333333e+02	6.1050132230e-25
6.9866666667e+02	5.8204577401e-25
6.9900000000e+02	5.7428335202e-25
6.9933333333e+02	5.7485315221e-25
6.9966666667e+02	5.9522168081e-25
7.0000000000e+02	6.0019686279e-25
7.0033333333e+02	5.7860808880e-25
7.0066666667e+02	5.8753489455e-25
7.0100000000e+02	5.8683626459e-25
7.0133333333e+02	5.7920159493e-25
7.0166666667e+02	5.8027023664e-25
7.0200000000e+02	5.6275520510e-25
7.0233333333e+02	5.8892150617e-25
7.0266666667e+02	5.9918410231e-25
7.0300000000e+02	5.6622061681e-25
7.0333333333e+02	5.7302235888e-25
7.0366666667e+02	5.9185607770e-25
7.0400000000e+02	6.1589493757e-25
7.0433333333e+02	5.9826934509e-25
7.0466666667e+02	5.8075115676e-25
7.0500000000e+02	5.4881042596e-25
7.0533333333e+02	5.8566195904e-25
7.0566666667e+02	5.8498794593e-25
7.0600000000e+02	5.9289867875e-25
7.0633333333e+02	6.0656626739e-25
7.0666666667e+02	6.1016989407e-25
7.0700000000e+02	5.8928461666e-25
7.0733333333e+02	5.7564393500e-25
7.0766666667e+02	5.9630043708e-25
7.0800000000e+02	5.8555092295e-25
7.0833333333e+02	6.0450420643e-25
7.0866666667e+02	6.1565191867e-25
7.0900000000e+02	6.0690157702e-25
7.0933333333e+02	5.9714536362e-25
7.0966666667e+02	5.9005284758e-25
7.1000000000e+02	6.2418816937e-25
7.1033333333e+02	5.7480761921e-25
7.1066666667e+02	5.7230192053e-25
7.1100000000e+02	5.7414755075e-25
7.1133333333e+02	6.0214881386e-25
7.1166666667e+02	5.8181315479e-25
7.1200000000e+02	6.1375848880e-25
7.1233333333e+02	5.9568703426e-25
7.1266666667e+02	5.9829375240e-25
7.1300000000e+02	5.8532728300e-25
7.1333333333e+02	5.7098630531e-25
7.1366666667e+02	6.0012630530e-25
7.1400000000e+02	5.9821383882e-25
7.1433333333e+02	5.8600100780e-25
7.1466666667e+02	6.0820202676e-25
7.1500000000e+02	6.4962183312e-25
7.1533333333e+02	5.8853406456e-25
7.1566666667e+02	5.7769856080e-25
7.1600000000e+02	5.8634506862e-25
7.1633333333e+02	5.8887586785e-25
7.1666666667e+02	6.0539321655e-25
7.1700000000e+02	6.0218667048e-25
7.1733333333e+02	5.9656067047e-25
7.1766666667e+02	5.8885632781e-25
7.1800000000e+02	5.6923604313e-25
7.1833333333e+02	5.9514035868e-25
7.1866666667e+02	5.9716672580e-25
7.1900000000e+02	5.6308097392e-25
7.1933333333e+02	5.8403221761e-25
7.1966666667e+02	5.8770527262e-25
7.2000000000e+02	5.9846494180e-25
7.2033333333e+02	5.8141823322e-25
7.2066666667e+02	6.1386942604e-25
7.2100000000e+02	5.8679918438e-25
7.2133333333e+02	5.9416195014e-25
7.2166666667e+02	5.9831498908e-25
7.2200000000e+02	6.0702794351e-25
7.2233333333e+02	6.1144471982e-25
7.2266666667e+02	5.6616614883e-25
7.2300000000e+02	5.7920211914e-25
7.2333333333e+02	5.7512460673e-25
7.2366666667e+02	5.9500780627e-25
7.2400000000e+02	6.0537938343e-25
7.2433333333e+02	5.9942345051e-25
7.2466666667e+02	5.8275834634e-25
7.2500000000e+02	5.8379392757e-25
7.2533333333e+02	6.2325004866e-25
7.2566666667e+02	6.0128085265e-25
7.2600000000e+02	6.1229636991e-25
7.2633333333e+02	6.2694718269e-25
7.2666666667e+02	6.1605255988e-25
7.2700000000e+02	6.0451662462e-25
7.2733333333e+02	5.6809036673e-25
7.2766666667e+02	6.2353449415e-25
7.2800000000e+02	6.0438326074e-25
7.2833333333e+02	5.9030705315e-25
7.2866666667e+02	5.9527354794e-25
7.2900000000e+02	5.9712519174e-25
7.2933333333e+02	5.9714360966e-25
7.2966666667e+02	5.9886529100e-25
7.3000000000e+02	6.0745541903e-25
7.3033333333e+02	6.2106819499e-25
7.3066666667e+02	6.0429990642e-25
7.3100000000e+02	6.1815203568e-25
7.3133333333e+02	6.0166091868e-25
7.3166666667e+02	6.0817073401e-25
7.3200000000e+02	6.3311232454e-25
7.3233333333e+02	6.1208347891e-25
7.3266666667e+02	6.2232999259e-25
7.3300000000e+02	6.0426857751e-25
7.3333333333e+02	5.9995295385e-25
7.3366666667e+02	5.8863468273e-25
7.3400000000e+02	6.1766637289e-25
7.3433333333e+02	6.2599964194e-25
7.3466666667e+02	6.1663715345e-25
7.3500000000e+02	6.2194609152e-25
7.3533333333e+02	6.1693304269e-25
7.3566666667e+02	6.0792655676e-25
7.3600000000e+02	5.8498434988e-25
7.3633333333e+02	6.0278695107e-25
7.3666666667e+02	6.0504265062e-25
7.3700000000e+02	6.2517138280e-25
7.3733333333e+02	6.1786176024e-25
7.3766666667e+02	6.2429682549e-25
7.3800000000e+02	6.1512137442e-25
7.3833333333e+02	6.2365051005e-25
7.3866666667e+02	6.0070223642e-25
7.3900000000e+02	6.0602155214e-25
7.3933333333e+02	6.1043107880e-25
7.3966666667e+02	6.1192360181e-25
7.4000000000e+02	6.0243182728e-25
7.4033333333e+02	6.2597385154e-25
7.4066666667e+02	6.1156105734e-25
7.4100000000e+02	6.0603489944e-25
7.4133333333e+02	6.3800736529e-25
7.4166666667e+02	6.3609765136e-25
7.4200000000e+02	6.1971222590e-25
7.4233333333e+02	6.3108278457e-25
7.4266666667e+02	6.3549985377e-25
7.4300000000e+02	6.2216091568e-25
7.4333333333e+02	6.1772676042e-25
7.4366666667e+02	6.1066246057e-25
7.4400000000e+02	6.1442397597e-25
7.4433333333e+02	6.2957716276e-25
7.4466666667e+02	6.2706077891e-25
7.4500000000e+02	6.3780332934e-25
7.4533333333e+02	6.1946595049e-25
7.4566666667e+02	6.0783974631e-25
7.4600000000e+02	6.1863649835e-25
7.4633333333e+02	6.2643004230e-25
7.4666666667e+02	6.1638241643e-25
7.4700000000e+02	6.3367068352e-25
7.4733333333e+02	6.2848419706e-25
7.4766666667e+02	6.5440352275e-25
7.4800000000e+02	6.3760249399e-25
7.4833333333e+02	6.1967260279e-25
7.4866666667e+02	6.0937733810e-25
7.4900000000e+02	6.4631061366e-25
7.4933333333e+02	6.4075176720e-25
7.4966666667e+02	6.0837208713e-25
7.5000000000e+02	6.0322326747e-25
7.5033333333e+02	6.2137344504e-25
7.5066666667e+02	6.2305527864e-25
7.5100000000e+02	6.3641446541e-25
7.5133333333e+02	6.6114809425e-25
7.5166666667e+02	6.5110053274e-25
7.5200000000e+02	6.2149636450e-25
7.5233333333e+02	6.3735829138e-25
7.5266666667e+02	6.1806046389e-25
7.5300000000e+02	6.4655715844e-25
7.5333333333e+02	6.1166200713e-25
7.5366666667e+02	6.4033213429e-25
7.5400000000e+02	6.1874158843e-25
7.5433333333e+02	6.5567482840e-25
7.5466666667e+02	7.0044681631e-25
7.5500000000e+02	6.8701088718e-25
7.5533333333e+02	6.7001587533e-25
7.5566666667e+02	6.0576986030e-25
7.5600000000e+02	6.1117214065e-25
7.5633333333e+02	6.2191890843e-25
7.5666666667e+02	6.4083140322e-25
7.5700000000e+02	6.8418552662e-25
7.5733333333e+02	6.6082338474e-25
7.5766666667e+02	6.6175691621e-25
7.5800000000e+02	6.6825340778e-25
7.5833333333e+02	6.5782604785e-25
7.5866666667e+02	1.1016683550e-24
7.5933333333e+02	1.0867073205e-24
7.5966666667e+02	6.5960801956e-25
7.6000000000e+02	6.6397179608e-25
7.6033333333e+02	6.6914674699e-25
7.6066666667e+02	6.1341147658e-25
7.6100000000e+02	6.5242126342e-25
7.6133333333e+02	6.7957905005e-25
7.6166666667e+02	6.5982338993e-25
7.6200000000e+02	6.6212817929e-25
7.6233333333e+02	6.9075590833e-25
7.6266666667e+02	7.2176355333e-25
7.6300000000e+02	7.2859769180e-25
7.6333333333e+02	7.1130555018e-25
7.6366666667e+02	7.0122008978e-25
7.6400000000e+02	6.8494164929e-25
7.6433333333e+02	6.8068448916e-25
7.6466666667e+02	6.5822214085e-25
7.6500000000e+02	6.4394275624e-25
7.6533333333e+02	6.7709689036e-25
7.6566666667e+02	6.7553537805e-25
7.6600000000e+02	6.2949487963e-25
7.6633333333e+02	6.6149315097e-25
7.6666666667e+02	6.4986653312e-25
7.6700000000e+02	6.6398488595e-25
7.6733333333e+02	6.6007678308e-25
7.6766666667e+02	6.4663013436e-25
7.6800000000e+02	6.1672805719e-25
7.6833333333e+02	6.4293116499e-25
7.6866666667e+02	6.7489990504e-25
7.6900000000e+02	6.4867289383e-25
7.6933333333e+02	6.4368613490e-25
7.6966666667e+02	6.3738251704e-25
7.7000000000e+02	6.2729382730e-25
7.7033333333e+02	6.3361187475e-25
7.7066666667e+02	6.5555103277e-25
7.7100000000e+02	6.6719803606e-25
7.7133333333e+02	6.5312461772e-25
7.7166666667e+02	6.3968967908e-25
7.7200000000e+02	6.6498603349e-25
7.7233333333e+02	6.4109597441e-25
7.7266666667e+02	6.2355500764e-25
7.7300000000e+02	6.3587627917e-25
7.7333333333e+02	6.5978526117e-25
7.7366666667e+02	6.4591468261e-25
7.7400000000e+02	6.5270880936e-25
7.7433333333e+02	6.5561016960e-25
7.7466666667e+02	6.1862098455e-25
7.7500000000e+02	6.3611757491e-25
7.7533333333e+02	6.5115506240e-25
7.7566666667e+02	6.3659105350e-25
7.7600000000e+02	6.2468824785e-25
7.7633333333e+02	6.6116697052e-25
7.7666666667e+02	7.0251847906e-25
7.7700000000e+02	6.5440421266e-25
7.7733333333e+02	6.8693021563e-25
7.7766666667e+02	6.8493769769e-25
7.7800000000e+02	7.3885437034e-25
7.7833333333e+02	1.2134134063e-24
7.7866666667e+02	9.4527348321e-25
7.7900000000e+02	6.5539127242e-25
7.7933333333e+02	6.5598905532e-25
7.7966666667e+02	6.5328092478e-25
7.8000000000e+02	6.8561888825e-25
7.8033333333e+02	6.5832675377e-25
7.8066666667e+02	6.4066306545e-25
7.8100000000e+02	6.3992629426e-25
7.8133333333e+02	6.3267169830e-25
7.8166666667e+02	6.6146026887e-25
7.8200000000e+02	6.5387794566e-25
7.8233333333e+02	6.6266027969e-25
7.8266666667e+02	6.5949567530e-25
7.8300000000e+02	6.8171099056e-25
7.8333333333e+02	6.7216579108e-25
7.8366666667e+02	6.6923703373e-25
7.8400000000e+02	6.6895619771e-25
7.8433333333e+02	6.7256941122e-25
7.8466666667e+02	6.7808851545e-25
7.8500000000e+02	6.5348977479e-25
7.8533333333e+02	6.3489137069e-25
7.8566666667e+02	6.5152678317e-25
7.8600000000e+02	6.4477559093e-25
7.8633333333e+02	6.5503412987e-25
7.8666666667e+02	6.6051251273e-25
7.8700000000e+02	6.8519256011e-25
7.8733333333e+02	6.6678919463e-25
7.8766666667e+02	6.3904869671e-25
7.8800000000e+02	6.6794472254e-25
7.8833333333e+02	6.6471829953e-25
7.8866666667e+02	6.4790467519e-25
7.8900000000e+02	6.3471974604e-25
7.8933333333e+02	6.3851832071e-25
7.8966666667e+02	6.4544085120e-25
7.9000000000e+02	6.7002410262e-25
7.9033333333e+02	6.5806511074e-25
7.9066666667e+02	6.5139353044e-25
7.9100000000e+02	6.5054199245e-25
7.9133333333e+02	6.8359593081e-25
7.9166666667e+02	6.4890172331e-25
7.9200000000e+02	6.6016938700e-25
7.9233333333e+02	6.9783434115e-25
7.9266666667e+02	6.6573938371e-25
7.9300000000e+02	6.4881612327e-25
7.9333333333e+02	6.5684117703e-25
7.9366666667e+02	6.6430098043e-25
7.9400000000e+02	7.0863820281e-25
7.9433333333e+02	7.2159330090e-25
7.9466666667e+02	6.8725818996e-25
7.9500000000e+02	6.8945722829e-25
7.9533333333e+02	6.9422898426e-25
7.9566666667e+02	7.1962309293e-25
7.9600000000e+02	6.9102688908e-25
7.9633333333e+02	6.8292967171e-25
7.9666666667e+02	6.7881121448e-25
7.9700000000e+02	6.9313287533e-25
7.9733333333e+02	6.9655676626e-25
7.9766666667e+02	6.9506734314e-25
7.9800000000e+02	6.7680489672e-25
7.9833333333e+02	6.7573117106e-25
7.9866666667e+02	6.3935427334e-25
7.9900000000e+02	6.6112470233e-25
7.9933333333e+02	6.7277118508e-25
7.9966666667e+02	6.8958583003e-25
8.0000000000e+02	6.9309522322e-25
8.0033333333e+02	6.9829726863e-25
8.0066666667e+02	7.0429549057e-25
8.0100000000e+02	6.9497434269e-25
8.0133333333e+02	7.0762728385e-25
8.0166666667e+02	6.9305216630e-25
8.0200000000e+02	6.4308324756e-25
8.0233333333e+02	6.8764222761e-25
8.0266666667e+02	6.7689554103e-25
8.0300000000e+02	6.4449575113e-25
8.0333333333e+02	6.5391706237e-25
8.0366666667e+02	6.7151858212e-25
8.0400000000e+02	6.8384211126e-25
8.0433333333e+02	6.5629577660e-25
8.0466666667e+02	6.7397752271e-25
8.0500000000e+02	6.8555297471e-25
8.0533333333e+02	6.5070497670e-25
8.0566666667e+02	6.8861224790e-25
8.0600000000e+02	6.7690093080e-25
8.0633333333e+02	6.6642031486e-25
8.0666666667e+02	6.7165111178e-25
8.0700000000e+02	6.5586775792e-25
8.0733333333e+02	6.5551161373e-25
8.0766666667e+02	6.7478902797e-25
8.0800000000e+02	6.9189455434e-25
8.0833333333e+02	6.7439046673e-25
8.0866666667e+02	6.6751552884e-25
8.0900000000e+02	6.9287160111e-25
8.0933333333e+02	7.3177374168e-25
8.0966666667e+02	6.7494201337e-25
8.1000000000e+02	6.8878488410e-25
8.1033333333e+02	6.8989815836e-25
8.1066666667e+02	6.7036149218e-25
8.1100000000e+02	6.8733490755e-25
8.1133333333e+02	6.8596514033e-25
8.1166666667e+02	6.6251792108e-25
8.1200000000e+02	6.6498593398e-25
8.1233333333e+02	6.6600003462e-25
8.1266666667e+02	6.6372789927e-25
8.1300000000e+02	6.6215811323e-25
8.1333333333e+02	6.7936357369e-25
8.1366666667e+02	6.7421204408e-25
8.1400000000e+02	6.7890407546e-25
8.1433333333e+02	6.6706407706e-25
8.1466666667e+02	6.7326582372e-25
8.1500000000e+02	6.7395340967e-25
8.1533333333e+02	6.6789492151e-25
8.1566666667e+02	6.8921835978e-25
8.1600000000e+02	6.7482848594e-25
8.1633333333e+02	6.7035341957e-25
8.1666666667e+02	7.0577154729e-25
8.1700000000e+02	7.0053828516e-25
8.1733333333e+02	7.0169196942e-25
8.1766666667e+02	7.0831670690e-25
8.1800000000e+02	6.6784016409e-25
8.1833333333e+02	6.7085885178e-25
8.1866666667e+02	6.8867553963e-25
8.1900000000e+02	6.9613479176e-25
8.1933333333e+02	7.3224907405e-25
8.1966666667e+02	7.0845909702e-25
8.2000000000e+02	7.0650785254e-25
8.2033333333e+02	6.8257065052e-25
8.2066666667e+02	6.8839791470e-25
8.2100000000e+02	6.8837276874e-25
8.2133333333e+02	7.2550610684e-25
8.2166666667e+02	7.1463709391e-25
8.2200000000e+02	7.0937011278e-25
8.2233333333e+02	7.0974294215e-25
8.2266666667e+02	6.9862398112e-25
8.2300000000e+02	6.9541323901e-25
8.2333333333e+02	7.1238837235e-25
8.2366666667e+02	6.9528509936e-25
8.2400000000e+02	6.8231172352e-25
8.2433333333e+02	6.8223619289e-25
8.2466666667e+02	7.0284321955e-25
8.2500000000e+02	7.0823119965e-25
8.2533333333e+02	7.3150367688e-25
8.2566666667e+02	7.0148426086e-25
8.2600000000e+02	7.1800472412e-25
8.2633333333e+02	6.7895172562e-25
8.2666666667e+02	6.5474419303e-25
8.2700000000e+02	7.2209536637e-25
8.2733333333e+02	7.1183390714e-25
8.2766666667e+02	6.9397694014e-25
8.2800000000e+02	6.9621287135e-25
8.2833333333e+02	6.8575515787e-25
8.2866666667e+02	6.7154276191e-25
8.2900000000e+02	6.8343793777e-25
8.2933333333e+02	6.9733215301e-25
8.2966666667e+02	6.9095205192e-25
8.3000000000e+02	7.1832398965e-25
8.3033333333e+02	6.9126148038e-25
8.3066666667e+02	6.8356900615e-25
8.3100000000e+02	6.8787916122e-25
8.3133333333e+02	6.7170387864e-25
8.3166666667e+02	7.0543212401e-25
8.3200000000e+02	7.1628471211e-25
8.3233333333e+02	7.1764834573e-25
8.3266666667e+02	6.7692933573e-25
8.3300000000e+02	7.0111533155e-25
8.3333333333e+02	7.3108076993e-25
8.3366666667e+02	7.0355729442e-25
8.3400000000e+02	7.3829744839e-25
8.3433333333e+02	7.1102839840e-25
8.3466666667e+02	7.0761377314e-25
8.3500000000e+02	6.7352578994e-25
8.3533333333e+02	7.1413218803e-25
8.3566666667e+02	7.0360527596e-25
8.3600000000e+02	7.0042109338e-25
8.3633333333e+02	6.9133257452e-25
8.3666666667e+02	6.8652115314e-25
8.3700000000e+02	6.5648773568e-25
8.3733333333e+02	7.0166570785e-25
8.3766666667e+02	7.1064349148e-25
8.3800000000e+02	7.3555572198e-25
8.3833333333e+02	7.4954703644e-25
8.3866666667e+02	7.2675921299e-25
8.3900000000e+02	7.2577213613e-25
8.3933333333e+02	7.1003713443e-25
8.3966666667e+02	6.7788158700e-25
8.4000000000e+02	6.8701328441e-25
8.4033333333e+02	7.3032299377e-25
8.4066666667e+02	7.1884576390e-25
8.4100000000e+02	8.7710209828e-25
8.4133333333e+02	1.1112532453e-24
8.4166666667e+02	7.9294124682e-25
8.4200000000e+02	7.3639878774e-25
8.4233333333e+02	7.1539813479e-25
8.4266666667e+02	7.1792773818e-25
8.4300000000e+02	7.5990678056e-25
8.4333333333e+02	7.7136149888e-25
8.4366666667e+02	8.9907983752e-25
8.4400000000e+02	8.4116402870e-25
8.4433333333e+02	7.6431567516e-25
8.4466666667e+02	6.9765042993e-25
8.4500000000e+02	6.8203366041e-25
8.4533333333e+02	7.3610356274e-25
8.4566666667e+02	7.3157733897e-25
8.4600000000e+02	6.9635729879e-25
8.4633333333e+02	7.0571179990e-25
8.4666666667e+02	7.2955309508e-25
8.4700000000e+02	6.9792091095e-25
8.4733333333e+02	6.9506492165e-25
8.4766666667e+02	7.0383977264e-25
8.4800000000e+02	7.0059587339e-25
8.4833333333e+02	7.3181533776e-25
8.4866666667e+02	7.2436166271e-25
8.4900000000e+02	7.0175305409e-25
8.4933333333e+02	6.9906820087e-25
8.4966666667e+02	7.1794341486e-25
8.5000000000e+02	7.1240344213e-25
8.5033333333e+02	7.0402665099e-25
8.5066666667e+02	7.3790278445e-25
8.5100000000e+02	7.1140485150e-25
8.5133333333e+02	7.1464066037e-25
8.5166666667e+02	7.2099179054e-25
8.5200000000e+02	6.6814617798e-25
8.5233333333e+02	6.9354845220e-25
8.5266666667e+02	6.9899964980e-25
8.5300000000e+02	6.8975956915e-25
8.5333333333e+02	7.1763723540e-25
8.5366666667e+02	7.3331155244e-25
8.5400000000e+02	7.0436151518e-25
8.5433333333e+02	7.0492821404e-25
8.5466666667e+02	7.3291712286e-25
8.5500000000e+02	7.2080042806e-25
8.5533333333e+02	7.4132148996e-25
8.5566666667e+02	7.5227359936e-25
8.5600000000e+02	7.5706914318e-25
8.5633333333e+02	7.2785215297e-25
8.5666666667e+02	7.1768027697e-25
8.5700000000e+02	7.1561503005e-25
8.5733333333e+02	7.3049861509e-25
8.5766666667e+02	7.2451479804e-25
8.5800000000e+02	7.4351248312e-25
8.5833333333e+02	7.3099180944e-25
8.5866666667e+02	7.1524628029e-25
8.5900000000e+02	7.1169090370e-25
8.5933333333e+02	7.0549280295e-25
8.5966666667e+02	6.8894555719e-25
8.6000000000e+02	7.3645751818e-25
8.6033333333e+02	7.2378691025e-25
8.6066666667e+02	7.4105859654e-25
8.6100000000e+02	7.0483234832e-25
8.6133333333e+02	7.3147543547e-25
8.6166666667e+02	7.4410596578e-25
8.6200000000e+02	7.0936288873e-25
8.6233333333e+02	7.1270998283e-25
8.6266666667e+02	7.1458388389e-25
8.6300000000e+02	7.3729500352e-25
8.6333333333e+02	6.8845656164e-25
8.6366666667e+02	6.9328542388e-25
8.6400000000e+02	7.5834166996e-25
8.6433333333e+02	7.2411863461e-25
8.6466666667e+02	7.2359499824e-25
8.6500000000e+02	7.3093383576e-25
8.6533333333e+02	7.1808752132e-25
8.6566666667e+02	7.4745119996e-25
8.6600000000e+02	7.5305541771e-25
8.6633333333e+02	7.3264751076e-25
8.6666666667e+02	7.2298084517e-25
8.6700000000e+02	7.2830567482e-25
8.6733333333e+02	7.3869230597e-25
8.6766666667e+02	7.5406978574e-25
8.6800000000e+02	7.4798917897e-25
8.6833333333e+02	7.4907393855e-25
8.6866666667e+02	7.7090734809e-25
8.6900000000e+02	7.4761746701e-25
8.6933333333e+02	7.4777675681e-25
8.6966666667e+02	7.4494005765e-25
8.7000000000e+02	7.4374974219e-25
8.7033333333e+02	7.3818810236e-25
8.7066666667e+02	7.6196878229e-25
8.7100000000e+02	7.6950687565e-25
8.7133333333e+02	7.3280630044e-25
8.7166666667e+02	7.2900213009e-25
8.7200000000e+02	7.3080583637e-25
8.7233333333e+02	7.4237270805e-25
8.7266666667e+02	7.2112611152e-25
8.7300000000e+02	7.3743374620e-25
8.7333333333e+02	7.4356638162e-25
8.7366666667e+02	7.1951574986e-25
8.7400000000e+02	7.2798230583e-25
8.7433333333e+02	7.1568345246e-25
8.7466666667e+02	7.2356708491e-25
8.7500000000e+02	7.5496722695e-25
8.7533333333e+02	7.5258825803e-25
8.7566666667e+02	7.4153414063e-25
8.7600000000e+02	7.3519833289e-25
8.7633333333e+02	7.1056441925e-25
8.7666666667e+02	7.2484573798e-25
8.7700000000e+02	7.4303045868e-25
8.7733333333e+02	7.6644612304e-25
8.7766666667e+02	7.3786453791e-25
8.7800000000e+02	7.0835386309e-25
8.7833333333e+02	7.1467408418e-25
8.7866666667e+02	7.4370123829e-25
8.7900000000e+02	7.7027999270e-25
8.7933333333e+02	7.2317026933e-25
8.7966666667e+02	7.3417533417e-25
8.8000000000e+02	7.6962619589e-25
8.8033333333e+02	7.3123313435e-25
8.8066666667e+02	7.4639268487e-25
8.8100000000e+02	7.5213220801e-25
8.8133333333e+02	7.3605913431e-25
8.8166666667e+02	7.4031707074e-25
8.8200000000e+02	7.3663790560e-25
8.8233333333e+02	7.4146041405e-25
8.8266666667e+02	7.7432754053e-25
8.8300000000e+02	7.5812484239e-25
8.8333333333e+02	7.5500428919e-25
8.8366666667e+02	7.4457829424e-25
8.8400000000e+02	7.4368755841e-25
8.8433333333e+02	7.5484292528e-25
8.8466666667e+02	7.7289837929e-25
8.8500000000e+02	7.5311195888e-25
8.8533333333e+02	7.5073348829e-25
8.8566666667e+02	7.4724228144e-25
8.8600000000e+02	7.2905244701e-25
8.8633333333e+02	7.5287491945e-25
8.8666666667e+02	7.3019754063e-25
8.8700000000e+02	7.2192350187e-25
8.8733333333e+02	7.3779914967e-25
8.8766666667e+02	7.4278468641e-25
8.8800000000e+02	7.6622726270e-25
8.8833333333e+02	7.3858721549e-25
8.8866666667e+02	7.5267306950e-25
8.8900000000e+02	7.5209565299e-25
8.8933333333e+02	7.4721040644e-25
8.8966666667e+02	7.4204232776e-25
8.9000000000e+02	7.5411737085e-25
8.9033333333e+02	7.4585760844e-25
8.9066666667e+02	7.5715489721e-25
8.9100000000e+02	7.4500655296e-25
8.9133333333e+02	7.5778296821e-25
8.9166666667e+02	7.4039497148e-25
8.9200000000e+02	7.3924692654e-25
8.9233333333e+02	7.6007983606e-25
8.9266666667e+02	7.5045551874e-25
8.9300000000e+02	7.5527530428e-25
8.9333333333e+02	7.2665130186e-25
8.9366666667e+02	7.1721764463e-25
8.9400000000e+02	7.7420292623e-25
8.9433333333e+02	7.8121096279e-25
8.9466666667e+02	7.5209415204e-25
8.9500000000e+02	7.6237009275e-25
8.9533333333e+02	7.5433851872e-25
8.9566666667e+02	7.7704560924e-25
8.9600000000e+02	7.4424722355e-25
8.9633333333e+02	7.6136922162e-25
8.9666666667e+02	7.6279225897e-25
8.9700000000e+02	7.3509047193e-25
8.9733333333e+02	7.4423010946e-25
8.9766666667e+02	7.5085920724e-25
8.9800000000e+02	7.3765294221e-25
8.9833333333e+02	7.4860834567e-25
8.9866666667e+02	8.5527028033e-25
8.9900000000e+02	1.2149034566e-24
8.9933333333e+02	1.2689066678e-24
8.9966666667e+02	8.7318775515e-25
9.0000000000e+02	8.6126463029e-25
9.0033333333e+02	1.0317838698e-24
9.0066666667e+02	9.0471220550e-25
9.0100000000e+02	7.5484943295e-25
9.0133333333e+02	7.3099646911e-25
9.0166666667e+02	7.4495056374e-25
9.0200000000e+02	7.3987349238e-25
9.0233333333e+02	7.3370386542e-25
9.0266666667e+02	7.6611878518e-25
9.0300000000e+02	7.6028574552e-25
9.0333333333e+02	7.6013139923e-25
9.0366666667e+02	7.3372845539e-25
9.0400000000e+02	7.5166115448e-25
9.0433333333e+02	7.3178133716e-25
9.0466666667e+02	7.5503832617e-25
9.0500000000e+02	7.9063545644e-25
9.0533333333e+02	7.4658073929e-25
9.0566666667e+02	7.5792798451e-25
9.0600000000e+02	7.6949221962e-25
9.0633333333e+02	1.0173208431e-24
9.0666666667e+02	1.2573885750e-24
9.0700000000e+02	8.4323886770e-25
9.0733333333e+02	7.8937206668e-25
9.0766666667e+02	8.0203542380e-25
9.0800000000e+02	7.5761920116e-25
9.0833333333e+02	7.3615893712e-25
9.0866666667e+02	7.5524988992e-25
9.0900000000e+02	7.6837760343e-25
9.0933333333e+02	7.4717421697e-25
9.0966666667e+02	8.5049842996e-25
9.1000000000e+02	1.0598298290e-24
9.1033333333e+02	8.7370917053e-25
9.1066666667e+02	7.6435181001e-25
9.1100000000e+02	7.7225368517e-25
9.1133333333e+02	7.5024406582e-25
9.1166666667e+02	7.4733550047e-25
9.1200000000e+02	7.6335163446e-25
9.1233333333e+02	7.6812704870e-25
9.1266666667e+02	7.6299912365e-25
9.1300000000e+02	7.7066768882e-25
9.1333333333e+02	7.5950417345e-25
9.1366666667e+02	7.6912151758e-25
9.1400000000e+02	7.4878396464e-25
9.1433333333e+02	7.2591319530e-25
9.1466666667e+02	7.7535875592e-25
9.1500000000e+02	7.6935439152e-25
9.1533333333e+02	7.7088813717e-25
9.1566666667e+02	7.8916355073e-25
9.1600000000e+02	7.6815062240e-25
9.1633333333e+02	7.4546534013e-25
9.1666666667e+02	7.4543898139e-25
9.1700000000e+02	7.3104423472e-25
9.1733333333e+02	7.6833158491e-25
9.1766666667e+02	7.3774807960e-25
9.1800000000e+02	7.6170746580e-25
9.1833333333e+02	7.5518146169e-25
9.1866666667e+02	7.4938452082e-25
9.1900000000e+02	7.7015297124e-25
9.1933333333e+02	7.6907527978e-25
9.1966666667e+02	8.0679424298e-25
9.2000000000e+02	7.7599975290e-25
9.2033333333e+02	7.9034123105e-25
9.2066666667e+02	7.7130850299e-25
9.2100000000e+02	7.8005025495e-25
9.2133333333e+02	7.8074197393e-25
9.2166666667e+02	7.6998027190e-25
9.2200000000e+02	7.4820005881e-25
9.2233333333e+02	7.6601940243e-25
9.2266666667e+02	7.5154727567e-25
9.2300000000e+02	8.1170441256e-25
9.2333333333e+02	8.3378382695e-25
9.2366666667e+02	7.9182512637e-25
9.2400000000e+02	7.8190627131e-25
9.2433333333e+02	7.5661730300e-25
9.2466666667e+02	7.6192031179e-25
9.2500000000e+02	7.6097229797e-25
9.2533333333e+02	7.7973053535e-25
9.2566666667e+02	7.8641954913e-25
9.2600000000e+02	8.1409675823e-25
9.2633333333e+02	7.9348128600e-25
9.2666666667e+02	7.4486139783e-25
9.2700000000e+02	8.0476056683e-25
9.2733333333e+02	8.0107431003e-25
9.2766666667e+02	7.9800991559e-25
9.2800000000e+02	7.9271773466e-25
9.2833333333e+02	7.7254280542e-25
9.2866666667e+02	8.1304490181e-25
9.2900000000e+02	7.8176982094e-25
9.2933333333e+02	7.7194443871e-25
9.2966666667e+02	7.9556019181e-25
9.3000000000e+02	7.7810260153e-25
9.3033333333e+02	7.5915637913e-25
9.3066666667e+02	7.6420036145e-25
9.3100000000e+02	7.9053640378e-25
9.3133333333e+02	7.9384274667e-25
9.3166666667e+02	7.7578269275e-25
9.3200000000e+02	7.5379556792e-25
9.3233333333e+02	7.3497057053e-25
9.3266666667e+02	7.9553531266e-25
9.3300000000e+02	7.5586844257e-25
9.3333333333e+02	7.8979696010e-25
9.3366666667e+02	7.7685234169e-25
9.3400000000e+02	8.0764423867e-25
9.3433333333e+02	8.1690563036e-25
9.3466666667e+02	7.9266962579e-25
9.3500000000e+02	7.8825838154e-25
9.3533333333e+02	7.8296105920e-25
9.3566666667e+02	7.7369855499e-25
9.3600000000e+02	7.6044977525e-25
9.3633333333e+02	7.9449878985e-25
9.3666666667e+02	7.7595352873e-25
9.3700000000e+02	7.6350107903e-25
9.3733333333e+02	7.9473433561e-25
9.3766666667e+02	8.0929506821e-25
9.3800000000e+02	7.6600821013e-25
9.3833333333e+02	7.8372832553e-25
9.3866666667e+02	7.7350023645e-25
9.3900000000e+02	7.8954255531e-25
9.3933333333e+02	8.0094854460e-25
9.3966666667e+02	7.7396052380e-25
9.4000000000e+02	8.2762056260e-25
9.4033333333e+02	7.8610525643e-25
9.4066666667e+02	7.6101691221e-25
9.4100000000e+02	7.5458871816e-25
9.4133333333e+02	7.7330736954e-25
9.4166666667e+02	7.9081759361e-25
9.4200000000e+02	7.9640726416e-25
9.4233333333e+02	7.8884981721e-25
9.4266666667e+02	7.5823558484e-25
9.4300000000e+02	7.8687807116e-25
9.4333333333e+02	7.9259689986e-25
9.4366666667e+02	7.7972640765e-25
9.4400000000e+02	7.9589086241e-25
9.4433333333e+02	7.9461945676e-25
9.4466666667e+02	7.5146688741e-25
9.4500000000e+02	7.9569910388e-25
9.4533333333e+02	7.4363150487e-25
9.4566666667e+02	8.0781124007e-25
9.4600000000e+02	7.9855863470e-25
9.4633333333e+02	7.9519798695e-25
9.4666666667e+02	7.8883580425e-25
9.4700000000e+02	7.8916681559e-25
9.4733333333e+02	8.2641159095e-25
9.4766666667e+02	7.8288133107e-25
9.4800000000e+02	7.8433870093e-25
9.4833333333e+02	7.7807893110e-25
9.4866666667e+02	7.8514576383e-25
9.4900000000e+02	7.8787268242e-25
9.4933333333e+02	7.6737157304e-25
9.4966666667e+02	7.7653661315e-25
9.5000000000e+02	7.8387703077e-25
9.5033333333e+02	7.8248533996e-25
9.5066666667e+02	7.9861989755e-25
9.5100000000e+02	7.9385918691e-25
9.5133333333e+02	7.8624461142e-25
9.5166666667e+02	8.1039645760e-25
9.5200000000e+02	8.3267141938e-25
9.5233333333e+02	7.7331136549e-25
9.5266666667e+02	7.7279453098e-25
9.5300000000e+02	7.7139114765e-25
9.5333333333e+02	8.0622705752e-25
9.5366666667e+02	8.0635696082e-25
9.5400000000e+02	8.1361284735e-25
9.5433333333e+02	7.9543272045e-25
9.5466666667e+02	8.0993535209e-25
9.5500000000e+02	8.0758484045e-25
9.5533333333e+02	8.3800138902e-25
9.5566666667e+02	7.8358072241e-25
9.5600000000e+02	7.8639036994e-25
9.5633333333e+02	7.9352750298e-25
9.5666666667e+02	7.9057453122e-25
9.5700000000e+02	8.0836748312e-25
9.5733333333e+02	7.9952723957e-25
9.5766666667e+02	7.9974225787e-25
9.5800000000e+02	8.0111405254e-25
9.5833333333e+02	7.4361251133e-25
9.5866666667e+02	7.8875062474e-25
9.5900000000e+02	7.9362479334e-25
9.5933333333e+02	8.0384129013e-25
9.5966666667e+02	7.9369248795e-25
9.6000000000e+02	8.3649665071e-25
9.6033333333e+02	8.1456879527e-25
9.6066666667e+02	8.1866684775e-25
9.6100000000e+02	8.8178122993e-25
9.6133333333e+02	7.5928194236e-25
9.6166666667e+02	7.6678747955e-25
9.6200000000e+02	7.9001882322e-25
9.6233333333e+02	8.1135077556e-25
9.6266666667e+02	8.1585724045e-25
9.6300000000e+02	8.0369191107e-25
9.6333333333e+02	8.0143034829e-25
9.6366666667e+02	7.9894044226e-25
9.6400000000e+02	8.0287527096e-25
9.6433333333e+02	7.9958516090e-25
9.6466666667e+02	7.8391868747e-25
9.6500000000e+02	7.8840479830e-25
9.6533333333e+02	8.2099142932e-25
9.6566666667e+02	8.3334171349e-25
9.6600000000e+02	7.7143953233e-25
9.6633333333e+02	8.4151091079e-25
9.6666666667e+02	8.1842788045e-25
9.6700000000e+02	8.0135635512e-25
9.6733333333e+02	8.2355956457e-25
9.6766666667e+02	8.0648718806e-25
9.6800000000e+02	8.3180024953e-25
9.6833333333e+02	8.4419056707e-25
9.6866666667e+02	8.1114519976e-25
9.6900000000e+02	7.9540800516e-25
9.6933333333e+02	8.1562468809e-25
9.6966666667e+02	7.9517646620e-25
9.7000000000e+02	8.0166556188e-25
9.7033333333e+02	8.1335792870e-25
9.7066666667e+02	8.2339330683e-25
9.7100000000e+02	8.0761945991e-25
9.7133333333e+02	8.3224373933e-25
9.7166666667e+02	8.3545338566e-25
9.7200000000e+02	7.9767779914e-25
9.7233333333e+02	8.3338548626e-25
9.7266666667e+02	8.3368819598e-25
9.7300000000e+02	7.6666000621e-25
9.7333333333e+02	7.8875039919e-25
9.7366666667e+02	8.1568783874e-25
9.7400000000e+02	7.9768021927e-25
9.7433333333e+02	8.0062063094e-25
9.7466666667e+02	8.2100511939e-25
9.7500000000e+02	7.8909754335e-25
9.7533333333e+02	7.8835129034e-25
9.7566666667e+02	8.1025940305e-25
9.7600000000e+02	8.1504069993e-25
9.7633333333e+02	7.9716489420e-25
9.7666666667e+02	8.2691824463e-25
9.7700000000e+02	8.1756575373e-25
9.7733333333e+02	8.1921424673e-25
9.7766666667e+02	8.0417148523e-25
9.7800000000e+02	8.1735764377e-25
9.7833333333e+02	8.2541178911e-25
9.7866666667e+02	7.9768016317e-25
9.7900000000e+02	8.1554678569e-25
9.7933333333e+02	8.1703018592e-25
9.7966666667e+02	8.2360583985e-25
9.8000000000e+02	8.2242899345e-25
9.8033333333e+02	8.0267532841e-25
9.8066666667e+02	7.5208852162e-25
9.8100000000e+02	7.8464096277e-25
9.8133333333e+02	7.9694607109e-25
9.8166666667e+02	7.8933631069e-25
9.8200000000e+02	8.1758554422e-25
9.8233333333e+02	8.3516583927e-25
9.8266666667e+02	7.9431311934e-25
9.8300000000e+02	8.4340809630e-25
9.8333333333e+02	8.2371879415e-25
9.8366666667e+02	8.2703154933e-25
9.8400000000e+02	7.8999435672e-25
9.8433333333e+02	8.3029578927e-25
9.8466666667e+02	8.6818234166e-25
9.8500000000e+02	8.6052698590e-25
9.8533333333e+02	8.6432297642e-25
9.8566666667e+02	9.2770556193e-25
9.8600000000e+02	1.0084515556e-24
9.8633333333e+02	1.2077376581e-24
9.8666666667e+02	1.5068822911e-24
9.9133333333e+02	1.7338552880e-24
9.9166666667e+02	1.2637768449e-24
9.9200000000e+02	1.0388378767e-24
9.9233333333e+02	9.2614990912e-25
9.9266666667e+02	9.1448017766e-25
9.9300000000e+02	8.2817986942e-25
9.9333333333e+02	8.2657521536e-25
9.9366666667e+02	8.7514498992e-25
9.9400000000e+02	8.5148347843e-25
9.9433333333e+02	8.3422799268e-25
9.9466666667e+02	8.3550420077e-25
9.9500000000e+02	1.3103872914e-24
9.9533333333e+02	1.6284898208e-24
9.9566666667e+02	1.1608560565e-24
9.9600000000e+02	8.1281101531e-25
9.9633333333e+02	8.0078006140e-25
9.9666666667e+02	8.5010265067e-25
9.9700000000e+02	8.5335742927e-25
9.9733333333e+02	1.0662451071e-24
9.9866666667e+02	1.4260247982e-24
1.0020000000e+03	1.3458710023e-24
1.0023333333e+03	9.8995109012e-25
1.0036666667e+03	1.6907585366e-24
1.0120000000e+03	9.6091575270e-25
1.0123333333e+03	8.7380570820e-25
1.0126666667e+03	9.0178467979e-25
1.0130000000e+03	8.8600428584e-25
1.0133333333e+03	9.2597296243e-25
1.0136666667e+03	1.0806277667e-24
1.0140000000e+03	1.1403878469e-24
1.0143333333e+03	9.4631040606e-25
1.0146666667e+03	8.3777262959e-25
1.0150000000e+03	8.3626792366e-25
1.0153333333e+03	8.5270624338e-25
1.0156666667e+03	8.5952269067e-25
1.0160000000e+03	8.6351347237e-25
1.0163333333e+03	8.3091914693e-25
1.0166666667e+03	8.6393149891e-25
1.0170000000e+03	8.7446749009e-25
1.0173333333e+03	8.4337101113e-25
1.0176666667e+03	1.0463084721e-24
1.0180000000e+03	1.3086587412e-24
1.0183333333e+03	1.0041939389e-24
1.0186666667e+03	8.3081818446e-25
1.0190000000e+03	8.3761232988e-25
1.0193333333e+03	8.4370661502e-25
1.0196666667e+03	8.9745734318e-25
1.0200000000e+03	8.6587718220e-25
1.0203333333e+03	8.8775019353e-25
1.0206666667e+03	8.7946293375e-25
1.0210000000e+03	8.3941937879e-25
1.0213333333e+03	8.5125550552e-25
1.0216666667e+03	8.7653944504e-25
1.0220000000e+03	8.7575358738e-25
1.0223333333e+03	8.8033406818e-25
1.0226666667e+03	8.6206022412e-25
1.0230000000e+03	8.6028943589e-25
1.0233333333e+03	8.8235822841e-25
1.0236666667e+03	8.8193390591e-25
1.0240000000e+03	8.8367479379e-25
1.0243333333e+03	8.6653929777e-25
1.0246666667e+03	8.4947567012e-25
1.0250000000e+03	8.5401917721e-25
1.0253333333e+03	8.9821586898e-25
1.0256666667e+03	9.0774519832e-25
1.0260000000e+03	8.6720678241e-25
1.0263333333e+03	8.5911030296e-25
1.0266666667e+03	8.6859119924e-25
1.0270000000e+03	8.5564949494e-25
1.0273333333e+03	8.3166929379e-25
1.0276666667e+03	8.6101275493e-25
1.0280000000e+03	8.6836153883e-25
1.0283333333e+03	8.6015916221e-25
1.0286666667e+03	8.5856184167e-25
1.0290000000e+03	8.2685431971e-25
1.0293333333e+03	8.3869821969e-25
1.0296666667e+03	8.2629750399e-25
1.0300000000e+03	8.5339971798e-25
1.0303333333e+03	8.7458304547e-25
1.0306666667e+03	9.0605532249e-25
1.0310000000e+03	8.8749873888e-25
1.0313333333e+03	8.6008120417e-25
1.0316666667e+03	8.7068359641e-25
1.0320000000e+03	8.9845991200e-25
1.0323333333e+03	8.5917520053e-25
1.0326666667e+03	8.8078624017e-25
1.0330000000e+03	9.1163841760e-25
1.0333333333e+03	9.1396098128e-25
1.0336666667e+03	8.8479450840e-25
1.0340000000e+03	9.3080847842e-25
1.0343333333e+03	9.1158154222e-25
1.0346666667e+03	9.0178041477e-25
1.0350000000e+03	8.6419476993e-25
1.0353333333e+03	8.5144908108e-25
1.0356666667e+03	8.5648180416e-25
1.0360000000e+03	8.9624631218e-25
1.0363333333e+03	8.6280939316e-25
1.0366666667e+03	8.7994883390e-25
1.0370000000e+03	8.4336484362e-25
1.0373333333e+03	8.8417666739e-25
1.0376666667e+03	8.4399563548e-25
1.0380000000e+03	8.6645216373e-25
1.0383333333e+03	8.8525788024e-25
1.0386666667e+03	8.9818222080e-25
1.0390000000e+03	8.9232231824e-25
1.0393333333e+03	8.9781227998e-25
1.0396666667e+03	8.7672563774e-25
1.0400000000e+03	8.5270772649e-25
1.0403333333e+03	8.9436524978e-25
1.0406666667e+03	8.6888199653e-25
1.0410000000e+03	8.6552428261e-25
1.0413333333e+03	8.5916316558e-25
1.0416666667e+03	8.7460100666e-25
1.0420000000e+03	8.7320503744e-25
1.0423333333e+03	8.6483672372e-25
1.0426666667e+03	8.9571694639e-25
1.0430000000e+03	8.5833591842e-25
1.0433333333e+03	8.8346211790e-25
1.0436666667e+03	8.9014237712e-25
1.0440000000e+03	8.9742961504e-25
1.0443333333e+03	9.2915924158e-25
1.0446666667e+03	8.8542972105e-25
1.0450000000e+03	8.8921669903e-25
1.0453333333e+03	8.7578657166e-25
1.0456666667e+03	8.5290590125e-25
1.0460000000e+03	9.3315294448e-25
1.0463333333e+03	8.9745906746e-25
1.0466666667e+03	8.9602268009e-25
1.0470000000e+03	8.5353383130e-25
1.0473333333e+03	8.8351056256e-25
1.0476666667e+03	9.0880555249e-25
1.0480000000e+03	9.0125443174e-25
1.0483333333e+03	9.2379704610e-25
1.0486666667e+03	8.6154367730e-25
1.0490000000e+03	8.7939491969e-25
1.0493333333e+03	8.8682938789e-25
1.0496666667e+03	8.9629250111e-25
1.0500000000e+03	8.6872055113e-25
1.0503333333e+03	8.9927740874e-25
1.0506666667e+03	9.0144646081e-25
1.0510000000e+03	9.2203631662e-25
1.0513333333e+03	9.0410151900e-25
1.0516666667e+03	8.7843879799e-25
1.0520000000e+03	8.6675341599e-25
1.0523333333e+03	9.0800054242e-25
1.0526666667e+03	8.9857914099e-25
1.0530000000e+03	8.8931034581e-25
1.0533333333e+03	8.5412611379e-25
1.0536666667e+03	8.7936154781e-25
1.0540000000e+03	8.8500765867e-25
1.0543333333e+03	9.1179651717e-25
1.0546666667e+03	9.5869402512e-25
1.0550000000e+03	8.5637221873e-25
1.0553333333e+03	9.1409533802e-25
1.0556666667e+03	9.0361875732e-25
1.0560000000e+03	8.7925281850e-25
1.0563333333e+03	8.8388435081e-25
1.0566666667e+03	8.8064597983e-25
1.0570000000e+03	9.0299773344e-25
1.0573333333e+03	8.4663593126e-25
1.0576666667e+03	8.7998485859e-25
1.0580000000e+03	8.8717685510e-25
1.0583333333e+03	8.8956501766e-25
1.0586666667e+03	9.1258630128e-25
1.0590000000e+03	9.3797604522e-25
1.0593333333e+03	9.3883635124e-25
1.0596666667e+03	9.6807562348e-25
1.0600000000e+03	9.7483622270e-25
1.0603333333e+03	9.5856896996e-25
1.0606666667e+03	9.5806470972e-25
1.0610000000e+03	9.3376870774e-25
1.0613333333e+03	9.6649660453e-25
1.0616666667e+03	9.9289161574e-25
1.0620000000e+03	9.5922512299e-25
1.0623333333e+03	9.7635041854e-25
1.0626666667e+03	1.0214361366e-24
1.0630000000e+03	9.4466648959e-25
1.0633333333e+03	9.7118977838e-25
1.0636666667e+03	9.1311584839e-25
1.0640000000e+03	9.4063328051e-25
1.0643333333e+03	9.4912438933e-25
1.0646666667e+03	9.2585916443e-25
1.0650000000e+03	8.9012966277e-25
1.0653333333e+03	9.2907453268e-25
1.0656666667e+03	9.3347043870e-25
1.0660000000e+03	8.9722496413e-25
1.0663333333e+03	9.1651981612e-25
1.0666666667e+03	9.7008488252e-25
1.0670000000e+03	9.7488291336e-25
1.0673333333e+03	9.3680795886e-25
1.0676666667e+03	9.5872126703e-25
1.0680000000e+03	9.3758018140e-25
1.0683333333e+03	8.9980577137e-25
1.0686666667e+03	9.1286622152e-25
1.0690000000e+03	9.7279798554e-25
1.0693333333e+03	9.0918802339e-25
1.0696666667e+03	9.0724972966e-25
1.0700000000e+03	8.8366444605e-25
1.0703333333e+03	8.8194398669e-25
1.0706666667e+03	9.3139093683e-25
1.0710000000e+03	9.7226357483e-25
1.0713333333e+03	9.4351818627e-25
1.0716666667e+03	9.2184067951e-25
1.0720000000e+03	9.6661670155e-25
1.0723333333e+03	9.6421608690e-25
1.0726666667e+03	9.1605674933e-25
1.0730000000e+03	9.0673077290e-25
1.0733333333e+03	9.3080506277e-25
1.0736666667e+03	9.5752028380e-25
1.0740000000e+03	9.5389613980e-25
1.0743333333e+03	9.0276326643e-25
1.0746666667e+03	9.7351658184e-25
1.0750000000e+03	9.7073120127e-25
1.0753333333e+03	9.6285546643e-25
1.0756666667e+03	9.1269634812e-25
1.0760000000e+03	9.3797944846e-25
1.0763333333e+03	9.5766365134e-25
1.0766666667e+03	9.5166355366e-25
1.0770000000e+03	9.2724372393e-25
1.0773333333e+03	8.9934495210e-25
1.0776666667e+03	8.9251456920e-25
1.0780000000e+03	9.2846104572e-25
1.0783333333e+03	9.4437526855e-25
1.0786666667e+03	9.4908801152e-25
1.0790000000e+03	9.5249523774e-25
1.0793333333e+03	9.1489119971e-25
1.0796666667e+03	8.9215764899e-25
1.0800000000e+03	8.9108888131e-25
1.0803333333e+03	9.8342275310e-25
1.0806666667e+03	9.1323692768e-25
1.0810000000e+03	9.5971215192e-25
1.0813333333e+03	9.5114887192e-25
1.0816666667e+03	9.5838399989e-25
1.0820000000e+03	9.5670656210e-25
1.0823333333e+03	9.2334314623e-25
1.0826666667e+03	9.2975663023e-25
1.0830000000e+03	9.0001156447e-25
1.0833333333e+03	9.6475206264e-25
1.0836666667e+03	9.4719758299e-25
1.0840000000e+03	9.1441676916e-25
1.0843333333e+03	9.3314047435e-25
1.0846666667e+03	9.6355006685e-25
1.0850000000e+03	9.5311653656e-25
1.0853333333e+03	9.5136007360e-25
1.0856666667e+03	9.9979448484e-25
1.0860000000e+03	9.4416966985e-25
1.0863333333e+03	9.6104606162e-25
1.0866666667e+03	9.3773767251e-25
1.0870000000e+03	9.7629744982e-25
1.0873333333e+03	9.9246068860e-25
1.0876666667e+03	9.9343970730e-25
1.0880000000e+03	9.7949838488e-25
1.0883333333e+03	9.1680318294e-25
1.0886666667e+03	9.2599544700e-25
1.0890000000e+03	9.3474817575e-25
1.0893333333e+03	9.4992066090e-25
1.0896666667e+03	9.3849369951e-25
1.0900000000e+03	9.4627901292e-25
1.0903333333e+03	9.4719195682e-25
1.0906666667e+03	9.3513882199e-25
1.0910000000e+03	9.9562118723e-25
1.0913333333e+03	9.6320684227e-25
1.0916666667e+03	9.3902647337e-25
1.0920000000e+03	9.4407929534e-25
1.0923333333e+03	9.7500696935e-25
1.0926666667e+03	9.6710587610e-25
1.0930000000e+03	9.2325302932e-25
1.0933333333e+03	9.0977992683e-25
1.0936666667e+03	9.0962445793e-25
1.0940000000e+03	9.2128094122e-25
1.0943333333e+03	8.9466846103e-25
1.0946666667e+03	9.3652023115e-25
1.0950000000e+03	9.5676682195e-25
1.0953333333e+03	9.3737592114e-25
1.0956666667e+03	9.8953732510e-25
1.0960000000e+03	9.7118893468e-25
1.0963333333e+03	9.3333228383e-25
1.0966666667e+03	9.3894300471e-25
1.0970000000e+03	9.5330685446e-25
1.0973333333e+03	9.5921110054e-25
1.0976666667e+03	9.8855144418e-25
1.0980000000e+03	9.8973800325e-25
1.0983333333e+03	9.5756514604e-25
1.0986666667e+03	9.4699915964e-25
1.0990000000e+03	9.3295562763e-25
1.0993333333e+03	9.8184231604e-25
1.0996666667e+03	9.4251466792e-25
1.1000000000e+03	9.2878620053e-25
1.1003333333e+03	9.6304268242e-25
1.1006666667e+03	9.4528273484e-25
1.1010000000e+03	9.2945074974e-25
1.1013333333e+03	9.9383914002e-25
1.1016666667e+03	9.4917011794e-25
1.1020000000e+03	9.0944132413e-25
1.1023333333e+03	9.2664402849e-25
1.1026666667e+03	9.3381402289e-25
1.1030000000e+03	9.3056738074e-25
1.1033333333e+03	9.6200089820e-25
1.1036666667e+03	9.6545944291e-25
1.1040000000e+03	9.2943035913e-25
1.1043333333e+03	9.3725871017e-25
1.1046666667e+03	9.4070006661e-25
1.1050000000e+03	8.9756835880e-25
1.1053333333e+03	9.1704022319e-25
1.1056666667e+03	9.6138689900e-25
1.1060000000e+03	9.0998678324e-25
1.1063333333e+03	9.4504945633e-25
1.1066666667e+03	9.6812985980e-25
1.1070000000e+03	9.8538530637e-25
1.1073333333e+03	9.6351675229e-25
1.1076666667e+03	9.2601890763e-25
1.1080000000e+03	9.3354411051e-25
1.1083333333e+03	8.8609208741e-25
1.1086666667e+03	9.1147399057e-25
1.1090000000e+03	8.8834845923e-25
1.1093333333e+03	9.1424630221e-25
1.1096666667e+03	9.2362720124e-25
1.1100000000e+03	9.4165439723e-25
1.1103333333e+03	9.8080079650e-25
1.1106666667e+03	9.7397222707e-25
1.1110000000e+03	9.7519136344e-25
1.1113333333e+03	9.2996811324e-25
1.1116666667e+03	9.4901771685e-25
1.1120000000e+03	9.7091922377e-25
1.1123333333e+03	9.7463714645e-25
1.1126666667e+03	9.2570387998e-25
1.1130000000e+03	9.0072361726e-25
1.1133333333e+03	9.5998028133e-25
1.1136666667e+03	9.2342740084e-25
1.1140000000e+03	9.6042087007e-25
1.1143333333e+03	9.3625037311e-25
1.1146666667e+03	9.4593675439e-25
1.1150000000e+03	9.6744132648e-25
1.1153333333e+03	9.5782786271e-25
1.1156666667e+03	9.3812348907e-25
1.1160000000e+03	9.2603891096e-25
1.1163333333e+03	9.1486078996e-25
1.1166666667e+03	9.1183803533e-25
1.1170000000e+03	9.6342597957e-25
1.1173333333e+03	9.7539482552e-25
1.1176666667e+03	1.0213012067e-24
1.1180000000e+03	9.9246988841e-25
1.1183333333e+03	9.5725453559e-25
1.1186666667e+03	9.3290379873e-25
1.1190000000e+03	9.5270904235e-25
1.1193333333e+03	9.5929016772e-25
1.1196666667e+03	9.5813468906e-25
1.1200000000e+03	9.4815630603e-25
1.1203333333e+03	9.4733687302e-25
1.1206666667e+03	9.2796521094e-25
1.1210000000e+03	9.5691230593e-25
1.1213333333e+03	9.8294348765e-25
1.1216666667e+03	9.2997137910e-25
1.1220000000e+03	9.9271492844e-25
1.1223333333e+03	9.5073261748e-25
1.1226666667e+03	9.7767179529e-25
1.1230000000e+03	9.3303891511e-25
1.1233333333e+03	9.9683578679e-25
1.1236666667e+03	1.0191685705e-24
1.1240000000e+03	9.7466922884e-25
1.1243333333e+03	9.5602832038e-25
1.1246666667e+03	9.6742553190e-25
1.1250000000e+03	9.3061024798e-25
1.1253333333e+03	9.5111187521e-25
1.1256666667e+03	9.5064540271e-25
1.1260000000e+03	9.6505806891e-25
1.1263333333e+03	9.7116923273e-25
1.1266666667e+03	9.5258167604e-25
1.1270000000e+03	9.9885411100e-25
1.1273333333e+03	9.8422807098e-25
1.1276666667e+03	9.5806114009e-25
1.1280000000e+03	1.0126108190e-24
1.1283333333e+03	1.0049968299e-24
1.1286666667e+03	9.5748267715e-25
1.1290000000e+03	9.7634213549e-25
1.1293333333e+03	1.0149585152e-24
1.1296666667e+03	9.7210459482e-25
1.1300000000e+03	9.7867349413e-25
1.1303333333e+03	9.4355915567e-25
1.1306666667e+03	9.8319604712e-25
1.1310000000e+03	9.6200477876e-25
1.1313333333e+03	9.6450838280e-25
1.1316666667e+03	9.7634589373e-25
1.1320000000e+03	9.6377165045e-25
1.1323333333e+03	9.2949043925e-25
1.1326666667e+03	9.5666422966e-25
1.1330000000e+03	9.3871983384e-25
1.1333333333e+03	9.4351490027e-25
1.1336666667e+03	9.2067036085e-25
1.1340000000e+03	9.5955539906e-25
1.1343333333e+03	9.1728960342e-25
1.1346666667e+03	9.7359153624e-25
1.1350000000e+03	1.0339828930e-24
1.1353333333e+03	9.8463057754e-25
1.1356666667e+03	9.3617984616e-25
1.1360000000e+03	9.7339213236e-25
1.1363333333e+03	9.8891553845e-25
1.1366666667e+03	9.7103675570e-25
1.1370000000e+03	9.7917280221e-25
1.1373333333e+03	9.6024641180e-25
1.1376666667e+03	9.7233318874e-25
1.1380000000e+03	1.0418090944e-24
1.1383333333e+03	1.0196574148e-24
1.1386666667e+03	1.0013200234e-24
1.1390000000e+03	9.9923038150e-25
1.1393333333e+03	9.5042231641e-25
1.1396666667e+03	1.0052465565e-24
1.1400000000e+03	9.5733288874e-25
1.1403333333e+03	1.0200146263e-24
1.1406666667e+03	1.0453338423e-24
1.1410000000e+03	1.0035246287e-24
1.1413333333e+03	1.0023604425e-24
1.1416666667e+03	1.0039525077e-24
1.1420000000e+03	9.7525898231e-25
1.1423333333e+03	9.9746177665e-25
1.1426666667e+03	9.8441144834e-25
1.1430000000e+03	9.9002343380e-25
1.1433333333e+03	9.8722841918e-25
1.1436666667e+03	9.9346639396e-25
1.1440000000e+03	9.4978759801e-25
1.1443333333e+03	9.5862712111e-25
1.1446666667e+03	9.6878177219e-25
1.1450000000e+03	9.7141082455e-25
1.1453333333e+03	9.5406366513e-25
1.1456666667e+03	9.6058588917e-25
1.1460000000e+03	9.9890546106e-25
1.1463333333e+03	9.7974656442e-25
1.1466666667e+03	9.7976563711e-25
1.1470000000e+03	9.9346566036e-25
1.1473333333e+03	9.7896405111e-25
1.1476666667e+03	9.6335617843e-25
1.1480000000e+03	9.6093763575e-25
1.1483333333e+03	9.5787551201e-25
1.1486666667e+03	9.7902481690e-25
1.1490000000e+03	1.0186723307e-24
1.1493333333e+03	9.9417495735e-25
1.1496666667e+03	1.0218131731e-24
1.1500000000e+03	1.0195540291e-24
1.1503333333e+03	9.6395254972e-25
1.1506666667e+03	9.8726796339e-25
1.1510000000e+03	9.9179782372e-25
1.1513333333e+03	1.0162213963e-24
1.1516666667e+03	9.6511420831e-25
1.1520000000e+03	9.7337303263e-25
1.1523333333e+03	9.5233694953e-25
1.1526666667e+03	9.9886038059e-25
1.1530000000e+03	9.7921295154e-25
1.1533333333e+03	9.9625223880e-25
1.1536666667e+03	9.5645811849e-25
1.1540000000e+03	1.0085330980e-24
1.1543333333e+03	1.0340728708e-24
1.1546666667e+03	1.0294021205e-24
1.1550000000e+03	9.8246052837e-25
1.1553333333e+03	1.0244163600e-24
1.1556666667e+03	1.0201554212e-24
1.1560000000e+03	9.6916332392e-25
1.1563333333e+03	9.7699867198e-25
1.1566666667e+03	9.9489513699e-25
1.1570000000e+03	1.0355393937e-24
1.1573333333e+03	1.0044650983e-24
1.1576666667e+03	9.7622829712e-25
1.1580000000e+03	9.8001998989e-25
1.1583333333e+03	1.2039861525e-24
1.1586666667e+03	1.2262251643e-24
1.1590000000e+03	1.0157187103e-24
1.1593333333e+03	9.9120137748e-25
1.1596666667e+03	9.7864600172e-25
1.1610000000e+03	1.0020284666e-24
1.1613333333e+03	1.0118199297e-24
1.1616666667e+03	1.0253985398e-24
1.1620000000e+03	1.0118114632e-24
1.1623333333e+03	1.0083882222e-24
1.1626666667e+03	1.0065854056e-24
1.1630000000e+03	9.8250406359e-25
1.1633333333e+03	9.6807515606e-25
1.1636666667e+03	9.8415295051e-25
1.1640000000e+03	9.6253893921e-25
1.1643333333e+03	9.8702175269e-25
1.1646666667e+03	9.5758610421e-25
1.1650000000e+03	9.5905446068e-25
1.1653333333e+03	9.9140723152e-25
1.1656666667e+03	1.0145407364e-24
1.1660000000e+03	1.1161271168e-24
1.1663333333e+03	1.0830104908e-24
1.1666666667e+03	9.9109693320e-25
1.1670000000e+03	1.0009119847e-24
1.1673333333e+03	1.0544291802e-24
1.1686666667e+03	1.0735027100e-24
1.1690000000e+03	1.0319271947e-24
1.1693333333e+03	1.0053060133e-24
1.1696666667e+03	1.0506125305e-24
1.1700000000e+03	9.9801133525e-25
1.1703333333e+03	1.0070720101e-24
1.1706666667e+03	1.0488257315e-24
1.1710000000e+03	1.0375071240e-24
1.1713333333e+03	1.0019808372e-24
1.1716666667e+03	9.9208567571e-25
1.1720000000e+03	1.0390239748e-24
1.1723333333e+03	1.0385331131e-24
1.1726666667e+03	1.0380754388e-24
1.1730000000e+03	1.0631321670e-24
1.1733333333e+03	1.0106218336e-24
1.1736666667e+03	1.0028867970e-24
1.1740000000e+03	9.4875826111e-25
1.1743333333e+03	9.9923164451e-25
1.1746666667e+03	1.0198157065e-24
1.1750000000e+03	1.0459326694e-24
1.1753333333e+03	9.9536394366e-25
1.1756666667e+03	1.0194390273e-24
1.1760000000e+03	9.8281036278e-25
1.1763333333e+03	1.0672555006e-24
1.1766666667e+03	1.0404304645e-24
1.1770000000e+03	1.0415869205e-24
1.1773333333e+03	1.0312460085e-24
1.1776666667e+03	9.8895229998e-25
1.1780000000e+03	1.0393443120e-24
1.1783333333e+03	1.0336079091e-24
1.1786666667e+03	1.0168782459e-24
1.1790000000e+03	1.0037950567e-24
1.1793333333e+03	1.0478057217e-24
1.1796666667e+03	9.6834595831e-25
1.1800000000e+03	9.9524698429e-25
1.1803333333e+03	1.4835487285e-24
1.1810000000e+03	1.1316485940e-24
1.1813333333e+03	1.0550602632e-24
1.1816666667e+03	1.0452291891e-24
1.1820000000e+03	1.0209651256e-24
1.1823333333e+03	1.0049552307e-24
1.1826666667e+03	1.0232400262e-24
1.1830000000e+03	9.8052330109e-25
1.1833333333e+03	1.0117293353e-24
1.1836666667e+03	1.0390531961e-24
1.1840000000e+03	1.0295113928e-24
1.1843333333e+03	1.0610018033e-24
1.1846666667e+03	1.0264567531e-24
1.1850000000e+03	1.0190471833e-24
1.1853333333e+03	9.8622890278e-25
1.1856666667e+03	9.9967154732e-25
1.1860000000e+03	1.0205709677e-24
1.1863333333e+03	1.0337524895e-24
1.1866666667e+03	1.0217677618e-24
1.1870000000e+03	1.0466012127e-24
1.1873333333e+03	1.0188799839e-24
1.1876666667e+03	9.8852784277e-25
1.1880000000e+03	1.0130454454e-24
1.1883333333e+03	1.0443299667e-24
1.1886666667e+03	1.1686580973e-24
1.1890000000e+03	1.5579583909e-24
1.1893333333e+03	1.5753770293e-24
1.1896666667e+03	1.2350291468e-24
1.1900000000e+03	1.0747627297e-24
1.1903333333e+03	1.0257099919e-24
1.1906666667e+03	1.0327206469e-24
1.1910000000e+03	1.0337008325e-24
1.1913333333e+03	1.0208461287e-24
1.1916666667e+03	1.0240371613e-24
1.1920000000e+03	1.0624762743e-24
1.1923333333e+03	1.0046160469e-24
1.1926666667e+03	1.0061848456e-24
1.1930000000e+03	9.9557060737e-25
1.1933333333e+03	1.0048827580e-24
1.1936666667e+03	1.0392477930e-24
1.1940000000e+03	1.0633909713e-24
1.1943333333e+03	1.0121020042e-24
1.1946666667e+03	1.0089442557e-24
1.1950000000e+03	1.0531593809e-24
1.1953333333e+03	1.0272681986e-24
1.1956666667e+03	1.0418967420e-24
1.1960000000e+03	1.0090649435e-24
1.1963333333e+03	9.7520839528e-25
1.1966666667e+03	1.0288995223e-24
1.1970000000e+03	1.0498037861e-24
1.1973333333e+03	1.0406927738e-24
1.1976666667e+03	1.0263634260e-24
1.1980000000e+03	1.0442715157e-24
1.1983333333e+03	1.0467598302e-24
1.1986666667e+03	1.1354278180e-24
1.1990000000e+03	1.1758738315e-24
1.1993333333e+03	1.1496645597e-24
1.1996666667e+03	1.0930400987e-24
1.2000000000e+03	1.1023046494e-24
1.2003333333e+03	1.0634965422e-24
1.2006666667e+03	1.0252480769e-24
1.2010000000e+03	1.0169236087e-24
1.2013333333e+03	1.0242908833e-24
1.2016666667e+03	1.0278227150e-24
1.2020000000e+03	1.0357930141e-24
1.2023333333e+03	1.0746246109e-24
1.2026666667e+03	1.0603648484e-24
1.2030000000e+03	1.0616882706e-24
1.2033333333e+03	1.0631253710e-24
1.2036666667e+03	1.0685205547e-24
1.2040000000e+03	1.0593458310e-24
1.2043333333e+03	1.0515346790e-24
1.2046666667e+03	1.0604513611e-24
1.2050000000e+03	1.0256231473e-24
1.2053333333e+03	1.0562534317e-24
1.2056666667e+03	1.0817136758e-24
1.2060000000e+03	1.0634735851e-24
1.2063333333e+03	1.0225414419e-24
1.2066666667e+03	1.0293473438e-24
1.2070000000e+03	1.0663679671e-24
1.2073333333e+03	1.0916771977e-24
1.2076666667e+03	1.0538332680e-24
1.2080000000e+03	1.0298475268e-24
1.2083333333e+03	1.0442229974e-24
1.2086666667e+03	1.0640282432e-24
1.2090000000e+03	1.1718897598e-24
1.2093333333e+03	1.1417460243e-24
1.2096666667e+03	1.0291985111e-24
1.2100000000e+03	1.0457943695e-24
1.2103333333e+03	1.0073869836e-24
1.2106666667e+03	1.0091301592e-24
1.2110000000e+03	1.0289763283e-24
1.2113333333e+03	1.0727862701e-24
1.2116666667e+03	1.0273466742e-24
1.2120000000e+03	1.0034109049e-24
1.2123333333e+03	1.0386827613e-24
1.2126666667e+03	1.0441792786e-24
1.2130000000e+03	1.0347433644e-24
1.2133333333e+03	1.0839463941e-24
1.2136666667e+03	1.1431007200e-24
1.2140000000e+03	9.9987167210e-25
1.2143333333e+03	1.0558310126e-24
1.2146666667e+03	1.0575817886e-24
1.2150000000e+03	1.0634750156e-24
1.2153333333e+03	1.0729923994e-24
1.2156666667e+03	1.0535906290e-24
1.2160000000e+03	1.0547607469e-24
1.2163333333e+03	1.0535728766e-24
1.2166666667e+03	1.0689562973e-24
1.2170000000e+03	1.0163334264e-24
1.2173333333e+03	1.0570523599e-24
1.2176666667e+03	1.0746227255e-24
1.2180000000e+03	1.0092574165e-24
1.2183333333e+03	1.0290793600e-24
1.2186666667e+03	1.0590141781e-24
1.2190000000e+03	1.0842157473e-24
1.2193333333e+03	1.0471210948e-24
1.2196666667e+03	1.0388460739e-24
1.2200000000e+03	1.0272286007e-24
1.2203333333e+03	1.0681762502e-24
1.2206666667e+03	1.0466464984e-24
1.2210000000e+03	1.0428428424e-24
1.2213333333e+03	1.0409624747e-24
1.2216666667e+03	1.0337164229e-24
1.2220000000e+03	1.0710760408e-24
1.2223333333e+03	1.0379481679e-24
1.2226666667e+03	1.0324951167e-24
1.2230000000e+03	1.0395056112e-24
1.2233333333e+03	1.0581732850e-24
1.2236666667e+03	1.0972717368e-24
1.2240000000e+03	1.0290739592e-24
1.2243333333e+03	1.0837604621e-24
1.2246666667e+03	1.0407088363e-24
1.2250000000e+03	1.0547435525e-24
1.2253333333e+03	1.0828834217e-24
1.2256666667e+03	1.1030173000e-24
1.2260000000e+03	1.0554948427e-24
1.2263333333e+03	1.0398448435e-24
1.2266666667e+03	1.0768149017e-24
1.2270000000e+03	1.0813470385e-24
1.2273333333e+03	1.0807472898e-24
1.2276666667e+03	1.0907919300e-24
1.2280000000e+03	1.1130661703e-24
1.2283333333e+03	1.1182824207e-24
1.2286666667e+03	1.0895462645e-24
1.2290000000e+03	1.0461444349e-24
1.2293333333e+03	1.0268193321e-24
1.2296666667e+03	1.0549438857e-24
1.2300000000e+03	1.0594273106e-24
1.2303333333e+03	1.0805116765e-24
1.2306666667e+03	1.0754262296e-24
1.2310000000e+03	1.0789822474e-24
1.2313333333e+03	1.0534786037e-24
1.2316666667e+03	1.0591291583e-24
1.2320000000e+03	1.0492732538e-24
1.2323333333e+03	1.0509055070e-24
1.2326666667e+03	1.0491671037e-24
1.2330000000e+03	1.0555088776e-24
1.2333333333e+03	1.0910158316e-24
1.2336666667e+03	1.1005421492e-24
1.2340000000e+03	1.0922830687e-24
1.2343333333e+03	1.0788488286e-24
1.2346666667e+03	1.0648633175e-24
1.2350000000e+03	1.1073080161e-24
1.2353333333e+03	1.0859224719e-24
1.2356666667e+03	1.0484203908e-24
1.2360000000e+03	1.0558337040e-24
1.2363333333e+03	1.0661184136e-24
1.2366666667e+03	1.0793295017e-24
1.2370000000e+03	1.0923762065e-24
1.2373333333e+03	1.0827934770e-24
1.2376666667e+03	1.0751723896e-24
1.2380000000e+03	1.0694428585e-24
1.2383333333e+03	1.0545863235e-24
1.2386666667e+03	1.0729326291e-24
1.2390000000e+03	1.0769345543e-24
1.2393333333e+03	1.0746924695e-24
1.2396666667e+03	1.1211512401e-24
1.2400000000e+03	1.0502331773e-24
1.2403333333e+03	1.0375325687e-24
1.2406666667e+03	1.0653844089e-24
1.2410000000e+03	1.0932102697e-24
1.2413333333e+03	1.0663680731e-24
1.2416666667e+03	1.1169138891e-24
1.2420000000e+03	1.1008321808e-24
1.2423333333e+03	1.1053832793e-24
1.2426666667e+03	1.0891881722e-24
1.2430000000e+03	1.0733088636e-24
1.2433333333e+03	1.0791526667e-24
1.2436666667e+03	1.0730870482e-24
1.2440000000e+03	1.1175310655e-24
1.2443333333e+03	1.0706282108e-24
1.2446666667e+03	1.0495711537e-24
1.2450000000e+03	1.0320778493e-24
1.2453333333e+03	1.0614268470e-24
1.2456666667e+03	1.0956854564e-24
1.2460000000e+03	1.0445806310e-24
1.2463333333e+03	1.1360503427e-24
1.2466666667e+03	1.1384079690e-24
1.2470000000e+03	1.0963249212e-24
1.2473333333e+03	1.1016834109e-24
1.2476666667e+03	1.1115333250e-24
1.2480000000e+03	1.0747513308e-24
1.2483333333e+03	1.0590773335e-24
1.2486666667e+03	1.0847215565e-24
1.2490000000e+03	1.0747710058e-24
1.2493333333e+03	1.0398823823e-24
1.2496666667e+03	1.0741563789e-24
1.2500000000e+03	1.0519710892e-24
1.2503333333e+03	1.0643784917e-24
1.2506666667e+03	1.0476789710e-24
1.2510000000e+03	1.0966046637e-24
1.2513333333e+03	1.1161597865e-24
1.2516666667e+03	1.0927774559e-24
1.2520000000e+03	1.1052530189e-24
1.2523333333e+03	1.0583312908e-24
1.2526666667e+03	1.0836703301e-24
1.2530000000e+03	1.0801462568e-24
1.2533333333e+03	1.1102550249e-24
1.2536666667e+03	1.1177537527e-24
1.2540000000e+03	1.0665896673e-24
1.2543333333e+03	1.1634235665e-24
1.2546666667e+03	1.1218532104e-24
1.2550000000e+03	1.0565589974e-24
1.2553333333e+03	1.0886716483e-24
1.2556666667e+03	1.0907266391e-24
1.2560000000e+03	1.0515442469e-24
1.2563333333e+03	1.1132530579e-24
1.2566666667e+03	1.0766607430e-24
1.2570000000e+03	1.0856560225e-24
1.2573333333e+03	1.1199760224e-24
1.2576666667e+03	1.0778041958e-24
1.2580000000e+03	1.1380745588e-24
1.2583333333e+03	1.0722065168e-24
1.2586666667e+03	1.0587419705e-24
1.2590000000e+03	1.0821784556e-24
1.2593333333e+03	1.0730130274e-24
1.2596666667e+03	1.1339926802e-24
1.2600000000e+03	1.1120367449e-24
1.2603333333e+03	1.0823909425e-24
1.2606666667e+03	1.1670720412e-24
1.2610000000e+03	1.1393235008e-24
1.2613333333e+03	1.0906383580e-24
1.2616666667e+03	1.1201005006e-24
1.2620000000e+03	1.1107433724e-24
1.2623333333e+03	1.1078499893e-24
1.2626666667e+03	1.1194466706e-24
1.2630000000e+03	1.1174252738e-24
1.2633333333e+03	1.1054524565e-24
1.2636666667e+03	1.1073439384e-24
1.2640000000e+03	1.1012907936e-24
1.2643333333e+03	1.1340948275e-24
1.2646666667e+03	1.0826251460e-24
1.2650000000e+03	1.0824036576e-24
1.2653333333e+03	1.1199439910e-24
1.2656666667e+03	1.1170961522e-24
1.2660000000e+03	1.1454878865e-24
1.2663333333e+03	1.1097145307e-24
1.2666666667e+03	1.1279917217e-24
1.2670000000e+03	1.0856821502e-24
1.2673333333e+03	1.1705892980e-24
1.2676666667e+03	1.0859868867e-24
1.2680000000e+03	1.0576444519e-24
1.2683333333e+03	1.0736576617e-24
1.2686666667e+03	1.0484593896e-24
1.2690000000e+03	1.0684788063e-24
1.2693333333e+03	1.1306127789e-24
1.2696666667e+03	1.0958970937e-24
1.2700000000e+03	1.1144114497e-24
1.2703333333e+03	1.1187944297e-24
1.2706666667e+03	1.1124298766e-24
1.2710000000e+03	1.1274511507e-24
1.2713333333e+03	1.1142209959e-24
1.2716666667e+03	1.1219780519e-24
1.2720000000e+03	1.1087574601e-24
1.2723333333e+03	1.1360056457e-24
1.2726666667e+03	1.1743619318e-24
1.2730000000e+03	1.1468672921e-24
1.2733333333e+03	1.2145280797e-24
1.2736666667e+03	1.1952508522e-24
1.2740000000e+03	1.1362180168e-24
1.2743333333e+03	1.1346224447e-24
1.2746666667e+03	1.1218377023e-24
1.2750000000e+03	1.1236819542e-24
1.2753333333e+03	1.1135239158e-24
1.2756666667e+03	1.1433193495e-24
1.2760000000e+03	1.1049597272e-24
1.2763333333e+03	1.0965296531e-24
1.2766666667e+03	1.1185642832e-24
1.2770000000e+03	1.1185377370e-24
1.2773333333e+03	1.0731606123e-24
1.2776666667e+03	1.1502709274e-24
1.2780000000e+03	1.1328619252e-24
1.2783333333e+03	1.1281180032e-24
1.2786666667e+03	1.1362954391e-24
1.2790000000e+03	1.1549896540e-24
1.2793333333e+03	1.1288011163e-24
1.2796666667e+03	1.1346308825e-24
1.2800000000e+03	1.1365481358e-24
1.2803333333e+03	1.1517625841e-24
1.2806666667e+03	1.1094692201e-24
1.2810000000e+03	1.1547233106e-24
1.2813333333e+03	1.1278246575e-24
1.2816666667e+03	1.1742633868e-24
1.2820000000e+03	1.1819137868e-24
1.2823333333e+03	1.2075525682e-24
1.2826666667e+03	1.1997673835e-24
1.2830000000e+03	1.1835118074e-24
1.2833333333e+03	1.2332913068e-24
1.2836666667e+03	1.2232754145e-24
1.2840000000e+03	1.1417424741e-24
1.2843333333e+03	1.1521547874e-24
1.2846666667e+03	1.1725326255e-24
1.2850000000e+03	1.1991896257e-24
1.2853333333e+03	1.1751198703e-24
1.2856666667e+03	1.1412717215e-24
1.2860000000e+03	1.2198708632e-24
1.2863333333e+03	1.2689779423e-24
1.2866666667e+03	1.2062232211e-24
1.2870000000e+03	1.2360325536e-24
1.2873333333e+03	1.2538645399e-24
1.2876666667e+03	1.2528542525e-24
1.2880000000e+03	1.2039493442e-24
1.2883333333e+03	1.3469558771e-24
1.2886666667e+03	1.4057503008e-24
1.2890000000e+03	1.2872301411e-24
1.2893333333e+03	1.2640955180e-24
1.2896666667e+03	1.2773518406e-24
1.2900000000e+03	1.2613105915e-24
1.2903333333e+03	1.2754902393e-24
1.2906666667e+03	1.2639507844e-24
1.2910000000e+03	1.3195637650e-24
1.2913333333e+03	1.2813250898e-24
1.2916666667e+03	1.2812274902e-24
1.2920000000e+03	1.2902016661e-24
1.2923333333e+03	1.3092634814e-24
1.2926666667e+03	1.4054957071e-24
1.2930000000e+03	1.2972101526e-24
1.2933333333e+03	1.3515952754e-24
1.2936666667e+03	1.3731427054e-24
1.2940000000e+03	1.3728849209e-24
1.2943333333e+03	1.3752663080e-24
1.2946666667e+03	1.4118907529e-24
1.2950000000e+03	1.4410124580e-24
1.2953333333e+03	1.4658883402e-24
1.2963333333e+03	1.7390096980e-24
1.2966666667e+03	1.5758526419e-24
1.2970000000e+03	1.5739901266e-24
1.2973333333e+03	1.8065637558e-24
1.3026666667e+03	1.7998448209e-24
1.3030000000e+03	1.7236518290e-24
1.3033333333e+03	1.6380232334e-24
1.3036666667e+03	1.5879332017e-24
1.3040000000e+03	1.5081004370e-24
1.3043333333e+03	1.5108927585e-24
1.3046666667e+03	1.4122700612e-24
1.3050000000e+03	1.4503873324e-24
1.3053333333e+03	1.4495486486e-24
1.3056666667e+03	1.4302172020e-24
1.3060000000e+03	1.4292664847e-24
1.3063333333e+03	1.3726831872e-24
1.3066666667e+03	1.3750858947e-24
1.3070000000e+03	1.3171759180e-24
1.3073333333e+03	1.3371798938e-24
1.3076666667e+03	1.3461254484e-24
1.3080000000e+03	1.4015708093e-24
1.3083333333e+03	1.3513896515e-24
1.3086666667e+03	1.3598486653e-24
1.3090000000e+03	1.3670366318e-24
1.3093333333e+03	1.3458484516e-24
1.3096666667e+03	1.3109623875e-24
1.3100000000e+03	1.3777619520e-24
1.3103333333e+03	1.3605775897e-24
1.3106666667e+03	1.3339238956e-24
1.3110000000e+03	1.3183397001e-24
1.3113333333e+03	1.4017127518e-24
1.3116666667e+03	1.6088435828e-24
1.3120000000e+03	1.6366290206e-24
1.3123333333e+03	1.4124097566e-24
1.3126666667e+03	1.2995121718e-24
1.3130000000e+03	1.3322516994e-24
1.3133333333e+03	1.3220518794e-24
1.3136666667e+03	1.3126384160e-24
1.3140000000e+03	1.2580447470e-24
1.3143333333e+03	1.2445068310e-24
1.3146666667e+03	1.2737410648e-24
1.3150000000e+03	1.2605922844e-24
1.3153333333e+03	1.2891456778e-24
1.3156666667e+03	1.2514302003e-24
1.3160000000e+03	1.2718560141e-24
1.3163333333e+03	1.2667405868e-24
1.3166666667e+03	1.2205238124e-24
1.3170000000e+03	1.2366995097e-24
1.3173333333e+03	1.2602911280e-24
1.3176666667e+03	1.2795868131e-24
1.3180000000e+03	1.2811691809e-24
1.3183333333e+03	1.2303440841e-24
1.3186666667e+03	1.2364161057e-24
1.3190000000e+03	1.4279348862e-24
1.3200000000e+03	1.7701577404e-24
1.3203333333e+03	1.3209397668e-24
1.3206666667e+03	1.2396893993e-24
1.3210000000e+03	1.2358118625e-24
1.3213333333e+03	1.2118187053e-24
1.3216666667e+03	1.2201595408e-24
1.3220000000e+03	1.2094256669e-24
1.3223333333e+03	1.2080449599e-24
1.3226666667e+03	1.1696991314e-24
1.3230000000e+03	1.1999464859e-24
1.3233333333e+03	1.2026320945e-24
1.3236666667e+03	1.1819988134e-24
1.3240000000e+03	1.2462147758e-24
1.3243333333e+03	1.2044417853e-24
1.3246666667e+03	1.2003334560e-24
1.3250000000e+03	1.1997630410e-24
1.3253333333e+03	1.1741559492e-24
1.3256666667e+03	1.1465912970e-24
1.3260000000e+03	1.1654086118e-24
1.3263333333e+03	1.1735393363e-24
1.3266666667e+03	1.1765518500e-24
1.3270000000e+03	1.2240344884e-24
1.3273333333e+03	1.1950215088e-24
1.3276666667e+03	1.1674724891e-24
1.3280000000e+03	1.2423682169e-24
1.3283333333e+03	1.1635444570e-24
1.3286666667e+03	1.1403410291e-24
1.3290000000e+03	1.1989661196e-24
1.3293333333e+03	1.1770897919e-24
1.3296666667e+03	1.1824825381e-24
1.3300000000e+03	1.1937635090e-24
1.3303333333e+03	1.1538018169e-24
1.3306666667e+03	1.1864934424e-24
1.3310000000e+03	1.2039137107e-24
1.3313333333e+03	1.1720278945e-24
1.3316666667e+03	1.1610082341e-24
1.3320000000e+03	1.2090162047e-24
1.3323333333e+03	1.2042240190e-24
1.3326666667e+03	1.2330771132e-24
1.3330000000e+03	1.2327157612e-24
1.3333333333e+03	1.1932624590e-24
1.3336666667e+03	1.1837056473e-24
1.3340000000e+03	1.1892259306e-24
1.3343333333e+03	1.1902605025e-24
1.3346666667e+03	1.2851672923e-24
1.3350000000e+03	1.1651398514e-24
1.3353333333e+03	1.1713037426e-24
1.3356666667e+03	1.1917924774e-24
1.3360000000e+03	1.2502050317e-24
1.3363333333e+03	1.2111947585e-24
1.3366666667e+03	1.2294431629e-24
1.3370000000e+03	1.2389096263e-24
1.3373333333e+03	1.1997647698e-24
1.3376666667e+03	1.1835270478e-24
1.3380000000e+03	1.1767180201e-24
1.3383333333e+03	1.1711897407e-24
1.3386666667e+03	1.2393859601e-24
1.3390000000e+03	1.2252676916e-24
1.3393333333e+03	1.1489687350e-24
1.3396666667e+03	1.1298288429e-24
1.3400000000e+03	1.2525550233e-24
1.3403333333e+03	1.1944332065e-24
1.3406666667e+03	1.1587041630e-24
1.3410000000e+03	1.1262668715e-24
1.3413333333e+03	1.1448975950e-24
1.3416666667e+03	1.2186422418e-24
1.3420000000e+03	1.2226973659e-24
1.3423333333e+03	1.2230696007e-24
1.3426666667e+03	1.1921016487e-24
1.3430000000e+03	1.1670762465e-24
1.3433333333e+03	1.1972422366e-24
1.3436666667e+03	1.1814677460e-24
1.3440000000e+03	1.2304337575e-24
1.3443333333e+03	1.2290116376e-24
1.3446666667e+03	1.2387350246e-24
1.3450000000e+03	1.2273327296e-24
1.3453333333e+03	1.1581861263e-24
1.3456666667e+03	1.2430318655e-24
1.3460000000e+03	1.2737458089e-24
1.3463333333e+03	1.1926257202e-24
1.3466666667e+03	1.1861790885e-24
1.3470000000e+03	1.1907207161e-24
1.3473333333e+03	1.2171440189e-24
1.3476666667e+03	1.2215980084e-24
1.3480000000e+03	1.1952514839e-24
1.3483333333e+03	1.2127212915e-24
1.3486666667e+03	1.2240158176e-24
1.3490000000e+03	1.2290442537e-24
1.3493333333e+03	1.1949361506e-24
1.3496666667e+03	1.2569802501e-24
1.3500000000e+03	1.1831205701e-24
1.3503333333e+03	1.1756758619e-24
1.3506666667e+03	1.2596034673e-24
1.3510000000e+03	1.1816767760e-24
1.3513333333e+03	1.2166310837e-24
1.3516666667e+03	1.2088532818e-24
1.3520000000e+03	1.1916283502e-24
1.3523333333e+03	1.1864634296e-24
1.3526666667e+03	1.2129414752e-24
1.3530000000e+03	1.2254877945e-24
1.3533333333e+03	1.2330620638e-24
1.3536666667e+03	1.2258670930e-24
1.3540000000e+03	1.2175512237e-24
1.3543333333e+03	1.2166656435e-24
1.3546666667e+03	1.1909441832e-24
1.3550000000e+03	1.2031031418e-24
1.3553333333e+03	1.1952422947e-24
1.3556666667e+03	1.2394196949e-24
1.3560000000e+03	1.1727960799e-24
1.3563333333e+03	1.2001837627e-24
1.3566666667e+03	1.1673373113e-24
1.3570000000e+03	1.1866588225e-24
1.3573333333e+03	1.1968176648e-24
1.3576666667e+03	1.1856914751e-24
1.3580000000e+03	1.2198898776e-24
1.3583333333e+03	1.2238851308e-24
1.3586666667e+03	1.2096795296e-24
1.3590000000e+03	1.2546903568e-24
1.3593333333e+03	1.1934641539e-24
1.3596666667e+03	1.1657043699e-24
1.3600000000e+03	1.1336282289e-24
1.3603333333e+03	1.1695244095e-24
1.3606666667e+03	1.1919960060e-24
1.3610000000e+03	1.1911395757e-24
1.3613333333e+03	1.1873562902e-24
1.3616666667e+03	1.1976772032e-24
1.3620000000e+03	1.1589518952e-24
1.3623333333e+03	1.1280161636e-24
1.3626666667e+03	1.2039737004e-24
1.3630000000e+03	1.1715384993e-24
1.3633333333e+03	1.2200269048e-24
1.3636666667e+03	1.2308293416e-24
1.3640000000e+03	1.2101551455e-24
1.3643333333e+03	1.2011574230e-24
1.3646666667e+03	1.2393854540e-24
1.3650000000e+03	1.2640651306e-24
1.3660000000e+03	1.2744723633e-24
1.3663333333e+03	1.2384135862e-24
1.3666666667e+03	1.1893382051e-24
1.3670000000e+03	1.1917831285e-24
1.3673333333e+03	1.2343866815e-24
1.3676666667e+03	1.2539060427e-24
1.3680000000e+03	1.2250759544e-24
1.3683333333e+03	1.2633511476e-24
1.3686666667e+03	1.2018232052e-24
1.3690000000e+03	1.1710663031e-24
1.3693333333e+03	1.2456365560e-24
1.3696666667e+03	1.2235281469e-24
1.3700000000e+03	1.2086757588e-24
1.3703333333e+03	1.1620938373e-24
1.3706666667e+03	1.2067693579e-24
1.3710000000e+03	1.2252651055e-24
1.3713333333e+03	1.1905598298e-24
1.3716666667e+03	1.2079243134e-24
1.3720000000e+03	1.1200788306e-24
1.3723333333e+03	1.2369613282e-24
1.3726666667e+03	1.2415900375e-24
1.3730000000e+03	1.2376405764e-24
1.3733333333e+03	1.2171078404e-24
1.3736666667e+03	1.2046958926e-24
1.3740000000e+03	1.2217586133e-24
1.3743333333e+03	1.1756243503e-24
1.3746666667e+03	1.2076971170e-24
1.3750000000e+03	1.2140327766e-24
1.3753333333e+03	1.1835806445e-24
1.3756666667e+03	1.1703005248e-24
1.3760000000e+03	1.1915887391e-24
1.3763333333e+03	1.2629502380e-24
1.3766666667e+03	1.2301756721e-24
1.3770000000e+03	1.2404519508e-24
1.3773333333e+03	1.2200121730e-24
1.3776666667e+03	1.2172487540e-24
1.3780000000e+03	1.1817005948e-24
1.3783333333e+03	1.1575693862e-24
1.3786666667e+03	1.2749033246e-24
1.3796666667e+03	1.3060991250e-24
1.3800000000e+03	1.2892870980e-24
1.3803333333e+03	1.4036331881e-24
1.3806666667e+03	1.4127188479e-24
1.3810000000e+03	1.3137984545e-24
1.3813333333e+03	1.1947056272e-24
1.3816666667e+03	1.2321787852e-24
1.3820000000e+03	1.2628985424e-24
1.3823333333e+03	1.2691100379e-24
1.3826666667e+03	1.2251059193e-24
1.3830000000e+03	1.2509296928e-24
1.3833333333e+03	1.2094358999e-24
1.3836666667e+03	1.2691374223e-24
1.3840000000e+03	1.2420818894e-24
1.3843333333e+03	1.2296727155e-24
1.3846666667e+03	1.1665818775e-24
1.3850000000e+03	1.1761952965e-24
1.3853333333e+03	1.2433035779e-24
1.3856666667e+03	1.2609582226e-24
1.3860000000e+03	1.2791103734e-24
1.3863333333e+03	1.2395161609e-24
1.3866666667e+03	1.2455785644e-24
1.3870000000e+03	1.2360392842e-24
1.3873333333e+03	1.2672343705e-24
1.3876666667e+03	1.1957528696e-24
1.3880000000e+03	1.2463038546e-24
1.3883333333e+03	1.2054102841e-24
1.3886666667e+03	1.2609207176e-24
1.3890000000e+03	1.2397688157e-24
1.3893333333e+03	1.2796322915e-24
1.3896666667e+03	1.2530098430e-24
1.3900000000e+03	1.1915186414e-24
1.3903333333e+03	1.2411810088e-24
1.3906666667e+03	1.2369705564e-24
1.3910000000e+03	1.2602787009e-24
1.3913333333e+03	1.2994353218e-24
1.3916666667e+03	1.1844302282e-24
1.3920000000e+03	1.1874375927e-24
1.3923333333e+03	1.2267759598e-24
1.3926666667e+03	1.2242070171e-24
1.3930000000e+03	1.2330167709e-24
1.3933333333e+03	1.2102091693e-24
1.3936666667e+03	1.1916030079e-24
1.3940000000e+03	1.1996341019e-24
1.3943333333e+03	1.3098507282e-24
1.3946666667e+03	1.2499186395e-24
1.3950000000e+03	1.2261935557e-24
1.3953333333e+03	1.2304223509e-24
1.3956666667e+03	1.2726398269e-24
1.3960000000e+03	1.2459698735e-24
1.3963333333e+03	1.2045745624e-24
1.3966666667e+03	1.2549246869e-24
1.3970000000e+03	1.2030669049e-24
1.3973333333e+03	1.2165040324e-24
1.3976666667e+03	1.2497640209e-24
1.3980000000e+03	1.2451327224e-24
1.3983333333e+03	1.2540763758e-24
1.3986666667e+03	1.2596307176e-24
1.3990000000e+03	1.2271991587e-24
1.3993333333e+03	1.2148489610e-24
1.3996666667e+03	1.2850012908e-24
1.4000000000e+03	1.2693260730e-24
1.4003333333e+03	1.2676653603e-24
1.4006666667e+03	1.2630718549e-24
1.4010000000e+03	1.2659982816e-24
1.4013333333e+03	1.2487434278e-24
1.4016666667e+03	1.2585600126e-24
1.4020000000e+03	1.2491220388e-24
1.4023333333e+03	1.1948119857e-24
1.4026666667e+03	1.2232468989e-24
1.4030000000e+03	1.2243628641e-24
1.4033333333e+03	1.2276445284e-24
1.4036666667e+03	1.2451181729e-24
1.4040000000e+03	1.2662159192e-24
1.4043333333e+03	1.2389799080e-24
1.4046666667e+03	1.2373070593e-24
1.4050000000e+03	1.1743692850e-24
1.4053333333e+03	1.2444552721e-24
1.4056666667e+03	1.3080302416e-24
1.4060000000e+03	1.3097436309e-24
1.4063333333e+03	1.2784548757e-24
1.4066666667e+03	1.2509230636e-24
1.4070000000e+03	1.2638301618e-24
1.4073333333e+03	1.2620798586e-24
1.4076666667e+03	1.3110398901e-24
1.4080000000e+03	1.2823308826e-24
1.4083333333e+03	1.2485625843e-24
1.4086666667e+03	1.2877433673e-24
1.4090000000e+03	1.2145285236e-24
1.4093333333e+03	1.3239435249e-24
1.4096666667e+03	1.2630043971e-24
1.4100000000e+03	1.3057204010e-24
1.4103333333e+03	1.2432401737e-24
1.4106666667e+03	1.1837608106e-24
1.4110000000e+03	1.3012115148e-24
1.4113333333e+03	1.2970632743e-24
1.4116666667e+03	1.2745339332e-24
1.4120000000e+03	1.2388024205e-24
1.4123333333e+03	1.2810550391e-24
1.4126666667e+03	1.2369187662e-24
1.4130000000e+03	1.2590249807e-24
1.4133333333e+03	1.2337904232e-24
1.4136666667e+03	1.3105678557e-24
1.4140000000e+03	1.2566964981e-24
1.4143333333e+03	1.2368595563e-24
1.4146666667e+03	1.2778507293e-24
1.4150000000e+03	1.2601206850e-24
1.4153333333e+03	1.2192511211e-24
1.4156666667e+03	1.2660427805e-24
1.4160000000e+03	1.2364607963e-24
1.4163333333e+03	1.2198278473e-24
1.4166666667e+03	1.2294185719e-24
1.4170000000e+03	1.2781229785e-24
1.4173333333e+03	1.2276087058e-24
1.4176666667e+03	1.3234174564e-24
1.4180000000e+03	1.3055862077e-24
1.4183333333e+03	1.3048897235e-24
1.4186666667e+03	1.2896417614e-24
1.4190000000e+03	1.2786664287e-24
1.4193333333e+03	1.2526676617e-24
1.4196666667e+03	1.2123309298e-24
1.4200000000e+03	1.2166097779e-24
1.4203333333e+03	1.2542354806e-24
1.4206666667e+03	1.2663045169e-24
1.4210000000e+03	1.2522639166e-24
1.4213333333e+03	1.2354776682e-24
1.4216666667e+03	1.2294826760e-24
1.4220000000e+03	1.2459608003e-24
1.4223333333e+03	1.2306604863e-24
1.4226666667e+03	1.3016543109e-24
1.4230000000e+03	1.3108026942e-24
1.4233333333e+03	1.2488568231e-24
1.4236666667e+03	1.2367824245e-24
1.4240000000e+03	1.2417800512e-24
1.4243333333e+03	1.2787380635e-24
1.4246666667e+03	1.2707782106e-24
1.4250000000e+03	1.2947672204e-24
1.4253333333e+03	1.3257046176e-24
1.4256666667e+03	1.2876573259e-24
1.4260000000e+03	1.2521773486e-24
1.4263333333e+03	1.2348856758e-24
1.4266666667e+03	1.2341312302e-24
1.4270000000e+03	1.2494310369e-24
1.4273333333e+03	1.2555968571e-24
1.4276666667e+03	1.2591109228e-24
1.4280000000e+03	1.2908920713e-24
1.4283333333e+03	1.3020239671e-24
1.4286666667e+03	1.2689021556e-24
1.4290000000e+03	1.2255165044e-24
1.4293333333e+03	1.3396506773e-24
1.4296666667e+03	1.2647596104e-24
1.4300000000e+03	1.2485410385e-24
1.4303333333e+03	1.2521595631e-24
1.4306666667e+03	1.2906126704e-24
1.4310000000e+03	1.2294090729e-24
1.4313333333e+03	1.1901567894e-24
1.4316666667e+03	1.2578248538e-24
1.4320000000e+03	1.2210666867e-24
1.4323333333e+03	1.2930161852e-24
1.4326666667e+03	1.3141954627e-24
1.4330000000e+03	1.2729726707e-24
1.4333333333e+03	1.2451551556e-24
1.4336666667e+03	1.2633720004e-24
1.4340000000e+03	1.3381891628e-24
1.4343333333e+03	1.2677296024e-24
1.4346666667e+03	1.3045678593e-24
1.4350000000e+03	1.2896112009e-24
1.4353333333e+03	1.3424489730e-24
1.4356666667e+03	1.2893473373e-24
1.4360000000e+03	1.2852917824e-24
1.4363333333e+03	1.2933920422e-24
1.4366666667e+03	1.3385295135e-24
1.4370000000e+03	1.2913018596e-24
1.4373333333e+03	1.2587924037e-24
1.4376666667e+03	1.2645458986e-24
1.4380000000e+03	1.2938878008e-24
1.4383333333e+03	1.2321571491e-24
1.4386666667e+03	1.2906370118e-24
1.4390000000e+03	1.2147631349e-24
1.4393333333e+03	1.2582944745e-24
1.4396666667e+03	1.2914511988e-24
1.4400000000e+03	1.3290027255e-24
1.4403333333e+03	1.3353259873e-24
1.4406666667e+03	1.3399915510e-24
1.4410000000e+03	1.3435387300e-24
1.4413333333e+03	1.3195844261e-24
1.4416666667e+03	1.2824076762e-24
1.4420000000e+03	1.3041016025e-24
1.4423333333e+03	1.3374999477e-24
1.4426666667e+03	1.3139102334e-24
1.4430000000e+03	1.2930016673e-24
1.4433333333e+03	1.2260700603e-24
1.4436666667e+03	1.2720786724e-24
1.4440000000e+03	1.3173921541e-24
1.4443333333e+03	1.2655803934e-24
1.4446666667e+03	1.2892326159e-24
1.4450000000e+03	1.2976651374e-24
1.4453333333e+03	1.3040140986e-24
1.4456666667e+03	1.3087651602e-24
1.4460000000e+03	1.3310875752e-24
1.4463333333e+03	1.2690326131e-24
1.4466666667e+03	1.2734296587e-24
1.4470000000e+03	1.2915893815e-24
1.4473333333e+03	1.3176521637e-24
1.4476666667e+03	1.2913707949e-24
1.4480000000e+03	1.3044681066e-24
1.4483333333e+03	1.2699177630e-24
1.4486666667e+03	1.2852453373e-24
1.4490000000e+03	1.2939182523e-24
1.4493333333e+03	1.3078747678e-24
1.4496666667e+03	1.2906863604e-24
1.4500000000e+03	1.2845501244e-24
1.4503333333e+03	1.2740429500e-24
1.4506666667e+03	1.3228823035e-24
1.4510000000e+03	1.3265972784e-24
1.4513333333e+03	1.3150074219e-24
1.4516666667e+03	1.3452453226e-24
1.4520000000e+03	1.2983884649e-24
1.4523333333e+03	1.2720959159e-24
1.4526666667e+03	1.2642727694e-24
1.4530000000e+03	1.3349137379e-24
1.4533333333e+03	1.2605903615e-24
1.4536666667e+03	1.3148098379e-24
1.4540000000e+03	1.2706690706e-24
1.4543333333e+03	1.2916642086e-24
1.4546666667e+03	1.2565483342e-24
1.4550000000e+03	1.3189182995e-24
1.4553333333e+03	1.3064857035e-24
1.4556666667e+03	1.3158043197e-24
1.4560000000e+03	1.3206584762e-24
1.4563333333e+03	1.3586888472e-24
1.4566666667e+03	1.3310578064e-24
1.4570000000e+03	1.3525299075e-24
1.4573333333e+03	1.3207428623e-24
1.4576666667e+03	1.3470100390e-24
1.4580000000e+03	1.3469871383e-24
1.4583333333e+03	1.3342601955e-24
1.4586666667e+03	1.2996304331e-24
1.4590000000e+03	1.2997240659e-24
1.4593333333e+03	1.3236683636e-24
1.4596666667e+03	1.3801701804e-24
1.4600000000e+03	1.3330350569e-24
1.4603333333e+03	1.3383460944e-24
1.4606666667e+03	1.3347278073e-24
1.4610000000e+03	1.3205305230e-24
1.4613333333e+03	1.4144418939e-24
1.4616666667e+03	1.3702225074e-24
1.4620000000e+03	1.4017045106e-24
1.4623333333e+03	1.4839796551e-24
1.4626666667e+03	1.5915270113e-24
1.4746666667e+03	1.6182704962e-24
1.4750000000e+03	1.4154586215e-24
1.4753333333e+03	1.4319880693e-24
1.4756666667e+03	1.3692422652e-24
1.4760000000e+03	1.3029535036e-24
1.4763333333e+03	1.2848123083e-24
1.4766666667e+03	1.2609717046e-24
1.4770000000e+03	1.4008618973e-24
1.4773333333e+03	1.3391666520e-24
1.4776666667e+03	1.3329080858e-24
1.4780000000e+03	1.3068968456e-24
1.4783333333e+03	1.3084993733e-24
1.4786666667e+03	1.3372176470e-24
1.4790000000e+03	1.3665559718e-24
1.4793333333e+03	1.3465084659e-24
1.4796666667e+03	1.3160716229e-24
1.4800000000e+03	1.3403129103e-24
1.4803333333e+03	1.3402400211e-24
1.4806666667e+03	1.4511696001e-24
1.4810000000e+03	1.6841684474e-24
1.4876666667e+03	1.7046546172e-24
1.4880000000e+03	1.5608497376e-24
1.4883333333e+03	1.5088352145e-24
1.4886666667e+03	1.3953535207e-24
1.4890000000e+03	1.4073692091e-24
1.4893333333e+03	1.3592932482e-24
1.4896666667e+03	1.3681027064e-24
1.4900000000e+03	1.4291293400e-24
1.4903333333e+03	1.4550804995e-24
1.4906666667e+03	1.3862679124e-24
1.4910000000e+03	1.4968758405e-24
1.4933333333e+03	1.4917256205e-24
1.5016666667e+03	1.8514850926e-24
1.5020000000e+03	1.5319569083e-24
1.5023333333e+03	1.4135842560e-24
1.5026666667e+03	1.4134526308e-24
1.5030000000e+03	1.3690349766e-24
1.5033333333e+03	1.4339579550e-24
1.5036666667e+03	1.4027544121e-24
1.5040000000e+03	1.4047328766e-24
1.5043333333e+03	1.3337929797e-24
1.5046666667e+03	1.3632889401e-24
1.5050000000e+03	1.2713324917e-24
1.5053333333e+03	1.2985743496e-24
1.5056666667e+03	1.3032547807e-24
1.5060000000e+03	1.3682906831e-24
1.5063333333e+03	1.3630814388e-24
1.5066666667e+03	1.3614866166e-24
1.5070000000e+03	1.3109691561e-24
1.5073333333e+03	1.3411980766e-24
1.5076666667e+03	1.3354210654e-24
1.5080000000e+03	1.3783413970e-24
1.5083333333e+03	1.3350911710e-24
1.5086666667e+03	1.3767721368e-24
1.5090000000e+03	1.3729996591e-24
1.5093333333e+03	1.3587572650e-24
1.5096666667e+03	1.3934472230e-24
1.5100000000e+03	1.3734676696e-24
1.5103333333e+03	1.3621842920e-24
1.5106666667e+03	1.3992479264e-24
1.5110000000e+03	1.3666446129e-24
1.5113333333e+03	1.3955484712e-24
1.5116666667e+03	1.3829020727e-24
1.5120000000e+03	1.3380464908e-24
1.5123333333e+03	1.2753399428e-24
1.5126666667e+03	1.3332916888e-24
1.5130000000e+03	1.3392821283e-24
1.5133333333e+03	1.3588902884e-24
1.5136666667e+03	1.3509448854e-24
1.5140000000e+03	1.3455298118e-24
1.5143333333e+03	1.3122580928e-24
1.5146666667e+03	1.3993691726e-24
1.5150000000e+03	1.3479509165e-24
1.5153333333e+03	1.3573825268e-24
1.5156666667e+03	1.3473730167e-24
1.5160000000e+03	1.4088536082e-24
1.5163333333e+03	1.3373137889e-24
1.5166666667e+03	1.3385677220e-24
1.5170000000e+03	1.4690551402e-24
1.5173333333e+03	1.4141424550e-24
1.5176666667e+03	1.3614580825e-24
1.5180000000e+03	1.3486585330e-24
1.5183333333e+03	1.3829573120e-24
1.5186666667e+03	1.3592649727e-24
1.5190000000e+03	1.3699016841e-24
1.5193333333e+03	1.3435637818e-24
1.5196666667e+03	1.3382494477e-24
1.5200000000e+03	1.3422890893e-24
1.5203333333e+03	1.3757438435e-24
1.5206666667e+03	1.3922047998e-24
1.5210000000e+03	1.3782328573e-24
1.5213333333e+03	1.3709286603e-24
1.5216666667e+03	1.4313174284e-24
1.5220000000e+03	1.3519999838e-24
1.5223333333e+03	1.3291414181e-24
1.5226666667e+03	1.3835009211e-24
1.5230000000e+03	1.3759277617e-24
1.5233333333e+03	1.3937100904e-24
1.5236666667e+03	1.3398901746e-24
1.5240000000e+03	1.4087238181e-24
1.5243333333e+03	1.3964521131e-24
1.5246666667e+03	1.3559218423e-24
1.5250000000e+03	1.3269515532e-24
1.5253333333e+03	1.3754809628e-24
1.5256666667e+03	1.3617644538e-24
1.5260000000e+03	1.4312947605e-24
1.5263333333e+03	1.4114397546e-24
1.5266666667e+03	1.3630783930e-24
1.5270000000e+03	1.3783037323e-24
1.5273333333e+03	1.3441763812e-24
1.5276666667e+03	1.3731093341e-24
1.5280000000e+03	1.4200115644e-24
1.5283333333e+03	1.4081348882e-24
1.5286666667e+03	1.3903015517e-24
1.5290000000e+03	1.4252679783e-24
1.5293333333e+03	1.4365189290e-24
1.5296666667e+03	1.4298307499e-24
1.5300000000e+03	1.4187335281e-24
1.5303333333e+03	1.4570088763e-24
1.5306666667e+03	1.3869600753e-24
1.5310000000e+03	1.3970886285e-24
1.5313333333e+03	1.3835232014e-24
1.5316666667e+03	1.3906289634e-24
1.5320000000e+03	1.4214739503e-24
1.5323333333e+03	1.4178793951e-24
1.5326666667e+03	1.3827228271e-24
1.5330000000e+03	1.4609606283e-24
1.5333333333e+03	1.4516176682e-24
1.5336666667e+03	1.4436233548e-24
1.5340000000e+03	1.4475102793e-24
1.5343333333e+03	1.4092711972e-24
1.5346666667e+03	1.4090504288e-24
1.5350000000e+03	1.3919633587e-24
1.5353333333e+03	1.4435984941e-24
1.5356666667e+03	1.4069894275e-24
1.5360000000e+03	1.4112466894e-24
1.5363333333e+03	1.3847415203e-24
1.5366666667e+03	1.3825730883e-24
1.5370000000e+03	1.4557599532e-24
1.5373333333e+03	1.3560028069e-24
1.5376666667e+03	1.4187112520e-24
1.5380000000e+03	1.3897755022e-24
1.5383333333e+03	1.4038122849e-24
1.5386666667e+03	1.4067452473e-24
1.5390000000e+03	1.3133162071e-24
1.5393333333e+03	1.3344295329e-24
1.5396666667e+03	1.3664675440e-24
1.5400000000e+03	1.3651772141e-24
1.5403333333e+03	1.3975391709e-24
1.5406666667e+03	1.4194972203e-24
1.5410000000e+03	1.4150085303e-24
1.5413333333e+03	1.4023457739e-24
1.5416666667e+03	1.3909988971e-24
1.5420000000e+03	1.3133063129e-24
1.5423333333e+03	1.3814460700e-24
1.5426666667e+03	1.4199342174e-24
1.5430000000e+03	1.4293091271e-24
1.5433333333e+03	1.4227534528e-24
1.5436666667e+03	1.3285254472e-24
1.5440000000e+03	1.4072099735e-24
1.5443333333e+03	1.4140489728e-24
1.5446666667e+03	1.4233572966e-24
1.5450000000e+03	1.3947766157e-24
1.5453333333e+03	1.4150094014e-24
1.5456666667e+03	1.4947462931e-24
1.5460000000e+03	1.3822366882e-24
1.5463333333e+03	1.4421215539e-24
1.5466666667e+03	1.4095834965e-24
1.5470000000e+03	1.4165405617e-24
1.5473333333e+03	1.3695243182e-24
1.5476666667e+03	1.4459932553e-24
1.5480000000e+03	1.3787863382e-24
1.5483333333e+03	1.4050433311e-24
1.5486666667e+03	1.4374892994e-24
1.5490000000e+03	1.3939395362e-24
1.5493333333e+03	1.3765916547e-24
1.5496666667e+03	1.4097762780e-24
1.5500000000e+03	1.4180093288e-24
1.5503333333e+03	1.4238593255e-24
1.5506666667e+03	1.3893248511e-24
1.5510000000e+03	1.4265861827e-24
1.5513333333e+03	1.4365940316e-24
1.5516666667e+03	1.3344077914e-24
1.5520000000e+03	1.4021026188e-24
1.5523333333e+03	1.4260393115e-24
1.5526666667e+03	1.3664559531e-24
1.5530000000e+03	1.4341087538e-24
1.5533333333e+03	1.4789573590e-24
1.5536666667e+03	1.4087682841e-24
1.5540000000e+03	1.4007384517e-24
1.5543333333e+03	1.3861535660e-24
1.5546666667e+03	1.4414717921e-24
1.5550000000e+03	1.4401007964e-24
1.5553333333e+03	1.3853332655e-24
1.5556666667e+03	1.3807943305e-24
1.5560000000e+03	1.4048919784e-24
1.5563333333e+03	1.4396949003e-24
1.5566666667e+03	1.4204510692e-24
1.5570000000e+03	1.4114497160e-24
1.5573333333e+03	1.4429908498e-24
1.5576666667e+03	1.4549519082e-24
1.5580000000e+03	1.3883357238e-24
1.5583333333e+03	1.4270771104e-24
1.5586666667e+03	1.4651561083e-24
1.5590000000e+03	1.4529436951e-24
1.5593333333e+03	1.4169245617e-24
1.5596666667e+03	1.4262651869e-24
1.5600000000e+03	1.3711002315e-24
1.5603333333e+03	1.4291050363e-24
1.5606666667e+03	1.3888573707e-24
1.5610000000e+03	1.3708462323e-24
1.5613333333e+03	1.3782029303e-24
1.5616666667e+03	1.3793120624e-24
1.5620000000e+03	1.3421740326e-24
1.5623333333e+03	1.4055886847e-24
1.5626666667e+03	1.4235718493e-24
1.5630000000e+03	1.4063763011e-24
1.5633333333e+03	1.3786456620e-24
1.5636666667e+03	1.3927585303e-24
1.5640000000e+03	1.3756075487e-24
1.5643333333e+03	1.3835869214e-24
1.5646666667e+03	1.4091613809e-24
1.5650000000e+03	1.4368270278e-24
1.5653333333e+03	1.4017826357e-24
1.5656666667e+03	1.4372318977e-24
1.5660000000e+03	1.4282036591e-24
1.5663333333e+03	1.4531034956e-24
1.5666666667e+03	1.3977508529e-24
1.5670000000e+03	1.4040312978e-24
1.5673333333e+03	1.4305942766e-24
1.5676666667e+03	1.4316931497e-24
1.5680000000e+03	1.4992510648e-24
1.5683333333e+03	1.4310160135e-24
1.5686666667e+03	1.4286679816e-24
1.5690000000e+03	1.4452863310e-24
1.5693333333e+03	1.3763851295e-24
1.5696666667e+03	1.4726300203e-24
1.5700000000e+03	1.4339064048e-24
1.5703333333e+03	1.4329128969e-24
1.5706666667e+03	1.4480024253e-24
1.5710000000e+03	1.4724985577e-24
1.5713333333e+03	1.4721551949e-24
1.5716666667e+03	1.4432909377e-24
1.5720000000e+03	1.4404253985e-24
1.5723333333e+03	1.4230107593e-24
1.5726666667e+03	1.4591674510e-24
1.5730000000e+03	1.4173826263e-24
1.5733333333e+03	1.4286958627e-24
1.5736666667e+03	1.4521801649e-24
1.5740000000e+03	1.4751494335e-24
1.5743333333e+03	1.4108052209e-24
1.5746666667e+03	1.3886427690e-24
1.5750000000e+03	1.4985325764e-24
1.5753333333e+03	1.4354904512e-24
1.5756666667e+03	1.4597167015e-24
1.5760000000e+03	1.4743824383e-24
1.5763333333e+03	1.4170131202e-24
1.5766666667e+03	1.4441205841e-24
1.5770000000e+03	1.4745307840e-24
1.5773333333e+03	1.4560537083e-24
1.5776666667e+03	1.4626901807e-24
1.5780000000e+03	1.5263600134e-24
1.5783333333e+03	1.4423070369e-24
1.5786666667e+03	1.4725283311e-24
1.5790000000e+03	1.4894134885e-24
1.5793333333e+03	1.4777837560e-24
1.5796666667e+03	1.4733196947e-24
1.5800000000e+03	1.4164477232e-24
1.5803333333e+03	1.4109502003e-24
1.5806666667e+03	1.4743668670e-24
1.5810000000e+03	1.3846376755e-24
1.5813333333e+03	1.4476944564e-24
1.5816666667e+03	1.4902730370e-24
1.5820000000e+03	1.4600999430e-24
1.5823333333e+03	1.5107520255e-24
1.5826666667e+03	1.4486410580e-24
1.5830000000e+03	1.4591128052e-24
1.5833333333e+03	1.4568516559e-24
1.5836666667e+03	1.5346826271e-24
1.5840000000e+03	1.5342640429e-24
1.5843333333e+03	1.4982741125e-24
1.5846666667e+03	1.4127531214e-24
1.5850000000e+03	1.5016021507e-24
1.5853333333e+03	1.4975263290e-24
1.5856666667e+03	1.4726624324e-24
1.5860000000e+03	1.4196815679e-24
1.5863333333e+03	1.4827050816e-24
1.5866666667e+03	1.4860030591e-24
1.5870000000e+03	1.5042203341e-24
1.5873333333e+03	1.4387889476e-24
1.5876666667e+03	1.4480086298e-24
1.5880000000e+03	1.5112846203e-24
1.5883333333e+03	1.5547192319e-24
1.5886666667e+03	1.5024271879e-24
1.5890000000e+03	1.5149466265e-24
1.5893333333e+03	1.4823679329e-24
1.5896666667e+03	1.4320453778e-24
1.5900000000e+03	1.5018209085e-24
1.5903333333e+03	1.4920427814e-24
1.5906666667e+03	1.4429376329e-24
1.5910000000e+03	1.4666419213e-24
1.5913333333e+03	1.5101036647e-24
1.5916666667e+03	1.5215398106e-24
1.5920000000e+03	1.5595690922e-24
1.5923333333e+03	1.4835958845e-24
1.5926666667e+03	1.3868639422e-24
1.5930000000e+03	1.5068278346e-24
1.5933333333e+03	1.4936968179e-24
1.5936666667e+03	1.4748578811e-24
1.5940000000e+03	1.4909378872e-24
1.5943333333e+03	1.4769084334e-24
1.5946666667e+03	1.4591555314e-24
1.5950000000e+03	1.4623232242e-24
1.5953333333e+03	1.5376449592e-24
1.5956666667e+03	1.4688459319e-24
1.5960000000e+03	1.5004177500e-24
1.5963333333e+03	1.5128290425e-24
1.5966666667e+03	1.5328660066e-24
1.5970000000e+03	1.5351122176e-24
1.5973333333e+03	1.4462032696e-24
1.5976666667e+03	1.4969753203e-24
1.5980000000e+03	1.4423880788e-24
1.5983333333e+03	1.4559276878e-24
1.5986666667e+03	1.5132466755e-24
1.5990000000e+03	1.4758497179e-24
1.5993333333e+03	1.5472669203e-24
1.5996666667e+03	1.4905309912e-24
1.6000000000e+03	1.4053593686e-24
1.6003333333e+03	1.4539040536e-24
1.6006666667e+03	1.5019263428e-24
1.6010000000e+03	1.4620843272e-24
1.6013333333e+03	1.5025186323e-24
1.6016666667e+03	1.5835189193e-24
1.6020000000e+03	1.4819764565e-24
1.6023333333e+03	1.4689776474e-24
1.6026666667e+03	1.4882390394e-24
1.6030000000e+03	1.5326225833e-24
1.6033333333e+03	1.5158023231e-24
1.6036666667e+03	1.5085837863e-24
1.6040000000e+03	1.4859168928e-24
1.6043333333e+03	1.4366694919e-24
1.6046666667e+03	1.4980675695e-24
1.6050000000e+03	1.5086547144e-24
1.6053333333e+03	1.4530708714e-24
1.6056666667e+03	1.4672940165e-24
1.6060000000e+03	1.4561023708e-24
1.6063333333e+03	1.5416401482e-24
1.6066666667e+03	1.5402434424e-24
1.6070000000e+03	1.5569750995e-24


==> data_products/ULs_SHV_G111.7-2.1.txt <==
f(Hz)	G111.7-2.1
2.8666666667e+01	1.6755095723e-24
2.9000000000e+01	1.5201244908e-24
2.9333333333e+01	1.5543413649e-24
2.9666666667e+01	1.6855154290e-24
3.0333333333e+01	1.3952293977e-24
3.0666666667e+01	1.1129931849e-24
3.1000000000e+01	1.0096633939e-24
3.1333333333e+01	1.0016274218e-24
3.1666666667e+01	9.2377697898e-25
3.2000000000e+01	8.8908610575e-25
3.2333333333e+01	9.3226017360e-25
3.2666666667e+01	8.7376416149e-25
3.3000000000e+01	8.9936855176e-25
3.3333333333e+01	9.0750011615e-25
3.3666666667e+01	8.3586553594e-25
3.4000000000e+01	7.9087530146e-25
3.4333333333e+01	7.6667868881e-25
3.4666666667e+01	7.6636999673e-25
3.5000000000e+01	8.3874003067e-25
3.5333333333e+01	1.1194862508e-24
3.5666666667e+01	1.0690996445e-24
3.6000000000e+01	7.8782262551e-25
3.6333333333e+01	6.7258832860e-25
3.6666666667e+01	6.4744169140e-25
3.7000000000e+01	6.2504227091e-25
3.7333333333e+01	6.2691822821e-25
3.7666666667e+01	6.1943592050e-25
3.8000000000e+01	6.7588884025e-25
3.8333333333e+01	6.4065031989e-25
3.8666666667e+01	6.3437617901e-25
3.9000000000e+01	5.9811449808e-25
3.9333333333e+01	5.8755519863e-25
3.9666666667e+01	5.8901941204e-25
4.0000000000e+01	5.9473782382e-25
4.0333333333e+01	5.8707095245e-25
4.0666666667e+01	6.8313428517e-25
4.1000000000e+01	7.4322292004e-25
4.1333333333e+01	5.6661190967e-25
4.1666666667e+01	5.2763731605e-25
4.2000000000e+01	5.2841718017e-25
4.2333333333e+01	5.1879189273e-25
4.2666666667e+01	5.2020274782e-25
4.3000000000e+01	4.9382212975e-25
4.3333333333e+01	4.9281786191e-25
4.3666666667e+01	5.0479602776e-25
4.4000000000e+01	5.0681750734e-25
4.4333333333e+01	4.7813702615e-25
4.4666666667e+01	4.8548000534e-25
4.5000000000e+01	4.8048032654e-25
4.5333333333e+01	4.6884676971e-25
4.5666666667e+01	5.1088819943e-25
4.6000000000e+01	7.5241116092e-25
4.6333333333e+01	6.3052025112e-25
4.6666666667e+01	4.5947828912e-25
4.7000000000e+01	4.3768437829e-25
4.7333333333e+01	4.3365391024e-25
4.7666666667e+01	4.2126309032e-25
4.8000000000e+01	4.2568384084e-25
4.8333333333e+01	4.0010187695e-25
4.8666666667e+01	4.0273349654e-25
4.9000000000e+01	4.1027677435e-25
4.9333333333e+01	4.0415206312e-25
4.9666666667e+01	3.9597580421e-25
5.0000000000e+01	4.0195314882e-25
5.0333333333e+01	3.9451596287e-25
5.0666666667e+01	4.1253482366e-25
5.1000000000e+01	4.2074151412e-25
5.1333333333e+01	4.1523669532e-25
5.1666666667e+01	4.2410350227e-25
5.2000000000e+01	4.0926969697e-25
5.2333333333e+01	4.2614668742e-25
5.2666666667e+01	4.0855040828e-25
5.3000000000e+01	3.9176247357e-25
5.3333333333e+01	3.8791716762e-25
5.3666666667e+01	3.9518454631e-25
5.4000000000e+01	4.0502279554e-25
5.4333333333e+01	3.8004364113e-25
5.4666666667e+01	3.7130630832e-25
5.5000000000e+01	3.6750716572e-25
5.5333333333e+01	3.5694743726e-25
5.5666666667e+01	3.6671709504e-25
5.6000000000e+01	3.7939984708e-25
5.6333333333e+01	3.8090761069e-25
5.6666666667e+01	3.7985249692e-25
5.7000000000e+01	3.5775323955e-25
5.7333333333e+01	3.7686190180e-25
5.7666666667e+01	3.5840458305e-25
5.8000000000e+01	3.6976933257e-25
5.8333333333e+01	3.6588463903e-25
5.8666666667e+01	3.6811971049e-25
5.9000000000e+01	3.7533995182e-25
5.9333333333e+01	3.8057226035e-25
6.0666666667e+01	3.7056300617e-25
6.1000000000e+01	3.4807321129e-25
6.1333333333e+01	3.4400258746e-25
6.1666666667e+01	3.5279322239e-25
6.2000000000e+01	3.3439190922e-25
6.2333333333e+01	3.5072274223e-25
6.2666666667e+01	3.3670594524e-25
6.3000000000e+01	3.5885279573e-25
6.3333333333e+01	3.4469831041e-25
6.3666666667e+01	3.3889731638e-25
6.4000000000e+01	3.2920410519e-25
6.4333333333e+01	3.3286304258e-25
6.4666666667e+01	3.5197941882e-25
6.5000000000e+01	3.3917147570e-25
6.5333333333e+01	3.4224457582e-25
6.5666666667e+01	3.3030955722e-25
6.6000000000e+01	3.2597844051e-25
6.6333333333e+01	3.3475415053e-25
6.6666666667e+01	3.4118277915e-25
6.7000000000e+01	3.3342273652e-25
6.7333333333e+01	3.3256463686e-25
6.7666666667e+01	3.3186546765e-25
6.8000000000e+01	3.4582577024e-25
6.8333333333e+01	3.3266220934e-25
6.8666666667e+01	3.2651270053e-25
6.9000000000e+01	3.1141062664e-25
6.9333333333e+01	3.4010833687e-25
6.9666666667e+01	3.3314853470e-25
7.0000000000e+01	3.3084470255e-25
7.0333333333e+01	3.5195980197e-25
7.0666666667e+01	3.4249180814e-25
7.1000000000e+01	3.3261761540e-25
7.1333333333e+01	3.2673682092e-25
7.1666666667e+01	3.2312127882e-25
7.2000000000e+01	3.2662067590e-25
7.2333333333e+01	3.2004202660e-25
7.2666666667e+01	3.3878437220e-25
7.3000000000e+01	3.4506224478e-25
7.3333333333e+01	3.2268710059e-25
7.3666666667e+01	3.2301924829e-25
7.4000000000e+01	3.1661403954e-25
7.4333333333e+01	3.3244109879e-25
7.4666666667e+01	3.2843016366e-25
7.5000000000e+01	3.2274681009e-25
7.5333333333e+01	3.1848869617e-25
7.5666666667e+01	3.4278370539e-25
7.6000000000e+01	3.3755076050e-25
7.6333333333e+01	3.2190898661e-25
7.6666666667e+01	3.1217847230e-25
7.7000000000e+01	3.2114481501e-25
7.7333333333e+01	3.2427784765e-25
7.7666666667e+01	3.3113951794e-25
7.8000000000e+01	3.2173214591e-25
7.8333333333e+01	3.1159088193e-25
7.8666666667e+01	3.3474081165e-25
7.9000000000e+01	3.1450521941e-25
7.9333333333e+01	3.1832736314e-25
7.9666666667e+01	3.2631905167e-25
8.0000000000e+01	3.1232621763e-25
8.0333333333e+01	3.0878129519e-25
8.0666666667e+01	3.2668636218e-25
8.1000000000e+01	3.1970811062e-25
8.1333333333e+01	3.4161632595e-25
8.1666666667e+01	3.4030350704e-25
8.2000000000e+01	3.6186208461e-25
8.2333333333e+01	3.7389253431e-25
8.2666666667e+01	3.7391568490e-25
8.3000000000e+01	3.4270426138e-25
8.3333333333e+01	3.3535937846e-25
8.3666666667e+01	3.2290852565e-25
8.4000000000e+01	3.1835749923e-25
8.4333333333e+01	3.0574102961e-25
8.4666666667e+01	3.0931059193e-25
8.5000000000e+01	3.0070270678e-25
8.5333333333e+01	3.2094433606e-25
8.5666666667e+01	3.2112676335e-25
8.6000000000e+01	3.1204495960e-25
8.6333333333e+01	3.1352534748e-25
8.6666666667e+01	3.0939817457e-25
8.7000000000e+01	3.2490926694e-25
8.7333333333e+01	3.1573439411e-25
8.7666666667e+01	3.2192345828e-25
8.8000000000e+01	3.1465792622e-25
8.8333333333e+01	3.2025456405e-25
8.8666666667e+01	3.2726348911e-25
8.9000000000e+01	3.5260062675e-25
8.9333333333e+01	3.6091449875e-25
8.9666666667e+01	3.5178920781e-25
9.0000000000e+01	3.2390695977e-25
9.0333333333e+01	3.1570078708e-25
9.0666666667e+01	3.1726681863e-25
9.1000000000e+01	3.0777843466e-25
9.1333333333e+01	3.0437839418e-25
9.1666666667e+01	3.1701631907e-25
9.2000000000e+01	3.1537605420e-25
9.2333333333e+01	3.3719127991e-25
9.2666666667e+01	3.2600257927e-25
9.3000000000e+01	3.1845736843e-25
9.3333333333e+01	3.1218530008e-25
9.3666666667e+01	2.9010221355e-25
9.4000000000e+01	3.1365242606e-25
9.4333333333e+01	3.0959986220e-25
9.4666666667e+01	3.2221611216e-25
9.5000000000e+01	3.1640357565e-25
9.5333333333e+01	3.0088119858e-25
9.5666666667e+01	3.1741395142e-25
9.6000000000e+01	3.2833464928e-25
9.6333333333e+01	3.1452625087e-25
9.6666666667e+01	3.1385270098e-25
9.7000000000e+01	3.1892947314e-25
9.7333333333e+01	3.1594021747e-25
9.7666666667e+01	3.1583933474e-25
9.8000000000e+01	3.1565664134e-25
9.8333333333e+01	3.1356040360e-25
9.8666666667e+01	3.2235810262e-25
9.9000000000e+01	3.1185552239e-25
9.9333333333e+01	3.0845530604e-25
9.9666666667e+01	3.2882915957e-25
1.0000000000e+02	3.4223246556e-25
1.0033333333e+02	3.3356283717e-25
1.0066666667e+02	3.2216661787e-25
1.0100000000e+02	3.1448159282e-25
1.0133333333e+02	3.1087587285e-25
1.0166666667e+02	3.2211246145e-25
1.0200000000e+02	3.1464711985e-25
1.0233333333e+02	3.2016893962e-25
1.0266666667e+02	3.0549320808e-25
1.0300000000e+02	3.2028904631e-25
1.0333333333e+02	3.1639598479e-25
1.0366666667e+02	3.2336136560e-25
1.0400000000e+02	3.1856548817e-25
1.0433333333e+02	3.2584867877e-25
1.0466666667e+02	3.2096400474e-25
1.0500000000e+02	3.1460516459e-25
1.0533333333e+02	3.2044596768e-25
1.0566666667e+02	3.0936846695e-25
1.0600000000e+02	3.0218330571e-25
1.0633333333e+02	3.1390664550e-25
1.0666666667e+02	3.1756164812e-25
1.0700000000e+02	3.1971107160e-25
1.0733333333e+02	3.1262117738e-25
1.0766666667e+02	3.1096343391e-25
1.0800000000e+02	2.9919432235e-25
1.0833333333e+02	3.1033054274e-25
1.0866666667e+02	3.1441597794e-25
1.0900000000e+02	2.9703195102e-25
1.0933333333e+02	3.0959458521e-25
1.0966666667e+02	3.1771391992e-25
1.1000000000e+02	3.1152943419e-25
1.1033333333e+02	2.9593226542e-25
1.1066666667e+02	3.1812648882e-25
1.1100000000e+02	3.1197097497e-25
1.1133333333e+02	3.1372786462e-25
1.1166666667e+02	3.1127950029e-25
1.1200000000e+02	3.0855468339e-25
1.1233333333e+02	3.1943717497e-25
1.1266666667e+02	3.0454414484e-25
1.1300000000e+02	2.9733347081e-25
1.1333333333e+02	3.0604425929e-25
1.1366666667e+02	3.0996905542e-25
1.1400000000e+02	3.0258133886e-25
1.1433333333e+02	3.0671133741e-25
1.1466666667e+02	3.0195454085e-25
1.1500000000e+02	2.8923732034e-25
1.1533333333e+02	3.0529424445e-25
1.1566666667e+02	3.1402028100e-25
1.1600000000e+02	3.0685291596e-25
1.1633333333e+02	3.0151666157e-25
1.1666666667e+02	3.1168339384e-25
1.1700000000e+02	3.1466591179e-25
1.1733333333e+02	3.2216726507e-25
1.1766666667e+02	3.0331305706e-25
1.1800000000e+02	3.0179002922e-25
1.1833333333e+02	2.9976504549e-25
1.1866666667e+02	3.1128239087e-25
1.1900000000e+02	3.0532010905e-25
1.1933333333e+02	2.9723075409e-25
1.1966666667e+02	3.8381198083e-25
1.2000000000e+02	7.1176065123e-25
1.2033333333e+02	4.9502493020e-25
1.2066666667e+02	3.1459047666e-25
1.2100000000e+02	3.0774041301e-25
1.2133333333e+02	3.0838022491e-25
1.2166666667e+02	3.0989759566e-25
1.2200000000e+02	3.1206194034e-25
1.2233333333e+02	3.1930928843e-25
1.2266666667e+02	3.0326227239e-25
1.2300000000e+02	3.1261413129e-25
1.2333333333e+02	3.0586922037e-25
1.2366666667e+02	3.2025142890e-25
1.2400000000e+02	3.2125021163e-25
1.2433333333e+02	3.0627951373e-25
1.2466666667e+02	3.2333584516e-25
1.2500000000e+02	3.0926210893e-25
1.2533333333e+02	3.0491295772e-25
1.2566666667e+02	3.0046723826e-25
1.2600000000e+02	3.1399308747e-25
1.2633333333e+02	3.0129071764e-25
1.2666666667e+02	2.9314712597e-25
1.2700000000e+02	2.9705946670e-25
1.2733333333e+02	3.0157010375e-25
1.2766666667e+02	3.1105442102e-25
1.2800000000e+02	2.9848623983e-25
1.2833333333e+02	3.0135417231e-25
1.2866666667e+02	3.0124551227e-25
1.2900000000e+02	2.9706663670e-25
1.2933333333e+02	3.0530167714e-25
1.2966666667e+02	3.0668436078e-25
1.3000000000e+02	3.1504358915e-25
1.3033333333e+02	3.0426238306e-25
1.3066666667e+02	3.0559176167e-25
1.3100000000e+02	2.9267943359e-25
1.3133333333e+02	3.0384834414e-25
1.3166666667e+02	2.9753872187e-25
1.3200000000e+02	3.0129232311e-25
1.3233333333e+02	3.0811713766e-25
1.3266666667e+02	3.0274301614e-25
1.3300000000e+02	3.0327263020e-25
1.3333333333e+02	3.1205979070e-25
1.3366666667e+02	3.1209732636e-25
1.3400000000e+02	2.9852325862e-25
1.3433333333e+02	3.1146819544e-25
1.3466666667e+02	2.9949519162e-25
1.3500000000e+02	2.9562280630e-25
1.3533333333e+02	2.9436300306e-25
1.3566666667e+02	3.0881163853e-25
1.3600000000e+02	3.2027596049e-25
1.3633333333e+02	3.0276892550e-25
1.3666666667e+02	3.0361243952e-25
1.3700000000e+02	3.0751449554e-25
1.3733333333e+02	3.0159806137e-25
1.3766666667e+02	2.9896305461e-25
1.3800000000e+02	3.1720118289e-25
1.3833333333e+02	3.0507478049e-25
1.3866666667e+02	2.9880611249e-25
1.3900000000e+02	2.9278270483e-25
1.3933333333e+02	2.9995874914e-25
1.3966666667e+02	2.9654169171e-25
1.4000000000e+02	2.9089502386e-25
1.4033333333e+02	2.9306203647e-25
1.4066666667e+02	2.9411732258e-25
1.4100000000e+02	3.0365662132e-25
1.4133333333e+02	3.1440255843e-25
1.4166666667e+02	3.0696275633e-25
1.4200000000e+02	3.1073427347e-25
1.4233333333e+02	3.0651540576e-25
1.4266666667e+02	2.9297831948e-25
1.4300000000e+02	2.9610175764e-25
1.4333333333e+02	3.1024789472e-25
1.4366666667e+02	3.2024439904e-25
1.4400000000e+02	3.1337145591e-25
1.4433333333e+02	3.0620514772e-25
1.4466666667e+02	2.9676275698e-25
1.4500000000e+02	2.9180275823e-25
1.4533333333e+02	3.0144358701e-25
1.4566666667e+02	3.1646695012e-25
1.4600000000e+02	3.0141475530e-25
1.4633333333e+02	3.0434001661e-25
1.4666666667e+02	2.9768017885e-25
1.4700000000e+02	3.0192689513e-25
1.4733333333e+02	3.1784877070e-25
1.4766666667e+02	3.1712165157e-25
1.4800000000e+02	3.2193147387e-25
1.4833333333e+02	3.1285768612e-25
1.4866666667e+02	3.1325290681e-25
1.4900000000e+02	3.0410858168e-25
1.4933333333e+02	3.0627407178e-25
1.4966666667e+02	3.1029916044e-25
1.5000000000e+02	3.0505306110e-25
1.5033333333e+02	3.1141301508e-25
1.5066666667e+02	3.0392266129e-25
1.5100000000e+02	3.0355883279e-25
1.5133333333e+02	3.1828649436e-25
1.5166666667e+02	2.8671160421e-25
1.5200000000e+02	3.1261977276e-25
1.5233333333e+02	3.1315104974e-25
1.5266666667e+02	3.0707607473e-25
1.5300000000e+02	2.9833045362e-25
1.5333333333e+02	3.0154521732e-25
1.5366666667e+02	3.1013059592e-25
1.5400000000e+02	3.0398923997e-25
1.5433333333e+02	3.0350711860e-25
1.5466666667e+02	3.1229944751e-25
1.5500000000e+02	3.0435731442e-25
1.5533333333e+02	3.0565584087e-25
1.5566666667e+02	2.9882921271e-25
1.5600000000e+02	3.0007226839e-25
1.5633333333e+02	2.9545135916e-25
1.5666666667e+02	3.0545171202e-25
1.5700000000e+02	3.1086623042e-25
1.5733333333e+02	2.9929319113e-25
1.5766666667e+02	2.9523043249e-25
1.5800000000e+02	3.0582460686e-25
1.5833333333e+02	3.0590516433e-25
1.5866666667e+02	3.0033448531e-25
1.5900000000e+02	3.0294965720e-25
1.5933333333e+02	3.0151201195e-25
1.5966666667e+02	3.0271856666e-25
1.6000000000e+02	3.0313292056e-25
1.6033333333e+02	2.9405042181e-25
1.6066666667e+02	2.9471909707e-25
1.6100000000e+02	3.0429649988e-25
1.6133333333e+02	2.9953784200e-25
1.6166666667e+02	2.9314229698e-25
1.6200000000e+02	3.0219545648e-25
1.6233333333e+02	2.9241552352e-25
1.6266666667e+02	2.9114641401e-25
1.6300000000e+02	2.9462740203e-25
1.6333333333e+02	2.9540326744e-25
1.6366666667e+02	2.8770415598e-25
1.6400000000e+02	2.8661651271e-25
1.6433333333e+02	3.0058968404e-25
1.6466666667e+02	3.0186365828e-25
1.6500000000e+02	2.9311015530e-25
1.6533333333e+02	2.8801834205e-25
1.6566666667e+02	3.0495972120e-25
1.6600000000e+02	3.0362909697e-25
1.6633333333e+02	3.0089654807e-25
1.6666666667e+02	3.2304558944e-25
1.6700000000e+02	3.0244077321e-25
1.6733333333e+02	3.0517931776e-25
1.6766666667e+02	2.9281533458e-25
1.6800000000e+02	3.1024722332e-25
1.6833333333e+02	3.0780215687e-25
1.6866666667e+02	3.0680939000e-25
1.6900000000e+02	3.1947880006e-25
1.6933333333e+02	3.0769568519e-25
1.6966666667e+02	3.1077149415e-25
1.7000000000e+02	3.0412081342e-25
1.7033333333e+02	3.1857325360e-25
1.7066666667e+02	3.1334736405e-25
1.7100000000e+02	3.1460038644e-25
1.7133333333e+02	3.1859315601e-25
1.7166666667e+02	3.0595027614e-25
1.7200000000e+02	2.9260197511e-25
1.7233333333e+02	2.9413367748e-25
1.7266666667e+02	2.9952661681e-25
1.7300000000e+02	2.9590745183e-25
1.7333333333e+02	3.0990946486e-25
1.7366666667e+02	2.9815516783e-25
1.7400000000e+02	3.0487910296e-25
1.7433333333e+02	2.9803773579e-25
1.7466666667e+02	3.0002459114e-25
1.7500000000e+02	2.9674494941e-25
1.7533333333e+02	3.0703004619e-25
1.7566666667e+02	3.0076060609e-25
1.7600000000e+02	2.9432370949e-25
1.7633333333e+02	3.0441109058e-25
1.7666666667e+02	3.0669155958e-25
1.7700000000e+02	3.0600355535e-25
1.7733333333e+02	3.1903551748e-25
1.7766666667e+02	3.0348965987e-25
1.7800000000e+02	3.0521705039e-25
1.7833333333e+02	3.0606678408e-25
1.7866666667e+02	3.0672332639e-25
1.7900000000e+02	2.9140322872e-25
1.7933333333e+02	3.0139858687e-25
1.7966666667e+02	1.0581811003e-24
1.8033333333e+02	2.1221800197e-24
1.8066666667e+02	3.2996467469e-25
1.8100000000e+02	2.8902411377e-25
1.8133333333e+02	2.9171107458e-25
1.8166666667e+02	2.9137444476e-25
1.8200000000e+02	2.9922817009e-25
1.8233333333e+02	3.0778546465e-25
1.8266666667e+02	2.9767933880e-25
1.8300000000e+02	2.9134124546e-25
1.8333333333e+02	2.9713781210e-25
1.8366666667e+02	3.0663361397e-25
1.8400000000e+02	3.1599569387e-25
1.8433333333e+02	3.2536088311e-25
1.8466666667e+02	3.0399816135e-25
1.8500000000e+02	3.0143895886e-25
1.8533333333e+02	3.0484018288e-25
1.8566666667e+02	2.9680959692e-25
1.8600000000e+02	2.9301018057e-25
1.8633333333e+02	3.0209278261e-25
1.8666666667e+02	3.0369073921e-25
1.8700000000e+02	3.0367272721e-25
1.8733333333e+02	2.9476888396e-25
1.8766666667e+02	3.0095743173e-25
1.8800000000e+02	2.9759962331e-25
1.8833333333e+02	2.9587304045e-25
1.8866666667e+02	3.0701162891e-25
1.8900000000e+02	3.0469944140e-25
1.8933333333e+02	2.9902883057e-25
1.8966666667e+02	2.9752800289e-25
1.9000000000e+02	2.8885890776e-25
1.9033333333e+02	2.8683380251e-25
1.9066666667e+02	3.0580104523e-25
1.9100000000e+02	3.1625327666e-25
1.9133333333e+02	3.1029877725e-25
1.9166666667e+02	3.0395366075e-25
1.9200000000e+02	2.9742918292e-25
1.9233333333e+02	2.9275885839e-25
1.9266666667e+02	2.9613354856e-25
1.9300000000e+02	3.0533406040e-25
1.9333333333e+02	3.0194172917e-25
1.9366666667e+02	3.0472475443e-25
1.9400000000e+02	3.0762217794e-25
1.9433333333e+02	2.9920291507e-25
1.9466666667e+02	3.0204526034e-25
1.9500000000e+02	2.9946810892e-25
1.9533333333e+02	3.2149019203e-25
1.9566666667e+02	3.0111520199e-25
1.9600000000e+02	2.9962762550e-25
1.9633333333e+02	2.8835265624e-25
1.9666666667e+02	2.9502200144e-25
1.9700000000e+02	3.0155286227e-25
1.9733333333e+02	2.9512024333e-25
1.9766666667e+02	3.0362906267e-25
1.9800000000e+02	2.9281257222e-25
1.9833333333e+02	3.0773352214e-25
1.9866666667e+02	3.1650347919e-25
1.9900000000e+02	3.0003602231e-25
1.9933333333e+02	2.9888400981e-25
1.9966666667e+02	3.1270566104e-25
2.0000000000e+02	3.0211024418e-25
2.0033333333e+02	3.0300508369e-25
2.0066666667e+02	3.0205021029e-25
2.0100000000e+02	2.9951672723e-25
2.0133333333e+02	2.9697940781e-25
2.0166666667e+02	3.0284622426e-25
2.0200000000e+02	3.0958297088e-25
2.0233333333e+02	2.9870003564e-25
2.0266666667e+02	3.0621958066e-25
2.0300000000e+02	3.0312846909e-25
2.0333333333e+02	2.9910066373e-25
2.0366666667e+02	2.9201317282e-25
2.0400000000e+02	3.1211973050e-25
2.0433333333e+02	2.9948555897e-25
2.0466666667e+02	3.0932590218e-25
2.0500000000e+02	3.1448647915e-25
2.0533333333e+02	3.0750348609e-25
2.0566666667e+02	3.0302508988e-25
2.0600000000e+02	3.0859194393e-25
2.0633333333e+02	3.0483255133e-25
2.0666666667e+02	2.9645406569e-25
2.0700000000e+02	3.0429428857e-25
2.0733333333e+02	3.1017715260e-25
2.0766666667e+02	2.9418044722e-25
2.0800000000e+02	2.9472163908e-25
2.0833333333e+02	3.0327823890e-25
2.0866666667e+02	3.0547813032e-25
2.0900000000e+02	2.9768272897e-25
2.0933333333e+02	3.0284551498e-25
2.0966666667e+02	3.0421577121e-25
2.1000000000e+02	2.9972270784e-25
2.1033333333e+02	2.9742555844e-25
2.1066666667e+02	3.0731265039e-25
2.1100000000e+02	3.0240708459e-25
2.1133333333e+02	3.0169018649e-25
2.1166666667e+02	3.0226876289e-25
2.1200000000e+02	3.0888159076e-25
2.1233333333e+02	3.0492295766e-25
2.1266666667e+02	3.1256443197e-25
2.1300000000e+02	2.9893887324e-25
2.1333333333e+02	2.9938101147e-25
2.1366666667e+02	2.9646878369e-25
2.1400000000e+02	3.0022300815e-25
2.1433333333e+02	3.0220114641e-25
2.1466666667e+02	3.0068242184e-25
2.1500000000e+02	3.0635027820e-25
2.1533333333e+02	3.0426099079e-25
2.1566666667e+02	2.9239907408e-25
2.1600000000e+02	2.9806225231e-25
2.1633333333e+02	3.1545442884e-25
2.1666666667e+02	3.0052274478e-25
2.1700000000e+02	3.1412450723e-25
2.1733333333e+02	3.1335836357e-25
2.1766666667e+02	3.1140185235e-25
2.1800000000e+02	3.0947978962e-25
2.1833333333e+02	3.1026184064e-25
2.1866666667e+02	3.0198614577e-25
2.1900000000e+02	2.9597554671e-25
2.1933333333e+02	3.0637398117e-25
2.1966666667e+02	3.0705738457e-25
2.2000000000e+02	2.9871661105e-25
2.2033333333e+02	2.9344089522e-25
2.2066666667e+02	2.9228350394e-25
2.2100000000e+02	2.8755272574e-25
2.2133333333e+02	2.8929131692e-25
2.2166666667e+02	2.9379408438e-25
2.2200000000e+02	3.1340404118e-25
2.2233333333e+02	3.1952429793e-25
2.2266666667e+02	3.2875947927e-25
2.2300000000e+02	3.4733121643e-25
2.2333333333e+02	3.2803885966e-25
2.2366666667e+02	3.0657121795e-25
2.2400000000e+02	3.1418232998e-25
2.2433333333e+02	3.1026164716e-25
2.2466666667e+02	3.0374835159e-25
2.2500000000e+02	2.9988468713e-25
2.2533333333e+02	3.0237861660e-25
2.2566666667e+02	2.9821258426e-25
2.2600000000e+02	3.0794505842e-25
2.2633333333e+02	3.1408820955e-25
2.2666666667e+02	3.0600786060e-25
2.2700000000e+02	3.1197758399e-25
2.2733333333e+02	2.9651632067e-25
2.2766666667e+02	2.9715702716e-25
2.2800000000e+02	3.0276699390e-25
2.2833333333e+02	2.8884664168e-25
2.2866666667e+02	2.9672380859e-25
2.2900000000e+02	3.0305369854e-25
2.2933333333e+02	2.9553285980e-25
2.2966666667e+02	2.9391347593e-25
2.3000000000e+02	2.9688458081e-25
2.3033333333e+02	2.9616004344e-25
2.3066666667e+02	2.9401765983e-25
2.3100000000e+02	3.0162407020e-25
2.3133333333e+02	3.1907505286e-25
2.3166666667e+02	3.0638650196e-25
2.3200000000e+02	3.1512899034e-25
2.3233333333e+02	2.9959825450e-25
2.3266666667e+02	3.0519619662e-25
2.3300000000e+02	3.0944150152e-25
2.3333333333e+02	3.1053311938e-25
2.3366666667e+02	3.0419112013e-25
2.3400000000e+02	3.1016479832e-25
2.3433333333e+02	2.9867320721e-25
2.3466666667e+02	3.0573250127e-25
2.3500000000e+02	3.0481307245e-25
2.3533333333e+02	2.9983950933e-25
2.3566666667e+02	3.0190817523e-25
2.3600000000e+02	2.9932563440e-25
2.3633333333e+02	3.0039052281e-25
2.3666666667e+02	2.8989825273e-25
2.3700000000e+02	3.0452229382e-25
2.3733333333e+02	3.0499535513e-25
2.3766666667e+02	3.1033171420e-25
2.3800000000e+02	3.0896556714e-25
2.3833333333e+02	3.0940666447e-25
2.3866666667e+02	2.9381668161e-25
2.3900000000e+02	3.0603200044e-25
2.3933333333e+02	3.0961750600e-25
2.3966666667e+02	2.9581571652e-25
2.4000000000e+02	3.1078923514e-25
2.4033333333e+02	3.1419314082e-25
2.4066666667e+02	3.2578439732e-25
2.4100000000e+02	3.0561649634e-25
2.4133333333e+02	2.9971453138e-25
2.4166666667e+02	2.9888645743e-25
2.4200000000e+02	2.9709067349e-25
2.4233333333e+02	3.0375756893e-25
2.4266666667e+02	3.1049789049e-25
2.4300000000e+02	3.0563719865e-25
2.4333333333e+02	2.9754122975e-25
2.4366666667e+02	3.0620022332e-25
2.4400000000e+02	3.1024824396e-25
2.4433333333e+02	3.0780982408e-25
2.4466666667e+02	3.1161556131e-25
2.4500000000e+02	3.0437275918e-25
2.4533333333e+02	3.0434768235e-25
2.4566666667e+02	2.9577316585e-25
2.4600000000e+02	2.9690087902e-25
2.4633333333e+02	3.1235219083e-25
2.4666666667e+02	2.9937648117e-25
2.4700000000e+02	3.0836411048e-25
2.4733333333e+02	3.0405292188e-25
2.4766666667e+02	3.0771017565e-25
2.4800000000e+02	3.1847140619e-25
2.4833333333e+02	3.1943470456e-25
2.4866666667e+02	3.0818522694e-25
2.4900000000e+02	3.0761682299e-25
2.4933333333e+02	3.1012287899e-25
2.4966666667e+02	3.0624519917e-25
2.5000000000e+02	3.0341460088e-25
2.5033333333e+02	3.0667767871e-25
2.5066666667e+02	3.0652592908e-25
2.5100000000e+02	3.0196556207e-25
2.5133333333e+02	3.1929332078e-25
2.5166666667e+02	3.0618897100e-25
2.5200000000e+02	3.1389413499e-25
2.5233333333e+02	2.9920043924e-25
2.5266666667e+02	3.1038783519e-25
2.5300000000e+02	2.9986956358e-25
2.5333333333e+02	3.0245493106e-25
2.5366666667e+02	2.8909723569e-25
2.5400000000e+02	3.0700027152e-25
2.5433333333e+02	2.9359105570e-25
2.5466666667e+02	3.0264460820e-25
2.5500000000e+02	3.0610205431e-25
2.5533333333e+02	2.9941713186e-25
2.5566666667e+02	3.0906887806e-25
2.5600000000e+02	3.0423006522e-25
2.5633333333e+02	2.9723015603e-25
2.5666666667e+02	3.2303446424e-25
2.5700000000e+02	3.2008164207e-25
2.5733333333e+02	2.9910273901e-25
2.5766666667e+02	3.0864105554e-25
2.5800000000e+02	3.1085691856e-25
2.5833333333e+02	3.0665871519e-25
2.5866666667e+02	3.0736787288e-25
2.5900000000e+02	3.1585528690e-25
2.5933333333e+02	3.1667304032e-25
2.5966666667e+02	3.3166982738e-25
2.6000000000e+02	3.2132964564e-25
2.6033333333e+02	3.0901360851e-25
2.6066666667e+02	3.1312400730e-25
2.6100000000e+02	3.0760393108e-25
2.6133333333e+02	3.0728728442e-25
2.6166666667e+02	3.2076203307e-25
2.6200000000e+02	3.1860117976e-25
2.6233333333e+02	3.2058839605e-25
2.6266666667e+02	3.0292265252e-25
2.6300000000e+02	3.1592108512e-25
2.6333333333e+02	3.1840656978e-25
2.6366666667e+02	3.1860547933e-25
2.6400000000e+02	3.1105485438e-25
2.6433333333e+02	3.1862213754e-25
2.6466666667e+02	3.2283446366e-25
2.6500000000e+02	3.1141082913e-25
2.6533333333e+02	3.0087798964e-25
2.6566666667e+02	3.0559706092e-25
2.6600000000e+02	3.1864740696e-25
2.6633333333e+02	3.1384462625e-25
2.6666666667e+02	3.1295227316e-25
2.6700000000e+02	3.1348386421e-25
2.6733333333e+02	3.0532855558e-25
2.6766666667e+02	2.9407826514e-25
2.6800000000e+02	3.0625246223e-25
2.6833333333e+02	3.0549488632e-25
2.6866666667e+02	3.1550528844e-25
2.6900000000e+02	3.1316170242e-25
2.6933333333e+02	4.0151162675e-25
2.6966666667e+02	5.5351038645e-25
2.7000000000e+02	4.2091816996e-25
2.7033333333e+02	3.0710610223e-25
2.7066666667e+02	3.1955587690e-25
2.7100000000e+02	3.1724838138e-25
2.7133333333e+02	3.1942933984e-25
2.7166666667e+02	3.1179934358e-25
2.7200000000e+02	3.2136179575e-25
2.7233333333e+02	3.2026245823e-25
2.7266666667e+02	3.1546581200e-25
2.7300000000e+02	3.1661569712e-25
2.7333333333e+02	3.2027954309e-25
2.7366666667e+02	3.1562906454e-25
2.7400000000e+02	3.2024477858e-25
2.7433333333e+02	3.2478513511e-25
2.7466666667e+02	3.1255078864e-25
2.7500000000e+02	3.4102000780e-25
2.7533333333e+02	3.2849108109e-25
2.7566666667e+02	3.3001894960e-25
2.7600000000e+02	3.3801127181e-25
2.7633333333e+02	4.7331271707e-25
2.7666666667e+02	7.6735207661e-25
2.7700000000e+02	6.8318383552e-25
2.7733333333e+02	3.9689448136e-25
2.7766666667e+02	3.4871236844e-25
2.7800000000e+02	3.1746647551e-25
2.7833333333e+02	3.1917109458e-25
2.7866666667e+02	3.3603702153e-25
2.7900000000e+02	3.3111144027e-25
2.7933333333e+02	3.3202010227e-25
2.7966666667e+02	3.3102825825e-25
2.8000000000e+02	3.2566836183e-25
2.8033333333e+02	3.4838219166e-25
2.8066666667e+02	3.5381200173e-25
2.8100000000e+02	3.6360724937e-25
2.8133333333e+02	3.7235264987e-25
2.8166666667e+02	3.3637051212e-25
2.8200000000e+02	3.1688940224e-25
2.8233333333e+02	3.4160159781e-25
2.8266666667e+02	3.2122362003e-25
2.8300000000e+02	3.0045764723e-25
2.8333333333e+02	3.0331569992e-25
2.8366666667e+02	3.2130058009e-25
2.8400000000e+02	3.3169418285e-25
2.8433333333e+02	3.0826376777e-25
2.8466666667e+02	3.3295662322e-25
2.8500000000e+02	3.3084061542e-25
2.8533333333e+02	3.2526039870e-25
2.8566666667e+02	3.3157105970e-25
2.8600000000e+02	3.1790828438e-25
2.8633333333e+02	3.2405427570e-25
2.8666666667e+02	3.2210253835e-25
2.8700000000e+02	3.3731235163e-25
2.8733333333e+02	3.2040145187e-25
2.8766666667e+02	3.1004694176e-25
2.8800000000e+02	3.0383989291e-25
2.8833333333e+02	3.1438909796e-25
2.8866666667e+02	3.1905290214e-25
2.8900000000e+02	3.1944339230e-25
2.8933333333e+02	3.1875768422e-25
2.8966666667e+02	3.0492575396e-25
2.9000000000e+02	3.1541443513e-25
2.9033333333e+02	3.2063381725e-25
2.9066666667e+02	3.2573256531e-25
2.9100000000e+02	3.1677600658e-25
2.9133333333e+02	3.2043234991e-25
2.9166666667e+02	3.1854346612e-25
2.9200000000e+02	3.1132393050e-25
2.9233333333e+02	3.1372894006e-25
2.9266666667e+02	3.0837031518e-25
2.9300000000e+02	3.0235582337e-25
2.9333333333e+02	3.0192594489e-25
2.9366666667e+02	3.2201218504e-25
2.9400000000e+02	3.1874495564e-25
2.9433333333e+02	3.0350632606e-25
2.9466666667e+02	3.0351715177e-25
2.9500000000e+02	3.1348460610e-25
2.9533333333e+02	3.1715188913e-25
2.9566666667e+02	3.2643145544e-25
2.9600000000e+02	3.4924289461e-25
2.9633333333e+02	3.2012679299e-25
2.9666666667e+02	2.9075680990e-25
2.9700000000e+02	3.0902631825e-25
2.9733333333e+02	3.2578960280e-25
2.9766666667e+02	3.2257575219e-25
2.9800000000e+02	3.2336241084e-25
2.9833333333e+02	3.2877013031e-25
2.9866666667e+02	3.1945806918e-25
2.9900000000e+02	3.6168258861e-25
3.0033333333e+02	7.0575194116e-25
3.0066666667e+02	3.4830725106e-25
3.0100000000e+02	3.3247675711e-25
3.0133333333e+02	3.2999843132e-25
3.0166666667e+02	6.4696031967e-25
3.0233333333e+02	2.3466909190e-24
3.0266666667e+02	5.2970414080e-25
3.0300000000e+02	2.1007529870e-24
3.0366666667e+02	1.3549482326e-24
3.0400000000e+02	3.1810258296e-25
3.0433333333e+02	3.0720476670e-25
3.0466666667e+02	3.1251834209e-25
3.0500000000e+02	3.0957983245e-25
3.0533333333e+02	3.1604762569e-25
3.0566666667e+02	3.2354336467e-25
3.0600000000e+02	3.3014137870e-25
3.0633333333e+02	3.3011300599e-25
3.0666666667e+02	3.1142827944e-25
3.0700000000e+02	3.1587969227e-25
3.0733333333e+02	3.2131921585e-25
3.0766666667e+02	3.2615089776e-25
3.0800000000e+02	3.2663541594e-25
3.0833333333e+02	3.1674783778e-25
3.0866666667e+02	3.0810612005e-25
3.0900000000e+02	3.0884778748e-25
3.0933333333e+02	3.1356179876e-25
3.0966666667e+02	3.0431985873e-25
3.1000000000e+02	3.1063255033e-25
3.1033333333e+02	3.1892802723e-25
3.1066666667e+02	3.2493315465e-25
3.1100000000e+02	3.2678353037e-25
3.1133333333e+02	3.1174387175e-25
3.1166666667e+02	3.0978047944e-25
3.1200000000e+02	3.2891080633e-25
3.1233333333e+02	3.1544196322e-25
3.1266666667e+02	3.1193620172e-25
3.1300000000e+02	3.1400548292e-25
3.1333333333e+02	3.2693122649e-25
3.1366666667e+02	3.2756790412e-25
3.1400000000e+02	3.2366593596e-25
3.1433333333e+02	3.2478867566e-25
3.1466666667e+02	3.2805465477e-25
3.1500000000e+02	3.2530655955e-25
3.1533333333e+02	3.3012325043e-25
3.1566666667e+02	3.2622923202e-25
3.1600000000e+02	3.4107080211e-25
3.1633333333e+02	3.3368288356e-25
3.1666666667e+02	3.2364914586e-25
3.1700000000e+02	3.0847516877e-25
3.1733333333e+02	3.1752187711e-25
3.1766666667e+02	3.3206846220e-25
3.1800000000e+02	3.2527244881e-25
3.1833333333e+02	3.3178877118e-25
3.1866666667e+02	3.1800318219e-25
3.1900000000e+02	3.0755411498e-25
3.1933333333e+02	3.1660197924e-25
3.1966666667e+02	3.1919658231e-25
3.2000000000e+02	3.4210249387e-25
3.2033333333e+02	3.3335040867e-25
3.2066666667e+02	3.2680923704e-25
3.2100000000e+02	3.3552820285e-25
3.2133333333e+02	3.3885109727e-25
3.2166666667e+02	3.2574015925e-25
3.2200000000e+02	3.4110757141e-25
3.2233333333e+02	3.3200854896e-25
3.2266666667e+02	3.2434945258e-25
3.2300000000e+02	3.3525268790e-25
3.2333333333e+02	3.4071360964e-25
3.2366666667e+02	3.2651144437e-25
3.2400000000e+02	3.2384751103e-25
3.2433333333e+02	3.4039114666e-25
3.2466666667e+02	3.4165271763e-25
3.2500000000e+02	3.4707395468e-25
3.2533333333e+02	3.3541937119e-25
3.2566666667e+02	3.3024775861e-25
3.2600000000e+02	3.3687740959e-25
3.2633333333e+02	3.3260546385e-25
3.2666666667e+02	3.2832240997e-25
3.2700000000e+02	3.4251551249e-25
3.2733333333e+02	3.2826715266e-25
3.2766666667e+02	3.2303047146e-25
3.2800000000e+02	3.4464432801e-25
3.2833333333e+02	3.3538698295e-25
3.2866666667e+02	3.3464793469e-25
3.2900000000e+02	3.3612418017e-25
3.2933333333e+02	3.2834015981e-25
3.2966666667e+02	3.3453112534e-25
3.3000000000e+02	3.2729874812e-25
3.3033333333e+02	3.2499343366e-25
3.3066666667e+02	3.3274750111e-25
3.3100000000e+02	3.2285235114e-25
3.3133333333e+02	3.4639705802e-25
3.3166666667e+02	3.3601719618e-25
3.3200000000e+02	3.3772776186e-25
3.3233333333e+02	3.3094401139e-25
3.3266666667e+02	3.4803201783e-25
3.3300000000e+02	3.4161685840e-25
3.3333333333e+02	3.3500082281e-25
3.3366666667e+02	3.4331810610e-25
3.3400000000e+02	3.3989184809e-25
3.3433333333e+02	3.2298070066e-25
3.3466666667e+02	3.2923912539e-25
3.3500000000e+02	3.2884048332e-25
3.3533333333e+02	3.3451204366e-25
3.3566666667e+02	3.2449233388e-25
3.3600000000e+02	3.2756558334e-25
3.3633333333e+02	3.2268641180e-25
3.3666666667e+02	3.2538259652e-25
3.3700000000e+02	3.3783295177e-25
3.3733333333e+02	3.3110848042e-25
3.3766666667e+02	3.2216047347e-25
3.3800000000e+02	3.3300754195e-25
3.3833333333e+02	3.2963754561e-25
3.3866666667e+02	3.1495906798e-25
3.3900000000e+02	3.2898728562e-25
3.3933333333e+02	3.2940578501e-25
3.3966666667e+02	3.1756572545e-25
3.4000000000e+02	3.2457701078e-25
3.4033333333e+02	3.2581616705e-25
3.4066666667e+02	3.2737290103e-25
3.4100000000e+02	3.3193499602e-25
3.4133333333e+02	3.4285083146e-25
3.4166666667e+02	3.2803479369e-25
3.4200000000e+02	3.2483948310e-25
3.4233333333e+02	3.2083618835e-25
3.4266666667e+02	3.3061133242e-25
3.4300000000e+02	3.4314994763e-25
3.4333333333e+02	3.4052200426e-25
3.4366666667e+02	3.3717967901e-25
3.4400000000e+02	3.3603595047e-25
3.4433333333e+02	3.4670071059e-25
3.4466666667e+02	3.3093720107e-25
3.4500000000e+02	3.2428211879e-25
3.4533333333e+02	3.2093793477e-25
3.4566666667e+02	3.1737450477e-25
3.4600000000e+02	3.2175072702e-25
3.4633333333e+02	3.3307224180e-25
3.4666666667e+02	3.2814334046e-25
3.4700000000e+02	3.3358606263e-25
3.4733333333e+02	3.2496399182e-25
3.4766666667e+02	3.3779160480e-25
3.4800000000e+02	3.3656180902e-25
3.4833333333e+02	3.2651769515e-25
3.4866666667e+02	3.1952120006e-25
3.4900000000e+02	3.2922960998e-25
3.4933333333e+02	3.2783396723e-25
3.4966666667e+02	3.2867908088e-25
3.5000000000e+02	3.3230696655e-25
3.5033333333e+02	3.3930601698e-25
3.5066666667e+02	3.3806391999e-25
3.5100000000e+02	3.4624418118e-25
3.5133333333e+02	3.3692397734e-25
3.5166666667e+02	3.2574763964e-25
3.5200000000e+02	3.2450670144e-25
3.5233333333e+02	3.2507857897e-25
3.5266666667e+02	3.3080202696e-25
3.5300000000e+02	3.3956808633e-25
3.5333333333e+02	3.3328603508e-25
3.5366666667e+02	3.2541090346e-25
3.5400000000e+02	3.5095379229e-25
3.5433333333e+02	3.3564951982e-25
3.5466666667e+02	3.1765867196e-25
3.5500000000e+02	3.1504085361e-25
3.5533333333e+02	3.2090786252e-25
3.5566666667e+02	3.3241058727e-25
3.5600000000e+02	3.3460302987e-25
3.5633333333e+02	3.2952045582e-25
3.5666666667e+02	3.4275569460e-25
3.5700000000e+02	3.3991620824e-25
3.5733333333e+02	3.2292040417e-25
3.5766666667e+02	3.2595419726e-25
3.5800000000e+02	3.3603564731e-25
3.5833333333e+02	3.4435656130e-25
3.5866666667e+02	3.5172142775e-25
3.5900000000e+02	3.2929903895e-25
3.5933333333e+02	3.4439413724e-25
3.5966666667e+02	3.4229978413e-25
3.6000000000e+02	3.4703116883e-25
3.6033333333e+02	3.3308876242e-25
3.6066666667e+02	3.2045973298e-25
3.6100000000e+02	3.2876930898e-25
3.6133333333e+02	3.4163064302e-25
3.6166666667e+02	3.4771118551e-25
3.6200000000e+02	3.3577900814e-25
3.6233333333e+02	3.4602615860e-25
3.6266666667e+02	3.3041910065e-25
3.6300000000e+02	3.3282228246e-25
3.6333333333e+02	3.3136295129e-25
3.6366666667e+02	3.2130121904e-25
3.6400000000e+02	3.3938278981e-25
3.6433333333e+02	3.3960890218e-25
3.6466666667e+02	3.3866973652e-25
3.6500000000e+02	3.5444746237e-25
3.6533333333e+02	3.3066073962e-25
3.6566666667e+02	3.3963541534e-25
3.6600000000e+02	3.3449627763e-25
3.6633333333e+02	3.3602572490e-25
3.6666666667e+02	3.2411585615e-25
3.6700000000e+02	3.4256543800e-25
3.6733333333e+02	3.5040244380e-25
3.6766666667e+02	3.3742697244e-25
3.6800000000e+02	3.4390920607e-25
3.6833333333e+02	3.3665273171e-25
3.6866666667e+02	3.4075893379e-25
3.6900000000e+02	3.3751588981e-25
3.6933333333e+02	3.3384485774e-25
3.6966666667e+02	3.3464514060e-25
3.7000000000e+02	3.4191355681e-25
3.7033333333e+02	3.4228947661e-25
3.7066666667e+02	3.4032279336e-25
3.7100000000e+02	3.5051756956e-25
3.7133333333e+02	3.2773958902e-25
3.7166666667e+02	3.3362008848e-25
3.7200000000e+02	3.4720620214e-25
3.7233333333e+02	3.2934521690e-25
3.7266666667e+02	3.5003689345e-25
3.7300000000e+02	3.5346142019e-25
3.7333333333e+02	3.5725699218e-25
3.7366666667e+02	3.4634718540e-25
3.7400000000e+02	3.4986466245e-25
3.7433333333e+02	3.3790542889e-25
3.7466666667e+02	3.3652882060e-25
3.7500000000e+02	3.5924504154e-25
3.7533333333e+02	3.5679233114e-25
3.7566666667e+02	3.3540283620e-25
3.7600000000e+02	3.4327243330e-25
3.7633333333e+02	3.4135625842e-25
3.7666666667e+02	3.3344915741e-25
3.7700000000e+02	3.2896323682e-25
3.7733333333e+02	3.3888552430e-25
3.7766666667e+02	3.4416504060e-25
3.7800000000e+02	3.3405797105e-25
3.7833333333e+02	3.1809183185e-25
3.7866666667e+02	3.4432449905e-25
3.7900000000e+02	3.4411181154e-25
3.7933333333e+02	3.4747178568e-25
3.7966666667e+02	3.4137859322e-25
3.8000000000e+02	3.3898810103e-25
3.8033333333e+02	3.4610688009e-25
3.8066666667e+02	3.4461073761e-25
3.8100000000e+02	3.3434350243e-25
3.8133333333e+02	3.5233233583e-25
3.8166666667e+02	3.3777062664e-25
3.8200000000e+02	3.4264437098e-25
3.8233333333e+02	3.3258847982e-25
3.8266666667e+02	3.4254025933e-25
3.8300000000e+02	3.4376324378e-25
3.8333333333e+02	3.3570156373e-25
3.8366666667e+02	3.4074752488e-25
3.8400000000e+02	3.4478113050e-25
3.8433333333e+02	3.4796082918e-25
3.8466666667e+02	3.4985397170e-25
3.8500000000e+02	3.2868406777e-25
3.8533333333e+02	3.3359459333e-25
3.8566666667e+02	3.4819799012e-25
3.8600000000e+02	3.5924456800e-25
3.8633333333e+02	3.5038256732e-25
3.8666666667e+02	3.3530345891e-25
3.8700000000e+02	3.3533580073e-25
3.8733333333e+02	3.3991045275e-25
3.8766666667e+02	3.5745872004e-25
3.8800000000e+02	3.5116743653e-25
3.8833333333e+02	3.5416415080e-25
3.8866666667e+02	3.6355229541e-25
3.8900000000e+02	3.5325747841e-25
3.8933333333e+02	3.4827620973e-25
3.8966666667e+02	3.5394856428e-25
3.9000000000e+02	3.4439292770e-25
3.9033333333e+02	3.5209644734e-25
3.9066666667e+02	3.4839869875e-25
3.9100000000e+02	3.3029009011e-25
3.9133333333e+02	3.3614408174e-25
3.9166666667e+02	3.4615725614e-25
3.9200000000e+02	3.5898599511e-25
3.9233333333e+02	3.3410699923e-25
3.9266666667e+02	3.5883247346e-25
3.9300000000e+02	3.4260224466e-25
3.9333333333e+02	3.6010080336e-25
3.9366666667e+02	3.4934292242e-25
3.9400000000e+02	3.3863290081e-25
3.9433333333e+02	3.4444051168e-25
3.9466666667e+02	3.5255371442e-25
3.9500000000e+02	3.5302271100e-25
3.9533333333e+02	3.4644038459e-25
3.9566666667e+02	3.5247961687e-25
3.9600000000e+02	3.4312571056e-25
3.9633333333e+02	3.5705778937e-25
3.9666666667e+02	3.4478861818e-25
3.9700000000e+02	3.4658345430e-25
3.9733333333e+02	3.4060006866e-25
3.9766666667e+02	3.2604803469e-25
3.9800000000e+02	3.2453645862e-25
3.9833333333e+02	3.3696892059e-25
3.9866666667e+02	3.4255912339e-25
3.9900000000e+02	3.6188830725e-25
3.9933333333e+02	3.5741710708e-25
3.9966666667e+02	3.4735400000e-25
4.0000000000e+02	3.5148383541e-25
4.0033333333e+02	3.6212866097e-25
4.0066666667e+02	3.5380217666e-25
4.0100000000e+02	3.6118023281e-25
4.0133333333e+02	3.5957941553e-25
4.0166666667e+02	3.6845094376e-25
4.0200000000e+02	3.5306250043e-25
4.0233333333e+02	3.6513231749e-25
4.0266666667e+02	3.4400165504e-25
4.0300000000e+02	3.4986709253e-25
4.0333333333e+02	3.4864309639e-25
4.0366666667e+02	3.4766694079e-25
4.0400000000e+02	3.5199466628e-25
4.0433333333e+02	3.5483629788e-25
4.0466666667e+02	3.5471955156e-25
4.0500000000e+02	3.4848820048e-25
4.0533333333e+02	3.6547797645e-25
4.0566666667e+02	3.6289473869e-25
4.0600000000e+02	3.5605768272e-25
4.0633333333e+02	3.6793826187e-25
4.0666666667e+02	3.5723952154e-25
4.0700000000e+02	3.6390477718e-25
4.0733333333e+02	3.6729593520e-25
4.0766666667e+02	3.6525309585e-25
4.0800000000e+02	3.5462447278e-25
4.0833333333e+02	3.6490218014e-25
4.0866666667e+02	3.7830373292e-25
4.0900000000e+02	3.8205769006e-25
4.0933333333e+02	3.9192858201e-25
4.0966666667e+02	3.9347135111e-25
4.1000000000e+02	3.8402859014e-25
4.1033333333e+02	3.8452324518e-25
4.1066666667e+02	3.7381151804e-25
4.1100000000e+02	3.7178880409e-25
4.1133333333e+02	3.6968598417e-25
4.1166666667e+02	3.6780826434e-25
4.1200000000e+02	3.7631892373e-25
4.1233333333e+02	3.7202908652e-25
4.1266666667e+02	3.7769724013e-25
4.1300000000e+02	3.6948750226e-25
4.1333333333e+02	3.6812269589e-25
4.1366666667e+02	3.5704470790e-25
4.1400000000e+02	3.7757099759e-25
4.1433333333e+02	3.5877482450e-25
4.1466666667e+02	3.6863412861e-25
4.1500000000e+02	3.8577547429e-25
4.1533333333e+02	3.6138344711e-25
4.1566666667e+02	3.5503754770e-25
4.1600000000e+02	3.5688037704e-25
4.1633333333e+02	3.5806801353e-25
4.1666666667e+02	3.7712125582e-25
4.1700000000e+02	3.7063836493e-25
4.1733333333e+02	3.5350695228e-25
4.1766666667e+02	3.5353212447e-25
4.1800000000e+02	3.6907257652e-25
4.1833333333e+02	3.6220365800e-25
4.1866666667e+02	3.6454685696e-25
4.1900000000e+02	3.6270800394e-25
4.1933333333e+02	3.5406310601e-25
4.1966666667e+02	3.4941897465e-25
4.2000000000e+02	3.8900309624e-25
4.2033333333e+02	4.0172616759e-25
4.2066666667e+02	3.6634560880e-25
4.2100000000e+02	3.5929451148e-25
4.2133333333e+02	3.5001813514e-25
4.2166666667e+02	3.7515473230e-25
4.2200000000e+02	3.8438143074e-25
4.2233333333e+02	3.7247410720e-25
4.2266666667e+02	3.6120775153e-25
4.2300000000e+02	3.5850444296e-25
4.2333333333e+02	3.6629537124e-25
4.2366666667e+02	3.6477625247e-25
4.2400000000e+02	3.7613391027e-25
4.2433333333e+02	3.7756477789e-25
4.2466666667e+02	3.6382039240e-25
4.2500000000e+02	3.6888633665e-25
4.2533333333e+02	3.7582720166e-25
4.2566666667e+02	3.9070694456e-25
4.2600000000e+02	3.7881625535e-25
4.2633333333e+02	3.5812687929e-25
4.2666666667e+02	3.4460391628e-25
4.2700000000e+02	3.4518962754e-25
4.2733333333e+02	3.7012118208e-25
4.2766666667e+02	3.8393094392e-25
4.2800000000e+02	3.7144668451e-25
4.2833333333e+02	3.6333820039e-25
4.2866666667e+02	3.7377126576e-25
4.2900000000e+02	3.7286153735e-25
4.2933333333e+02	3.7097543473e-25
4.2966666667e+02	3.6645063185e-25
4.3000000000e+02	3.5736604245e-25
4.3033333333e+02	3.6195473855e-25
4.3066666667e+02	3.5650357189e-25
4.3100000000e+02	3.5782420577e-25
4.3133333333e+02	3.5745155628e-25
4.3166666667e+02	3.5440532229e-25
4.3200000000e+02	3.7433113696e-25
4.3233333333e+02	3.6706502593e-25
4.3266666667e+02	3.5801833133e-25
4.3300000000e+02	3.6221125267e-25
4.3333333333e+02	3.5497666089e-25
4.3366666667e+02	3.4293640666e-25
4.3400000000e+02	3.6797722479e-25
4.3433333333e+02	3.7551908413e-25
4.3466666667e+02	3.6046513521e-25
4.3500000000e+02	3.7035300402e-25
4.3533333333e+02	3.6994575335e-25
4.3566666667e+02	3.5069764386e-25
4.3600000000e+02	3.6203927483e-25
4.3633333333e+02	3.7111958694e-25
4.3666666667e+02	3.7018662997e-25
4.3700000000e+02	3.6407739692e-25
4.3733333333e+02	3.5772040985e-25
4.3766666667e+02	3.4906590878e-25
4.3800000000e+02	3.7146941106e-25
4.3833333333e+02	3.7210478167e-25
4.3866666667e+02	3.6827830030e-25
4.3900000000e+02	3.7749809302e-25
4.3933333333e+02	3.6956914812e-25
4.3966666667e+02	3.8351004362e-25
4.4000000000e+02	3.7386166698e-25
4.4033333333e+02	3.6391247506e-25
4.4066666667e+02	3.7008535251e-25
4.4100000000e+02	3.6634532859e-25
4.4133333333e+02	3.5523380908e-25
4.4166666667e+02	3.5689379741e-25
4.4200000000e+02	3.4760054624e-25
4.4233333333e+02	3.6063105957e-25
4.4266666667e+02	3.7094399395e-25
4.4300000000e+02	3.6590093059e-25
4.4333333333e+02	3.6234695604e-25
4.4366666667e+02	3.8057249917e-25
4.4400000000e+02	3.6812452044e-25
4.4433333333e+02	3.6836883625e-25
4.4466666667e+02	3.6423003851e-25
4.4500000000e+02	3.5835097394e-25
4.4533333333e+02	3.7707937488e-25
4.4566666667e+02	3.5292131209e-25
4.4600000000e+02	3.7488644310e-25
4.4633333333e+02	3.6030089999e-25
4.4666666667e+02	3.6372874396e-25
4.4700000000e+02	3.7262024101e-25
4.4733333333e+02	3.7530244036e-25
4.4766666667e+02	3.7547786758e-25
4.4800000000e+02	3.5933806984e-25
4.4833333333e+02	3.7331653962e-25
4.4866666667e+02	3.7296370086e-25
4.4900000000e+02	3.6968453338e-25
4.4933333333e+02	3.6777947502e-25
4.4966666667e+02	3.8030616233e-25
4.5000000000e+02	3.9938233730e-25
4.5033333333e+02	3.8822474338e-25
4.5066666667e+02	3.7441967552e-25
4.5100000000e+02	3.5285995783e-25
4.5133333333e+02	3.6477429573e-25
4.5166666667e+02	3.7240224447e-25
4.5200000000e+02	3.7610987452e-25
4.5233333333e+02	3.8269117452e-25
4.5266666667e+02	3.8132549181e-25
4.5300000000e+02	3.8454448333e-25
4.5333333333e+02	3.6589150093e-25
4.5366666667e+02	3.7000307889e-25
4.5400000000e+02	3.9628776498e-25
4.5433333333e+02	3.9670209981e-25
4.5466666667e+02	3.7702590238e-25
4.5500000000e+02	3.7095620236e-25
4.5533333333e+02	3.7215848947e-25
4.5566666667e+02	3.7102815151e-25
4.5600000000e+02	3.7717116113e-25
4.5633333333e+02	3.7825417529e-25
4.5666666667e+02	3.8733973441e-25
4.5700000000e+02	3.7888042842e-25
4.5733333333e+02	3.7502486721e-25
4.5766666667e+02	3.7376461428e-25
4.5800000000e+02	3.8800233219e-25
4.5833333333e+02	3.7771448008e-25
4.5866666667e+02	3.7244968310e-25
4.5900000000e+02	3.6537000241e-25
4.5933333333e+02	3.8197788123e-25
4.5966666667e+02	3.6714940811e-25
4.6000000000e+02	3.7576251606e-25
4.6033333333e+02	3.6628607161e-25
4.6066666667e+02	3.7313789845e-25
4.6100000000e+02	3.6949813694e-25
4.6133333333e+02	3.6687772960e-25
4.6166666667e+02	3.9615542118e-25
4.6200000000e+02	3.8302223971e-25
4.6233333333e+02	3.9202020962e-25
4.6266666667e+02	3.7498745695e-25
4.6300000000e+02	3.8015701309e-25
4.6333333333e+02	3.9419058793e-25
4.6366666667e+02	3.7543513491e-25
4.6400000000e+02	3.6865926186e-25
4.6433333333e+02	3.8283166725e-25
4.6466666667e+02	3.8043995463e-25
4.6500000000e+02	3.9073216309e-25
4.6533333333e+02	3.8344847632e-25
4.6566666667e+02	3.8194228986e-25
4.6600000000e+02	3.7215125017e-25
4.6633333333e+02	3.7553542256e-25
4.6666666667e+02	3.7417465997e-25
4.6700000000e+02	3.7825896213e-25
4.6733333333e+02	3.8524525286e-25
4.6766666667e+02	3.8002721084e-25
4.6800000000e+02	3.8477499125e-25
4.6833333333e+02	3.7936274495e-25
4.6866666667e+02	3.7063507360e-25
4.6900000000e+02	3.9522547942e-25
4.6933333333e+02	3.7656723925e-25
4.6966666667e+02	3.8832010014e-25
4.7000000000e+02	3.6998609974e-25
4.7033333333e+02	3.7642047788e-25
4.7066666667e+02	3.7760140589e-25
4.7100000000e+02	3.9176390525e-25
4.7133333333e+02	3.9012553606e-25
4.7166666667e+02	3.8183511403e-25
4.7200000000e+02	3.9566868519e-25
4.7233333333e+02	3.8977016571e-25
4.7266666667e+02	3.8586113824e-25
4.7300000000e+02	3.8635493645e-25
4.7333333333e+02	3.8172394368e-25
4.7366666667e+02	4.1522706455e-25
4.7400000000e+02	4.0030165123e-25
4.7433333333e+02	3.9147945013e-25
4.7466666667e+02	3.9834842463e-25
4.7500000000e+02	3.8254672282e-25
4.7533333333e+02	3.8905851771e-25
4.7566666667e+02	4.0492885080e-25
4.7600000000e+02	3.9436805662e-25
4.7633333333e+02	3.8358511445e-25
4.7666666667e+02	3.7584092081e-25
4.7700000000e+02	3.8377939774e-25
4.7733333333e+02	3.9099631856e-25
4.7766666667e+02	3.9320628282e-25
4.7800000000e+02	4.1696057305e-25
4.7833333333e+02	3.9467795988e-25
4.7866666667e+02	3.8918216771e-25
4.7900000000e+02	3.9028487253e-25
4.7933333333e+02	3.9381342262e-25
4.7966666667e+02	3.8684640047e-25
4.8000000000e+02	3.8344197701e-25
4.8033333333e+02	3.9315430019e-25
4.8066666667e+02	4.1333104391e-25
4.8100000000e+02	4.0809604452e-25
4.8133333333e+02	4.1002420823e-25
4.8166666667e+02	4.0160982241e-25
4.8200000000e+02	3.9505030336e-25
4.8233333333e+02	4.0092495927e-25
4.8266666667e+02	4.0163359122e-25
4.8300000000e+02	4.0826821809e-25
4.8333333333e+02	4.1556837493e-25
4.8366666667e+02	3.9965373698e-25
4.8400000000e+02	4.0179594443e-25
4.8433333333e+02	3.9073940029e-25
4.8466666667e+02	3.9683540134e-25
4.8500000000e+02	3.8898525088e-25
4.8533333333e+02	3.9118033348e-25
4.8566666667e+02	4.1401995661e-25
4.8600000000e+02	4.1281442568e-25
4.8633333333e+02	3.9901835456e-25
4.8666666667e+02	3.9708454977e-25
4.8700000000e+02	4.0079468996e-25
4.8733333333e+02	3.9028897773e-25
4.8766666667e+02	3.6808415071e-25
4.8800000000e+02	4.0571203977e-25
4.8833333333e+02	3.9324908885e-25
4.8866666667e+02	3.9447621710e-25
4.8900000000e+02	3.8459546912e-25
4.8933333333e+02	3.9540971159e-25
4.8966666667e+02	3.9680091225e-25
4.9000000000e+02	4.1661335684e-25
4.9033333333e+02	4.1294783358e-25
4.9066666667e+02	4.0172494731e-25
4.9100000000e+02	3.9919259501e-25
4.9133333333e+02	4.0283863816e-25
4.9166666667e+02	4.1497464619e-25
4.9200000000e+02	4.0891780740e-25
4.9233333333e+02	4.1496111222e-25
4.9266666667e+02	4.0152229223e-25
4.9300000000e+02	4.0591600870e-25
4.9333333333e+02	4.1744045618e-25
4.9366666667e+02	3.9982311935e-25
4.9400000000e+02	4.1893674613e-25
4.9433333333e+02	4.1525619996e-25
4.9466666667e+02	4.0246037254e-25
4.9500000000e+02	3.8543657508e-25
4.9533333333e+02	3.9068911735e-25
4.9566666667e+02	3.9957284882e-25
4.9600000000e+02	4.0281360458e-25
4.9633333333e+02	3.9983486315e-25
4.9666666667e+02	4.1844978327e-25
4.9700000000e+02	4.0515266327e-25
4.9733333333e+02	4.2187951815e-25
4.9766666667e+02	4.3057460747e-25
4.9800000000e+02	3.9366003483e-25
4.9833333333e+02	3.8414608480e-25
4.9866666667e+02	4.2264308285e-25
4.9900000000e+02	4.2239777808e-25
4.9933333333e+02	4.2581048550e-25
4.9966666667e+02	4.0459907128e-25
5.0000000000e+02	4.2961734111e-25
5.0033333333e+02	4.1651364188e-25
5.0066666667e+02	4.3003587811e-25
5.0100000000e+02	5.5021119006e-25
5.0233333333e+02	5.8942554881e-25
5.0266666667e+02	2.1581961191e-24
5.0300000000e+02	2.4196422534e-24
5.0333333333e+02	1.1712525591e-24
5.0366666667e+02	2.4187894288e-24
5.0400000000e+02	2.5047221537e-24
5.0533333333e+02	1.7175823887e-24
5.0566666667e+02	6.0616295353e-25
5.0600000000e+02	5.6307854978e-25
5.0633333333e+02	6.6818079329e-25
5.0666666667e+02	9.1942069563e-25
5.0700000000e+02	2.1703264553e-24
5.1200000000e+02	2.2801958535e-24
5.1233333333e+02	1.2108238880e-24
5.1266666667e+02	7.2573589570e-25
5.1300000000e+02	7.1549233695e-25
5.1333333333e+02	1.4794810211e-24
5.1366666667e+02	1.3151843166e-24
5.1400000000e+02	4.9069277605e-25
5.1433333333e+02	4.4138703490e-25
5.1466666667e+02	4.3173898351e-25
5.1500000000e+02	4.3434146609e-25
5.1533333333e+02	4.3359160845e-25
5.1566666667e+02	4.2684841159e-25
5.1600000000e+02	4.2921815779e-25
5.1633333333e+02	1.5922507008e-24
5.1700000000e+02	1.7610246283e-24
5.1733333333e+02	4.3776614295e-25
5.1766666667e+02	4.3097328656e-25
5.1800000000e+02	4.2946016658e-25
5.1833333333e+02	4.0911972596e-25
5.1866666667e+02	4.2399434285e-25
5.1900000000e+02	4.0023894585e-25
5.1933333333e+02	4.0649124736e-25
5.1966666667e+02	4.1087632735e-25
5.2000000000e+02	4.1156149208e-25
5.2033333333e+02	3.9663803465e-25
5.2066666667e+02	4.2874757399e-25
5.2100000000e+02	4.2942118533e-25
5.2133333333e+02	4.1809083604e-25
5.2166666667e+02	4.1213725781e-25
5.2200000000e+02	4.2065633009e-25
5.2233333333e+02	4.2456527500e-25
5.2266666667e+02	4.3076118817e-25
5.2300000000e+02	4.5001192566e-25
5.2333333333e+02	4.2559381391e-25
5.2366666667e+02	3.9827780333e-25
5.2400000000e+02	4.0056929647e-25
5.2433333333e+02	4.1456867399e-25
5.2466666667e+02	4.3303309076e-25
5.2500000000e+02	4.2202223962e-25
5.2533333333e+02	4.0943708896e-25
5.2566666667e+02	4.1875209253e-25
5.2600000000e+02	4.2354984468e-25
5.2633333333e+02	4.2815189975e-25
5.2666666667e+02	4.1694413900e-25
5.2700000000e+02	4.0949788958e-25
5.2733333333e+02	4.1372789621e-25
5.2766666667e+02	4.4152421502e-25
5.2800000000e+02	4.3156444196e-25
5.2833333333e+02	4.2436498262e-25
5.2866666667e+02	4.2241634845e-25
5.2900000000e+02	4.4867919263e-25
5.2933333333e+02	4.1777095836e-25
5.2966666667e+02	4.1321156902e-25
5.3000000000e+02	4.0683298878e-25
5.3033333333e+02	4.1691662677e-25
5.3066666667e+02	4.2158709958e-25
5.3100000000e+02	4.0632167566e-25
5.3133333333e+02	4.1288483878e-25
5.3166666667e+02	4.4192873676e-25
5.3200000000e+02	4.3322128718e-25
5.3233333333e+02	4.1379940962e-25
5.3266666667e+02	4.2436098828e-25
5.3300000000e+02	4.1672352632e-25
5.3333333333e+02	4.2722074119e-25
5.3366666667e+02	4.3527781212e-25
5.3400000000e+02	4.3530627705e-25
5.3433333333e+02	4.2129922591e-25
5.3466666667e+02	4.1048095249e-25
5.3500000000e+02	4.1697902332e-25
5.3533333333e+02	4.3778644745e-25
5.3566666667e+02	4.2341919647e-25
5.3600000000e+02	4.2435437274e-25
5.3633333333e+02	4.1825452230e-25
5.3666666667e+02	4.4613910932e-25
5.3700000000e+02	4.1707882964e-25
5.3733333333e+02	4.1011490978e-25
5.3766666667e+02	4.0357769075e-25
5.3800000000e+02	4.0600480095e-25
5.3833333333e+02	4.4995415489e-25
5.3866666667e+02	4.2859036073e-25
5.3900000000e+02	4.0412703550e-25
5.3933333333e+02	4.1666971146e-25
5.3966666667e+02	4.4577161040e-25
5.4000000000e+02	6.2189325629e-25
5.4033333333e+02	6.6520957148e-25
5.4066666667e+02	4.7371230491e-25
5.4100000000e+02	4.3542959430e-25
5.4133333333e+02	4.5116059644e-25
5.4166666667e+02	4.5046661485e-25
5.4200000000e+02	4.3568720881e-25
5.4233333333e+02	4.3547738939e-25
5.4266666667e+02	4.3975778211e-25
5.4300000000e+02	4.3567659833e-25
5.4333333333e+02	4.3014223490e-25
5.4366666667e+02	4.4059598755e-25
5.4400000000e+02	4.4430860281e-25
5.4433333333e+02	4.5820013595e-25
5.4466666667e+02	4.4335635104e-25
5.4500000000e+02	4.4447216691e-25
5.4533333333e+02	4.3326220185e-25
5.4566666667e+02	4.4501184300e-25
5.4600000000e+02	4.3792109237e-25
5.4633333333e+02	4.5064568913e-25
5.4666666667e+02	4.5130937452e-25
5.4700000000e+02	4.5863917051e-25
5.4733333333e+02	4.5227687082e-25
5.4766666667e+02	4.6163068892e-25
5.4800000000e+02	4.5682816781e-25
5.4833333333e+02	4.4697932263e-25
5.4866666667e+02	4.2926340134e-25
5.4900000000e+02	4.6369572417e-25
5.4933333333e+02	4.5193838641e-25
5.4966666667e+02	4.3209830094e-25
5.5000000000e+02	4.5575174539e-25
5.5033333333e+02	4.6177472318e-25
5.5066666667e+02	4.4742922000e-25
5.5100000000e+02	4.5451434938e-25
5.5133333333e+02	4.4478608147e-25
5.5166666667e+02	4.5527810686e-25
5.5200000000e+02	4.4673408679e-25
5.5233333333e+02	4.7074142048e-25
5.5266666667e+02	4.4286113050e-25
5.5300000000e+02	4.6346903057e-25
5.5333333333e+02	4.5145040535e-25
5.5366666667e+02	4.6592325196e-25
5.5400000000e+02	4.3811691758e-25
5.5433333333e+02	4.3267402527e-25
5.5466666667e+02	4.3468442803e-25
5.5500000000e+02	4.4647143554e-25
5.5533333333e+02	4.4645676610e-25
5.5566666667e+02	4.3269425517e-25
5.5600000000e+02	4.3433243323e-25
5.5633333333e+02	4.4656162747e-25
5.5666666667e+02	4.5528930569e-25
5.5700000000e+02	4.5235457490e-25
5.5733333333e+02	4.4454814864e-25
5.5766666667e+02	4.7124863519e-25
5.5800000000e+02	4.3555929343e-25
5.5833333333e+02	4.4523977377e-25
5.5866666667e+02	4.5393899339e-25
5.5900000000e+02	4.3169787136e-25
5.5933333333e+02	4.3368800490e-25
5.5966666667e+02	4.2899215896e-25
5.6000000000e+02	4.4929672595e-25
5.6033333333e+02	4.3894723518e-25
5.6066666667e+02	4.3348575058e-25
5.6100000000e+02	4.5946478524e-25
5.6133333333e+02	4.6520278099e-25
5.6166666667e+02	4.8829538262e-25
5.6200000000e+02	4.5764039177e-25
5.6233333333e+02	4.4903760358e-25
5.6266666667e+02	4.5940007419e-25
5.6300000000e+02	4.5284898166e-25
5.6333333333e+02	4.5883362564e-25
5.6366666667e+02	4.7889926328e-25
5.6400000000e+02	4.5424322770e-25
5.6433333333e+02	4.6886474223e-25
5.6466666667e+02	4.6641959144e-25
5.6500000000e+02	4.5932762558e-25
5.6533333333e+02	4.6321943545e-25
5.6566666667e+02	4.4837136910e-25
5.6600000000e+02	4.4142283317e-25
5.6633333333e+02	4.4695139567e-25
5.6666666667e+02	4.5696779696e-25
5.6700000000e+02	4.5495822897e-25
5.6733333333e+02	4.7517121388e-25
5.6766666667e+02	4.7398054100e-25
5.6800000000e+02	4.4701054247e-25
5.6833333333e+02	4.5138259886e-25
5.6866666667e+02	4.5172872911e-25
5.6900000000e+02	4.5399078145e-25
5.6933333333e+02	4.3414767431e-25
5.6966666667e+02	4.3259487053e-25
5.7000000000e+02	4.4663131823e-25
5.7033333333e+02	4.4723050628e-25
5.7066666667e+02	4.4780312138e-25
5.7100000000e+02	4.6995124438e-25
5.7133333333e+02	4.6805631320e-25
5.7166666667e+02	4.6743169879e-25
5.7200000000e+02	4.4061916899e-25
5.7233333333e+02	4.6961778490e-25
5.7266666667e+02	4.6714376363e-25
5.7300000000e+02	4.5458227253e-25
5.7333333333e+02	4.5801137147e-25
5.7366666667e+02	4.4079325637e-25
5.7400000000e+02	4.6062339254e-25
5.7433333333e+02	4.6567867310e-25
5.7466666667e+02	4.9289978134e-25
5.7500000000e+02	5.0211118244e-25
5.7533333333e+02	4.8144457968e-25
5.7566666667e+02	5.0064127649e-25
5.7600000000e+02	5.1009473021e-25
5.7633333333e+02	5.1331893274e-25
5.7666666667e+02	5.0819370588e-25
5.7700000000e+02	5.0030353277e-25
5.7733333333e+02	5.0663395704e-25
5.7766666667e+02	5.0695010432e-25
5.7800000000e+02	5.0814597499e-25
5.7833333333e+02	5.0031310721e-25
5.7866666667e+02	5.0423751322e-25
5.7900000000e+02	5.1143396270e-25
5.7933333333e+02	4.9925788101e-25
5.7966666667e+02	4.9930467433e-25
5.8000000000e+02	4.9664215235e-25
5.8033333333e+02	4.9652096087e-25
5.8066666667e+02	5.2384893041e-25
5.8100000000e+02	4.8877852893e-25
5.8133333333e+02	4.7651590187e-25
5.8166666667e+02	4.9449746772e-25
5.8200000000e+02	4.9602259116e-25
5.8233333333e+02	4.7333681050e-25
5.8266666667e+02	4.6153284249e-25
5.8300000000e+02	4.8353850032e-25
5.8333333333e+02	4.7586101791e-25
5.8366666667e+02	4.8180700263e-25
5.8400000000e+02	4.7413377274e-25
5.8433333333e+02	4.6522368039e-25
5.8466666667e+02	4.8128337341e-25
5.8500000000e+02	4.6346139811e-25
5.8533333333e+02	4.7169784618e-25
5.8566666667e+02	4.7700496647e-25
5.8600000000e+02	4.6228130627e-25
5.8633333333e+02	4.5505336896e-25
5.8666666667e+02	4.7120128757e-25
5.8700000000e+02	4.6184109997e-25
5.8733333333e+02	4.7523198923e-25
5.8766666667e+02	4.6105475259e-25
5.8800000000e+02	4.6787358978e-25
5.8833333333e+02	4.5653188882e-25
5.8866666667e+02	4.7760080465e-25
5.8900000000e+02	4.8802248749e-25
5.8933333333e+02	4.6882331293e-25
5.8966666667e+02	4.5956367804e-25
5.9000000000e+02	4.5380552800e-25
5.9033333333e+02	4.5737868888e-25
5.9066666667e+02	4.5668743646e-25
5.9100000000e+02	4.6099429755e-25
5.9133333333e+02	4.6436947186e-25
5.9166666667e+02	4.6194945361e-25
5.9200000000e+02	4.7539767022e-25
5.9233333333e+02	4.7932451472e-25
5.9266666667e+02	4.9033853708e-25
5.9300000000e+02	4.5287549679e-25
5.9333333333e+02	4.5184302793e-25
5.9366666667e+02	4.5262660997e-25
5.9400000000e+02	4.3456029989e-25
5.9433333333e+02	4.5547088517e-25
5.9466666667e+02	4.5182174998e-25
5.9500000000e+02	4.5542496972e-25
5.9533333333e+02	4.6801713036e-25
5.9566666667e+02	4.3473307064e-25
5.9600000000e+02	4.6844412679e-25
5.9633333333e+02	4.6288286560e-25
5.9666666667e+02	4.6593640535e-25
5.9700000000e+02	4.7336004911e-25
5.9733333333e+02	4.5179496744e-25
5.9766666667e+02	4.3544487744e-25
5.9800000000e+02	4.5533778598e-25
5.9833333333e+02	4.8187381292e-25
5.9866666667e+02	5.0426544837e-25
5.9900000000e+02	1.7158227430e-24
5.9966666667e+02	2.2556549587e-24
6.0000000000e+02	6.2728834832e-25
6.0033333333e+02	4.7184659990e-25
6.0066666667e+02	4.8716775368e-25
6.0100000000e+02	4.7526436627e-25
6.0133333333e+02	4.6624186632e-25
6.0166666667e+02	4.7767225761e-25
6.0200000000e+02	4.6223398682e-25
6.0233333333e+02	4.5878658549e-25
6.0266666667e+02	4.8847161805e-25
6.0300000000e+02	4.7190208720e-25
6.0333333333e+02	4.5889525125e-25
6.0366666667e+02	4.8603260081e-25
6.0400000000e+02	1.4955604218e-24
6.0466666667e+02	1.5033447417e-24
6.0500000000e+02	4.6121501880e-25
6.0533333333e+02	4.8057676712e-25
6.0566666667e+02	4.5728194314e-25
6.0600000000e+02	4.7763588831e-25
6.0633333333e+02	1.3152213875e-24
6.0666666667e+02	2.0721308236e-24
6.0700000000e+02	9.4787865426e-25
6.0733333333e+02	4.9408968595e-25
6.0766666667e+02	4.7409328884e-25
6.0800000000e+02	4.6966403202e-25
6.0833333333e+02	4.5775303742e-25
6.0866666667e+02	4.6879784660e-25
6.0900000000e+02	4.6819319910e-25
6.0933333333e+02	4.6839545100e-25
6.0966666667e+02	4.4544231290e-25
6.1000000000e+02	4.5540682758e-25
6.1033333333e+02	4.5848546446e-25
6.1066666667e+02	4.5660487334e-25
6.1100000000e+02	4.9897415943e-25
6.1133333333e+02	4.7368566015e-25
6.1166666667e+02	4.5091122963e-25
6.1200000000e+02	4.7459622491e-25
6.1233333333e+02	4.8656386973e-25
6.1266666667e+02	4.4427437056e-25
6.1300000000e+02	4.5398043992e-25
6.1333333333e+02	4.4446160613e-25
6.1366666667e+02	4.6141031769e-25
6.1400000000e+02	4.3270534405e-25
6.1433333333e+02	4.7272972654e-25
6.1466666667e+02	4.6568038575e-25
6.1500000000e+02	4.6326800240e-25
6.1533333333e+02	4.8642541131e-25
6.1566666667e+02	4.8858326870e-25
6.1600000000e+02	4.7492660764e-25
6.1633333333e+02	4.6386389715e-25
6.1666666667e+02	4.8647259052e-25
6.1700000000e+02	4.7600004294e-25
6.1733333333e+02	4.7065961421e-25
6.1766666667e+02	4.6143729059e-25
6.1800000000e+02	4.7774484700e-25
6.1833333333e+02	4.5724314704e-25
6.1866666667e+02	4.8966429593e-25
6.1900000000e+02	4.8182727130e-25
6.1933333333e+02	4.8698227349e-25
6.1966666667e+02	4.9143938480e-25
6.2000000000e+02	4.9150084942e-25
6.2033333333e+02	4.8985902083e-25
6.2066666667e+02	4.7758584955e-25
6.2100000000e+02	4.7774926740e-25
6.2133333333e+02	4.7768913001e-25
6.2166666667e+02	4.8893784728e-25
6.2200000000e+02	4.6772438589e-25
6.2233333333e+02	4.7190252402e-25
6.2266666667e+02	4.7219118704e-25
6.2300000000e+02	4.7022547598e-25
6.2333333333e+02	4.6827287621e-25
6.2366666667e+02	4.7842473928e-25
6.2400000000e+02	4.7304905242e-25
6.2433333333e+02	4.9279207037e-25
6.2466666667e+02	4.8808887483e-25
6.2500000000e+02	4.9087962459e-25
6.2533333333e+02	4.7743145188e-25
6.2566666667e+02	4.9209414843e-25
6.2600000000e+02	4.7802713135e-25
6.2633333333e+02	4.7289575272e-25
6.2666666667e+02	4.8521983594e-25
6.2700000000e+02	4.9070449085e-25
6.2733333333e+02	4.9060082589e-25
6.2766666667e+02	4.7159876366e-25
6.2800000000e+02	4.4978460404e-25
6.2833333333e+02	4.7112880956e-25
6.2866666667e+02	4.7832324989e-25
6.2900000000e+02	4.6772922356e-25
6.2933333333e+02	4.6721952252e-25
6.2966666667e+02	4.7521447546e-25
6.3000000000e+02	4.4593937952e-25
6.3033333333e+02	4.5764289852e-25
6.3066666667e+02	4.8092259527e-25
6.3100000000e+02	4.6998803773e-25
6.3133333333e+02	4.7048186538e-25
6.3166666667e+02	4.9577401301e-25
6.3200000000e+02	4.7826659452e-25
6.3233333333e+02	4.9346361018e-25
6.3266666667e+02	4.7800853932e-25
6.3300000000e+02	4.9501244796e-25
6.3333333333e+02	5.3223377924e-25
6.3366666667e+02	4.9514112741e-25
6.3400000000e+02	4.7954718834e-25
6.3433333333e+02	4.9320791756e-25
6.3466666667e+02	5.0188472842e-25
6.3500000000e+02	5.0612349433e-25
6.3533333333e+02	5.0875245985e-25
6.3566666667e+02	4.6837131108e-25
6.3600000000e+02	4.7366397657e-25
6.3633333333e+02	4.9659174195e-25
6.3666666667e+02	4.7911333800e-25
6.3700000000e+02	4.9545039199e-25
6.3733333333e+02	4.7842819054e-25
6.3766666667e+02	4.8791337381e-25
6.3800000000e+02	4.9545592943e-25
6.3833333333e+02	4.7167565485e-25
6.3866666667e+02	5.0546780811e-25
6.3900000000e+02	5.0697429239e-25
6.3933333333e+02	4.6359470626e-25
6.3966666667e+02	4.8231416585e-25
6.4000000000e+02	4.7317033763e-25
6.4033333333e+02	4.9398120328e-25
6.4066666667e+02	4.8042886527e-25
6.4100000000e+02	4.9649929997e-25
6.4133333333e+02	4.8415528150e-25
6.4166666667e+02	4.9919041253e-25
6.4200000000e+02	4.8109076686e-25
6.4233333333e+02	4.8529006500e-25
6.4266666667e+02	4.8483028726e-25
6.4300000000e+02	4.9584580534e-25
6.4333333333e+02	4.8889519202e-25
6.4366666667e+02	4.6050844983e-25
6.4400000000e+02	4.7339400395e-25
6.4433333333e+02	4.9081106348e-25
6.4466666667e+02	4.9250985860e-25
6.4500000000e+02	4.8112621283e-25
6.4533333333e+02	4.7685161592e-25
6.4566666667e+02	4.8931408856e-25
6.4600000000e+02	4.9868426945e-25
6.4633333333e+02	5.1050248082e-25
6.4666666667e+02	5.0448184698e-25
6.4700000000e+02	5.0001125120e-25
6.4733333333e+02	4.8064927026e-25
6.4766666667e+02	4.7266935699e-25
6.4800000000e+02	4.7194619033e-25
6.4833333333e+02	4.8611433103e-25
6.4866666667e+02	4.9994948265e-25
6.4900000000e+02	4.8390049929e-25
6.4933333333e+02	4.9479515825e-25
6.4966666667e+02	4.8780090977e-25
6.5000000000e+02	4.9138395735e-25
6.5033333333e+02	4.9136940130e-25
6.5066666667e+02	5.0601580026e-25
6.5100000000e+02	4.8391087563e-25
6.5133333333e+02	5.0258920758e-25
6.5166666667e+02	4.9658385715e-25
6.5200000000e+02	4.9577955351e-25
6.5233333333e+02	4.9978316634e-25
6.5266666667e+02	4.9901594332e-25
6.5300000000e+02	4.9798684263e-25
6.5333333333e+02	5.0189723308e-25
6.5366666667e+02	4.9193283112e-25
6.5400000000e+02	4.7331636265e-25
6.5433333333e+02	4.9559854714e-25
6.5466666667e+02	4.9732487813e-25
6.5500000000e+02	4.8908185180e-25
6.5533333333e+02	4.9673531827e-25
6.5566666667e+02	4.9690776678e-25
6.5600000000e+02	5.0175187905e-25
6.5633333333e+02	5.2650971919e-25
6.5666666667e+02	4.8497499061e-25
6.5700000000e+02	5.0524197640e-25
6.5733333333e+02	5.2893466920e-25
6.5766666667e+02	5.2382073816e-25
6.5800000000e+02	4.8949183484e-25
6.5833333333e+02	4.9993954256e-25
6.5866666667e+02	4.9216514091e-25
6.5900000000e+02	4.8754630111e-25
6.5933333333e+02	5.0808707510e-25
6.5966666667e+02	5.3607460523e-25
6.6000000000e+02	6.2874597976e-25
6.6033333333e+02	7.7770488773e-25
6.6066666667e+02	5.4598262254e-25
6.6100000000e+02	5.1168033627e-25
6.6133333333e+02	4.9749728751e-25
6.6166666667e+02	5.0450919851e-25
6.6200000000e+02	4.7488773690e-25
6.6233333333e+02	4.8204722754e-25
6.6266666667e+02	4.9380531211e-25
6.6300000000e+02	4.9707375513e-25
6.6333333333e+02	5.1695191028e-25
6.6366666667e+02	5.0338410381e-25
6.6400000000e+02	5.0951815457e-25
6.6433333333e+02	5.1103080287e-25
6.6466666667e+02	4.9379742805e-25
6.6500000000e+02	4.9870863234e-25
6.6533333333e+02	4.9220493875e-25
6.6566666667e+02	4.9840523616e-25
6.6600000000e+02	5.0905541300e-25
6.6633333333e+02	5.2542199753e-25
6.6666666667e+02	5.1496311271e-25
6.6700000000e+02	4.9893589235e-25
6.6733333333e+02	5.1609580437e-25
6.6766666667e+02	5.0067751959e-25
6.6800000000e+02	5.0573203924e-25
6.6833333333e+02	5.2720519621e-25
6.6866666667e+02	5.1437637944e-25
6.6900000000e+02	4.9391395110e-25
6.6933333333e+02	5.1461997595e-25
6.6966666667e+02	5.1047868864e-25
6.7000000000e+02	4.9448948519e-25
6.7033333333e+02	5.2329078979e-25
6.7066666667e+02	5.1371401526e-25
6.7100000000e+02	5.0916032716e-25
6.7133333333e+02	5.2629574767e-25
6.7166666667e+02	5.1955996773e-25
6.7200000000e+02	5.0794189932e-25
6.7233333333e+02	5.1826887429e-25
6.7266666667e+02	5.0988134522e-25
6.7300000000e+02	5.2384839194e-25
6.7333333333e+02	5.3915746312e-25
6.7366666667e+02	5.0814935946e-25
6.7400000000e+02	5.1732058514e-25
6.7433333333e+02	5.1415870322e-25
6.7466666667e+02	4.8354387350e-25
6.7500000000e+02	5.0837726847e-25
6.7533333333e+02	5.0999252895e-25
6.7566666667e+02	5.0904367327e-25
6.7600000000e+02	5.0559811838e-25
6.7633333333e+02	5.2517024170e-25
6.7666666667e+02	5.3488407225e-25
6.7700000000e+02	5.2552857333e-25
6.7733333333e+02	5.2726396677e-25
6.7766666667e+02	4.9984640296e-25
6.7800000000e+02	5.1994938870e-25
6.7833333333e+02	5.1282991213e-25
6.7866666667e+02	5.1741507116e-25
6.7900000000e+02	5.0625629886e-25
6.7933333333e+02	5.1709332842e-25
6.7966666667e+02	4.9009612430e-25
6.8000000000e+02	4.9873654258e-25
6.8033333333e+02	5.0144571585e-25
6.8066666667e+02	5.1614195157e-25
6.8100000000e+02	5.1539970322e-25
6.8133333333e+02	5.2013491626e-25
6.8166666667e+02	5.1131893151e-25
6.8200000000e+02	5.1509863425e-25
6.8233333333e+02	5.4299284067e-25
6.8266666667e+02	4.9130049695e-25
6.8300000000e+02	5.0501611111e-25
6.8333333333e+02	5.3356679675e-25
6.8366666667e+02	5.2745787090e-25
6.8400000000e+02	5.1426442587e-25
6.8433333333e+02	5.1971612758e-25
6.8466666667e+02	5.1427761891e-25
6.8500000000e+02	5.5508027673e-25
6.8533333333e+02	5.1715870623e-25
6.8566666667e+02	5.3027951856e-25
6.8600000000e+02	5.1801499403e-25
6.8633333333e+02	5.1579862232e-25
6.8666666667e+02	5.1151818414e-25
6.8700000000e+02	5.1977768051e-25
6.8733333333e+02	5.1496137697e-25
6.8766666667e+02	5.0655773031e-25
6.8800000000e+02	5.2085418213e-25
6.8833333333e+02	5.2575236202e-25
6.8866666667e+02	4.9420924983e-25
6.8900000000e+02	5.0604020625e-25
6.8933333333e+02	5.1454495460e-25
6.8966666667e+02	5.1741590981e-25
6.9000000000e+02	5.1580425045e-25
6.9033333333e+02	5.3004806829e-25
6.9066666667e+02	5.2992954281e-25
6.9100000000e+02	5.1682763629e-25
6.9133333333e+02	5.1915579540e-25
6.9166666667e+02	5.2749207030e-25
6.9200000000e+02	5.1512052794e-25
6.9233333333e+02	5.1002986745e-25
6.9266666667e+02	5.0136059694e-25
6.9300000000e+02	5.2084445690e-25
6.9333333333e+02	5.0263142602e-25
6.9366666667e+02	5.1413716197e-25
6.9400000000e+02	5.2129638767e-25
6.9433333333e+02	5.2631841853e-25
6.9466666667e+02	5.1506450386e-25
6.9500000000e+02	5.2837772835e-25
6.9533333333e+02	5.3088944299e-25
6.9566666667e+02	5.1799787666e-25
6.9600000000e+02	5.1185329458e-25
6.9633333333e+02	5.0801137971e-25
6.9666666667e+02	5.1946645268e-25
6.9700000000e+02	5.1630778304e-25
6.9733333333e+02	5.1825181523e-25
6.9766666667e+02	5.3255440786e-25
6.9800000000e+02	5.3014401420e-25
6.9833333333e+02	5.4864407149e-25
6.9866666667e+02	5.2307169794e-25
6.9900000000e+02	5.1609578052e-25
6.9933333333e+02	5.1660784739e-25
6.9966666667e+02	5.3491259473e-25
7.0000000000e+02	5.3938368103e-25
7.0033333333e+02	5.1998232607e-25
7.0066666667e+02	5.2800464948e-25
7.0100000000e+02	5.2737680615e-25
7.0133333333e+02	5.2051569693e-25
7.0166666667e+02	5.2147606167e-25
7.0200000000e+02	5.0573568919e-25
7.0233333333e+02	5.2925076676e-25
7.0266666667e+02	5.3847353553e-25
7.0300000000e+02	5.0884997824e-25
7.0333333333e+02	5.1496255381e-25
7.0366666667e+02	5.3188800147e-25
7.0400000000e+02	5.5349119456e-25
7.0433333333e+02	5.3765146340e-25
7.0466666667e+02	5.2190825397e-25
7.0500000000e+02	4.9320382377e-25
7.0533333333e+02	5.2632148366e-25
7.0566666667e+02	5.2571576294e-25
7.0600000000e+02	5.3282496403e-25
7.0633333333e+02	5.4510772445e-25
7.0666666667e+02	5.4834622426e-25
7.0700000000e+02	5.2957708615e-25
7.0733333333e+02	5.1731850644e-25
7.0766666667e+02	5.3588204920e-25
7.0800000000e+02	5.2622169797e-25
7.0833333333e+02	5.4325459575e-25
7.0866666667e+02	5.5327279883e-25
7.0900000000e+02	5.4540905981e-25
7.0933333333e+02	5.3664136604e-25
7.0966666667e+02	5.3026747833e-25
7.1000000000e+02	5.6094413904e-25
7.1033333333e+02	5.1656692788e-25
7.1066666667e+02	5.1431511175e-25
7.1100000000e+02	5.1597373892e-25
7.1133333333e+02	5.4113785641e-25
7.1166666667e+02	5.2286264817e-25
7.1200000000e+02	5.5157121518e-25
7.1233333333e+02	5.3533079762e-25
7.1266666667e+02	5.3767339770e-25
7.1300000000e+02	5.2602071768e-25
7.1333333333e+02	5.1313279737e-25
7.1366666667e+02	5.3932027258e-25
7.1400000000e+02	5.3760158113e-25
7.1433333333e+02	5.2662617930e-25
7.1466666667e+02	5.4657774531e-25
7.1500000000e+02	5.8380081162e-25
7.1533333333e+02	5.2890258153e-25
7.1566666667e+02	5.1916495332e-25
7.1600000000e+02	5.2693537917e-25
7.1633333333e+02	5.2920975260e-25
7.1666666667e+02	5.4405352953e-25
7.1700000000e+02	5.4117187731e-25
7.1733333333e+02	5.3611591521e-25
7.1766666667e+02	5.2919219241e-25
7.1800000000e+02	5.1155987536e-25
7.1833333333e+02	5.3483951233e-25
7.1866666667e+02	5.3666056376e-25
7.1900000000e+02	5.0602845044e-25
7.1933333333e+02	5.2485687098e-25
7.1966666667e+02	5.2815776450e-25
7.2000000000e+02	5.3782724185e-25
7.2033333333e+02	5.2250774087e-25
7.2066666667e+02	5.5167091203e-25
7.2100000000e+02	5.2734348298e-25
7.2133333333e+02	5.3396023816e-25
7.2166666667e+02	5.3769248265e-25
7.2200000000e+02	5.4552262260e-25
7.2233333333e+02	5.4949188203e-25
7.2266666667e+02	5.0880102908e-25
7.2300000000e+02	5.2051616803e-25
7.2333333333e+02	5.1685179757e-25
7.2366666667e+02	5.3472039040e-25
7.2400000000e+02	5.4404109802e-25
7.2433333333e+02	5.3868863247e-25
7.2466666667e+02	5.2371207097e-25
7.2500000000e+02	5.2464272498e-25
7.2533333333e+02	5.6010107066e-25
7.2566666667e+02	5.4035783881e-25
7.2600000000e+02	5.5025724119e-25
7.2633333333e+02	5.6342360345e-25
7.2666666667e+02	5.5363284625e-25
7.2700000000e+02	5.4326575570e-25
7.2733333333e+02	5.1053028126e-25
7.2766666667e+02	5.6035669554e-25
7.2800000000e+02	5.4314590452e-25
7.2833333333e+02	5.3049592727e-25
7.2866666667e+02	5.3495920658e-25
7.2900000000e+02	5.3662323802e-25
7.2933333333e+02	5.3663978980e-25
7.2966666667e+02	5.3818702684e-25
7.3000000000e+02	5.4590678541e-25
7.3033333333e+02	5.5814028689e-25
7.3066666667e+02	5.4307099583e-25
7.3100000000e+02	5.5551959884e-25
7.3133333333e+02	5.4069939577e-25
7.3166666667e+02	5.4654962321e-25
7.3200000000e+02	5.6896408044e-25
7.3233333333e+02	5.5006592074e-25
7.3266666667e+02	5.5927423656e-25
7.3300000000e+02	5.4304284123e-25
7.3333333333e+02	5.3916448545e-25
7.3366666667e+02	5.2899300486e-25
7.3400000000e+02	5.5508314441e-25
7.3433333333e+02	5.6257206948e-25
7.3466666667e+02	5.5415820760e-25
7.3500000000e+02	5.5892923313e-25
7.3533333333e+02	5.5442411673e-25
7.3566666667e+02	5.4633018650e-25
7.3600000000e+02	5.2571253125e-25
7.3633333333e+02	5.4171133624e-25
7.3666666667e+02	5.4373848366e-25
7.3700000000e+02	5.6182773126e-25
7.3733333333e+02	5.5525873471e-25
7.3766666667e+02	5.6104178590e-25
7.3800000000e+02	5.5279601042e-25
7.3833333333e+02	5.6046095647e-25
7.3866666667e+02	5.3983784916e-25
7.3900000000e+02	5.4461820087e-25
7.3933333333e+02	5.4858094521e-25
7.3966666667e+02	5.4992224272e-25
7.4000000000e+02	5.4139219432e-25
7.4033333333e+02	5.6254889222e-25
7.4066666667e+02	5.4959643200e-25
7.4100000000e+02	5.4463019579e-25
7.4133333333e+02	5.7336314558e-25
7.4166666667e+02	5.7164692780e-25
7.4200000000e+02	5.5692170738e-25
7.4233333333e+02	5.6714017764e-25
7.4266666667e+02	5.7110970029e-25
7.4300000000e+02	5.5912229087e-25
7.4333333333e+02	5.5513741335e-25
7.4366666667e+02	5.4878888290e-25
7.4400000000e+02	5.5216927382e-25
7.4433333333e+02	5.6578710853e-25
7.4466666667e+02	5.6352568987e-25
7.4500000000e+02	5.7317978297e-25
7.4533333333e+02	5.5670038510e-25
7.4566666667e+02	5.4625217186e-25
7.4600000000e+02	5.5595497476e-25
7.4633333333e+02	5.6295886079e-25
7.4666666667e+02	5.5392928106e-25
7.4700000000e+02	5.6946586533e-25
7.4733333333e+02	5.6480488436e-25
7.4766666667e+02	5.8809801062e-25
7.4800000000e+02	5.7299929668e-25
7.4833333333e+02	5.5688609896e-25
7.4866666667e+02	5.4763397168e-25
7.4900000000e+02	5.8082509173e-25
7.4933333333e+02	5.7582947904e-25
7.4966666667e+02	5.4673057482e-25
7.5000000000e+02	5.4210344416e-25
7.5033333333e+02	5.5841460838e-25
7.5066666667e+02	5.5992603513e-25
7.5100000000e+02	5.7193164159e-25
7.5133333333e+02	5.9415920825e-25
7.5166666667e+02	5.8512968635e-25
7.5200000000e+02	5.5852507339e-25
7.5233333333e+02	5.7277983717e-25
7.5266666667e+02	5.5543730529e-25
7.5300000000e+02	5.8104665609e-25
7.5333333333e+02	5.4968715335e-25
7.5366666667e+02	5.7545236420e-25
7.5400000000e+02	5.5604941689e-25
7.5433333333e+02	5.8924050496e-25
7.5466666667e+02	6.2947610288e-25
7.5500000000e+02	6.1740152975e-25
7.5533333333e+02	6.0212848749e-25
7.5566666667e+02	5.4439201096e-25
7.5600000000e+02	5.4924692115e-25
7.5633333333e+02	5.5890480429e-25
7.5666666667e+02	5.7590104618e-25
7.5700000000e+02	6.1486244054e-25
7.5733333333e+02	5.9386739897e-25
7.5766666667e+02	5.9470634311e-25
7.5800000000e+02	6.0054459678e-25
7.5833333333e+02	5.9117375842e-25
7.5866666667e+02	9.9004504931e-25
7.5900000000e+02	1.7302094649e-24
7.5933333333e+02	9.7659989757e-25
7.5966666667e+02	5.9277517709e-25
7.6000000000e+02	5.9669680679e-25
7.6033333333e+02	6.0134742102e-25
7.6066666667e+02	5.5125936295e-25
7.6100000000e+02	5.8631659788e-25
7.6133333333e+02	6.1072270166e-25
7.6166666667e+02	5.9296872569e-25
7.6200000000e+02	5.9503998905e-25
7.6233333333e+02	6.2076709764e-25
7.6266666667e+02	6.4863298422e-25
7.6300000000e+02	6.5477467371e-25
7.6333333333e+02	6.3923460748e-25
7.6366666667e+02	6.3017102670e-25
7.6400000000e+02	6.1554195130e-25
7.6433333333e+02	6.1171613540e-25
7.6466666667e+02	5.9152971846e-25
7.6500000000e+02	5.7869715050e-25
7.6533333333e+02	6.0849203949e-25
7.6566666667e+02	6.0708874283e-25
7.6600000000e+02	5.6571316249e-25
7.6633333333e+02	5.9446930311e-25
7.6666666667e+02	5.8402071811e-25
7.6700000000e+02	5.9670857037e-25
7.6733333333e+02	5.9319644453e-25
7.6766666667e+02	5.8111223794e-25
7.6800000000e+02	5.5423990079e-25
7.6833333333e+02	5.7778805576e-25
7.6866666667e+02	6.0651765726e-25
7.6900000000e+02	5.8294802081e-25
7.6933333333e+02	5.7846653056e-25
7.6966666667e+02	5.7280160824e-25
7.7000000000e+02	5.6373512531e-25
7.7033333333e+02	5.6941301519e-25
7.7066666667e+02	5.8912925255e-25
7.7100000000e+02	5.9959615749e-25
7.7133333333e+02	5.8694868687e-25
7.7166666667e+02	5.7487500387e-25
7.7200000000e+02	5.9760827957e-25
7.7233333333e+02	5.7613881047e-25
7.7266666667e+02	5.6037513056e-25
7.7300000000e+02	5.7144798549e-25
7.7333333333e+02	5.9293446022e-25
7.7366666667e+02	5.8046927723e-25
7.7400000000e+02	5.8657500908e-25
7.7433333333e+02	5.8918239752e-25
7.7466666667e+02	5.5594103284e-25
7.7500000000e+02	5.7166483265e-25
7.7533333333e+02	5.8517869096e-25
7.7566666667e+02	5.7209033742e-25
7.7600000000e+02	5.6139354854e-25
7.7633333333e+02	5.9417617193e-25
7.7666666667e+02	6.3133786049e-25
7.7700000000e+02	5.8809863062e-25
7.7733333333e+02	6.1732903201e-25
7.7766666667e+02	6.1553840008e-25
7.7800000000e+02	6.6399212446e-25
7.7833333333e+02	1.0904678620e-24
7.7866666667e+02	8.4949642787e-25
7.7900000000e+02	5.8898567945e-25
7.7933333333e+02	5.8952289376e-25
7.7966666667e+02	5.8708915658e-25
7.8000000000e+02	6.1615057102e-25
7.8033333333e+02	5.9162373179e-25
7.8066666667e+02	5.7574976473e-25
7.8100000000e+02	5.7508764472e-25
7.8133333333e+02	5.6856809935e-25
7.8166666667e+02	5.9443975269e-25
7.8200000000e+02	5.8762568608e-25
7.8233333333e+02	5.9551817594e-25
7.8266666667e+02	5.9267421578e-25
7.8300000000e+02	6.1263862956e-25
7.8333333333e+02	6.0406056935e-25
7.8366666667e+02	6.0142855972e-25
7.8400000000e+02	6.0117617859e-25
7.8433333333e+02	6.0442329387e-25
7.8466666667e+02	6.0938319109e-25
7.8500000000e+02	5.8727684548e-25
7.8533333333e+02	5.7056286997e-25
7.8566666667e+02	5.8551274821e-25
7.8600000000e+02	5.7944560066e-25
7.8633333333e+02	5.8866472332e-25
7.8666666667e+02	5.9358802515e-25
7.8700000000e+02	6.1576743933e-25
7.8733333333e+02	5.9922874072e-25
7.8766666667e+02	5.7429896716e-25
7.8800000000e+02	6.0026718816e-25
7.8833333333e+02	5.9736767298e-25
7.8866666667e+02	5.8225763967e-25
7.8900000000e+02	5.7040863468e-25
7.8933333333e+02	5.7382232995e-25
7.8966666667e+02	5.8004345539e-25
7.9000000000e+02	6.0213588117e-25
7.9033333333e+02	5.9138859897e-25
7.9066666667e+02	5.8539299692e-25
7.9100000000e+02	5.8462773851e-25
7.9133333333e+02	6.1433258379e-25
7.9166666667e+02	5.8315366482e-25
7.9200000000e+02	5.9327966563e-25
7.9233333333e+02	6.2712832908e-25
7.9266666667e+02	5.9828529880e-25
7.9300000000e+02	5.8307673795e-25
7.9333333333e+02	5.9028867674e-25
7.9366666667e+02	5.9699263750e-25
7.9400000000e+02	6.3683752124e-25
7.9433333333e+02	6.4847998212e-25
7.9466666667e+02	6.1762377531e-25
7.9500000000e+02	6.1960000254e-25
7.9533333333e+02	6.2388827438e-25
7.9566666667e+02	6.4670939968e-25
7.9600000000e+02	6.2101062207e-25
7.9633333333e+02	6.1373383143e-25
7.9666666667e+02	6.1003266477e-25
7.9700000000e+02	6.2290322546e-25
7.9733333333e+02	6.2598020071e-25
7.9766666667e+02	6.2464168901e-25
7.9800000000e+02	6.0822963126e-25
7.9833333333e+02	6.0726469769e-25
7.9866666667e+02	5.7457358213e-25
7.9900000000e+02	5.9413818644e-25
7.9933333333e+02	6.0460462358e-25
7.9966666667e+02	6.1971557409e-25
8.0000000000e+02	6.2286938834e-25
8.0033333333e+02	6.2754435179e-25
8.0066666667e+02	6.3293482154e-25
8.0100000000e+02	6.2455811155e-25
8.0133333333e+02	6.3592903067e-25
8.0166666667e+02	6.2283069404e-25
8.0200000000e+02	5.7792472901e-25
8.0233333333e+02	6.1796890147e-25
8.0266666667e+02	6.0831109129e-25
8.0300000000e+02	5.7919411481e-25
8.0333333333e+02	5.8766083940e-25
8.0366666667e+02	6.0347893693e-25
8.0400000000e+02	6.1455382073e-25
8.0433333333e+02	5.8979853741e-25
8.0466666667e+02	6.0568873260e-25
8.0500000000e+02	6.1609133598e-25
8.0533333333e+02	5.8477420886e-25
8.0566666667e+02	6.1884063730e-25
8.0600000000e+02	6.0831593496e-25
8.0633333333e+02	5.9889723661e-25
8.0666666667e+02	6.0359803842e-25
8.0700000000e+02	5.8941388646e-25
8.0733333333e+02	5.8909382754e-25
8.0766666667e+02	6.0641801447e-25
8.0800000000e+02	6.2179037370e-25
8.0833333333e+02	6.0605983628e-25
8.0866666667e+02	5.9988148125e-25
8.0900000000e+02	6.2266842408e-25
8.0933333333e+02	6.5762891968e-25
8.0966666667e+02	6.0655549908e-25
8.1000000000e+02	6.1899578165e-25
8.1033333333e+02	6.1999625667e-25
8.1066666667e+02	6.0243908573e-25
8.1100000000e+02	6.1769271971e-25
8.1133333333e+02	6.1646174013e-25
8.1166666667e+02	5.9539024140e-25
8.1200000000e+02	5.9760819015e-25
8.1233333333e+02	5.9851954002e-25
8.1266666667e+02	5.9647762211e-25
8.1300000000e+02	5.9506689002e-25
8.1333333333e+02	6.1052905780e-25
8.1366666667e+02	6.0589949179e-25
8.1400000000e+02	6.1011611688e-25
8.1433333333e+02	5.9947577150e-25
8.1466666667e+02	6.0504914441e-25
8.1500000000e+02	6.0566706275e-25
8.1533333333e+02	6.0022243308e-25
8.1566666667e+02	6.1938533669e-25
8.1600000000e+02	6.0645347448e-25
8.1633333333e+02	6.0243183105e-25
8.1666666667e+02	6.3426132115e-25
8.1700000000e+02	6.2955830391e-25
8.1733333333e+02	6.3059509451e-25
8.1766666667e+02	6.3654859996e-25
8.1800000000e+02	6.0017322379e-25
8.1833333333e+02	6.0288605183e-25
8.1866666667e+02	6.1889751619e-25
8.1900000000e+02	6.2560098153e-25
8.1933333333e+02	6.5805609039e-25
8.1966666667e+02	6.3667656282e-25
8.2000000000e+02	6.3492302244e-25
8.2033333333e+02	6.1341118701e-25
8.2066666667e+02	6.1864802078e-25
8.2100000000e+02	6.1862542266e-25
8.2133333333e+02	6.5199633450e-25
8.2166666667e+02	6.4222859234e-25
8.2200000000e+02	6.3749527259e-25
8.2233333333e+02	6.3783032611e-25
8.2266666667e+02	6.2783796110e-25
8.2300000000e+02	6.2495253799e-25
8.2333333333e+02	6.4020771587e-25
8.2366666667e+02	6.2483738172e-25
8.2400000000e+02	6.1317849503e-25
8.2433333333e+02	6.1311061731e-25
8.2466666667e+02	6.3162969761e-25
8.2500000000e+02	6.3647175647e-25
8.2533333333e+02	6.5738621840e-25
8.2566666667e+02	6.3040843141e-25
8.2600000000e+02	6.4525500733e-25
8.2633333333e+02	6.1015893903e-25
8.2666666667e+02	5.8840416348e-25
8.2700000000e+02	6.4893117728e-25
8.2733333333e+02	6.3970943022e-25
8.2766666667e+02	6.2366176788e-25
8.2800000000e+02	6.2567114994e-25
8.2833333333e+02	6.1627303352e-25
8.2866666667e+02	6.0350066678e-25
8.2900000000e+02	6.1419059893e-25
8.2933333333e+02	6.2667702368e-25
8.2966666667e+02	6.2094336756e-25
8.3000000000e+02	6.4554192422e-25
8.3033333333e+02	6.2122144409e-25
8.3066666667e+02	6.1430838720e-25
8.3100000000e+02	6.1818182847e-25
8.3133333333e+02	6.0364545883e-25
8.3166666667e+02	6.3395628895e-25
8.3200000000e+02	6.4370927047e-25
8.3233333333e+02	6.4493473793e-25
8.3266666667e+02	6.0834146184e-25
8.3300000000e+02	6.3007688278e-25
8.3333333333e+02	6.5700616126e-25
8.3366666667e+02	6.3227142095e-25
8.3400000000e+02	6.6349163099e-25
8.3433333333e+02	6.3898553729e-25
8.3466666667e+02	6.3591688889e-25
8.3500000000e+02	6.0528277032e-25
8.3533333333e+02	6.4177484457e-25
8.3566666667e+02	6.3231454089e-25
8.3600000000e+02	6.2945298625e-25
8.3633333333e+02	6.2128533484e-25
8.3666666667e+02	6.1696141657e-25
8.3700000000e+02	5.8997104680e-25
8.3733333333e+02	6.3057149382e-25
8.3766666667e+02	6.3863962993e-25
8.3800000000e+02	6.6102770195e-25
8.3833333333e+02	6.7360138762e-25
8.3866666667e+02	6.5312247336e-25
8.3900000000e+02	6.5223540916e-25
8.3933333333e+02	6.3809471023e-25
8.3966666667e+02	6.0919722906e-25
8.4000000000e+02	6.1740368409e-25
8.4033333333e+02	6.5632516453e-25
8.4066666667e+02	6.4601083122e-25
8.4100000000e+02	7.8823230800e-25
8.4133333333e+02	9.9865877873e-25
8.4166666667e+02	7.1259880728e-25
8.4200000000e+02	6.6178534655e-25
8.4233333333e+02	6.4291252299e-25
8.4266666667e+02	6.4518582176e-25
8.4300000000e+02	6.8291146114e-25
8.4333333333e+02	6.9320556382e-25
8.4366666667e+02	8.0798321746e-25
8.4400000000e+02	7.5593555762e-25
8.4433333333e+02	6.8687363746e-25
8.4466666667e+02	6.2696305213e-25
8.4500000000e+02	6.1292860585e-25
8.4533333333e+02	6.6152003436e-25
8.4566666667e+02	6.5745241690e-25
8.4600000000e+02	6.2580094369e-25
8.4633333333e+02	6.3420762750e-25
8.4666666667e+02	6.5563327356e-25
8.4700000000e+02	6.2720612745e-25
8.4733333333e+02	6.2463951286e-25
8.4766666667e+02	6.3252527789e-25
8.4800000000e+02	6.2961005719e-25
8.4833333333e+02	6.5766630116e-25
8.4866666667e+02	6.5096784781e-25
8.4900000000e+02	6.3064998996e-25
8.4933333333e+02	6.2823717160e-25
8.4966666667e+02	6.4519991005e-25
8.5000000000e+02	6.4022125876e-25
8.5033333333e+02	6.3269322134e-25
8.5066666667e+02	6.6313695522e-25
8.5100000000e+02	6.3932384738e-25
8.5133333333e+02	6.4223179744e-25
8.5166666667e+02	6.4793941803e-25
8.5200000000e+02	6.0044823172e-25
8.5233333333e+02	6.2327669522e-25
8.5266666667e+02	6.2817556626e-25
8.5300000000e+02	6.1987170960e-25
8.5333333333e+02	6.4492475332e-25
8.5366666667e+02	6.5901091629e-25
8.5400000000e+02	6.3299415640e-25
8.5433333333e+02	6.3350343616e-25
8.5466666667e+02	6.5865645112e-25
8.5500000000e+02	6.4776744478e-25
8.5533333333e+02	6.6620927045e-25
8.5566666667e+02	6.7605168958e-25
8.5600000000e+02	6.8036133903e-25
8.5633333333e+02	6.5410467441e-25
8.5666666667e+02	6.4496343383e-25
8.5700000000e+02	6.4310744198e-25
8.5733333333e+02	6.5648299154e-25
8.5766666667e+02	6.5110546715e-25
8.5800000000e+02	6.6817826767e-25
8.5833333333e+02	6.5692621442e-25
8.5866666667e+02	6.4277605470e-25
8.5900000000e+02	6.3958091619e-25
8.5933333333e+02	6.3401081977e-25
8.5966666667e+02	6.1914017501e-25
8.6000000000e+02	6.6183812630e-25
8.6033333333e+02	6.5045133046e-25
8.6066666667e+02	6.6597301393e-25
8.6100000000e+02	6.3341728376e-25
8.6133333333e+02	6.5736083847e-25
8.6166666667e+02	6.6871161745e-25
8.6200000000e+02	6.3748878049e-25
8.6233333333e+02	6.4049674012e-25
8.6266666667e+02	6.4218077367e-25
8.6300000000e+02	6.6259075591e-25
8.6333333333e+02	6.1870072550e-25
8.6366666667e+02	6.2304031747e-25
8.6400000000e+02	6.8150493077e-25
8.6433333333e+02	6.5074944382e-25
8.6466666667e+02	6.5027886336e-25
8.6500000000e+02	6.5687411475e-25
8.6533333333e+02	6.4532941534e-25
8.6566666667e+02	6.7171790561e-25
8.6600000000e+02	6.7675429248e-25
8.6633333333e+02	6.5841415668e-25
8.6666666667e+02	6.4972693754e-25
8.6700000000e+02	6.5451224450e-25
8.6733333333e+02	6.6384648079e-25
8.6766666667e+02	6.7766588265e-25
8.6800000000e+02	6.7220137548e-25
8.6833333333e+02	6.7317622498e-25
8.6866666667e+02	6.9279742852e-25
8.6900000000e+02	6.7186732614e-25
8.6933333333e+02	6.7201047637e-25
8.6966666667e+02	6.6946119741e-25
8.7000000000e+02	6.6839148716e-25
8.7033333333e+02	6.6339336413e-25
8.7066666667e+02	6.8476453662e-25
8.7100000000e+02	6.9153885484e-25
8.7133333333e+02	6.5855685746e-25
8.7166666667e+02	6.5513813348e-25
8.7200000000e+02	6.5675908453e-25
8.7233333333e+02	6.6715397696e-25
8.7266666667e+02	6.4806012933e-25
8.7300000000e+02	6.6271544089e-25
8.7333333333e+02	6.6822670507e-25
8.7366666667e+02	6.4661293283e-25
8.7400000000e+02	6.5422163991e-25
8.7433333333e+02	6.4316893169e-25
8.7466666667e+02	6.5025377827e-25
8.7500000000e+02	6.7847239327e-25
8.7533333333e+02	6.7633446638e-25
8.7566666667e+02	6.6640037491e-25
8.7600000000e+02	6.6070652426e-25
8.7633333333e+02	6.3856856946e-25
8.7666666667e+02	6.5140287558e-25
8.7700000000e+02	6.6774508294e-25
8.7733333333e+02	6.8878822398e-25
8.7766666667e+02	6.6310258390e-25
8.7800000000e+02	6.3658199140e-25
8.7833333333e+02	6.4226183468e-25
8.7866666667e+02	6.6834789778e-25
8.7900000000e+02	6.9223363807e-25
8.7933333333e+02	6.4989716886e-25
8.7966666667e+02	6.5978717788e-25
8.8000000000e+02	6.9164608531e-25
8.8033333333e+02	6.5714308780e-25
8.8066666667e+02	6.7076664145e-25
8.8100000000e+02	6.7592462429e-25
8.8133333333e+02	6.6148010751e-25
8.8166666667e+02	6.6530662105e-25
8.8200000000e+02	6.6200023650e-25
8.8233333333e+02	6.6633411847e-25
8.8266666667e+02	6.9587108003e-25
8.8300000000e+02	6.8131007262e-25
8.8333333333e+02	6.7850570030e-25
8.8366666667e+02	6.6913608862e-25
8.8400000000e+02	6.6833560397e-25
8.8433333333e+02	6.7836068611e-25
8.8466666667e+02	6.9458672434e-25
8.8500000000e+02	6.7680510478e-25
8.8533333333e+02	6.7466762573e-25
8.8566666667e+02	6.7153015514e-25
8.8600000000e+02	6.5518335218e-25
8.8633333333e+02	6.7659208268e-25
8.8666666667e+02	6.5621242257e-25
8.8700000000e+02	6.4877672645e-25
8.8733333333e+02	6.6304382093e-25
8.8766666667e+02	6.6752421282e-25
8.8800000000e+02	6.8859153902e-25
8.8833333333e+02	6.6375203830e-25
8.8866666667e+02	6.7641068458e-25
8.8900000000e+02	6.7589177310e-25
8.8933333333e+02	6.7150150979e-25
8.8966666667e+02	6.6685707148e-25
8.9000000000e+02	6.7770864634e-25
8.9033333333e+02	6.7028578007e-25
8.9066666667e+02	6.8043840428e-25
8.9100000000e+02	6.6952095527e-25
8.9133333333e+02	6.8100283783e-25
8.9166666667e+02	6.6537662873e-25
8.9200000000e+02	6.6434490607e-25
8.9233333333e+02	6.8306698230e-25
8.9266666667e+02	6.7441782063e-25
8.9300000000e+02	6.7874925557e-25
8.9333333333e+02	6.5302549601e-25
8.9366666667e+02	6.4454767635e-25
8.9400000000e+02	6.9575909190e-25
8.9433333333e+02	7.0205705977e-25
8.9466666667e+02	6.7589042422e-25
8.9500000000e+02	6.8512518547e-25
8.9533333333e+02	6.7790738706e-25
8.9566666667e+02	6.9831374842e-25
8.9600000000e+02	6.6883856269e-25
8.9633333333e+02	6.8422572466e-25
8.9666666667e+02	6.8550457694e-25
8.9700000000e+02	6.6060959199e-25
8.9733333333e+02	6.6882318263e-25
8.9766666667e+02	6.7478060658e-25
8.9800000000e+02	6.6291242751e-25
8.9833333333e+02	6.7275780694e-25
8.9866666667e+02	7.6861253479e-25
8.9900000000e+02	1.0918069373e-24
8.9933333333e+02	1.1403384319e-24
8.9966666667e+02	7.8471457417e-25
9.0000000000e+02	7.7399952487e-25
9.0033333333e+02	9.2724140399e-25
9.0066666667e+02	8.1304490232e-25
9.0100000000e+02	6.7836653440e-25
9.0133333333e+02	6.5693040196e-25
9.0166666667e+02	6.6947063900e-25
9.0200000000e+02	6.6490798696e-25
9.0233333333e+02	6.5936347931e-25
9.0266666667e+02	6.8849405266e-25
9.0300000000e+02	6.8325202860e-25
9.0333333333e+02	6.8311332098e-25
9.0366666667e+02	6.5938557777e-25
9.0400000000e+02	6.7550129887e-25
9.0433333333e+02	6.5763574557e-25
9.0466666667e+02	6.7853628858e-25
9.0500000000e+02	7.1052664433e-25
9.0533333333e+02	6.7093564181e-25
9.0566666667e+02	6.8113316078e-25
9.0600000000e+02	6.9152568379e-25
9.0633333333e+02	9.1424380092e-25
9.0666666667e+02	1.1299873760e-24
9.0700000000e+02	7.5780016966e-25
9.0733333333e+02	7.0939126381e-25
9.0766666667e+02	7.2077154352e-25
9.0800000000e+02	6.8085566400e-25
9.0833333333e+02	6.6156979809e-25
9.0866666667e+02	6.7872641625e-25
9.0900000000e+02	6.9052400280e-25
9.0933333333e+02	6.7146898711e-25
9.0966666667e+02	7.6432417813e-25
9.1000000000e+02	9.5244568884e-25
9.1033333333e+02	7.8518315867e-25
9.1066666667e+02	6.8690611106e-25
9.1100000000e+02	6.9400735196e-25
9.1133333333e+02	6.7422779256e-25
9.1166666667e+02	6.7161392903e-25
9.1200000000e+02	6.8600727536e-25
9.1233333333e+02	6.9029883480e-25
9.1266666667e+02	6.8569048167e-25
9.1300000000e+02	6.9258205203e-25
9.1333333333e+02	6.8254964702e-25
9.1366666667e+02	6.9119254204e-25
9.1400000000e+02	6.7291563183e-25
9.1433333333e+02	6.5236217593e-25
9.1466666667e+02	6.9679781055e-25
9.1500000000e+02	6.9140182071e-25
9.1533333333e+02	6.9278016410e-25
9.1566666667e+02	7.0920387513e-25
9.1600000000e+02	6.9032001995e-25
9.1633333333e+02	6.6993325719e-25
9.1666666667e+02	6.6990956917e-25
9.1700000000e+02	6.5697332787e-25
9.1733333333e+02	6.9048264697e-25
9.1766666667e+02	6.6299792539e-25
9.1800000000e+02	6.8452969725e-25
9.1833333333e+02	6.7866492131e-25
9.1866666667e+02	6.7345533842e-25
9.1900000000e+02	6.9211948669e-25
9.1933333333e+02	6.9115098914e-25
9.1966666667e+02	7.2504818934e-25
9.2000000000e+02	6.9737386039e-25
9.2033333333e+02	7.1026223046e-25
9.2066666667e+02	6.9315793759e-25
9.2100000000e+02	7.0101395724e-25
9.2133333333e+02	7.0163558983e-25
9.2166666667e+02	6.9196428560e-25
9.2200000000e+02	6.7239088854e-25
9.2233333333e+02	6.8840473958e-25
9.2266666667e+02	6.7539895849e-25
9.2300000000e+02	7.2946085044e-25
9.2333333333e+02	7.4930313310e-25
9.2366666667e+02	7.1159577444e-25
9.2400000000e+02	7.0268191820e-25
9.2433333333e+02	6.7995528022e-25
9.2466666667e+02	6.8472097724e-25
9.2500000000e+02	6.8386901814e-25
9.2533333333e+02	7.0072663229e-25
9.2566666667e+02	7.0673790142e-25
9.2600000000e+02	7.3161079871e-25
9.2633333333e+02	7.1308412858e-25
9.2666666667e+02	6.6939050757e-25
9.2700000000e+02	7.2322056945e-25
9.2733333333e+02	7.1990781177e-25
9.2766666667e+02	7.1715390809e-25
9.2800000000e+02	7.1239794183e-25
9.2833333333e+02	6.9426717795e-25
9.2866666667e+02	7.3066551855e-25
9.2900000000e+02	7.0255929327e-25
9.2933333333e+02	6.9372943899e-25
9.2966666667e+02	7.1495239537e-25
9.3000000000e+02	6.9926364407e-25
9.3033333333e+02	6.8223709193e-25
9.3066666667e+02	6.8677000758e-25
9.3100000000e+02	7.1043762788e-25
9.3133333333e+02	7.1340896531e-25
9.3166666667e+02	6.9717879323e-25
9.3200000000e+02	6.7741944915e-25
9.3233333333e+02	6.6050183925e-25
9.3266666667e+02	7.1493003703e-25
9.3300000000e+02	6.7928229587e-25
9.3333333333e+02	7.0977310616e-25
9.3366666667e+02	6.9814006313e-25
9.3400000000e+02	7.2581206172e-25
9.3433333333e+02	7.3413507014e-25
9.3466666667e+02	7.1235470745e-25
9.3500000000e+02	7.0839041954e-25
9.3533333333e+02	7.0362983281e-25
9.3566666667e+02	6.9530582459e-25
9.3600000000e+02	6.8339943849e-25
9.3633333333e+02	7.1399853684e-25
9.3666666667e+02	6.9733231975e-25
9.3700000000e+02	6.8614157790e-25
9.3733333333e+02	7.1421021662e-25
9.3766666667e+02	7.2729562582e-25
9.3800000000e+02	6.8839468131e-25
9.3833333333e+02	7.0431935814e-25
9.3866666667e+02	6.9512760010e-25
9.3900000000e+02	7.0954447818e-25
9.3933333333e+02	7.1979478916e-25
9.3966666667e+02	6.9554125018e-25
9.4000000000e+02	7.4376434338e-25
9.4033333333e+02	7.0645545350e-25
9.4066666667e+02	6.8390911197e-25
9.4100000000e+02	6.7813223578e-25
9.4133333333e+02	6.9495427486e-25
9.4166666667e+02	7.1069032698e-25
9.4200000000e+02	7.1571364060e-25
9.4233333333e+02	7.0892192973e-25
9.4266666667e+02	6.8140959441e-25
9.4300000000e+02	7.0714996506e-25
9.4333333333e+02	7.1228935025e-25
9.4366666667e+02	7.0072292281e-25
9.4400000000e+02	7.1524956174e-25
9.4433333333e+02	7.1410697753e-25
9.4466666667e+02	6.7532671534e-25
9.4500000000e+02	7.1507723258e-25
9.4533333333e+02	6.6828522989e-25
9.4566666667e+02	7.2596214220e-25
9.4600000000e+02	7.1764702985e-25
9.4633333333e+02	7.1462688984e-25
9.4666666667e+02	7.0890933660e-25
9.4700000000e+02	7.0920680919e-25
9.4733333333e+02	7.4267786723e-25
9.4766666667e+02	7.0355818290e-25
9.4800000000e+02	7.0486788905e-25
9.4833333333e+02	6.9924237198e-25
9.4866666667e+02	7.0559317867e-25
9.4900000000e+02	7.0804380026e-25
9.4933333333e+02	6.8961990548e-25
9.4966666667e+02	6.9785632486e-25
9.5000000000e+02	7.0445299626e-25
9.5033333333e+02	7.0320231442e-25
9.5066666667e+02	7.1770208542e-25
9.5100000000e+02	7.1342373978e-25
9.5133333333e+02	7.0658068876e-25
9.5166666667e+02	7.2828542017e-25
9.5200000000e+02	7.4830343696e-25
9.5233333333e+02	6.9495786593e-25
9.5266666667e+02	6.9449339816e-25
9.5300000000e+02	6.9323220852e-25
9.5333333333e+02	7.2453847228e-25
9.5366666667e+02	7.2465521351e-25
9.5400000000e+02	7.3117591868e-25
9.5433333333e+02	7.1483783967e-25
9.5466666667e+02	7.2787103481e-25
9.5500000000e+02	7.2575868185e-25
9.5533333333e+02	7.5309336310e-25
9.5566666667e+02	7.0418671047e-25
9.5600000000e+02	7.0671167872e-25
9.5633333333e+02	7.1312566275e-25
9.5666666667e+02	7.1047189217e-25
9.5700000000e+02	7.2646202555e-25
9.5733333333e+02	7.1851749368e-25
9.5766666667e+02	7.1871072589e-25
9.5800000000e+02	7.1994352749e-25
9.5833333333e+02	6.6826816082e-25
9.5866666667e+02	7.0883278765e-25
9.5900000000e+02	7.1321309545e-25
9.5933333333e+02	7.2239443576e-25
9.5966666667e+02	7.1327393110e-25
9.6000000000e+02	7.5174108798e-25
9.6033333333e+02	7.3203500799e-25
9.6066666667e+02	7.3571783735e-25
9.6100000000e+02	7.9243734040e-25
9.6133333333e+02	6.8234993283e-25
9.6166666667e+02	6.8909499355e-25
9.6200000000e+02	7.0997248965e-25
9.6233333333e+02	7.2914304466e-25
9.6266666667e+02	7.3319290526e-25
9.6300000000e+02	7.2226019209e-25
9.6333333333e+02	7.2022777551e-25
9.6366666667e+02	7.1799015188e-25
9.6400000000e+02	7.2152629564e-25
9.6433333333e+02	7.1856954631e-25
9.6466666667e+02	7.0449043222e-25
9.6500000000e+02	7.0852200106e-25
9.6533333333e+02	7.3780688754e-25
9.6566666667e+02	7.4890581549e-25
9.6600000000e+02	6.9327569076e-25
9.6633333333e+02	7.5624729290e-25
9.6666666667e+02	7.3550308272e-25
9.6700000000e+02	7.2016127947e-25
9.6733333333e+02	7.4011481404e-25
9.6766666667e+02	7.2477224586e-25
9.6800000000e+02	7.4752053584e-25
9.6833333333e+02	7.5865544089e-25
9.6866666667e+02	7.2895829823e-25
9.6900000000e+02	7.1481562858e-25
9.6933333333e+02	7.3298391558e-25
9.6966666667e+02	7.1460754962e-25
9.7000000000e+02	7.2043915678e-25
9.7033333333e+02	7.3094682892e-25
9.7066666667e+02	7.3996540187e-25
9.7100000000e+02	7.2578979360e-25
9.7133333333e+02	7.4791909034e-25
9.7166666667e+02	7.5080352869e-25
9.7200000000e+02	7.1685544236e-25
9.7233333333e+02	7.4894515311e-25
9.7266666667e+02	7.4921719166e-25
9.7300000000e+02	6.8898043607e-25
9.7333333333e+02	7.0883258496e-25
9.7366666667e+02	7.3304066767e-25
9.7400000000e+02	7.1685761728e-25
9.7433333333e+02	7.1950010039e-25
9.7466666667e+02	7.3781919050e-25
9.7500000000e+02	7.0914455575e-25
9.7533333333e+02	7.0847391463e-25
9.7566666667e+02	7.2816225226e-25
9.7600000000e+02	7.3245909830e-25
9.7633333333e+02	7.1639450600e-25
9.7666666667e+02	7.4313318572e-25
9.7700000000e+02	7.3472830845e-25
9.7733333333e+02	7.3620977275e-25
9.7766666667e+02	7.2269117481e-25
9.7800000000e+02	7.3454128462e-25
9.7833333333e+02	7.4177936738e-25
9.7866666667e+02	7.1685756687e-25
9.7900000000e+02	7.3291390641e-25
9.7933333333e+02	7.3424700547e-25
9.7966666667e+02	7.4015640061e-25
9.8000000000e+02	7.3909879471e-25
9.8033333333e+02	7.2134661167e-25
9.8066666667e+02	6.7588536430e-25
9.8100000000e+02	7.0513952509e-25
9.8133333333e+02	7.1619785450e-25
9.8166666667e+02	7.0935913069e-25
9.8200000000e+02	7.3474609373e-25
9.8233333333e+02	7.5054511709e-25
9.8266666667e+02	7.1383167885e-25
9.8300000000e+02	7.5795225167e-25
9.8333333333e+02	7.4025791015e-25
9.8366666667e+02	7.4323501015e-25
9.8400000000e+02	7.0995050215e-25
9.8433333333e+02	7.4616851058e-25
9.8466666667e+02	7.8021631949e-25
9.8500000000e+02	7.7333662013e-25
9.8533333333e+02	7.7674799308e-25
9.8566666667e+02	8.3370852454e-25
9.8600000000e+02	9.0627316791e-25
9.8633333333e+02	1.0853671923e-24
9.8666666667e+02	1.3542018751e-24
9.8700000000e+02	2.0183869979e-24
9.9100000000e+02	2.2442137666e-24
9.9133333333e+02	1.5581775007e-24
9.9166666667e+02	1.1357283732e-24
9.9200000000e+02	9.3358068439e-25
9.9233333333e+02	8.3231049367e-25
9.9266666667e+02	8.2182316343e-25
9.9300000000e+02	7.4426698008e-25
9.9333333333e+02	7.4282491288e-25
9.9366666667e+02	7.8647349790e-25
9.9400000000e+02	7.6520941946e-25
9.9433333333e+02	7.4970229505e-25
9.9466666667e+02	7.5084919511e-25
9.9500000000e+02	1.1776161533e-24
9.9533333333e+02	1.4634878796e-24
9.9566666667e+02	1.0432357310e-24
9.9600000000e+02	7.3045532992e-25
9.9633333333e+02	7.1964337702e-25
9.9666666667e+02	7.6396850001e-25
9.9700000000e+02	7.6689349774e-25
9.9733333333e+02	9.5821095774e-25
9.9866666667e+02	1.2815370299e-24
9.9900000000e+02	1.9007727344e-24
1.0016666667e+03	1.7486391290e-24
1.0020000000e+03	1.2095045816e-24
1.0023333333e+03	8.8964720767e-25
1.0026666667e+03	2.6538577338e-24
1.0036666667e+03	1.5194474009e-24
1.0040000000e+03	2.5666582465e-24
1.0116666667e+03	2.5367711727e-24
1.0120000000e+03	8.6355379042e-25
1.0123333333e+03	7.8526991495e-25
1.0126666667e+03	8.1041399955e-25
1.0130000000e+03	7.9623250759e-25
1.0133333333e+03	8.3215147558e-25
1.0136666667e+03	9.7113633675e-25
1.0140000000e+03	1.0248414025e-24
1.0143333333e+03	8.5042828756e-25
1.0146666667e+03	7.5288778205e-25
1.0150000000e+03	7.5153553603e-25
1.0153333333e+03	7.6630829134e-25
1.0156666667e+03	7.7243408216e-25
1.0160000000e+03	7.7602050964e-25
1.0163333333e+03	7.4672870836e-25
1.0166666667e+03	7.7639618088e-25
1.0170000000e+03	7.8586464374e-25
1.0173333333e+03	7.5791892405e-25
1.0176666667e+03	9.4029434366e-25
1.0180000000e+03	1.1760627434e-24
1.0183333333e+03	9.0244694169e-25
1.0186666667e+03	7.4663797562e-25
1.0190000000e+03	7.5274372424e-25
1.0193333333e+03	7.5822052386e-25
1.0196666667e+03	8.0652511758e-25
1.0200000000e+03	7.7814472353e-25
1.0203333333e+03	7.9780151633e-25
1.0206666667e+03	7.9035393876e-25
1.0210000000e+03	7.5436767923e-25
1.0213333333e+03	7.6500454523e-25
1.0216666667e+03	7.8772666395e-25
1.0220000000e+03	7.8702043100e-25
1.0223333333e+03	7.9113680806e-25
1.0226666667e+03	7.7471450750e-25
1.0230000000e+03	7.7312313918e-25
1.0233333333e+03	7.9295587621e-25
1.0236666667e+03	7.9257454694e-25
1.0240000000e+03	7.9413904448e-25
1.0243333333e+03	7.7873975219e-25
1.0246666667e+03	7.6340504642e-25
1.0250000000e+03	7.6748819602e-25
1.0253333333e+03	8.0720678799e-25
1.0256666667e+03	8.1577058606e-25
1.0260000000e+03	7.7933960591e-25
1.0263333333e+03	7.7206347842e-25
1.0266666667e+03	7.8058375078e-25
1.0270000000e+03	7.6895332660e-25
1.0273333333e+03	7.4740284880e-25
1.0276666667e+03	7.7377317004e-25
1.0280000000e+03	7.8037736003e-25
1.0283333333e+03	7.7300606509e-25
1.0286666667e+03	7.7157058836e-25
1.0290000000e+03	7.4307573780e-25
1.0293333333e+03	7.5371958945e-25
1.0296666667e+03	7.4257533980e-25
1.0300000000e+03	7.6693150168e-25
1.0303333333e+03	7.8596849081e-25
1.0306666667e+03	8.1425193193e-25
1.0310000000e+03	7.9757553957e-25
1.0313333333e+03	7.7293600593e-25
1.0316666667e+03	7.8246414196e-25
1.0320000000e+03	8.0742610407e-25
1.0323333333e+03	7.7212180044e-25
1.0326666667e+03	7.9154316506e-25
1.0330000000e+03	8.1926933635e-25
1.0333333333e+03	8.2135657309e-25
1.0336666667e+03	7.9514530729e-25
1.0340000000e+03	8.3649704714e-25
1.0343333333e+03	8.1921822370e-25
1.0346666667e+03	8.1041016666e-25
1.0350000000e+03	7.7663277673e-25
1.0353333333e+03	7.6517850732e-25
1.0356666667e+03	7.6970130454e-25
1.0360000000e+03	8.0543679074e-25
1.0363333333e+03	7.7538776919e-25
1.0366666667e+03	7.9079060651e-25
1.0370000000e+03	7.5791338144e-25
1.0373333333e+03	7.9459006721e-25
1.0376666667e+03	7.5848026017e-25
1.0380000000e+03	7.7866144675e-25
1.0383333333e+03	7.9556172935e-25
1.0386666667e+03	8.0717654911e-25
1.0390000000e+03	8.0191038394e-25
1.0393333333e+03	8.0684409146e-25
1.0396666667e+03	7.8789399122e-25
1.0400000000e+03	7.6630962418e-25
1.0403333333e+03	8.0374632146e-25
1.0406666667e+03	7.8084508388e-25
1.0410000000e+03	7.7782758045e-25
1.0413333333e+03	7.7211098489e-25
1.0416666667e+03	7.8598463214e-25
1.0420000000e+03	7.8473010539e-25
1.0423333333e+03	7.7720968644e-25
1.0426666667e+03	8.0496106138e-25
1.0430000000e+03	7.7136755612e-25
1.0433333333e+03	7.9394791734e-25
1.0436666667e+03	7.9995131895e-25
1.0440000000e+03	8.0650019892e-25
1.0443333333e+03	8.3501491437e-25
1.0446666667e+03	7.9571615890e-25
1.0450000000e+03	7.9911943247e-25
1.0453333333e+03	7.8705007325e-25
1.0456666667e+03	7.6648771947e-25
1.0460000000e+03	8.3860396708e-25
1.0463333333e+03	8.0652666716e-25
1.0466666667e+03	8.0523581751e-25
1.0470000000e+03	7.6705202635e-25
1.0473333333e+03	7.9399145349e-25
1.0476666667e+03	8.1672350297e-25
1.0480000000e+03	8.0993747732e-25
1.0483333333e+03	8.3019602758e-25
1.0486666667e+03	7.7425029827e-25
1.0490000000e+03	7.9029281603e-25
1.0493333333e+03	7.9697400861e-25
1.0496666667e+03	8.0547829971e-25
1.0500000000e+03	7.8069999647e-25
1.0503333333e+03	8.0816077036e-25
1.0506666667e+03	8.1011004960e-25
1.0510000000e+03	8.2861369884e-25
1.0513333333e+03	8.1249609184e-25
1.0516666667e+03	7.8943357055e-25
1.0520000000e+03	7.7893217551e-25
1.0523333333e+03	8.1600005818e-25
1.0526666667e+03	8.0753325253e-25
1.0530000000e+03	7.9920359076e-25
1.0533333333e+03	7.6758429756e-25
1.0536666667e+03	7.9026282545e-25
1.0540000000e+03	7.9533686074e-25
1.0543333333e+03	8.1941141694e-25
1.0546666667e+03	8.6155717284e-25
1.0550000000e+03	7.6960282253e-25
1.0553333333e+03	8.2147731653e-25
1.0556666667e+03	8.1206224456e-25
1.0560000000e+03	7.9016511282e-25
1.0563333333e+03	7.9432736874e-25
1.0566666667e+03	7.9141711618e-25
1.0570000000e+03	8.1150414410e-25
1.0573333333e+03	7.6085303575e-25
1.0576666667e+03	7.9082298110e-25
1.0580000000e+03	7.9728626973e-25
1.0583333333e+03	7.9943245874e-25
1.0586666667e+03	8.2012117850e-25
1.0590000000e+03	8.4293838132e-25
1.0593333333e+03	8.4371151936e-25
1.0596666667e+03	8.6998820834e-25
1.0600000000e+03	8.7606380974e-25
1.0603333333e+03	8.6144478853e-25
1.0606666667e+03	8.6099162098e-25
1.0610000000e+03	8.3915733993e-25
1.0613333333e+03	8.6856917884e-25
1.0616666667e+03	8.9228979318e-25
1.0620000000e+03	8.6203445878e-25
1.0623333333e+03	8.7742458413e-25
1.0626666667e+03	9.1794212438e-25
1.0630000000e+03	8.4895093609e-25
1.0633333333e+03	8.7278683065e-25
1.0636666667e+03	8.2059707081e-25
1.0640000000e+03	8.4532638006e-25
1.0643333333e+03	8.5295715225e-25
1.0646666667e+03	8.3204920783e-25
1.0650000000e+03	7.9993989284e-25
1.0653333333e+03	8.3493878835e-25
1.0656666667e+03	8.3888929213e-25
1.0660000000e+03	8.0631628366e-25
1.0663333333e+03	8.2365614152e-25
1.0666666667e+03	8.7179388512e-25
1.0670000000e+03	8.7610576960e-25
1.0673333333e+03	8.4188864787e-25
1.0676666667e+03	8.6158165454e-25
1.0680000000e+03	8.4258262724e-25
1.0683333333e+03	8.0863559820e-25
1.0686666667e+03	8.2037273665e-25
1.0690000000e+03	8.7423209096e-25
1.0693333333e+03	8.1706722113e-25
1.0696666667e+03	8.1532531931e-25
1.0700000000e+03	7.9412974519e-25
1.0703333333e+03	7.9258360631e-25
1.0706666667e+03	8.3702048967e-25
1.0710000000e+03	8.7375182785e-25
1.0713333333e+03	8.4791898123e-25
1.0716666667e+03	8.2843788408e-25
1.0720000000e+03	8.6867710738e-25
1.0723333333e+03	8.6651972795e-25
1.0726666667e+03	8.2323999361e-25
1.0730000000e+03	8.1485894431e-25
1.0733333333e+03	8.3649397757e-25
1.0736666667e+03	8.6050235741e-25
1.0740000000e+03	8.5724541915e-25
1.0743333333e+03	8.1129343377e-25
1.0746666667e+03	8.7487787761e-25
1.0750000000e+03	8.7237471752e-25
1.0753333333e+03	8.6529696835e-25
1.0756666667e+03	8.2022007518e-25
1.0760000000e+03	8.4294143973e-25
1.0763333333e+03	8.6063119866e-25
1.0766666667e+03	8.5523904323e-25
1.0770000000e+03	8.3329348092e-25
1.0773333333e+03	8.0822147009e-25
1.0776666667e+03	8.0208315564e-25
1.0780000000e+03	8.3438746115e-25
1.0783333333e+03	8.4868922217e-25
1.0786666667e+03	8.5292446031e-25
1.0790000000e+03	8.5598645936e-25
1.0793333333e+03	8.2219253988e-25
1.0796666667e+03	8.0176239933e-25
1.0800000000e+03	8.0080192138e-25
1.0803333333e+03	8.8378033520e-25
1.0806666667e+03	8.2070588209e-25
1.0810000000e+03	8.6247214094e-25
1.0813333333e+03	8.5477651010e-25
1.0816666667e+03	8.6127856001e-25
1.0820000000e+03	8.5977108367e-25
1.0823333333e+03	8.2978811778e-25
1.0826666667e+03	8.3555177438e-25
1.0830000000e+03	8.0882053992e-25
1.0833333333e+03	8.6700139753e-25
1.0836666667e+03	8.5122557390e-25
1.0840000000e+03	8.2176617961e-25
1.0843333333e+03	8.3859276044e-25
1.0846666667e+03	8.6592119043e-25
1.0850000000e+03	8.5654480691e-25
1.0853333333e+03	8.5496631239e-25
1.0856666667e+03	8.9849324937e-25
1.0860000000e+03	8.4850445515e-25
1.0863333333e+03	8.6367089616e-25
1.0866666667e+03	8.4272416102e-25
1.0870000000e+03	8.7737698231e-25
1.0873333333e+03	8.9190252846e-25
1.0876666667e+03	8.9278235098e-25
1.0880000000e+03	8.8025359205e-25
1.0883333333e+03	8.2391079703e-25
1.0886666667e+03	8.3217168198e-25
1.0890000000e+03	8.4003756623e-25
1.0893333333e+03	8.5367274395e-25
1.0896666667e+03	8.4340358581e-25
1.0900000000e+03	8.5040007523e-25
1.0903333333e+03	8.5122051779e-25
1.0906666667e+03	8.4038863139e-25
1.0910000000e+03	8.9474279887e-25
1.0913333333e+03	8.6561274207e-25
1.0916666667e+03	8.4388237793e-25
1.0920000000e+03	8.4842323758e-25
1.0923333333e+03	8.7621725598e-25
1.0926666667e+03	8.6911671777e-25
1.0930000000e+03	8.2970713170e-25
1.0933333333e+03	8.1759915170e-25
1.0936666667e+03	8.1745943522e-25
1.0940000000e+03	8.2793485963e-25
1.0943333333e+03	8.0401881071e-25
1.0946666667e+03	8.4163007333e-25
1.0950000000e+03	8.5982523786e-25
1.0953333333e+03	8.4239906305e-25
1.0956666667e+03	8.8927536617e-25
1.0960000000e+03	8.7278607244e-25
1.0963333333e+03	8.3876513539e-25
1.0966666667e+03	8.4380736648e-25
1.0970000000e+03	8.5671584141e-25
1.0973333333e+03	8.6202185712e-25
1.0976666667e+03	8.8838937673e-25
1.0980000000e+03	8.8945571120e-25
1.0983333333e+03	8.6054267412e-25
1.0986666667e+03	8.5104725521e-25
1.0990000000e+03	8.3842664278e-25
1.0993333333e+03	8.8236003127e-25
1.0996666667e+03	8.4701714142e-25
1.1000000000e+03	8.3467967061e-25
1.1003333333e+03	8.6546521523e-25
1.1006666667e+03	8.4950474210e-25
1.1010000000e+03	8.3527688633e-25
1.1013333333e+03	8.9314131235e-25
1.1016666667e+03	8.5299824755e-25
1.1020000000e+03	8.1729485692e-25
1.1023333333e+03	8.3275454786e-25
1.1026666667e+03	8.3919806366e-25
1.1030000000e+03	8.3628037798e-25
1.1033333333e+03	8.6452898673e-25
1.1036666667e+03	8.6763710457e-25
1.1040000000e+03	8.3525856173e-25
1.1043333333e+03	8.4229372814e-25
1.1046666667e+03	8.4538639926e-25
1.1050000000e+03	8.0662488487e-25
1.1053333333e+03	8.2412381987e-25
1.1056666667e+03	8.6397719920e-25
1.1060000000e+03	8.1778504899e-25
1.1063333333e+03	8.4929509986e-25
1.1066666667e+03	8.7003694933e-25
1.1070000000e+03	8.8554403853e-25
1.1073333333e+03	8.6589125136e-25
1.1076666667e+03	8.3219276553e-25
1.1080000000e+03	8.3895549936e-25
1.1083333333e+03	7.9631141293e-25
1.1086666667e+03	8.1912156940e-25
1.1090000000e+03	7.9833916451e-25
1.1093333333e+03	8.2161298472e-25
1.1096666667e+03	8.3004339175e-25
1.1100000000e+03	8.4624403513e-25
1.1103333333e+03	8.8142404064e-25
1.1106666667e+03	8.7528735592e-25
1.1110000000e+03	8.7638296689e-25
1.1113333333e+03	8.3574182949e-25
1.1116666667e+03	8.5286128805e-25
1.1120000000e+03	8.7254368920e-25
1.1123333333e+03	8.7588490430e-25
1.1126666667e+03	8.3190965712e-25
1.1130000000e+03	8.0946044605e-25
1.1133333333e+03	8.6271310292e-25
1.1136666667e+03	8.2986383554e-25
1.1140000000e+03	8.6310905031e-25
1.1143333333e+03	8.4138755786e-25
1.1146666667e+03	8.5009249505e-25
1.1150000000e+03	8.6941817962e-25
1.1153333333e+03	8.6077877179e-25
1.1156666667e+03	8.4307088586e-25
1.1160000000e+03	8.3221074207e-25
1.1163333333e+03	8.2216521131e-25
1.1166666667e+03	8.1944872840e-25
1.1170000000e+03	8.6580967593e-25
1.1173333333e+03	8.7656581377e-25
1.1176666667e+03	9.1782086592e-25
1.1180000000e+03	8.9191079614e-25
1.1183333333e+03	8.6026353536e-25
1.1186666667e+03	8.3838006529e-25
1.1190000000e+03	8.5617860085e-25
1.1193333333e+03	8.6209291305e-25
1.1196666667e+03	8.6105450987e-25
1.1200000000e+03	8.5208715715e-25
1.1203333333e+03	8.5135075078e-25
1.1206666667e+03	8.3394186538e-25
1.1210000000e+03	8.5995598111e-25
1.1213333333e+03	8.8334962991e-25
1.1216666667e+03	8.3574476445e-25
1.1220000000e+03	8.9213100820e-25
1.1223333333e+03	8.5440243141e-25
1.1226666667e+03	8.7861207627e-25
1.1230000000e+03	8.3850149140e-25
1.1233333333e+03	8.9583433270e-25
1.1236666667e+03	9.1590431282e-25
1.1240000000e+03	8.7591373603e-25
1.1243333333e+03	8.5916156280e-25
1.1246666667e+03	8.6940398538e-25
1.1250000000e+03	8.3631890182e-25
1.1253333333e+03	8.5474326197e-25
1.1256666667e+03	8.5432405343e-25
1.1260000000e+03	8.6727639861e-25
1.1263333333e+03	8.7276836673e-25
1.1266666667e+03	8.5606413955e-25
1.1270000000e+03	8.9764815614e-25
1.1273333333e+03	8.8450405661e-25
1.1276666667e+03	8.6098841303e-25
1.1280000000e+03	9.1001100613e-25
1.1283333333e+03	9.0316848216e-25
1.1286666667e+03	8.6046856114e-25
1.1290000000e+03	8.7741714034e-25
1.1293333333e+03	9.1212082893e-25
1.1296666667e+03	8.7360895601e-25
1.1300000000e+03	8.7951228092e-25
1.1303333333e+03	8.4795579953e-25
1.1306666667e+03	8.8357659953e-25
1.1310000000e+03	8.6453247411e-25
1.1313333333e+03	8.6678240784e-25
1.1316666667e+03	8.7742051778e-25
1.1320000000e+03	8.6612032272e-25
1.1323333333e+03	8.3531255442e-25
1.1326666667e+03	8.5973304043e-25
1.1330000000e+03	8.4360680774e-25
1.1333333333e+03	8.4791602817e-25
1.1336666667e+03	8.2738614451e-25
1.1340000000e+03	8.6233127060e-25
1.1343333333e+03	8.2434793239e-25
1.1346666667e+03	8.7494523747e-25
1.1350000000e+03	9.2921761759e-25
1.1353333333e+03	8.8486578038e-25
1.1356666667e+03	8.4132417684e-25
1.1360000000e+03	8.7476603760e-25
1.1363333333e+03	8.8871658023e-25
1.1366666667e+03	8.7264931255e-25
1.1370000000e+03	8.7996099808e-25
1.1373333333e+03	8.6295226851e-25
1.1376666667e+03	8.7381438833e-25
1.1380000000e+03	9.3625085220e-25
1.1383333333e+03	9.1634362633e-25
1.1386666667e+03	8.9986421727e-25
1.1390000000e+03	8.9798630214e-25
1.1393333333e+03	8.5412357069e-25
1.1396666667e+03	9.0339290593e-25
1.1400000000e+03	8.6033394960e-25
1.1403333333e+03	9.1666464449e-25
1.1406666667e+03	9.3941846537e-25
1.1410000000e+03	9.0184544735e-25
1.1413333333e+03	9.0079921896e-25
1.1416666667e+03	9.0222997276e-25
1.1420000000e+03	8.7644373447e-25
1.1423333333e+03	8.9639689597e-25
1.1426666667e+03	8.8466885380e-25
1.1430000000e+03	8.8971222134e-25
1.1433333333e+03	8.8720040335e-25
1.1436666667e+03	8.9280633369e-25
1.1440000000e+03	8.5355316326e-25
1.1443333333e+03	8.6149704768e-25
1.1446666667e+03	8.7062280861e-25
1.1450000000e+03	8.7298547997e-25
1.1453333333e+03	8.5739597046e-25
1.1456666667e+03	8.6325734933e-25
1.1460000000e+03	8.9769430332e-25
1.1463333333e+03	8.8047662552e-25
1.1466666667e+03	8.8049376573e-25
1.1470000000e+03	8.9280567441e-25
1.1473333333e+03	8.7977339807e-25
1.1476666667e+03	8.6574694719e-25
1.1480000000e+03	8.6357345623e-25
1.1483333333e+03	8.6082159316e-25
1.1486666667e+03	8.7982800695e-25
1.1490000000e+03	9.1545835299e-25
1.1493333333e+03	8.9344310398e-25
1.1496666667e+03	9.1828095883e-25
1.1500000000e+03	9.1625071595e-25
1.1503333333e+03	8.6628289290e-25
1.1506666667e+03	8.8723594087e-25
1.1510000000e+03	8.9130682642e-25
1.1513333333e+03	9.1325575234e-25
1.1516666667e+03	8.6732684985e-25
1.1520000000e+03	8.7474887309e-25
1.1523333333e+03	8.5584420924e-25
1.1526666667e+03	8.9765379049e-25
1.1530000000e+03	8.7999707940e-25
1.1533333333e+03	8.9530991099e-25
1.1536666667e+03	8.5954781287e-25
1.1540000000e+03	9.0634644824e-25
1.1543333333e+03	9.2929847870e-25
1.1546666667e+03	9.2510097840e-25
1.1550000000e+03	8.8291560506e-25
1.1553333333e+03	9.2062038548e-25
1.1556666667e+03	9.1679117372e-25
1.1560000000e+03	8.7096570074e-25
1.1563333333e+03	8.7800715520e-25
1.1566666667e+03	8.9409031354e-25
1.1570000000e+03	9.3061641052e-25
1.1573333333e+03	9.0269062668e-25
1.1576666667e+03	8.7731483631e-25
1.1580000000e+03	8.8072234696e-25
1.1583333333e+03	1.0819957969e-24
1.1586666667e+03	1.1019815063e-24
1.1590000000e+03	9.1280399955e-25
1.1593333333e+03	8.9077081334e-25
1.1596666667e+03	8.7948757410e-25
1.1600000000e+03	2.9207183508e-24
1.1606666667e+03	1.6930987054e-24
1.1610000000e+03	9.0050087946e-25
1.1613333333e+03	9.0930025140e-25
1.1616666667e+03	9.2150304878e-25
1.1620000000e+03	9.0929264276e-25
1.1623333333e+03	9.0621625155e-25
1.1626666667e+03	9.0459610010e-25
1.1630000000e+03	8.8295472920e-25
1.1633333333e+03	8.6998778829e-25
1.1636666667e+03	8.8443654750e-25
1.1640000000e+03	8.6501251232e-25
1.1643333333e+03	8.8701467674e-25
1.1646666667e+03	8.6056150876e-25
1.1650000000e+03	8.6188108833e-25
1.1653333333e+03	8.9095580983e-25
1.1656666667e+03	9.1174538035e-25
1.1660000000e+03	1.0030388195e-24
1.1663333333e+03	9.7327763829e-25
1.1666666667e+03	8.9067695157e-25
1.1670000000e+03	8.9949752181e-25
1.1673333333e+03	9.4759224495e-25
1.1676666667e+03	2.1741666308e-24
1.1683333333e+03	2.7571412439e-24
1.1686666667e+03	9.6473320538e-25
1.1690000000e+03	9.2737020692e-25
1.1693333333e+03	9.0344633843e-25
1.1696666667e+03	9.4416230603e-25
1.1700000000e+03	8.9689077217e-25
1.1703333333e+03	9.0503340080e-25
1.1706666667e+03	9.4255654922e-25
1.1710000000e+03	9.3238476632e-25
1.1713333333e+03	9.0045807601e-25
1.1716666667e+03	8.9156551265e-25
1.1720000000e+03	9.3374792661e-25
1.1723333333e+03	9.3330680007e-25
1.1726666667e+03	9.3289549830e-25
1.1730000000e+03	9.5541342719e-25
1.1733333333e+03	9.0822354890e-25
1.1736666667e+03	9.0127224214e-25
1.1740000000e+03	8.5262812090e-25
1.1743333333e+03	8.9798743718e-25
1.1746666667e+03	9.1648587960e-25
1.1750000000e+03	9.3995661807e-25
1.1753333333e+03	8.9451161974e-25
1.1756666667e+03	9.1614736632e-25
1.1760000000e+03	8.8322999353e-25
1.1763333333e+03	9.5911897610e-25
1.1766666667e+03	9.3501190789e-25
1.1770000000e+03	9.3605118944e-25
1.1773333333e+03	9.2675803990e-25
1.1776666667e+03	8.8874961701e-25
1.1780000000e+03	9.3403580664e-25
1.1783333333e+03	9.2888062786e-25
1.1786666667e+03	9.1384604859e-25
1.1790000000e+03	9.0208847502e-25
1.1793333333e+03	9.4163988888e-25
1.1796666667e+03	8.7023115229e-25
1.1800000000e+03	8.9440651094e-25
1.1803333333e+03	1.3332325172e-24
1.1806666667e+03	1.6343110863e-24
1.1810000000e+03	1.0169876287e-24
1.1813333333e+03	9.4815938526e-25
1.1816666667e+03	9.3932441589e-25
1.1820000000e+03	9.1751883724e-25
1.1823333333e+03	9.0313109786e-25
1.1826666667e+03	9.1956324020e-25
1.1830000000e+03	8.8117466164e-25
1.1833333333e+03	9.0921883622e-25
1.1836666667e+03	9.3377418721e-25
1.1840000000e+03	9.2519917905e-25
1.1843333333e+03	9.5349891634e-25
1.1846666667e+03	9.2245404169e-25
1.1850000000e+03	9.1579522483e-25
1.1853333333e+03	8.8630216001e-25
1.1856666667e+03	8.9838276814e-25
1.1860000000e+03	9.1716461622e-25
1.1863333333e+03	9.2901055911e-25
1.1866666667e+03	9.1824014872e-25
1.1870000000e+03	9.4055742319e-25
1.1873333333e+03	9.1564496636e-25
1.1876666667e+03	8.8836816667e-25
1.1880000000e+03	9.1040159534e-25
1.1883333333e+03	9.3851630452e-25
1.1886666667e+03	1.0502472530e-24
1.1890000000e+03	1.4001028394e-24
1.1893333333e+03	1.4157565855e-24
1.1896666667e+03	1.1098934511e-24
1.1900000000e+03	9.6586555731e-25
1.1903333333e+03	9.2178294394e-25
1.1906666667e+03	9.2808326489e-25
1.1910000000e+03	9.2896413608e-25
1.1913333333e+03	9.1741189738e-25
1.1916666667e+03	9.2027960793e-25
1.1920000000e+03	9.5482399092e-25
1.1923333333e+03	9.0282628080e-25
1.1926666667e+03	9.0423612560e-25
1.1930000000e+03	8.9469734386e-25
1.1933333333e+03	9.0306596824e-25
1.1936666667e+03	9.3394906711e-25
1.1940000000e+03	9.5564600889e-25
1.1943333333e+03	9.0955374554e-25
1.1946666667e+03	9.0671594660e-25
1.1950000000e+03	9.4645110434e-25
1.1953333333e+03	9.2318326986e-25
1.1956666667e+03	9.3632961916e-25
1.1960000000e+03	9.0682440604e-25
1.1963333333e+03	8.7639827303e-25
1.1966666667e+03	9.2464930456e-25
1.1970000000e+03	9.4343550527e-25
1.1973333333e+03	9.3524763949e-25
1.1976666667e+03	9.2237017070e-25
1.1980000000e+03	9.3846377594e-25
1.1983333333e+03	9.4069996922e-25
1.1986666667e+03	1.0203839340e-24
1.1990000000e+03	1.0567318742e-24
1.1993333333e+03	1.0331781798e-24
1.1996666667e+03	9.8229102567e-25
1.2000000000e+03	9.9061687304e-25
1.2003333333e+03	9.5574088312e-25
1.2006666667e+03	9.2136783110e-25
1.2010000000e+03	9.1388681516e-25
1.2013333333e+03	9.2050762234e-25
1.2016666667e+03	9.2368160151e-25
1.2020000000e+03	9.3084433355e-25
1.2023333333e+03	9.6574143300e-25
1.2026666667e+03	9.5292649904e-25
1.2030000000e+03	9.5411582930e-25
1.2033333333e+03	9.5540731981e-25
1.2036666667e+03	9.6025585231e-25
1.2040000000e+03	9.5201073058e-25
1.2043333333e+03	9.4499102054e-25
1.2046666667e+03	9.5300424604e-25
1.2050000000e+03	9.2170489861e-25
1.2053333333e+03	9.4923165947e-25
1.2056666667e+03	9.7211221923e-25
1.2060000000e+03	9.5572025214e-25
1.2063333333e+03	9.1893543788e-25
1.2066666667e+03	9.2505175183e-25
1.2070000000e+03	9.5832136936e-25
1.2073333333e+03	9.8106621664e-25
1.2076666667e+03	9.4705671181e-25
1.2080000000e+03	9.2550125522e-25
1.2083333333e+03	9.3842017360e-25
1.2086666667e+03	9.5621871111e-25
1.2090000000e+03	1.0531514768e-24
1.2093333333e+03	1.0260619666e-24
1.2096666667e+03	9.2491799914e-25
1.2100000000e+03	9.3983233101e-25
1.2103333333e+03	9.0531646055e-25
1.2106666667e+03	9.0688301402e-25
1.2110000000e+03	9.2471832840e-25
1.2113333333e+03	9.6408935669e-25
1.2116666667e+03	9.2325379419e-25
1.2120000000e+03	9.0174324631e-25
1.2123333333e+03	9.3344128561e-25
1.2126666667e+03	9.3838088444e-25
1.2130000000e+03	9.2990103647e-25
1.2133333333e+03	9.7411871398e-25
1.2136666667e+03	1.0272794018e-24
1.2140000000e+03	8.9856261586e-25
1.2143333333e+03	9.4885204073e-25
1.2146666667e+03	9.5042542456e-25
1.2150000000e+03	9.5572153766e-25
1.2153333333e+03	9.6427460052e-25
1.2156666667e+03	9.4683865750e-25
1.2160000000e+03	9.4789021664e-25
1.2163333333e+03	9.4682270375e-25
1.2166666667e+03	9.6064744465e-25
1.2170000000e+03	9.1335643135e-25
1.2173333333e+03	9.4994963861e-25
1.2176666667e+03	9.6573973866e-25
1.2180000000e+03	9.0699737735e-25
1.2183333333e+03	9.2481092071e-25
1.2186666667e+03	9.5171268140e-25
1.2190000000e+03	9.7436077568e-25
1.2193333333e+03	9.4102462979e-25
1.2196666667e+03	9.3358805101e-25
1.2200000000e+03	9.2314768409e-25
1.2203333333e+03	9.5994643352e-25
1.2206666667e+03	9.4059812046e-25
1.2210000000e+03	9.3717985875e-25
1.2213333333e+03	9.3549001372e-25
1.2216666667e+03	9.2897814681e-25
1.2220000000e+03	9.6255241134e-25
1.2223333333e+03	9.3278112269e-25
1.2226666667e+03	9.2788058586e-25
1.2230000000e+03	9.3418076264e-25
1.2233333333e+03	9.5095698933e-25
1.2236666667e+03	9.8609390549e-25
1.2240000000e+03	9.2480606708e-25
1.2243333333e+03	9.7395162095e-25
1.2246666667e+03	9.3526207449e-25
1.2250000000e+03	9.4787476433e-25
1.2253333333e+03	9.7316344406e-25
1.2256666667e+03	9.9125731643e-25
1.2260000000e+03	9.4854993232e-25
1.2263333333e+03	9.3448562324e-25
1.2266666667e+03	9.6770979905e-25
1.2270000000e+03	9.7178273044e-25
1.2273333333e+03	9.7124374951e-25
1.2276666667e+03	9.8027064604e-25
1.2280000000e+03	1.0002880144e-24
1.2283333333e+03	1.0049757436e-24
1.2286666667e+03	9.7915119391e-25
1.2290000000e+03	9.4014692704e-25
1.2293333333e+03	9.2277988350e-25
1.2296666667e+03	9.4805479939e-25
1.2300000000e+03	9.5208395442e-25
1.2303333333e+03	9.7103200897e-25
1.2306666667e+03	9.6646183009e-25
1.2310000000e+03	9.6965754483e-25
1.2313333333e+03	9.4673798281e-25
1.2316666667e+03	9.5181601154e-25
1.2320000000e+03	9.4295872760e-25
1.2323333333e+03	9.4442559756e-25
1.2326666667e+03	9.4286333289e-25
1.2330000000e+03	9.4856254520e-25
1.2333333333e+03	9.8047186149e-25
1.2336666667e+03	9.8903295301e-25
1.2340000000e+03	9.8161069953e-25
1.2343333333e+03	9.6953764429e-25
1.2346666667e+03	9.5696917399e-25
1.2350000000e+03	9.9511328828e-25
1.2353333333e+03	9.7589457151e-25
1.2356666667e+03	9.4219227843e-25
1.2360000000e+03	9.4885445947e-25
1.2363333333e+03	9.5809710112e-25
1.2366666667e+03	9.6996961455e-25
1.2370000000e+03	9.8169440038e-25
1.2373333333e+03	9.7308261280e-25
1.2376666667e+03	9.6623370963e-25
1.2380000000e+03	9.6108470644e-25
1.2383333333e+03	9.4773346617e-25
1.2386666667e+03	9.6422088628e-25
1.2390000000e+03	9.6781732817e-25
1.2393333333e+03	9.6580241606e-25
1.2396666667e+03	1.0075538884e-24
1.2400000000e+03	9.4382138965e-25
1.2403333333e+03	9.3240763285e-25
1.2406666667e+03	9.5743746726e-25
1.2410000000e+03	9.8244395462e-25
1.2413333333e+03	9.5832146461e-25
1.2416666667e+03	1.0037458744e-24
1.2420000000e+03	9.8929359799e-25
1.2423333333e+03	9.9338356976e-25
1.2426666667e+03	9.7882938431e-25
1.2430000000e+03	9.6455899997e-25
1.2433333333e+03	9.6981069687e-25
1.2436666667e+03	9.6435965935e-25
1.2440000000e+03	1.0043005173e-24
1.2443333333e+03	9.6214995639e-25
1.2446666667e+03	9.4322644367e-25
1.2450000000e+03	9.2750559685e-25
1.2453333333e+03	9.5388089371e-25
1.2456666667e+03	9.8466835028e-25
1.2460000000e+03	9.3874157101e-25
1.2463333333e+03	1.0209433832e-24
1.2466666667e+03	1.0230621299e-24
1.2470000000e+03	9.8524302316e-25
1.2473333333e+03	9.9005857972e-25
1.2476666667e+03	9.9891048023e-25
1.2480000000e+03	9.6585531339e-25
1.2483333333e+03	9.5176943776e-25
1.2486666667e+03	9.7481533530e-25
1.2490000000e+03	9.6587299490e-25
1.2493333333e+03	9.3451935856e-25
1.2496666667e+03	9.6532064320e-25
1.2500000000e+03	9.4538321280e-25
1.2503333333e+03	9.5653347167e-25
1.2506666667e+03	9.4152598079e-25
1.2510000000e+03	9.8549442158e-25
1.2513333333e+03	1.0030681791e-24
1.2516666667e+03	9.8205499437e-25
1.2520000000e+03	9.9326650765e-25
1.2523333333e+03	9.5109898566e-25
1.2526666667e+03	9.7387062134e-25
1.2530000000e+03	9.7070361435e-25
1.2533333333e+03	9.9776170014e-25
1.2536666667e+03	1.0045006413e-24
1.2540000000e+03	9.5852060642e-25
1.2543333333e+03	1.0455430956e-24
1.2546666667e+03	1.0081847336e-24
1.2550000000e+03	9.4950626462e-25
1.2553333333e+03	9.7836519570e-25
1.2556666667e+03	9.8021197054e-25
1.2560000000e+03	9.4499961898e-25
1.2563333333e+03	1.0004559663e-24
1.2566666667e+03	9.6757126003e-25
1.2570000000e+03	9.7565511927e-25
1.2573333333e+03	1.0064977462e-24
1.2576666667e+03	9.6859885585e-25
1.2580000000e+03	1.0227625016e-24
1.2583333333e+03	9.6356834522e-25
1.2586666667e+03	9.5146805444e-25
1.2590000000e+03	9.7252990659e-25
1.2593333333e+03	9.6429313844e-25
1.2596666667e+03	1.0190942073e-24
1.2600000000e+03	9.9936289253e-25
1.2603333333e+03	9.7272086393e-25
1.2606666667e+03	1.0488218994e-24
1.2610000000e+03	1.0238848982e-24
1.2613333333e+03	9.8013263432e-25
1.2616666667e+03	1.0066096120e-24
1.2620000000e+03	9.9820056726e-25
1.2623333333e+03	9.9560034767e-25
1.2626666667e+03	1.0060220293e-24
1.2630000000e+03	1.0042054446e-24
1.2633333333e+03	9.9344573782e-25
1.2636666667e+03	9.9514557092e-25
1.2640000000e+03	9.8970574315e-25
1.2643333333e+03	1.0191860048e-24
1.2646666667e+03	9.7293133744e-25
1.2650000000e+03	9.7273229070e-25
1.2653333333e+03	1.0064689603e-24
1.2656666667e+03	1.0039096703e-24
1.2660000000e+03	1.0294246956e-24
1.2663333333e+03	9.9727596988e-25
1.2666666667e+03	1.0137012783e-24
1.2670000000e+03	9.7567859971e-25
1.2673333333e+03	1.0519827804e-24
1.2676666667e+03	9.7595245966e-25
1.2680000000e+03	9.5048173868e-25
1.2683333333e+03	9.6487245706e-25
1.2686666667e+03	9.4222732577e-25
1.2690000000e+03	9.6021833402e-25
1.2693333333e+03	1.0160567646e-24
1.2696666667e+03	9.8485854407e-25
1.2700000000e+03	1.0014969874e-24
1.2703333333e+03	1.0054358748e-24
1.2706666667e+03	9.9971619138e-25
1.2710000000e+03	1.0132154790e-24
1.2713333333e+03	1.0013258308e-24
1.2716666667e+03	1.0082969259e-24
1.2720000000e+03	9.9641587169e-25
1.2723333333e+03	1.0209032150e-24
1.2726666667e+03	1.0553731633e-24
1.2730000000e+03	1.0306643371e-24
1.2733333333e+03	1.0914695944e-24
1.2736666667e+03	1.0741455752e-24
1.2740000000e+03	1.0210940682e-24
1.2743333333e+03	1.0196601628e-24
1.2746666667e+03	1.0081707968e-24
1.2750000000e+03	1.0098281853e-24
1.2753333333e+03	1.0006993803e-24
1.2756666667e+03	1.0274758793e-24
1.2760000000e+03	9.9300293288e-25
1.2763333333e+03	9.8542701121e-25
1.2766666667e+03	1.0052290473e-24
1.2770000000e+03	1.0052051908e-24
1.2773333333e+03	9.6442576972e-25
1.2776666667e+03	1.0337231090e-24
1.2780000000e+03	1.0180780227e-24
1.2783333333e+03	1.0138147647e-24
1.2786666667e+03	1.0211636459e-24
1.2790000000e+03	1.0379637245e-24
1.2793333333e+03	1.0144286634e-24
1.2796666667e+03	1.0196677457e-24
1.2800000000e+03	1.0213907389e-24
1.2803333333e+03	1.0350636280e-24
1.2806666667e+03	9.9705551464e-25
1.2810000000e+03	1.0377243675e-24
1.2813333333e+03	1.0135511414e-24
1.2816666667e+03	1.0552846030e-24
1.2820000000e+03	1.0621598487e-24
1.2823333333e+03	1.0852008560e-24
1.2826666667e+03	1.0782044822e-24
1.2830000000e+03	1.0635959546e-24
1.2833333333e+03	1.1083316927e-24
1.2836666667e+03	1.0993306312e-24
1.2840000000e+03	1.0260587761e-24
1.2843333333e+03	1.0354160924e-24
1.2846666667e+03	1.0537292060e-24
1.2850000000e+03	1.0776852640e-24
1.2853333333e+03	1.0560543059e-24
1.2856666667e+03	1.0256357212e-24
1.2860000000e+03	1.0962710360e-24
1.2863333333e+03	1.1404024847e-24
1.2866666667e+03	1.0840062011e-24
1.2870000000e+03	1.1107951907e-24
1.2873333333e+03	1.1268204034e-24
1.2876666667e+03	1.1259124804e-24
1.2880000000e+03	1.0819627181e-24
1.2883333333e+03	1.2104795347e-24
1.2886666667e+03	1.2633167864e-24
1.2890000000e+03	1.1568053332e-24
1.2893333333e+03	1.1360147577e-24
1.2896666667e+03	1.1479279224e-24
1.2900000000e+03	1.1335120057e-24
1.2903333333e+03	1.1462549425e-24
1.2906666667e+03	1.1358846888e-24
1.2910000000e+03	1.1858628478e-24
1.2913333333e+03	1.1514985938e-24
1.2916666667e+03	1.1514108832e-24
1.2920000000e+03	1.1594757772e-24
1.2923333333e+03	1.1766062101e-24
1.2926666667e+03	1.2630879886e-24
1.2930000000e+03	1.1657741494e-24
1.2933333333e+03	1.2146488596e-24
1.2936666667e+03	1.2340130596e-24
1.2940000000e+03	1.2337813944e-24
1.2943333333e+03	1.2359214944e-24
1.2946666667e+03	1.2688350751e-24
1.2950000000e+03	1.2950061091e-24
1.2953333333e+03	1.3173615158e-24
1.2956666667e+03	2.2728314266e-24
1.2960000000e+03	2.8102238389e-24
1.2963333333e+03	1.5628096553e-24
1.2966666667e+03	1.4161840081e-24
1.2970000000e+03	1.4145102066e-24
1.2973333333e+03	1.6235189969e-24
1.2976666667e+03	2.3935282004e-24
1.2980000000e+03	2.2360676975e-24
1.2983333333e+03	1.8971353687e-24
1.2986666667e+03	2.5660300103e-24
1.3013333333e+03	2.5378727643e-24
1.3016666667e+03	1.9717103960e-24
1.3020000000e+03	1.9601394077e-24
1.3023333333e+03	1.9226145253e-24
1.3026666667e+03	1.6174808383e-24
1.3030000000e+03	1.5490078772e-24
1.3033333333e+03	1.4720553472e-24
1.3036666667e+03	1.4270405407e-24
1.3040000000e+03	1.3552965960e-24
1.3043333333e+03	1.3578059938e-24
1.3046666667e+03	1.2691759512e-24
1.3050000000e+03	1.3034311020e-24
1.3053333333e+03	1.3026773954e-24
1.3056666667e+03	1.2853046508e-24
1.3060000000e+03	1.2844502621e-24
1.3063333333e+03	1.2336001008e-24
1.3066666667e+03	1.2357593610e-24
1.3070000000e+03	1.1837169423e-24
1.3073333333e+03	1.2016940741e-24
1.3076666667e+03	1.2097332467e-24
1.3080000000e+03	1.2595607695e-24
1.3083333333e+03	1.2144640700e-24
1.3086666667e+03	1.2220659990e-24
1.3090000000e+03	1.2285256659e-24
1.3093333333e+03	1.2094843158e-24
1.3096666667e+03	1.1781329796e-24
1.3100000000e+03	1.2381642746e-24
1.3103333333e+03	1.2227210673e-24
1.3106666667e+03	1.1987679803e-24
1.3110000000e+03	1.1847628076e-24
1.3113333333e+03	1.2596883301e-24
1.3116666667e+03	1.4458322389e-24
1.3120000000e+03	1.4708023989e-24
1.3123333333e+03	1.2693014923e-24
1.3126666667e+03	1.1678429233e-24
1.3130000000e+03	1.1972652145e-24
1.3133333333e+03	1.1880988613e-24
1.3136666667e+03	1.1796391894e-24
1.3140000000e+03	1.1305770633e-24
1.3143333333e+03	1.1184108368e-24
1.3146666667e+03	1.1446829979e-24
1.3150000000e+03	1.1328664790e-24
1.3153333333e+03	1.1585267838e-24
1.3156666667e+03	1.1246327161e-24
1.3160000000e+03	1.1429889444e-24
1.3163333333e+03	1.1383918227e-24
1.3166666667e+03	1.0968578271e-24
1.3170000000e+03	1.1113945694e-24
1.3173333333e+03	1.1325958364e-24
1.3176666667e+03	1.1499364429e-24
1.3180000000e+03	1.1513584820e-24
1.3183333333e+03	1.1056830886e-24
1.3186666667e+03	1.1111398805e-24
1.3190000000e+03	1.2832535838e-24
1.3193333333e+03	1.9032076654e-24
1.3196666667e+03	2.4103715243e-24
1.3200000000e+03	1.5908017139e-24
1.3203333333e+03	1.1870994302e-24
1.3206666667e+03	1.1140815173e-24
1.3210000000e+03	1.1105968604e-24
1.3213333333e+03	1.0890347393e-24
1.3216666667e+03	1.0965304642e-24
1.3220000000e+03	1.0868841685e-24
1.3223333333e+03	1.0856433576e-24
1.3226666667e+03	1.0511828074e-24
1.3230000000e+03	1.0783654376e-24
1.3233333333e+03	1.0807789348e-24
1.3236666667e+03	1.0622362603e-24
1.3240000000e+03	1.1199457292e-24
1.3243333333e+03	1.0824052640e-24
1.3246666667e+03	1.0787131992e-24
1.3250000000e+03	1.0782005798e-24
1.3253333333e+03	1.0551880512e-24
1.3256666667e+03	1.0304163063e-24
1.3260000000e+03	1.0473270120e-24
1.3263333333e+03	1.0546339148e-24
1.3266666667e+03	1.0573411944e-24
1.3270000000e+03	1.1000127942e-24
1.3273333333e+03	1.0739394693e-24
1.3276666667e+03	1.0491817731e-24
1.3280000000e+03	1.1164889115e-24
1.3283333333e+03	1.0456517372e-24
1.3286666667e+03	1.0247993284e-24
1.3290000000e+03	1.0774844040e-24
1.3293333333e+03	1.0578246310e-24
1.3296666667e+03	1.0626709730e-24
1.3300000000e+03	1.0728089327e-24
1.3303333333e+03	1.0368962415e-24
1.3306666667e+03	1.0662754842e-24
1.3310000000e+03	1.0819306951e-24
1.3313333333e+03	1.0532756154e-24
1.3316666667e+03	1.0433724897e-24
1.3320000000e+03	1.0865161938e-24
1.3323333333e+03	1.0822095623e-24
1.3326666667e+03	1.1081392016e-24
1.3330000000e+03	1.1078144625e-24
1.3333333333e+03	1.0723586501e-24
1.3336666667e+03	1.0637701543e-24
1.3340000000e+03	1.0687311111e-24
1.3343333333e+03	1.0696608580e-24
1.3346666667e+03	1.1549514964e-24
1.3350000000e+03	1.0470854830e-24
1.3353333333e+03	1.0526248361e-24
1.3356666667e+03	1.0710376101e-24
1.3360000000e+03	1.1235316841e-24
1.3363333333e+03	1.0884740121e-24
1.3366666667e+03	1.1048734506e-24
1.3370000000e+03	1.1133807524e-24
1.3373333333e+03	1.0782021334e-24
1.3376666667e+03	1.0636096508e-24
1.3380000000e+03	1.0574905278e-24
1.3383333333e+03	1.0525223850e-24
1.3386666667e+03	1.1138088231e-24
1.3390000000e+03	1.1011210466e-24
1.3393333333e+03	1.0325528574e-24
1.3396666667e+03	1.0153522585e-24
1.3400000000e+03	1.1256435697e-24
1.3403333333e+03	1.0734107750e-24
1.3406666667e+03	1.0413018718e-24
1.3410000000e+03	1.0121511934e-24
1.3413333333e+03	1.0288942136e-24
1.3416666667e+03	1.0951669011e-24
1.3420000000e+03	1.0988111517e-24
1.3423333333e+03	1.0991456708e-24
1.3426666667e+03	1.0713154555e-24
1.3430000000e+03	1.0488256786e-24
1.3433333333e+03	1.0759351885e-24
1.3436666667e+03	1.0617590017e-24
1.3440000000e+03	1.1057636761e-24
1.3443333333e+03	1.1044856483e-24
1.3446666667e+03	1.1132238417e-24
1.3450000000e+03	1.1029768508e-24
1.3453333333e+03	1.0408363236e-24
1.3456666667e+03	1.1170853179e-24
1.3460000000e+03	1.1446872613e-24
1.3463333333e+03	1.0717864270e-24
1.3466666667e+03	1.0659929813e-24
1.3470000000e+03	1.0700744418e-24
1.3473333333e+03	1.0938204812e-24
1.3476666667e+03	1.0978231833e-24
1.3480000000e+03	1.0741461429e-24
1.3483333333e+03	1.0898458736e-24
1.3486666667e+03	1.0999960151e-24
1.3490000000e+03	1.1045149597e-24
1.3493333333e+03	1.0738627599e-24
1.3496666667e+03	1.1296204235e-24
1.3500000000e+03	1.0632443583e-24
1.3503333333e+03	1.0565539632e-24
1.3506666667e+03	1.1319778508e-24
1.3510000000e+03	1.0619468523e-24
1.3513333333e+03	1.0933595177e-24
1.3516666667e+03	1.0863697786e-24
1.3520000000e+03	1.0708901125e-24
1.3523333333e+03	1.0662485124e-24
1.3526666667e+03	1.0900437478e-24
1.3530000000e+03	1.1013188482e-24
1.3533333333e+03	1.1081256770e-24
1.3536666667e+03	1.1016597154e-24
1.3540000000e+03	1.0941864271e-24
1.3543333333e+03	1.0933905757e-24
1.3546666667e+03	1.0702752667e-24
1.3550000000e+03	1.0812022546e-24
1.3553333333e+03	1.0741378848e-24
1.3556666667e+03	1.1138391398e-24
1.3560000000e+03	1.0539659667e-24
1.3563333333e+03	1.0785786731e-24
1.3566666667e+03	1.0490602917e-24
1.3570000000e+03	1.0664241076e-24
1.3573333333e+03	1.0755536351e-24
1.3576666667e+03	1.0655547739e-24
1.3580000000e+03	1.0962881238e-24
1.3583333333e+03	1.0998785697e-24
1.3586666667e+03	1.0871123093e-24
1.3590000000e+03	1.1275625469e-24
1.3593333333e+03	1.0725399088e-24
1.3596666667e+03	1.0475928034e-24
1.3600000000e+03	1.0187666830e-24
1.3603333333e+03	1.0510257886e-24
1.3606666667e+03	1.0712205167e-24
1.3610000000e+03	1.0704508617e-24
1.3613333333e+03	1.0670509065e-24
1.3616666667e+03	1.0763260833e-24
1.3620000000e+03	1.0415245032e-24
1.3623333333e+03	1.0137232436e-24
1.3626666667e+03	1.0819846065e-24
1.3630000000e+03	1.0528358067e-24
1.3633333333e+03	1.0964112671e-24
1.3636666667e+03	1.1061191788e-24
1.3640000000e+03	1.0875397349e-24
1.3643333333e+03	1.0794536801e-24
1.3646666667e+03	1.1138083683e-24
1.3650000000e+03	1.1359874493e-24
1.3653333333e+03	1.9819325515e-24
1.3656666667e+03	2.0060363781e-24
1.3660000000e+03	1.1453401998e-24
1.3663333333e+03	1.1129349722e-24
1.3666666667e+03	1.0688320096e-24
1.3670000000e+03	1.0710292084e-24
1.3673333333e+03	1.1093160817e-24
1.3676666667e+03	1.1268577010e-24
1.3680000000e+03	1.1009487366e-24
1.3683333333e+03	1.1353458085e-24
1.3686666667e+03	1.0800520038e-24
1.3690000000e+03	1.0524114544e-24
1.3693333333e+03	1.1194260958e-24
1.3696666667e+03	1.0995577562e-24
1.3700000000e+03	1.0862102426e-24
1.3703333333e+03	1.0443480973e-24
1.3706666667e+03	1.0844970022e-24
1.3710000000e+03	1.1011187226e-24
1.3713333333e+03	1.0699298568e-24
1.3716666667e+03	1.0855349352e-24
1.3720000000e+03	1.0065901376e-24
1.3723333333e+03	1.1116298599e-24
1.3726666667e+03	1.1157895789e-24
1.3730000000e+03	1.1122402853e-24
1.3733333333e+03	1.0937879683e-24
1.3736666667e+03	1.0826336247e-24
1.3740000000e+03	1.0979675154e-24
1.3743333333e+03	1.0565076709e-24
1.3746666667e+03	1.0853307588e-24
1.3750000000e+03	1.0910244764e-24
1.3753333333e+03	1.0636578170e-24
1.3756666667e+03	1.0517232663e-24
1.3760000000e+03	1.0708545150e-24
1.3763333333e+03	1.1349855199e-24
1.3766666667e+03	1.1055317404e-24
1.3770000000e+03	1.1147668055e-24
1.3773333333e+03	1.0963980280e-24
1.3776666667e+03	1.0939146043e-24
1.3780000000e+03	1.0619682577e-24
1.3783333333e+03	1.0402820729e-24
1.3786666667e+03	1.1457274951e-24
1.3790000000e+03	1.7133449561e-24
1.3793333333e+03	1.7292690452e-24
1.3796666667e+03	1.1737624728e-24
1.3800000000e+03	1.1586538750e-24
1.3803333333e+03	1.2614141838e-24
1.3806666667e+03	1.2695792659e-24
1.3810000000e+03	1.1806816904e-24
1.3813333333e+03	1.0736555936e-24
1.3816666667e+03	1.1073318940e-24
1.3820000000e+03	1.1349390622e-24
1.3823333333e+03	1.1405211961e-24
1.3826666667e+03	1.1009756655e-24
1.3830000000e+03	1.1241829211e-24
1.3833333333e+03	1.0868933646e-24
1.3836666667e+03	1.1405458059e-24
1.3840000000e+03	1.1162315953e-24
1.3843333333e+03	1.1050797445e-24
1.3846666667e+03	1.0483814000e-24
1.3850000000e+03	1.0570207676e-24
1.3853333333e+03	1.1173294998e-24
1.3856666667e+03	1.1331953396e-24
1.3860000000e+03	1.1495082771e-24
1.3863333333e+03	1.1139258317e-24
1.3866666667e+03	1.1193739800e-24
1.3870000000e+03	1.1108012393e-24
1.3873333333e+03	1.1388355753e-24
1.3876666667e+03	1.0745967272e-24
1.3880000000e+03	1.1200257823e-24
1.3883333333e+03	1.0832756326e-24
1.3886666667e+03	1.1331616346e-24
1.3890000000e+03	1.1141528870e-24
1.3893333333e+03	1.1499773134e-24
1.3896666667e+03	1.1260523062e-24
1.3900000000e+03	1.0707915197e-24
1.3903333333e+03	1.1154219938e-24
1.3906666667e+03	1.1116381531e-24
1.3910000000e+03	1.1325846684e-24
1.3913333333e+03	1.1677738599e-24
1.3916666667e+03	1.0644213191e-24
1.3920000000e+03	1.0671239712e-24
1.3923333333e+03	1.1024764940e-24
1.3926666667e+03	1.1001678418e-24
1.3930000000e+03	1.1080849733e-24
1.3933333333e+03	1.0875882848e-24
1.3936666667e+03	1.0708673380e-24
1.3940000000e+03	1.0780847050e-24
1.3943333333e+03	1.1771339558e-24
1.3946666667e+03	1.1232743097e-24
1.3950000000e+03	1.1019531003e-24
1.3953333333e+03	1.1057534252e-24
1.3956666667e+03	1.1436933397e-24
1.3960000000e+03	1.1197256408e-24
1.3963333333e+03	1.0825245879e-24
1.3966666667e+03	1.1277731341e-24
1.3970000000e+03	1.0811696893e-24
1.3973333333e+03	1.0932453395e-24
1.3976666667e+03	1.1231353574e-24
1.3980000000e+03	1.1189733116e-24
1.3983333333e+03	1.1270107756e-24
1.3986666667e+03	1.1320023401e-24
1.3990000000e+03	1.1028568135e-24
1.3993333333e+03	1.0917579633e-24
1.3996666667e+03	1.1548023146e-24
1.4000000000e+03	1.1407153422e-24
1.4003333333e+03	1.1392228963e-24
1.4006666667e+03	1.1350948143e-24
1.4010000000e+03	1.1377247294e-24
1.4013333333e+03	1.1222181729e-24
1.4016666667e+03	1.1310401211e-24
1.4020000000e+03	1.1225584223e-24
1.4023333333e+03	1.0737511756e-24
1.4026666667e+03	1.0993050048e-24
1.4030000000e+03	1.1003078981e-24
1.4033333333e+03	1.1032570575e-24
1.4036666667e+03	1.1189602363e-24
1.4040000000e+03	1.1379203155e-24
1.4043333333e+03	1.1134439131e-24
1.4046666667e+03	1.1119405608e-24
1.4050000000e+03	1.0553797714e-24
1.4053333333e+03	1.1183645020e-24
1.4056666667e+03	1.1754979247e-24
1.4060000000e+03	1.1770377098e-24
1.4063333333e+03	1.1489191958e-24
1.4066666667e+03	1.1241769636e-24
1.4070000000e+03	1.1357762879e-24
1.4073333333e+03	1.1342033291e-24
1.4076666667e+03	1.1782026295e-24
1.4080000000e+03	1.1524024777e-24
1.4083333333e+03	1.1220556528e-24
1.4086666667e+03	1.1572665583e-24
1.4090000000e+03	1.0914699933e-24
1.4093333333e+03	1.1897988414e-24
1.4096666667e+03	1.1350341914e-24
1.4100000000e+03	1.1734221219e-24
1.4103333333e+03	1.1172725199e-24
1.4106666667e+03	1.0638197283e-24
1.4110000000e+03	1.1693700853e-24
1.4113333333e+03	1.1656421531e-24
1.4116666667e+03	1.1453955312e-24
1.4120000000e+03	1.1132844090e-24
1.4123333333e+03	1.1512559053e-24
1.4126666667e+03	1.1115916104e-24
1.4130000000e+03	1.1314579777e-24
1.4133333333e+03	1.1087802375e-24
1.4136666667e+03	1.1777784226e-24
1.4140000000e+03	1.1293654218e-24
1.4143333333e+03	1.1115383998e-24
1.4146666667e+03	1.1483762628e-24
1.4150000000e+03	1.1324426630e-24
1.4153333333e+03	1.0957140875e-24
1.4156666667e+03	1.1377647196e-24
1.4160000000e+03	1.1111800429e-24
1.4163333333e+03	1.0962323785e-24
1.4166666667e+03	1.1048513512e-24
1.4170000000e+03	1.1486209271e-24
1.4173333333e+03	1.1032248644e-24
1.4176666667e+03	1.1893260752e-24
1.4180000000e+03	1.1733015254e-24
1.4183333333e+03	1.1726756103e-24
1.4186666667e+03	1.1589726032e-24
1.4190000000e+03	1.1491093138e-24
1.4193333333e+03	1.1257447954e-24
1.4196666667e+03	1.0894950642e-24
1.4200000000e+03	1.0933403706e-24
1.4203333333e+03	1.1271537596e-24
1.4206666667e+03	1.1379999363e-24
1.4210000000e+03	1.1253819585e-24
1.4213333333e+03	1.1102965274e-24
1.4216666667e+03	1.1049089602e-24
1.4220000000e+03	1.1197174870e-24
1.4223333333e+03	1.1059674323e-24
1.4226666667e+03	1.1697680164e-24
1.4230000000e+03	1.1779894667e-24
1.4233333333e+03	1.1223200788e-24
1.4236666667e+03	1.1114690831e-24
1.4240000000e+03	1.1159603400e-24
1.4243333333e+03	1.1491736904e-24
1.4246666667e+03	1.1420203461e-24
1.4250000000e+03	1.1635787401e-24
1.4253333333e+03	1.1913814965e-24
1.4256666667e+03	1.1571892347e-24
1.4260000000e+03	1.1253041618e-24
1.4263333333e+03	1.1097645169e-24
1.4266666667e+03	1.1090865132e-24
1.4270000000e+03	1.1228361121e-24
1.4273333333e+03	1.1283771987e-24
1.4276666667e+03	1.1315352120e-24
1.4280000000e+03	1.1600962290e-24
1.4283333333e+03	1.1701002183e-24
1.4286666667e+03	1.1403343770e-24
1.4290000000e+03	1.1013446492e-24
1.4293333333e+03	1.2039145127e-24
1.4296666667e+03	1.1366115629e-24
1.4300000000e+03	1.1220362901e-24
1.4303333333e+03	1.1252881783e-24
1.4306666667e+03	1.1598451376e-24
1.4310000000e+03	1.1048428146e-24
1.4313333333e+03	1.0695676534e-24
1.4316666667e+03	1.1303794502e-24
1.4320000000e+03	1.0973456962e-24
1.4323333333e+03	1.1620051234e-24
1.4326666667e+03	1.1810384729e-24
1.4330000000e+03	1.1439924591e-24
1.4333333333e+03	1.1189934718e-24
1.4336666667e+03	1.1353645485e-24
1.4340000000e+03	1.2026010819e-24
1.4343333333e+03	1.1392806292e-24
1.4346666667e+03	1.1723863581e-24
1.4350000000e+03	1.1589451392e-24
1.4353333333e+03	1.2064292794e-24
1.4356666667e+03	1.1587080108e-24
1.4360000000e+03	1.1550633730e-24
1.4363333333e+03	1.1623428978e-24
1.4366666667e+03	1.2029069476e-24
1.4370000000e+03	1.1604644968e-24
1.4373333333e+03	1.1312489659e-24
1.4376666667e+03	1.1364195049e-24
1.4380000000e+03	1.1627884251e-24
1.4383333333e+03	1.1073124501e-24
1.4386666667e+03	1.1598670127e-24
1.4390000000e+03	1.0916808333e-24
1.4393333333e+03	1.1308014879e-24
1.4396666667e+03	1.1605987046e-24
1.4400000000e+03	1.1943454334e-24
1.4403333333e+03	1.2000280092e-24
1.4406666667e+03	1.2042208485e-24
1.4410000000e+03	1.2074086199e-24
1.4413333333e+03	1.1858814154e-24
1.4416666667e+03	1.1524714904e-24
1.4420000000e+03	1.1719673434e-24
1.4423333333e+03	1.2019816995e-24
1.4426666667e+03	1.1807821436e-24
1.4430000000e+03	1.1619920765e-24
1.4433333333e+03	1.1018421177e-24
1.4436666667e+03	1.1431890425e-24
1.4440000000e+03	1.1839112690e-24
1.4443333333e+03	1.1373491825e-24
1.4446666667e+03	1.1586049132e-24
1.4450000000e+03	1.1661830342e-24
1.4453333333e+03	1.1718887056e-24
1.4456666667e+03	1.1761583798e-24
1.4460000000e+03	1.1962190418e-24
1.4463333333e+03	1.1404516162e-24
1.4466666667e+03	1.1444031441e-24
1.4470000000e+03	1.1607228864e-24
1.4473333333e+03	1.1841449338e-24
1.4476666667e+03	1.1605264475e-24
1.4480000000e+03	1.1722967125e-24
1.4483333333e+03	1.1412470808e-24
1.4486666667e+03	1.1550216338e-24
1.4490000000e+03	1.1628157912e-24
1.4493333333e+03	1.1753582038e-24
1.4496666667e+03	1.1599113613e-24
1.4500000000e+03	1.1543968613e-24
1.4503333333e+03	1.1449542954e-24
1.4506666667e+03	1.1888451452e-24
1.4510000000e+03	1.1921837111e-24
1.4513333333e+03	1.1817681627e-24
1.4516666667e+03	1.2089422971e-24
1.4520000000e+03	1.1668330727e-24
1.4523333333e+03	1.1432045388e-24
1.4526666667e+03	1.1361740496e-24
1.4530000000e+03	1.1996575298e-24
1.4533333333e+03	1.1328647509e-24
1.4536666667e+03	1.1815905983e-24
1.4540000000e+03	1.1419222644e-24
1.4543333333e+03	1.1607901318e-24
1.4546666667e+03	1.1292322702e-24
1.4550000000e+03	1.1852827821e-24
1.4553333333e+03	1.1741098824e-24
1.4556666667e+03	1.1824843172e-24
1.4560000000e+03	1.1868466406e-24
1.4563333333e+03	1.2210236961e-24
1.4566666667e+03	1.1961922892e-24
1.4570000000e+03	1.2154887929e-24
1.4573333333e+03	1.1869224765e-24
1.4576666667e+03	1.2105282087e-24
1.4580000000e+03	1.2105076284e-24
1.4583333333e+03	1.1990702056e-24
1.4586666667e+03	1.1679492021e-24
1.4590000000e+03	1.1680333478e-24
1.4593333333e+03	1.1895515600e-24
1.4596666667e+03	1.2403284964e-24
1.4600000000e+03	1.1979692007e-24
1.4603333333e+03	1.2027421128e-24
1.4606666667e+03	1.1994904381e-24
1.4610000000e+03	1.1867316518e-24
1.4613333333e+03	1.2711277293e-24
1.4616666667e+03	1.2313887421e-24
1.4620000000e+03	1.2596809239e-24
1.4623333333e+03	1.3336197814e-24
1.4626666667e+03	1.4302702180e-24
1.4630000000e+03	1.9814870790e-24
1.4743333333e+03	2.1399564180e-24
1.4746666667e+03	1.4543039980e-24
1.4750000000e+03	1.2720414400e-24
1.4753333333e+03	1.2868960901e-24
1.4756666667e+03	1.2305078200e-24
1.4760000000e+03	1.1709355722e-24
1.4763333333e+03	1.1546324802e-24
1.4766666667e+03	1.1332074556e-24
1.4770000000e+03	1.2589236860e-24
1.4773333333e+03	1.2034795299e-24
1.4776666667e+03	1.1978550945e-24
1.4780000000e+03	1.1744793667e-24
1.4783333333e+03	1.1759195230e-24
1.4786666667e+03	1.2017280020e-24
1.4790000000e+03	1.2280937075e-24
1.4793333333e+03	1.2100774561e-24
1.4796666667e+03	1.1827245367e-24
1.4800000000e+03	1.2045096469e-24
1.4803333333e+03	1.2044441430e-24
1.4806666667e+03	1.3041341087e-24
1.4810000000e+03	1.5135250331e-24
1.4873333333e+03	2.0460962637e-24
1.4876666667e+03	1.5319355020e-24
1.4880000000e+03	1.4027012289e-24
1.4883333333e+03	1.3559569244e-24
1.4886666667e+03	1.2539734294e-24
1.4890000000e+03	1.2647716635e-24
1.4893333333e+03	1.2215668580e-24
1.4896666667e+03	1.2294837237e-24
1.4900000000e+03	1.2843270132e-24
1.4903333333e+03	1.3076487477e-24
1.4906666667e+03	1.2458083936e-24
1.4910000000e+03	1.3452092987e-24
1.4913333333e+03	2.9973150610e-24
1.4930000000e+03	1.9044542549e-24
1.4933333333e+03	1.3405809096e-24
1.4936666667e+03	2.3868933253e-24
1.4950000000e+03	2.9251843745e-24
1.4953333333e+03	1.8154363466e-24
1.4956666667e+03	2.7373532267e-24
1.5016666667e+03	1.6638888114e-24
1.5020000000e+03	1.3767358806e-24
1.5023333333e+03	1.2703569891e-24
1.5026666667e+03	1.2702387004e-24
1.5030000000e+03	1.2303215343e-24
1.5033333333e+03	1.2886663830e-24
1.5036666667e+03	1.2606244472e-24
1.5040000000e+03	1.2624024496e-24
1.5043333333e+03	1.1986503291e-24
1.5046666667e+03	1.2251576981e-24
1.5050000000e+03	1.1425184664e-24
1.5053333333e+03	1.1670001231e-24
1.5056666667e+03	1.1712063233e-24
1.5060000000e+03	1.2296526542e-24
1.5063333333e+03	1.2249712212e-24
1.5066666667e+03	1.2235379897e-24
1.5070000000e+03	1.1781390623e-24
1.5073333333e+03	1.2053051264e-24
1.5076666667e+03	1.2001134539e-24
1.5080000000e+03	1.2386850090e-24
1.5083333333e+03	1.1998169850e-24
1.5086666667e+03	1.2372747496e-24
1.5090000000e+03	1.2338845071e-24
1.5093333333e+03	1.2210851816e-24
1.5096666667e+03	1.2522602817e-24
1.5100000000e+03	1.2343050977e-24
1.5103333333e+03	1.2241649752e-24
1.5106666667e+03	1.2574732458e-24
1.5110000000e+03	1.2281733672e-24
1.5113333333e+03	1.2541486271e-24
1.5116666667e+03	1.2427835878e-24
1.5120000000e+03	1.2024728657e-24
1.5123333333e+03	1.1461198743e-24
1.5126666667e+03	1.1981998301e-24
1.5130000000e+03	1.2035833059e-24
1.5133333333e+03	1.2212047269e-24
1.5136666667e+03	1.2140643685e-24
1.5140000000e+03	1.2091979613e-24
1.5143333333e+03	1.1792974013e-24
1.5146666667e+03	1.2575822071e-24
1.5150000000e+03	1.2113737546e-24
1.5153333333e+03	1.2198497348e-24
1.5156666667e+03	1.2108544089e-24
1.5160000000e+03	1.2661056602e-24
1.5163333333e+03	1.2018144027e-24
1.5166666667e+03	1.2029412847e-24
1.5170000000e+03	1.3202074491e-24
1.5173333333e+03	1.2708586301e-24
1.5176666667e+03	1.2235123468e-24
1.5180000000e+03	1.2120096739e-24
1.5183333333e+03	1.2428332301e-24
1.5186666667e+03	1.2215414474e-24
1.5190000000e+03	1.2311004253e-24
1.5193333333e+03	1.2074311334e-24
1.5196666667e+03	1.2026552587e-24
1.5200000000e+03	1.2062855954e-24
1.5203333333e+03	1.2363506450e-24
1.5206666667e+03	1.2511437434e-24
1.5210000000e+03	1.2385874669e-24
1.5213333333e+03	1.2320233461e-24
1.5216666667e+03	1.2862934000e-24
1.5220000000e+03	1.2150125621e-24
1.5223333333e+03	1.1944700733e-24
1.5226666667e+03	1.2433217596e-24
1.5230000000e+03	1.2365159283e-24
1.5233333333e+03	1.2524965148e-24
1.5236666667e+03	1.2041297437e-24
1.5240000000e+03	1.2659890207e-24
1.5243333333e+03	1.2549607101e-24
1.5246666667e+03	1.2185370498e-24
1.5250000000e+03	1.1925020900e-24
1.5253333333e+03	1.2361144000e-24
1.5256666667e+03	1.2237876759e-24
1.5260000000e+03	1.2862730288e-24
1.5263333333e+03	1.2684297730e-24
1.5266666667e+03	1.2249684841e-24
1.5270000000e+03	1.2386511606e-24
1.5273333333e+03	1.2079816630e-24
1.5276666667e+03	1.2339830695e-24
1.5280000000e+03	1.2761330693e-24
1.5283333333e+03	1.2654597624e-24
1.5286666667e+03	1.2494333363e-24
1.5290000000e+03	1.2808568926e-24
1.5293333333e+03	1.2909678737e-24
1.5296666667e+03	1.2849573547e-24
1.5300000000e+03	1.2749845263e-24
1.5303333333e+03	1.3093817375e-24
1.5306666667e+03	1.2464304252e-24
1.5310000000e+03	1.2555327325e-24
1.5313333333e+03	1.2433417824e-24
1.5316666667e+03	1.2497275739e-24
1.5320000000e+03	1.2774472833e-24
1.5323333333e+03	1.2742169358e-24
1.5326666667e+03	1.2426225037e-24
1.5330000000e+03	1.3129330898e-24
1.5333333333e+03	1.3045367776e-24
1.5336666667e+03	1.2973524645e-24
1.5340000000e+03	1.3008455578e-24
1.5343333333e+03	1.2664809383e-24
1.5346666667e+03	1.2662825386e-24
1.5350000000e+03	1.2509267656e-24
1.5353333333e+03	1.2973301227e-24
1.5356666667e+03	1.2644303621e-24
1.5360000000e+03	1.2682562695e-24
1.5363333333e+03	1.2444366587e-24
1.5366666667e+03	1.2424879367e-24
1.5370000000e+03	1.3082593578e-24
1.5373333333e+03	1.2186098110e-24
1.5376666667e+03	1.2749645073e-24
1.5380000000e+03	1.2489605872e-24
1.5383333333e+03	1.2615751342e-24
1.5386666667e+03	1.2642109228e-24
1.5390000000e+03	1.1802483053e-24
1.5393333333e+03	1.1992223854e-24
1.5396666667e+03	1.2280142393e-24
1.5400000000e+03	1.2268546483e-24
1.5403333333e+03	1.2559376250e-24
1.5406666667e+03	1.2756708396e-24
1.5410000000e+03	1.2716369529e-24
1.5413333333e+03	1.2602572131e-24
1.5416666667e+03	1.2500600252e-24
1.5420000000e+03	1.1802394136e-24
1.5423333333e+03	1.2414751102e-24
1.5426666667e+03	1.2760635593e-24
1.5430000000e+03	1.2844885839e-24
1.5433333333e+03	1.2785971440e-24
1.5436666667e+03	1.1939165139e-24
1.5440000000e+03	1.2646285620e-24
1.5443333333e+03	1.2707746198e-24
1.5446666667e+03	1.2791398051e-24
1.5450000000e+03	1.2534549776e-24
1.5453333333e+03	1.2716377358e-24
1.5456666667e+03	1.3432955215e-24
1.5460000000e+03	1.2421856214e-24
1.5463333333e+03	1.2960028291e-24
1.5466666667e+03	1.2667615947e-24
1.5470000000e+03	1.2730137558e-24
1.5473333333e+03	1.2307612949e-24
1.5476666667e+03	1.2994822418e-24
1.5480000000e+03	1.2390848679e-24
1.5483333333e+03	1.2626814483e-24
1.5486666667e+03	1.2918399242e-24
1.5490000000e+03	1.2527027127e-24
1.5493333333e+03	1.2371125543e-24
1.5496666667e+03	1.2669348432e-24
1.5500000000e+03	1.2743337043e-24
1.5503333333e+03	1.2795909674e-24
1.5506666667e+03	1.2485555970e-24
1.5510000000e+03	1.2820415338e-24
1.5513333333e+03	1.2910353669e-24
1.5516666667e+03	1.1992028468e-24
1.5520000000e+03	1.2600386949e-24
1.5523333333e+03	1.2815500727e-24
1.5526666667e+03	1.2280038228e-24
1.5530000000e+03	1.2888019025e-24
1.5533333333e+03	1.3291063547e-24
1.5536666667e+03	1.2660289813e-24
1.5540000000e+03	1.2588127481e-24
1.5543333333e+03	1.2457056330e-24
1.5546666667e+03	1.2954189026e-24
1.5550000000e+03	1.2941868190e-24
1.5553333333e+03	1.2449684471e-24
1.5556666667e+03	1.2408894063e-24
1.5560000000e+03	1.2625454309e-24
1.5563333333e+03	1.2938220491e-24
1.5566666667e+03	1.2765280426e-24
1.5570000000e+03	1.2684387251e-24
1.5573333333e+03	1.2967840462e-24
1.5576666667e+03	1.3075331856e-24
1.5580000000e+03	1.2476666901e-24
1.5583333333e+03	1.2824827197e-24
1.5586666667e+03	1.3167034751e-24
1.5590000000e+03	1.3057284488e-24
1.5593333333e+03	1.2733588481e-24
1.5596666667e+03	1.2817530620e-24
1.5600000000e+03	1.2321775333e-24
1.5603333333e+03	1.2843051719e-24
1.5606666667e+03	1.2481354827e-24
1.5610000000e+03	1.2319492699e-24
1.5613333333e+03	1.2385605721e-24
1.5616666667e+03	1.2395573247e-24
1.5620000000e+03	1.2061821965e-24
1.5623333333e+03	1.2631715455e-24
1.5626666667e+03	1.2793326188e-24
1.5630000000e+03	1.2638793590e-24
1.5633333333e+03	1.2389584454e-24
1.5636666667e+03	1.2516413687e-24
1.5640000000e+03	1.2362281599e-24
1.5643333333e+03	1.2433990461e-24
1.5646666667e+03	1.2663822488e-24
1.5650000000e+03	1.2912447554e-24
1.5653333333e+03	1.2597511332e-24
1.5656666667e+03	1.2916086030e-24
1.5660000000e+03	1.2834951241e-24
1.5663333333e+03	1.3058720579e-24
1.5666666667e+03	1.2561278590e-24
1.5670000000e+03	1.2617719563e-24
1.5673333333e+03	1.2856435193e-24
1.5676666667e+03	1.2866310523e-24
1.5680000000e+03	1.3473438605e-24
1.5683333333e+03	1.2860225250e-24
1.5686666667e+03	1.2839124005e-24
1.5690000000e+03	1.2988469445e-24
1.5693333333e+03	1.2369269546e-24
1.5696666667e+03	1.3234201150e-24
1.5700000000e+03	1.2886200559e-24
1.5703333333e+03	1.2877272122e-24
1.5706666667e+03	1.3012878386e-24
1.5710000000e+03	1.3233019724e-24
1.5713333333e+03	1.3229933998e-24
1.5716666667e+03	1.2970537286e-24
1.5720000000e+03	1.2944785317e-24
1.5723333333e+03	1.2788283796e-24
1.5726666667e+03	1.3113216009e-24
1.5730000000e+03	1.2737705006e-24
1.5733333333e+03	1.2839374566e-24
1.5736666667e+03	1.3050422810e-24
1.5740000000e+03	1.3256842561e-24
1.5743333333e+03	1.2678595316e-24
1.5746666667e+03	1.2479426249e-24
1.5750000000e+03	1.3466981707e-24
1.5753333333e+03	1.2900436035e-24
1.5756666667e+03	1.3118152002e-24
1.5760000000e+03	1.3249949744e-24
1.5763333333e+03	1.2734384337e-24
1.5766666667e+03	1.2977993135e-24
1.5770000000e+03	1.3251282893e-24
1.5773333333e+03	1.3085233490e-24
1.5776666667e+03	1.3144874004e-24
1.5780000000e+03	1.3717060746e-24
1.5783333333e+03	1.2961695187e-24
1.5786666667e+03	1.3233287291e-24
1.5790000000e+03	1.3385030476e-24
1.5793333333e+03	1.3280516636e-24
1.5796666667e+03	1.3240399101e-24
1.5800000000e+03	1.2729303238e-24
1.5803333333e+03	1.2679898213e-24
1.5806666667e+03	1.3249809808e-24
1.5810000000e+03	1.2443433356e-24
1.5813333333e+03	1.3010110737e-24
1.5816666667e+03	1.3392755049e-24
1.5820000000e+03	1.3121596108e-24
1.5823333333e+03	1.3576795201e-24
1.5826666667e+03	1.3018617637e-24
1.5830000000e+03	1.3112724919e-24
1.5833333333e+03	1.3092404469e-24
1.5836666667e+03	1.3791854239e-24
1.5840000000e+03	1.3788092515e-24
1.5843333333e+03	1.3464658950e-24
1.5846666667e+03	1.2696100667e-24
1.5850000000e+03	1.3494567295e-24
1.5853333333e+03	1.3457938784e-24
1.5856666667e+03	1.3234492430e-24
1.5860000000e+03	1.2758365088e-24
1.5863333333e+03	1.3324743503e-24
1.5866666667e+03	1.3354381699e-24
1.5870000000e+03	1.3518096331e-24
1.5873333333e+03	1.2930078894e-24
1.5876666667e+03	1.3012934144e-24
1.5880000000e+03	1.3581581513e-24
1.5883333333e+03	1.3971918786e-24
1.5886666667e+03	1.3501981722e-24
1.5890000000e+03	1.3614491155e-24
1.5893333333e+03	1.3321713622e-24
1.5896666667e+03	1.2869475920e-24
1.5900000000e+03	1.3496533222e-24
1.5903333333e+03	1.3408659352e-24
1.5906666667e+03	1.2967362214e-24
1.5910000000e+03	1.3180387425e-24
1.5913333333e+03	1.3570968525e-24
1.5916666667e+03	1.3673742647e-24
1.5920000000e+03	1.4015503411e-24
1.5923333333e+03	1.3332748952e-24
1.5926666667e+03	1.2463440325e-24
1.5930000000e+03	1.3541529363e-24
1.5933333333e+03	1.3423523812e-24
1.5936666667e+03	1.3254222443e-24
1.5940000000e+03	1.3398729911e-24
1.5943333333e+03	1.3272650304e-24
1.5946666667e+03	1.3113108890e-24
1.5950000000e+03	1.3141576246e-24
1.5953333333e+03	1.3818476064e-24
1.5956666667e+03	1.3200194382e-24
1.5960000000e+03	1.3483923347e-24
1.5963333333e+03	1.3595460895e-24
1.5966666667e+03	1.3775528671e-24
1.5970000000e+03	1.3795714874e-24
1.5973333333e+03	1.2996709771e-24
1.5976666667e+03	1.3452986990e-24
1.5980000000e+03	1.2962423492e-24
1.5983333333e+03	1.3084100972e-24
1.5986666667e+03	1.3599214070e-24
1.5990000000e+03	1.3263135861e-24
1.5993333333e+03	1.3904946506e-24
1.5996666667e+03	1.3395073227e-24
1.6000000000e+03	1.2629654642e-24
1.6003333333e+03	1.3065915018e-24
1.6006666667e+03	1.3497480738e-24
1.6010000000e+03	1.3139429332e-24
1.6013333333e+03	1.3502803513e-24
1.6016666667e+03	1.4230735224e-24
1.6020000000e+03	1.3318195510e-24
1.6023333333e+03	1.3201378080e-24
1.6026666667e+03	1.3374475961e-24
1.6030000000e+03	1.3773341079e-24
1.6033333333e+03	1.3622181112e-24
1.6036666667e+03	1.3557309714e-24
1.6040000000e+03	1.3353607342e-24
1.6043333333e+03	1.2911031814e-24
1.6046666667e+03	1.3462802793e-24
1.6050000000e+03	1.3557947129e-24
1.6053333333e+03	1.3058427393e-24
1.6056666667e+03	1.3186247660e-24
1.6060000000e+03	1.3085670809e-24
1.6063333333e+03	1.3854379947e-24
1.6066666667e+03	1.3841828060e-24
1.6070000000e+03	1.3992191771e-24
1.6073333333e+03	1.3607272707e-24
1.6076666667e+03	1.3187852596e-24
1.6080000000e+03	1.3306951396e-24
1.6083333333e+03	1.3382465897e-24
1.6086666667e+03	1.3421189870e-24
1.6090000000e+03	1.3414472492e-24
1.6093333333e+03	1.3241848331e-24
1.6096666667e+03	1.3308430211e-24
1.6100000000e+03	1.3771540514e-24
1.6103333333e+03	1.3949902628e-24
1.6106666667e+03	1.3191558847e-24
1.6110000000e+03	1.3756022769e-24
1.6113333333e+03	1.3034409847e-24
1.6116666667e+03	1.2700910976e-24
1.6120000000e+03	1.3074528768e-24
1.6123333333e+03	1.3064406541e-24
1.6126666667e+03	1.3262885434e-24
1.6130000000e+03	1.3299554821e-24
1.6133333333e+03	1.3222124978e-24
1.6136666667e+03	1.2868975437e-24
1.6140000000e+03	1.2807950751e-24
1.6143333333e+03	1.3076723337e-24
1.6146666667e+03	1.2942779735e-24
1.6150000000e+03	1.3428172830e-24
1.6153333333e+03	1.3124257382e-24
1.6156666667e+03	1.3592701171e-24
1.6160000000e+03	1.3143612843e-24
1.6163333333e+03	1.3416480666e-24
1.6166666667e+03	1.3722568945e-24
1.6170000000e+03	1.3577966604e-24
1.6173333333e+03	1.3406682996e-24
1.6176666667e+03	1.3828186987e-24
1.6180000000e+03	1.4212663532e-24
1.6183333333e+03	1.4521516717e-24
1.6186666667e+03	1.3274626477e-24
1.6190000000e+03	1.3298317023e-24
1.6193333333e+03	1.3159514032e-24
1.6196666667e+03	1.3406689746e-24
1.6200000000e+03	1.4025415192e-24
1.6203333333e+03	1.3904581378e-24
1.6206666667e+03	1.4139432976e-24
1.6210000000e+03	1.3883731599e-24
1.6213333333e+03	1.3663435554e-24
1.6216666667e+03	1.3262457496e-24
1.6220000000e+03	1.2877707308e-24
1.6223333333e+03	1.2856532090e-24
1.6226666667e+03	1.3271335643e-24
1.6230000000e+03	1.3811198347e-24
1.6233333333e+03	1.3743067636e-24
1.6236666667e+03	1.3783813915e-24
1.6240000000e+03	1.3845315850e-24
1.6243333333e+03	1.3912818487e-24
1.6246666667e+03	1.3887551409e-24
1.6250000000e+03	1.3509129706e-24
1.6253333333e+03	1.3237963565e-24
1.6256666667e+03	1.4059014217e-24
1.6260000000e+03	1.4122630143e-24
1.6263333333e+03	1.3624995317e-24
1.6266666667e+03	1.3352761730e-24
1.6270000000e+03	1.4108371188e-24
1.6273333333e+03	1.3936587545e-24
1.6276666667e+03	1.3327990011e-24
1.6280000000e+03	1.3360506274e-24
1.6283333333e+03	1.3663669365e-24
1.6286666667e+03	1.3936809910e-24
1.6290000000e+03	1.3942058912e-24
1.6293333333e+03	1.4171002453e-24
1.6296666667e+03	1.4275893191e-24
1.6300000000e+03	1.4546934525e-24
1.6303333333e+03	1.3751489250e-24
1.6306666667e+03	1.3364148114e-24
1.6310000000e+03	1.3733625394e-24
1.6313333333e+03	1.4121731365e-24
1.6316666667e+03	1.3581924586e-24
1.6320000000e+03	1.4294653575e-24
1.6323333333e+03	1.4402273438e-24
1.6326666667e+03	1.3820743281e-24
1.6330000000e+03	1.4078592006e-24
1.6333333333e+03	1.4006712489e-24
1.6336666667e+03	1.3928148559e-24
1.6340000000e+03	1.3021422529e-24
1.6343333333e+03	1.3838357713e-24
1.6346666667e+03	1.5132689942e-24
1.6350000000e+03	1.5143538527e-24
1.6353333333e+03	1.4962476850e-24
1.6356666667e+03	1.4461747553e-24
1.6360000000e+03	1.4987270725e-24
1.6363333333e+03	1.4257256998e-24
1.6366666667e+03	1.4230275346e-24
1.6370000000e+03	1.4318832655e-24
1.6373333333e+03	1.4235181345e-24
1.6376666667e+03	1.5042351814e-24
1.6380000000e+03	1.4730877041e-24
1.6383333333e+03	1.3717888135e-24
1.6386666667e+03	1.4156451576e-24
1.6390000000e+03	1.4372768507e-24
1.6393333333e+03	1.4720065386e-24
1.6396666667e+03	1.4625333050e-24
1.6400000000e+03	1.4120370245e-24
1.6403333333e+03	1.4455288745e-24
1.6406666667e+03	1.4611400122e-24
1.6410000000e+03	1.4505333409e-24
1.6413333333e+03	1.4286366140e-24
1.6416666667e+03	1.3756538858e-24
1.6420000000e+03	1.4634352355e-24
1.6423333333e+03	1.4597574922e-24
1.6426666667e+03	1.4608525448e-24
1.6430000000e+03	1.4051706511e-24
1.6433333333e+03	1.3999862582e-24
1.6436666667e+03	1.5041216518e-24
1.6440000000e+03	1.4806886115e-24
1.6443333333e+03	1.4399317921e-24
1.6446666667e+03	1.3877979411e-24
1.6450000000e+03	1.4733180752e-24
1.6453333333e+03	1.5483635792e-24
1.6456666667e+03	1.4539991613e-24
1.6460000000e+03	1.4413799535e-24
1.6463333333e+03	1.4257879715e-24
1.6466666667e+03	1.4275112128e-24
1.6470000000e+03	1.4102071152e-24
1.6473333333e+03	1.4396811501e-24
1.6476666667e+03	1.4863781824e-24
1.6480000000e+03	1.4731757734e-24
1.6483333333e+03	1.3941477828e-24
1.6486666667e+03	1.3762671052e-24
1.6490000000e+03	1.4244958972e-24
1.6493333333e+03	1.4006604430e-24
1.6496666667e+03	1.3908199687e-24
1.6500000000e+03	1.4601432939e-24
1.6503333333e+03	1.3680673140e-24
1.6506666667e+03	1.4227869982e-24
1.6510000000e+03	1.4545308757e-24
1.6513333333e+03	1.4789841389e-24
1.6516666667e+03	1.3908627073e-24
1.6520000000e+03	1.3148783576e-24
1.6523333333e+03	1.3817113116e-24
1.6526666667e+03	1.3813104463e-24
1.6530000000e+03	1.4360727721e-24
1.6533333333e+03	1.4072844662e-24
1.6536666667e+03	1.3908505203e-24
1.6540000000e+03	1.4173425447e-24
1.6543333333e+03	1.4048167088e-24
1.6546666667e+03	1.4097177028e-24
1.6550000000e+03	1.3921952576e-24
1.6553333333e+03	1.4083065361e-24
1.6556666667e+03	1.4288384885e-24
1.6560000000e+03	1.4581957855e-24
1.6563333333e+03	1.4754889356e-24
1.6566666667e+03	1.4346783619e-24
1.6570000000e+03	1.3970249551e-24
1.6573333333e+03	1.4425270856e-24
1.6576666667e+03	1.3890910149e-24
1.6580000000e+03	1.3974602705e-24
1.6583333333e+03	1.4395576263e-24
1.6586666667e+03	1.4155090522e-24
1.6590000000e+03	1.5105345406e-24
1.6593333333e+03	1.4194755718e-24
1.6596666667e+03	1.4181679226e-24
1.6600000000e+03	1.3768317436e-24
1.6603333333e+03	1.4280149828e-24
1.6606666667e+03	1.4035424462e-24
1.6610000000e+03	1.4161593281e-24
1.6613333333e+03	1.4561416300e-24
1.6616666667e+03	1.5012614227e-24
1.6620000000e+03	1.4221560083e-24
1.6623333333e+03	1.3646358729e-24
1.6626666667e+03	1.4025146386e-24
1.6630000000e+03	1.4570148282e-24
1.6633333333e+03	1.3951921280e-24
1.6636666667e+03	1.4252259647e-24
1.6640000000e+03	1.4250163206e-24
1.6643333333e+03	1.4331239406e-24
1.6646666667e+03	1.4064599882e-24
1.6650000000e+03	1.4316448151e-24
1.6653333333e+03	1.3749667779e-24
1.6656666667e+03	1.4334430053e-24
1.6660000000e+03	1.3556349251e-24
1.6663333333e+03	1.3711336106e-24
1.6666666667e+03	1.4607268138e-24
1.6670000000e+03	1.4986176213e-24
1.6673333333e+03	1.4116251887e-24
1.6676666667e+03	1.3941181666e-24
1.6680000000e+03	1.3787084047e-24
1.6683333333e+03	1.4364912622e-24
1.6686666667e+03	1.4908626700e-24
1.6690000000e+03	1.4146421715e-24
1.6693333333e+03	1.4439929127e-24
1.6696666667e+03	1.4923059508e-24
1.6700000000e+03	1.4181059063e-24
1.6703333333e+03	1.4041509303e-24
1.6706666667e+03	1.4457551581e-24
1.6710000000e+03	1.4317708855e-24
1.6713333333e+03	1.3980202142e-24
1.6716666667e+03	1.4062028336e-24
1.6720000000e+03	1.4050401065e-24
1.6723333333e+03	1.4096057017e-24
1.6726666667e+03	1.5018478707e-24
1.6730000000e+03	1.4794986949e-24
1.6733333333e+03	1.4683094459e-24
1.6736666667e+03	1.4499281423e-24
1.6740000000e+03	1.4174433469e-24
1.6743333333e+03	1.4528155094e-24
1.6746666667e+03	1.4099851914e-24
1.6750000000e+03	1.4154282987e-24
1.6753333333e+03	1.4710409017e-24
1.6756666667e+03	1.4525072016e-24
1.6760000000e+03	1.4561099419e-24
1.6763333333e+03	1.4622461032e-24
1.6766666667e+03	1.5177151849e-24
1.6770000000e+03	1.5295783558e-24
1.6773333333e+03	1.5059691762e-24
1.6776666667e+03	1.4769647740e-24
1.6780000000e+03	1.5593375848e-24
1.6783333333e+03	1.5413596653e-24
1.6786666667e+03	1.5580716041e-24
1.6790000000e+03	1.4932924253e-24
1.6793333333e+03	1.5304757382e-24
1.6796666667e+03	1.5064509783e-24
1.6800000000e+03	1.4423025819e-24
1.6803333333e+03	1.4408654923e-24
1.6806666667e+03	1.4612615497e-24
1.6810000000e+03	1.5346234463e-24
1.6813333333e+03	1.4611650391e-24
1.6816666667e+03	1.4613111097e-24
1.6820000000e+03	1.4974024553e-24
1.6823333333e+03	1.4581555142e-24
1.6826666667e+03	1.4224984701e-24
1.6830000000e+03	1.3696001351e-24
1.6833333333e+03	1.4744600399e-24
1.6836666667e+03	1.5231453643e-24
1.6840000000e+03	1.4336855699e-24
1.6843333333e+03	1.5011560770e-24
1.6846666667e+03	1.4844915346e-24
1.6850000000e+03	1.4286462089e-24
1.6853333333e+03	1.4458995018e-24
1.6856666667e+03	1.5122677463e-24
1.6860000000e+03	1.4647106686e-24
1.6863333333e+03	1.4688547579e-24
1.6866666667e+03	1.4694380812e-24
1.6870000000e+03	1.4137782328e-24
1.6873333333e+03	1.4492376320e-24
1.6876666667e+03	1.4335466915e-24
1.6880000000e+03	1.4531289705e-24
1.6883333333e+03	1.4850428553e-24
1.6886666667e+03	1.4728896792e-24
1.6890000000e+03	1.4511426725e-24
1.6893333333e+03	1.5028836924e-24
1.6896666667e+03	1.5188898876e-24
1.6900000000e+03	1.4934709174e-24
1.6903333333e+03	1.5053774922e-24
1.6906666667e+03	1.4459506563e-24
1.6910000000e+03	1.4009247120e-24
1.6913333333e+03	1.4214653245e-24
1.6916666667e+03	1.4731832217e-24
1.6920000000e+03	1.5179540502e-24
1.6923333333e+03	1.5127555718e-24
1.6926666667e+03	1.4592282919e-24
1.6930000000e+03	1.4746632301e-24
1.6933333333e+03	1.4741371795e-24
1.6936666667e+03	1.4830020031e-24
1.6940000000e+03	1.4503689750e-24
1.6943333333e+03	1.4782091155e-24
1.6946666667e+03	1.5147594615e-24
1.6950000000e+03	1.4960183339e-24
1.6953333333e+03	1.4612224218e-24
1.6956666667e+03	1.4282857518e-24
1.6960000000e+03	1.4039614781e-24
1.6963333333e+03	1.4424144673e-24
1.6966666667e+03	1.4505866298e-24
1.6970000000e+03	1.4469403529e-24
1.6973333333e+03	1.4658399171e-24
1.6976666667e+03	1.4370136747e-24
1.6980000000e+03	1.4031526266e-24
1.6983333333e+03	1.4513863332e-24
1.6986666667e+03	1.4769084142e-24
1.6990000000e+03	1.4859955236e-24
1.6993333333e+03	1.4208977046e-24
1.6996666667e+03	1.4835175262e-24
1.7000000000e+03	1.4724078764e-24
1.7003333333e+03	1.4635649056e-24
1.7006666667e+03	1.4566591748e-24
1.7010000000e+03	1.4740495712e-24
1.7013333333e+03	1.3967598559e-24
1.7016666667e+03	1.4545399132e-24
1.7020000000e+03	1.4769122506e-24
1.7023333333e+03	1.5000008990e-24
1.7026666667e+03	1.4265454555e-24
1.7030000000e+03	1.4416093502e-24
1.7033333333e+03	1.4810495420e-24
1.7036666667e+03	1.4943207480e-24
1.7040000000e+03	1.5140031394e-24
1.7043333333e+03	1.5112992032e-24
1.7046666667e+03	1.4441428922e-24
1.7050000000e+03	1.4383561360e-24
1.7053333333e+03	1.4496197822e-24
1.7056666667e+03	1.4327436285e-24
1.7060000000e+03	1.4488023272e-24
1.7063333333e+03	1.4178029056e-24
1.7066666667e+03	1.5302672899e-24
1.7070000000e+03	1.4679484949e-24
1.7073333333e+03	1.4642835982e-24
1.7076666667e+03	1.4416761638e-24
1.7080000000e+03	1.4395389770e-24
1.7083333333e+03	1.4690593499e-24
1.7086666667e+03	1.4990789553e-24
1.7090000000e+03	1.4418965610e-24
1.7093333333e+03	1.4438110699e-24
1.7096666667e+03	1.4951244533e-24
1.7100000000e+03	1.4718994913e-24
1.7103333333e+03	1.4845327149e-24
1.7106666667e+03	1.5091860300e-24
1.7110000000e+03	1.5047212953e-24
1.7113333333e+03	1.4781340876e-24
1.7116666667e+03	1.4892936494e-24
1.7120000000e+03	1.5122614240e-24
1.7123333333e+03	1.5204064660e-24
1.7126666667e+03	1.5705768384e-24
1.7130000000e+03	1.4308357683e-24
1.7133333333e+03	1.4651622521e-24
1.7136666667e+03	1.4887869101e-24
1.7140000000e+03	1.4241258072e-24
1.7143333333e+03	1.4051568694e-24
1.7146666667e+03	1.3828349148e-24
1.7150000000e+03	1.4597375105e-24
1.7153333333e+03	1.4506882034e-24
1.7156666667e+03	1.4066157312e-24
1.7160000000e+03	1.4289062121e-24
1.7163333333e+03	1.4967648985e-24
1.7166666667e+03	1.4397781178e-24
1.7170000000e+03	1.4745825287e-24
1.7173333333e+03	1.4390840691e-24
1.7176666667e+03	1.5308318005e-24
1.7180000000e+03	1.4496158811e-24
1.7183333333e+03	1.3995605480e-24
1.7186666667e+03	1.4772701614e-24
1.7190000000e+03	1.4104515032e-24
1.7193333333e+03	1.4359998798e-24
1.7196666667e+03	1.4293124787e-24
1.7200000000e+03	1.3927554004e-24
1.7203333333e+03	1.4163826866e-24
1.7206666667e+03	1.4188873173e-24
1.7210000000e+03	1.4636129732e-24
1.7213333333e+03	1.5082095878e-24
1.7216666667e+03	1.4631585969e-24
1.7220000000e+03	1.5004791778e-24
1.7223333333e+03	1.4698873088e-24
1.7226666667e+03	1.4209931994e-24
1.7230000000e+03	1.4305868527e-24
1.7233333333e+03	1.4409137601e-24
1.7236666667e+03	1.4242042303e-24
1.7240000000e+03	1.3663388957e-24
1.7243333333e+03	1.4322996048e-24
1.7246666667e+03	1.4833218640e-24
1.7250000000e+03	1.4870659339e-24
1.7253333333e+03	1.4120169924e-24
1.7256666667e+03	1.5321850748e-24
1.7260000000e+03	1.4440988132e-24
1.7263333333e+03	1.4032550520e-24
1.7266666667e+03	1.4417576948e-24
1.7270000000e+03	1.4787154132e-24
1.7273333333e+03	1.4358186514e-24
1.7276666667e+03	1.4302486303e-24
1.7280000000e+03	1.4291455342e-24
1.7283333333e+03	1.4097729377e-24
1.7286666667e+03	1.4517092710e-24
1.7290000000e+03	1.4127733078e-24
1.7293333333e+03	1.4419143477e-24
1.7296666667e+03	1.4774986155e-24
1.7300000000e+03	1.4782944457e-24
1.7303333333e+03	1.4640063737e-24
1.7306666667e+03	1.4625729176e-24
1.7310000000e+03	1.4092645490e-24
1.7313333333e+03	1.4201045572e-24
1.7316666667e+03	1.4487893560e-24
1.7320000000e+03	1.4330629621e-24
1.7323333333e+03	1.4110587045e-24
1.7326666667e+03	1.4085745222e-24
1.7330000000e+03	1.4688989748e-24
1.7333333333e+03	1.4549883860e-24
1.7336666667e+03	1.4784163447e-24
1.7340000000e+03	1.4167574057e-24
1.7343333333e+03	1.4981499869e-24
1.7346666667e+03	1.4937400987e-24
1.7350000000e+03	1.4476371093e-24
1.7353333333e+03	1.4323004785e-24
1.7356666667e+03	1.4057743971e-24
1.7360000000e+03	1.4199749840e-24
1.7363333333e+03	1.4230768798e-24
1.7366666667e+03	1.5275351679e-24
1.7370000000e+03	1.4561784100e-24
1.7373333333e+03	1.4779256569e-24
1.7376666667e+03	1.4757295875e-24
1.7380000000e+03	1.4999910552e-24
1.7383333333e+03	1.4400996986e-24
1.7386666667e+03	1.4769245503e-24
1.7390000000e+03	1.4727379394e-24
1.7393333333e+03	1.4266710149e-24
1.7396666667e+03	1.4369683528e-24
1.7400000000e+03	1.4147541322e-24
1.7403333333e+03	1.5285769751e-24
1.7406666667e+03	1.5903212850e-24
1.7410000000e+03	1.5363214078e-24
1.7413333333e+03	1.5111238114e-24
1.7416666667e+03	1.4977510604e-24
1.7420000000e+03	1.4519321347e-24
1.7423333333e+03	1.4878914750e-24
1.7426666667e+03	1.3766140380e-24
1.7430000000e+03	1.5019570521e-24
1.7433333333e+03	1.5118437456e-24
1.7436666667e+03	1.4267738500e-24
1.7440000000e+03	1.4203147188e-24
1.7443333333e+03	1.4544375302e-24
1.7446666667e+03	1.4343259366e-24
1.7450000000e+03	1.4576182567e-24
1.7453333333e+03	1.4863085810e-24
1.7456666667e+03	1.5203049846e-24
1.7460000000e+03	1.4783644994e-24
1.7463333333e+03	1.5040819395e-24
1.7466666667e+03	1.4357556269e-24
1.7470000000e+03	1.4791526952e-24
1.7473333333e+03	1.5048283936e-24
1.7476666667e+03	1.5153567541e-24
1.7480000000e+03	1.4939752956e-24
1.7483333333e+03	1.5190733173e-24
1.7486666667e+03	1.5043238686e-24
1.7490000000e+03	1.4891977236e-24
1.7493333333e+03	1.5498300919e-24
1.7496666667e+03	1.4880915103e-24
1.7500000000e+03	1.4660168617e-24
1.7503333333e+03	1.4772069113e-24
1.7506666667e+03	1.4496050592e-24
1.7510000000e+03	1.4221118452e-24
1.7513333333e+03	1.4548164671e-24
1.7516666667e+03	1.4533192896e-24
1.7520000000e+03	1.4538468228e-24
1.7523333333e+03	1.4782447800e-24
1.7526666667e+03	1.4511310091e-24
1.7530000000e+03	1.4940657451e-24
1.7533333333e+03	1.4326768951e-24
1.7536666667e+03	1.4816651546e-24
1.7540000000e+03	1.4296877384e-24
1.7543333333e+03	1.4795843140e-24
1.7546666667e+03	1.4192112289e-24
1.7550000000e+03	1.4764251527e-24
1.7553333333e+03	1.4675925372e-24
1.7556666667e+03	1.4496182036e-24
1.7560000000e+03	1.4504012726e-24
1.7563333333e+03	1.4301804404e-24
1.7566666667e+03	1.4705817254e-24
1.7570000000e+03	1.5022253578e-24
1.7573333333e+03	1.4920134977e-24
1.7576666667e+03	1.4123834193e-24
1.7580000000e+03	1.4653320434e-24
1.7583333333e+03	1.4550244676e-24
1.7586666667e+03	1.4762707234e-24
1.7590000000e+03	1.4049623404e-24
1.7593333333e+03	1.3862330616e-24
1.7596666667e+03	1.4285703457e-24
1.7600000000e+03	1.4288369889e-24
1.7603333333e+03	1.4212258992e-24
1.7606666667e+03	1.4983436193e-24
1.7610000000e+03	1.4316041360e-24
1.7613333333e+03	1.4181379427e-24
1.7616666667e+03	1.4917883638e-24
1.7620000000e+03	1.4324896861e-24
1.7623333333e+03	1.4777240241e-24
1.7626666667e+03	1.4992542297e-24
1.7630000000e+03	1.5169660923e-24
1.7633333333e+03	1.4944102432e-24
1.7636666667e+03	1.4647398454e-24
1.7640000000e+03	1.4785915415e-24
1.7643333333e+03	1.5361523294e-24
1.7646666667e+03	1.5579338477e-24
1.7650000000e+03	1.5242075077e-24
1.7653333333e+03	1.5487042335e-24
1.7656666667e+03	1.4918753979e-24
1.7660000000e+03	1.5121186264e-24
1.7663333333e+03	1.5119744259e-24
1.7666666667e+03	1.5005731028e-24
1.7670000000e+03	1.4783067828e-24
1.7673333333e+03	1.4600997972e-24
1.7676666667e+03	1.4447312276e-24
1.7680000000e+03	1.4016581026e-24
1.7683333333e+03	1.4831666925e-24
1.7686666667e+03	1.5080889911e-24
1.7690000000e+03	1.5536519741e-24
1.7693333333e+03	1.5337749077e-24
1.7696666667e+03	1.4629831712e-24
1.7700000000e+03	1.4658160843e-24
1.7703333333e+03	1.5143979270e-24
1.7706666667e+03	1.5248986995e-24
1.7710000000e+03	1.4516386203e-24
1.7713333333e+03	1.4369953626e-24
1.7716666667e+03	1.4979921590e-24
1.7720000000e+03	1.5160056568e-24
1.7723333333e+03	1.4470826423e-24
1.7726666667e+03	1.5549319624e-24
1.7730000000e+03	1.5473220805e-24
1.7733333333e+03	1.4856109877e-24
1.7736666667e+03	1.5032945113e-24
1.7740000000e+03	1.4998354107e-24
1.7743333333e+03	1.4707369354e-24
1.7746666667e+03	1.4645171612e-24
1.7750000000e+03	1.4884075943e-24
1.7753333333e+03	1.4274822856e-24
1.7756666667e+03	1.4863203478e-24
1.7760000000e+03	1.5131232420e-24
1.7763333333e+03	1.4676258896e-24
1.7766666667e+03	1.5212208072e-24
1.7770000000e+03	1.5052023941e-24
1.7773333333e+03	1.4679558627e-24
1.7776666667e+03	1.5070251391e-24
1.7780000000e+03	1.5023099795e-24
1.7783333333e+03	1.4849798300e-24
1.7786666667e+03	1.5523456281e-24
1.7790000000e+03	1.4321846238e-24
1.7793333333e+03	1.5364672499e-24
1.7796666667e+03	1.5023561311e-24
1.7800000000e+03	1.5469799674e-24
1.7803333333e+03	1.4971688846e-24
1.7806666667e+03	1.4364838473e-24
1.7810000000e+03	1.5039258570e-24
1.7813333333e+03	1.4475475865e-24
1.7816666667e+03	1.4581465915e-24
1.7820000000e+03	1.5316858083e-24
1.7823333333e+03	1.5207192587e-24
1.7826666667e+03	1.6196448944e-24
1.7830000000e+03	1.5657817370e-24
1.7833333333e+03	1.5567805816e-24
1.7836666667e+03	1.5856741022e-24
1.7840000000e+03	1.5242855270e-24
1.7843333333e+03	1.4541763164e-24
1.7846666667e+03	1.4402978787e-24
1.7850000000e+03	1.5078491033e-24
1.7853333333e+03	1.4996412251e-24
1.7856666667e+03	1.4686435371e-24
1.7860000000e+03	1.4880694884e-24
1.7863333333e+03	1.5378275267e-24
1.7866666667e+03	1.4864882798e-24
1.7870000000e+03	1.4749163410e-24
1.7873333333e+03	1.5094408420e-24
1.7876666667e+03	1.6498702235e-24
1.7880000000e+03	1.5779514033e-24
1.7883333333e+03	1.5127852680e-24
1.7886666667e+03	1.5461074845e-24
1.7890000000e+03	1.5246289807e-24
1.7893333333e+03	1.5083765428e-24
1.7896666667e+03	1.4863520518e-24
1.7900000000e+03	1.5280307913e-24
1.7903333333e+03	1.5550892393e-24
1.7906666667e+03	1.5522382753e-24
1.7910000000e+03	1.5317212730e-24
1.7913333333e+03	1.5079053434e-24
1.7916666667e+03	1.5297791209e-24
1.7920000000e+03	1.5680246676e-24
1.7923333333e+03	1.4844447279e-24
1.7926666667e+03	1.4835926923e-24
1.7930000000e+03	1.4695938319e-24
1.7933333333e+03	1.5331481598e-24
1.7936666667e+03	1.4822313748e-24
1.7940000000e+03	1.5694112044e-24
1.7943333333e+03	1.5818231843e-24
1.7946666667e+03	1.5480422928e-24
1.7950000000e+03	1.4507258715e-24
1.7953333333e+03	1.4593377622e-24
1.7956666667e+03	1.4598969416e-24
1.7960000000e+03	1.5327440641e-24
1.7963333333e+03	1.5197415343e-24
1.7966666667e+03	1.5388462314e-24
1.7970000000e+03	1.5173305375e-24
1.7973333333e+03	1.5443848441e-24
1.7976666667e+03	1.5299191683e-24
1.7980000000e+03	1.4840731568e-24
1.7983333333e+03	1.5116291034e-24
1.7986666667e+03	1.5384053638e-24
1.7990000000e+03	1.5846735410e-24
1.7993333333e+03	1.5135911742e-24
1.7996666667e+03	1.5262353523e-24
1.8000000000e+03	1.6079409080e-24
1.8003333333e+03	1.5112458533e-24
1.8006666667e+03	1.4860719303e-24
1.8010000000e+03	1.4745742487e-24
1.8013333333e+03	1.4609879233e-24
1.8016666667e+03	1.4946580489e-24
1.8020000000e+03	1.4260553952e-24
1.8023333333e+03	1.4978671487e-24
1.8026666667e+03	1.5372958657e-24
1.8030000000e+03	1.4903679443e-24
1.8033333333e+03	1.5159098737e-24
1.8036666667e+03	1.4936809981e-24
1.8040000000e+03	1.5901782757e-24
1.8043333333e+03	1.5280596921e-24
1.8046666667e+03	1.5520003273e-24
1.8050000000e+03	1.5717284501e-24
1.8053333333e+03	1.5971344566e-24
1.8056666667e+03	1.5136270710e-24
1.8060000000e+03	1.5328088405e-24
1.8063333333e+03	1.4872363782e-24
1.8066666667e+03	1.5189603381e-24
1.8070000000e+03	1.5475569133e-24
1.8073333333e+03	1.5774760559e-24
1.8076666667e+03	1.5772941170e-24
1.8080000000e+03	1.5603152811e-24
1.8083333333e+03	1.4572389947e-24
1.8086666667e+03	1.5584532472e-24
1.8090000000e+03	1.5473215329e-24
1.8093333333e+03	1.5287156810e-24
1.8096666667e+03	1.5653811270e-24
1.8100000000e+03	1.5769531685e-24
1.8103333333e+03	1.6276588511e-24
1.8106666667e+03	1.4909390556e-24
1.8110000000e+03	1.5386541312e-24
1.8113333333e+03	1.5699014130e-24
1.8116666667e+03	1.5068065429e-24
1.8120000000e+03	1.5048343494e-24
1.8123333333e+03	1.4816027632e-24
1.8126666667e+03	1.5210474167e-24
1.8130000000e+03	1.5165851304e-24
1.8133333333e+03	1.5444080899e-24
1.8136666667e+03	1.5426535014e-24
1.8140000000e+03	1.5648179941e-24
1.8143333333e+03	1.5964449771e-24
1.8146666667e+03	1.5558251691e-24
1.8150000000e+03	1.5780931484e-24
1.8153333333e+03	1.5223112787e-24
1.8156666667e+03	1.5286641737e-24
1.8160000000e+03	1.5260386154e-24
1.8163333333e+03	1.5700392783e-24
1.8166666667e+03	1.4661869818e-24
1.8170000000e+03	1.5355587603e-24
1.8173333333e+03	1.4681567330e-24
1.8176666667e+03	1.5755734740e-24
1.8180000000e+03	1.5737862101e-24
1.8183333333e+03	1.5367749874e-24
1.8186666667e+03	1.5238892125e-24
1.8190000000e+03	1.4663787781e-24
1.8193333333e+03	1.5436236953e-24
1.8196666667e+03	1.6765561711e-24
1.8200000000e+03	1.6057524949e-24
1.8203333333e+03	1.5048634255e-24
1.8206666667e+03	1.4959526492e-24
1.8210000000e+03	1.5342197466e-24
1.8213333333e+03	1.5449167137e-24
1.8216666667e+03	1.5444008688e-24
1.8220000000e+03	1.5334408331e-24
1.8223333333e+03	1.5528121346e-24
1.8226666667e+03	1.6085946453e-24
1.8230000000e+03	1.5350193134e-24
1.8233333333e+03	1.5189484598e-24
1.8236666667e+03	1.5571640333e-24
1.8240000000e+03	1.5383664377e-24
1.8243333333e+03	1.5451806091e-24
1.8246666667e+03	1.6075148885e-24
1.8250000000e+03	1.5266053943e-24
1.8253333333e+03	1.5253043161e-24
1.8256666667e+03	1.5520648088e-24
1.8260000000e+03	1.5712690078e-24
1.8263333333e+03	1.5237510651e-24
1.8266666667e+03	1.5311799785e-24
1.8270000000e+03	1.4500224314e-24
1.8273333333e+03	1.5501542480e-24
1.8276666667e+03	1.5655002209e-24
1.8280000000e+03	1.5278361758e-24
1.8283333333e+03	1.5895873421e-24
1.8286666667e+03	1.5262578042e-24
1.8290000000e+03	1.5267125361e-24
1.8293333333e+03	1.5669829797e-24
1.8296666667e+03	1.5835023482e-24
1.8300000000e+03	1.5611550701e-24
1.8303333333e+03	1.5945097482e-24
1.8306666667e+03	1.5421058585e-24
1.8310000000e+03	1.4826160097e-24
1.8313333333e+03	1.5490659363e-24
1.8316666667e+03	1.5771212120e-24
1.8320000000e+03	1.5548389850e-24
1.8323333333e+03	1.5353902923e-24
1.8326666667e+03	1.5429775261e-24
1.8330000000e+03	1.5692913310e-24
1.8333333333e+03	1.4647608121e-24
1.8336666667e+03	1.5212002730e-24
1.8340000000e+03	1.4750210599e-24
1.8343333333e+03	1.5651937529e-24
1.8346666667e+03	1.5461527404e-24
1.8350000000e+03	1.4773231767e-24
1.8353333333e+03	1.4931938146e-24
1.8356666667e+03	1.5665065837e-24
1.8360000000e+03	1.5158437236e-24
1.8363333333e+03	1.5381305380e-24
1.8366666667e+03	1.5959411268e-24
1.8370000000e+03	1.5594687450e-24
1.8373333333e+03	1.5801583805e-24
1.8376666667e+03	1.5004994091e-24
1.8380000000e+03	1.5468479881e-24
1.8383333333e+03	1.5728516535e-24
1.8386666667e+03	1.5689584777e-24
1.8390000000e+03	1.5665223788e-24
1.8393333333e+03	1.5885451335e-24
1.8396666667e+03	1.5019449222e-24
1.8400000000e+03	1.5583464328e-24
1.8403333333e+03	1.5318744359e-24
1.8406666667e+03	1.5954928834e-24
1.8410000000e+03	1.5633041905e-24
1.8413333333e+03	1.5686183391e-24
1.8416666667e+03	1.6202818824e-24
1.8420000000e+03	1.6262828424e-24
1.8423333333e+03	1.6126310757e-24
1.8426666667e+03	1.5518004813e-24
1.8430000000e+03	1.5352007685e-24
1.8433333333e+03	1.5961369503e-24
1.8436666667e+03	1.5035828017e-24
1.8440000000e+03	1.5096854443e-24
1.8443333333e+03	1.4731819254e-24
1.8446666667e+03	1.5178709632e-24
1.8450000000e+03	1.6027355146e-24
1.8453333333e+03	1.5621950875e-24
1.8456666667e+03	1.5548842695e-24
1.8460000000e+03	1.5894923221e-24
1.8463333333e+03	1.5651057849e-24
1.8466666667e+03	1.6384990519e-24
1.8470000000e+03	1.5940467500e-24
1.8473333333e+03	1.5519334883e-24
1.8476666667e+03	1.5310246472e-24
1.8480000000e+03	1.5028475458e-24
1.8483333333e+03	1.5389908723e-24
1.8486666667e+03	1.5613711128e-24
1.8490000000e+03	1.5271215809e-24
1.8493333333e+03	1.5348215630e-24
1.8496666667e+03	1.5797178748e-24
1.8500000000e+03	1.5681539837e-24
1.8503333333e+03	1.5913806787e-24
1.8506666667e+03	1.5951118657e-24
1.8510000000e+03	1.6058747558e-24
1.8513333333e+03	1.5891054149e-24
1.8516666667e+03	1.6056367359e-24
1.8520000000e+03	1.6164216775e-24
1.8523333333e+03	1.5627907893e-24
1.8526666667e+03	1.5243453346e-24
1.8530000000e+03	1.5620509477e-24
1.8533333333e+03	1.5591528509e-24
1.8536666667e+03	1.5759755862e-24
1.8540000000e+03	1.5465900491e-24
1.8543333333e+03	1.5840799258e-24
1.8546666667e+03	1.5784647640e-24
1.8550000000e+03	1.5314427352e-24
1.8553333333e+03	1.6545774485e-24
1.8556666667e+03	1.5963882073e-24
1.8560000000e+03	1.4734189801e-24
1.8563333333e+03	1.4600925356e-24
1.8566666667e+03	1.5565917581e-24
1.8570000000e+03	1.5454976389e-24
1.8573333333e+03	1.5682194496e-24
1.8576666667e+03	1.6141713847e-24
1.8580000000e+03	1.5796018942e-24
1.8583333333e+03	1.6291420164e-24
1.8586666667e+03	1.6063642120e-24
1.8590000000e+03	1.5059797424e-24
1.8593333333e+03	1.5476599501e-24
1.8596666667e+03	1.5517171297e-24
1.8600000000e+03	1.6183637017e-24
1.8603333333e+03	1.6109408046e-24
1.8606666667e+03	1.6333484515e-24
1.8610000000e+03	1.5740613456e-24
1.8613333333e+03	1.5845697776e-24
1.8616666667e+03	1.5749914591e-24
1.8620000000e+03	1.6372912789e-24
1.8623333333e+03	1.5959128486e-24
1.8626666667e+03	1.5651793371e-24
1.8630000000e+03	1.5816354222e-24
1.8633333333e+03	1.5270428860e-24
1.8636666667e+03	1.5765227858e-24
1.8640000000e+03	1.5950494769e-24
1.8643333333e+03	1.5415729434e-24
1.8646666667e+03	1.6137466338e-24
1.8650000000e+03	1.5980115200e-24
1.8653333333e+03	1.5620229837e-24
1.8656666667e+03	1.5419379087e-24
1.8660000000e+03	1.5807196192e-24
1.8663333333e+03	1.5960050394e-24
1.8666666667e+03	1.5738478834e-24
1.8670000000e+03	1.6000422179e-24
1.8673333333e+03	1.6051911796e-24
1.8676666667e+03	1.5737518091e-24
1.8680000000e+03	1.6565461528e-24
1.8683333333e+03	1.6045080758e-24
1.8686666667e+03	1.6123574505e-24
1.8690000000e+03	1.5353673738e-24
1.8693333333e+03	1.5993371998e-24
1.8696666667e+03	1.5109202468e-24
1.8700000000e+03	1.5629686150e-24
1.8703333333e+03	1.5715792730e-24
1.8706666667e+03	1.5594924804e-24
1.8710000000e+03	1.5873157571e-24
1.8713333333e+03	1.6015001471e-24
1.8716666667e+03	1.5588266329e-24
1.8720000000e+03	1.5704540658e-24
1.8723333333e+03	1.6115553555e-24
1.8726666667e+03	1.5792811051e-24
1.8730000000e+03	1.5519270884e-24
1.8733333333e+03	1.5273030416e-24
1.8736666667e+03	1.6085933251e-24
1.8740000000e+03	1.6560238799e-24
1.8743333333e+03	1.6403325465e-24
1.8746666667e+03	1.5606637951e-24
1.8750000000e+03	1.6544560531e-24
1.8753333333e+03	1.6315254034e-24
1.8756666667e+03	1.5771402909e-24
1.8760000000e+03	1.6225937790e-24
1.8763333333e+03	1.5860398737e-24
1.8766666667e+03	1.5695449820e-24
1.8770000000e+03	1.6519526038e-24
1.8773333333e+03	1.6503459273e-24
1.8776666667e+03	1.5782727421e-24
1.8780000000e+03	1.5694595615e-24
1.8783333333e+03	1.5725208409e-24
1.8786666667e+03	1.5699488095e-24
1.8790000000e+03	1.6044513477e-24
1.8793333333e+03	1.6235129594e-24
1.8796666667e+03	1.6816612690e-24
1.8800000000e+03	1.6125850708e-24
1.8803333333e+03	1.6467191164e-24
1.8806666667e+03	1.6151008008e-24
1.8810000000e+03	1.6926494500e-24
1.8813333333e+03	1.6770457099e-24
1.8816666667e+03	1.5832827638e-24
1.8820000000e+03	1.6126078120e-24
1.8823333333e+03	1.6079150577e-24
1.8826666667e+03	1.6237738436e-24
1.8830000000e+03	1.5819329587e-24
1.8833333333e+03	1.6035658420e-24
1.8836666667e+03	1.6230436597e-24
1.8840000000e+03	1.6098383330e-24
1.8843333333e+03	1.6261568777e-24
1.8846666667e+03	1.6225072718e-24
1.8850000000e+03	1.6310082494e-24
1.8853333333e+03	1.6520609759e-24
1.8856666667e+03	1.5583586849e-24
1.8860000000e+03	1.5599676745e-24
1.8863333333e+03	1.5779840643e-24
1.8866666667e+03	1.5164193515e-24
1.8870000000e+03	1.6680130500e-24
1.8873333333e+03	1.6431298931e-24
1.8876666667e+03	1.6268535501e-24
1.8880000000e+03	1.6810125524e-24
1.8883333333e+03	1.6496983620e-24
1.8886666667e+03	1.5764418582e-24
1.8890000000e+03	1.6227572885e-24
1.8893333333e+03	1.5602968102e-24
1.8896666667e+03	1.5593069712e-24
1.8900000000e+03	1.6692375046e-24
1.8903333333e+03	1.7112520284e-24
1.8906666667e+03	1.6435710751e-24
1.8910000000e+03	1.6477242782e-24
1.8913333333e+03	1.5725776745e-24
1.8916666667e+03	1.5527945047e-24
1.8920000000e+03	1.5337284918e-24
1.8923333333e+03	1.6491930605e-24
1.8926666667e+03	1.6125545059e-24
1.8930000000e+03	1.6011632161e-24
1.8933333333e+03	1.6657389620e-24
1.8936666667e+03	1.6244758287e-24
1.8940000000e+03	1.5885706694e-24
1.8943333333e+03	1.5991426150e-24
1.8946666667e+03	1.6185239151e-24
1.8950000000e+03	1.6183099887e-24
1.8953333333e+03	1.5344559881e-24
1.8956666667e+03	1.5438407871e-24
1.8960000000e+03	1.5624553574e-24
1.8963333333e+03	1.6847911681e-24
1.8966666667e+03	1.6260615012e-24
1.8970000000e+03	1.5736531486e-24
1.8973333333e+03	1.6130531001e-24
1.8976666667e+03	1.5895330153e-24
1.8980000000e+03	1.6527090847e-24
1.8983333333e+03	1.6265858471e-24
1.8986666667e+03	1.5915082573e-24
1.8990000000e+03	1.5846647618e-24
1.8993333333e+03	1.6964888280e-24
1.8996666667e+03	1.7000813318e-24
1.9000000000e+03	1.6589600235e-24
1.9003333333e+03	1.5837185221e-24
1.9006666667e+03	1.6661570754e-24
1.9010000000e+03	1.6138683169e-24
1.9013333333e+03	1.6291181715e-24
1.9016666667e+03	1.6622388666e-24
1.9020000000e+03	1.6195537792e-24
1.9023333333e+03	1.6610534345e-24
1.9026666667e+03	1.7267809257e-24
1.9030000000e+03	1.6650119742e-24
1.9033333333e+03	1.6500838473e-24
1.9036666667e+03	1.5892649082e-24
1.9040000000e+03	1.6327253478e-24
1.9043333333e+03	1.5847076895e-24
1.9046666667e+03	1.5729420642e-24
1.9050000000e+03	1.6816956118e-24
1.9053333333e+03	1.5930218956e-24
1.9056666667e+03	1.6459016504e-24
1.9060000000e+03	1.6704740287e-24
1.9063333333e+03	1.6764825567e-24
1.9066666667e+03	1.5992391867e-24
1.9070000000e+03	1.5896323663e-24
1.9073333333e+03	1.6619186995e-24
1.9076666667e+03	1.6219084622e-24
1.9080000000e+03	1.5763407076e-24
1.9083333333e+03	1.6159388199e-24
1.9086666667e+03	1.5973203405e-24
1.9090000000e+03	1.6874850473e-24
1.9093333333e+03	1.6526752583e-24
1.9096666667e+03	1.6215736384e-24
1.9100000000e+03	1.6833934187e-24
1.9103333333e+03	1.6444005713e-24
1.9106666667e+03	1.5720287975e-24
1.9110000000e+03	1.5922874151e-24
1.9113333333e+03	1.6208457000e-24
1.9116666667e+03	1.6286206700e-24
1.9120000000e+03	1.7421748578e-24
1.9123333333e+03	1.7293431556e-24
1.9126666667e+03	1.6563305307e-24
1.9130000000e+03	1.6403139925e-24
1.9133333333e+03	1.6499539648e-24
1.9136666667e+03	1.7030863726e-24
1.9140000000e+03	1.6146841860e-24
1.9143333333e+03	1.5773116643e-24
1.9146666667e+03	1.6190258159e-24
1.9150000000e+03	1.5200705015e-24
1.9153333333e+03	1.6614399853e-24
1.9156666667e+03	1.6671064095e-24
1.9160000000e+03	1.6107993999e-24
1.9163333333e+03	1.6379023159e-24
1.9166666667e+03	1.6925072794e-24
1.9170000000e+03	1.6676164835e-24
1.9173333333e+03	1.6791789123e-24
1.9176666667e+03	1.7339033786e-24
1.9180000000e+03	1.7195708751e-24
1.9183333333e+03	1.7551034806e-24
1.9186666667e+03	1.6615763086e-24
1.9190000000e+03	1.6576674765e-24
1.9193333333e+03	1.6825528682e-24
1.9196666667e+03	1.6098607002e-24
1.9200000000e+03	1.5903299517e-24
1.9203333333e+03	1.6090743646e-24
1.9206666667e+03	1.6593568826e-24
1.9210000000e+03	1.6746410869e-24
1.9213333333e+03	1.6407701185e-24
1.9216666667e+03	1.6386525047e-24
1.9220000000e+03	1.6017532629e-24
1.9223333333e+03	1.6055461698e-24
1.9226666667e+03	1.6500303538e-24
1.9230000000e+03	1.6458096750e-24
1.9233333333e+03	1.7108542691e-24
1.9236666667e+03	1.7046216440e-24
1.9240000000e+03	1.6195077193e-24
1.9243333333e+03	1.6625104235e-24
1.9246666667e+03	1.6743668463e-24
1.9250000000e+03	1.7063175985e-24
1.9253333333e+03	1.6382610120e-24
1.9256666667e+03	1.6014603078e-24
1.9260000000e+03	1.6412503365e-24
1.9263333333e+03	1.6944412848e-24
1.9266666667e+03	1.6556805422e-24
1.9270000000e+03	1.6936214888e-24
1.9273333333e+03	1.7615066083e-24
1.9276666667e+03	1.7085630691e-24
1.9280000000e+03	1.6245553889e-24
1.9283333333e+03	1.6260246273e-24
1.9286666667e+03	1.6118499877e-24
1.9290000000e+03	1.9054406069e-24
1.9293333333e+03	2.8798691499e-24
1.9333333333e+03	1.8553727530e-24
1.9336666667e+03	1.7468847198e-24
1.9340000000e+03	1.7035725434e-24
1.9343333333e+03	1.6855947469e-24
1.9346666667e+03	1.6526092644e-24
1.9350000000e+03	1.6254153910e-24
1.9353333333e+03	2.0194074805e-24
1.9380000000e+03	1.7130797868e-24
1.9383333333e+03	1.6742452350e-24
1.9386666667e+03	1.7214187901e-24
1.9390000000e+03	1.7810739671e-24
1.9416666667e+03	1.7215028685e-24
1.9420000000e+03	1.7208363669e-24
1.9423333333e+03	1.6779182298e-24
1.9426666667e+03	1.7126792329e-24
1.9430000000e+03	1.6463511431e-24
1.9433333333e+03	1.6331504835e-24
1.9436666667e+03	1.6834551798e-24
1.9440000000e+03	1.6528108323e-24
1.9443333333e+03	1.7000671672e-24
1.9446666667e+03	1.7659188012e-24
1.9450000000e+03	1.6699273499e-24
1.9453333333e+03	1.6747625169e-24
1.9456666667e+03	1.6931588531e-24
1.9460000000e+03	1.7602747997e-24
1.9463333333e+03	1.6584323609e-24
1.9466666667e+03	1.6280634159e-24
1.9470000000e+03	1.6648190346e-24
1.9483333333e+03	1.7429495275e-24
1.9486666667e+03	2.8024892528e-24
1.9500000000e+03	1.7598221212e-24
1.9503333333e+03	1.6258044418e-24
1.9506666667e+03	1.6798837844e-24
1.9510000000e+03	1.7236869857e-24
1.9513333333e+03	1.7069470540e-24
1.9516666667e+03	1.6913110577e-24
1.9520000000e+03	1.6601711271e-24
1.9523333333e+03	1.6908386348e-24
1.9526666667e+03	1.7083646003e-24
1.9573333333e+03	1.8399402158e-24
1.9576666667e+03	1.6127981192e-24
1.9580000000e+03	1.6882908578e-24
1.9583333333e+03	1.6866897468e-24
1.9586666667e+03	1.6726965596e-24
1.9590000000e+03	1.6598751780e-24
1.9593333333e+03	1.7170412629e-24
1.9596666667e+03	1.7244125036e-24
1.9600000000e+03	1.8268718923e-24
1.9623333333e+03	1.7721521615e-24
1.9626666667e+03	1.6539751789e-24
1.9630000000e+03	1.6357885768e-24
1.9633333333e+03	1.6840751527e-24
1.9636666667e+03	1.6090504384e-24
1.9640000000e+03	1.5972520609e-24
1.9643333333e+03	1.6950020689e-24
1.9646666667e+03	1.6827106761e-24
1.9650000000e+03	1.7152242367e-24
1.9653333333e+03	1.6886767118e-24
1.9656666667e+03	1.7352840616e-24
1.9660000000e+03	1.6686575413e-24
1.9663333333e+03	1.7353630540e-24
1.9666666667e+03	1.6878663896e-24
1.9670000000e+03	1.6486294977e-24
1.9673333333e+03	1.7182065541e-24
1.9676666667e+03	1.9294858957e-24
1.9710000000e+03	2.2532297341e-24
1.9713333333e+03	1.6940577727e-24
1.9716666667e+03	1.6569139584e-24
1.9720000000e+03	1.7265710888e-24
1.9723333333e+03	1.7120618498e-24
1.9726666667e+03	1.7107426559e-24
1.9730000000e+03	1.6648737623e-24
1.9733333333e+03	1.7345315349e-24
1.9736666667e+03	1.6847273415e-24
1.9740000000e+03	1.6823825756e-24
1.9743333333e+03	1.7267104313e-24
1.9746666667e+03	1.7606536860e-24
1.9750000000e+03	1.7299365814e-24
1.9753333333e+03	1.7195829122e-24
1.9756666667e+03	1.7467448579e-24
1.9760000000e+03	1.7565543202e-24
1.9763333333e+03	1.7070888999e-24
1.9766666667e+03	1.7667321060e-24
1.9770000000e+03	1.9461662039e-24
1.9793333333e+03	2.4935497066e-24
1.9796666667e+03	2.8344368394e-24
1.9820000000e+03	2.0771929167e-24
1.9823333333e+03	1.8075816546e-24
1.9826666667e+03	1.7494555957e-24
1.9830000000e+03	1.7153942788e-24
1.9833333333e+03	1.7522640661e-24
1.9836666667e+03	1.7623491788e-24
1.9840000000e+03	1.7048544245e-24
1.9843333333e+03	1.6661359137e-24
1.9846666667e+03	1.6978586574e-24
1.9850000000e+03	1.7029907479e-24
1.9853333333e+03	1.7280790355e-24
1.9856666667e+03	1.7357185978e-24
1.9860000000e+03	1.7718865211e-24
1.9863333333e+03	1.7301230440e-24
1.9866666667e+03	1.7187468681e-24
1.9870000000e+03	1.6927556191e-24
1.9873333333e+03	1.7345397285e-24
1.9876666667e+03	1.6939392340e-24
1.9880000000e+03	1.7366123990e-24
1.9883333333e+03	1.7205978600e-24
1.9886666667e+03	1.7211826523e-24
1.9890000000e+03	1.7424065178e-24
1.9893333333e+03	1.7774056708e-24
1.9896666667e+03	1.6785787577e-24
1.9900000000e+03	1.7471370277e-24
1.9903333333e+03	1.8167781411e-24
1.9906666667e+03	1.7522205732e-24
1.9910000000e+03	1.7234020983e-24
1.9913333333e+03	1.8425890417e-24
1.9916666667e+03	1.8146927127e-24
1.9920000000e+03	1.7451033424e-24
1.9923333333e+03	1.7540325493e-24
1.9926666667e+03	1.7006985402e-24
1.9930000000e+03	1.7545423815e-24
1.9933333333e+03	1.7341440460e-24
1.9936666667e+03	1.6917661814e-24
1.9940000000e+03	1.6792608713e-24
1.9943333333e+03	1.6822152213e-24
1.9946666667e+03	1.7161943595e-24
1.9950000000e+03	1.7216259172e-24
1.9953333333e+03	1.6870845326e-24
1.9956666667e+03	1.7560073648e-24
1.9960000000e+03	1.7289156124e-24
1.9963333333e+03	1.7038661945e-24
1.9966666667e+03	1.6706093411e-24
1.9970000000e+03	1.7185574307e-24
1.9973333333e+03	1.6991563774e-24
1.9976666667e+03	1.6817976547e-24
1.9980000000e+03	1.6966952311e-24


==> data_products/ULs_SHV_G15.9+0.2.txt <==
f(Hz)	G15.9+0.2
3.4000000000e+01	3.5982809232e-25
3.4333333333e+01	3.4881925066e-25
3.4666666667e+01	3.4867880364e-25
3.5000000000e+01	3.8160532341e-25
3.6000000000e+01	3.5843920262e-25
3.6333333333e+01	3.0601053637e-25
3.6666666667e+01	2.9456945776e-25
3.7000000000e+01	2.8437829270e-25
3.7333333333e+01	2.8523180543e-25
3.7666666667e+01	2.8182754624e-25
3.8000000000e+01	3.0751218500e-25
3.8333333333e+01	2.9147955693e-25
3.8666666667e+01	2.8862498284e-25
3.9000000000e+01	2.7212684280e-25
3.9333333333e+01	2.6732263085e-25
3.9666666667e+01	2.6798881060e-25
4.0000000000e+01	2.7059054213e-25
4.0333333333e+01	2.6710231118e-25
4.0666666667e+01	3.1080867765e-25
4.1000000000e+01	3.3814747406e-25
4.1333333333e+01	2.5779396849e-25
4.1666666667e+01	2.4006152237e-25
4.2000000000e+01	2.4041634065e-25
4.2333333333e+01	2.3603708035e-25
4.2666666667e+01	2.3667898343e-25
4.3000000000e+01	2.2467647500e-25
4.3333333333e+01	2.2421955874e-25
4.3666666667e+01	2.2966931872e-25
4.4000000000e+01	2.3058904038e-25
4.4333333333e+01	2.1754015288e-25
4.4666666667e+01	2.2088102114e-25
4.5000000000e+01	2.1860629480e-25
4.5333333333e+01	2.1331332313e-25
4.5666666667e+01	2.3244110146e-25
4.6000000000e+01	3.4232788934e-25
4.6333333333e+01	2.8687063399e-25
4.6666666667e+01	2.0905090339e-25
4.7000000000e+01	1.9913522978e-25
4.7333333333e+01	1.9730146960e-25
4.7666666667e+01	1.9166396254e-25
4.8000000000e+01	1.9367529129e-25
4.8333333333e+01	1.8203615014e-25
4.8666666667e+01	1.8323346994e-25
4.9000000000e+01	1.8666546897e-25
4.9333333333e+01	1.8387888155e-25
4.9666666667e+01	1.8015889227e-25
5.0000000000e+01	1.8287843163e-25
5.0333333333e+01	1.7949470169e-25
5.0666666667e+01	1.8769282381e-25
5.1000000000e+01	1.9142665868e-25
5.1333333333e+01	1.8892210651e-25
5.1666666667e+01	1.9295627754e-25
5.2000000000e+01	1.8620727444e-25
5.2333333333e+01	1.9388587468e-25
5.2666666667e+01	1.8588001643e-25
5.3000000000e+01	1.7824193428e-25
5.3333333333e+01	1.7649241814e-25
5.3666666667e+01	1.7979889011e-25
5.4000000000e+01	1.8427504260e-25
5.4333333333e+01	1.7291016439e-25
5.4666666667e+01	1.6893490079e-25
5.5000000000e+01	1.6720638780e-25
5.5333333333e+01	1.6240198066e-25
5.5666666667e+01	1.6684692579e-25
5.6000000000e+01	1.7261725452e-25
5.6333333333e+01	1.7330324851e-25
5.6666666667e+01	1.7282319865e-25
5.7000000000e+01	1.6276860015e-25
5.7333333333e+01	1.7146255414e-25
5.7666666667e+01	1.6306494483e-25
5.8000000000e+01	1.6823561602e-25
5.8333333333e+01	1.6646817953e-25
5.8666666667e+01	1.6748508005e-25
5.9000000000e+01	1.7077010571e-25
5.9333333333e+01	1.7315067265e-25
6.0666666667e+01	1.6859671727e-25
6.1000000000e+01	1.5836443416e-25
6.1333333333e+01	1.5651240413e-25
6.1666666667e+01	1.6051191884e-25
6.2000000000e+01	1.5213979064e-25
6.2333333333e+01	1.5956990317e-25
6.2666666667e+01	1.5319261801e-25
6.3000000000e+01	1.6326887017e-25
6.3333333333e+01	1.5682894033e-25
6.3666666667e+01	1.5418963599e-25
6.4000000000e+01	1.4977947211e-25
6.4333333333e+01	1.5144419531e-25
6.4666666667e+01	1.6014165896e-25
6.5000000000e+01	1.5431437149e-25
6.5333333333e+01	1.5571255367e-25
6.5666666667e+01	1.5028242459e-25
6.6000000000e+01	1.4831187694e-25
6.6333333333e+01	1.5230460119e-25
6.6666666667e+01	1.5522946326e-25
6.7000000000e+01	1.5169884177e-25
6.7333333333e+01	1.5130842831e-25
6.7666666667e+01	1.5099032415e-25
6.8000000000e+01	1.5734190580e-25
6.8333333333e+01	1.5135282130e-25
6.8666666667e+01	1.4855495163e-25
6.9000000000e+01	1.4168389316e-25
6.9333333333e+01	1.5474061943e-25
6.9666666667e+01	1.5157408694e-25
7.0000000000e+01	1.5052590207e-25
7.0333333333e+01	1.6013273380e-25
7.0666666667e+01	1.5582503807e-25
7.1000000000e+01	1.5133253220e-25
7.1333333333e+01	1.4865692069e-25
7.1666666667e+01	1.4701194124e-25
7.2000000000e+01	1.4860407767e-25
7.2333333333e+01	1.4561096001e-25
7.2666666667e+01	1.5413824927e-25
7.3000000000e+01	1.5699452119e-25
7.3333333333e+01	1.4681440122e-25
7.3666666667e+01	1.4696551995e-25
7.4000000000e+01	1.4405131332e-25
7.4333333333e+01	1.5125222164e-25
7.4666666667e+01	1.4942734845e-25
7.5000000000e+01	1.4684156752e-25
7.5333333333e+01	1.4490423428e-25
7.5666666667e+01	1.5595784388e-25
7.6000000000e+01	1.5357698741e-25
7.6333333333e+01	1.4646037920e-25
7.6666666667e+01	1.4203324335e-25
7.7000000000e+01	1.4611270061e-25
7.7333333333e+01	1.4753815056e-25
7.7666666667e+01	1.5066003555e-25
7.8000000000e+01	1.4637992119e-25
7.8333333333e+01	1.4176590472e-25
7.8666666667e+01	1.5229853234e-25
7.9000000000e+01	1.4309185395e-25
7.9333333333e+01	1.4483083186e-25
7.9666666667e+01	1.4846684633e-25
8.0000000000e+01	1.4210046371e-25
8.0333333333e+01	1.4048761440e-25
8.0666666667e+01	1.4863396325e-25
8.1000000000e+01	1.4545903675e-25
8.1333333333e+01	1.5542671600e-25
8.1666666667e+01	1.5482941688e-25
8.2000000000e+01	1.6463801986e-25
8.2333333333e+01	1.7011156766e-25
8.2666666667e+01	1.7012210059e-25
8.3000000000e+01	1.5592169888e-25
8.3333333333e+01	1.5257996447e-25
8.3666666667e+01	1.4691514398e-25
8.4000000000e+01	1.4484454302e-25
8.4333333333e+01	1.3910437110e-25
8.4666666667e+01	1.4072843092e-25
8.5000000000e+01	1.3681206271e-25
8.5333333333e+01	1.4602148781e-25
8.5666666667e+01	1.4610448757e-25
8.6000000000e+01	1.4197249848e-25
8.6333333333e+01	1.4264603721e-25
8.6666666667e+01	1.4076827879e-25
8.7000000000e+01	1.4782543024e-25
8.7333333333e+01	1.4365109708e-25
8.7666666667e+01	1.4646696344e-25
8.8000000000e+01	1.4316133165e-25
8.8333333333e+01	1.4570765913e-25
8.8666666667e+01	1.4889654128e-25
8.9000000000e+01	1.6042429273e-25
8.9333333333e+01	1.6420689246e-25
8.9666666667e+01	1.6005511781e-25
9.0000000000e+01	1.4736940604e-25
9.0333333333e+01	1.4363580675e-25
9.0666666667e+01	1.4434831116e-25
9.1000000000e+01	1.4003133844e-25
9.1333333333e+01	1.3848440673e-25
9.1666666667e+01	1.4423434025e-25
9.2000000000e+01	1.4348806157e-25
9.2333333333e+01	1.5341343291e-25
9.2666666667e+01	1.4832285946e-25
9.3000000000e+01	1.4488998096e-25
9.3333333333e+01	1.4203634982e-25
9.3666666667e+01	1.3198910864e-25
9.4000000000e+01	1.4270385472e-25
9.4333333333e+01	1.4086004152e-25
9.4666666667e+01	1.4660011350e-25
9.5000000000e+01	1.4395555762e-25
9.5333333333e+01	1.3689327192e-25
9.5666666667e+01	1.4441525283e-25
9.6000000000e+01	1.4938389184e-25
9.6333333333e+01	1.4310142272e-25
9.6666666667e+01	1.4279497470e-25
9.7000000000e+01	1.4510477656e-25
9.7333333333e+01	1.4374474147e-25
9.7666666667e+01	1.4369884240e-25
9.8000000000e+01	1.4361572156e-25
9.8333333333e+01	1.4266198685e-25
9.8666666667e+01	1.4666471554e-25
9.9000000000e+01	1.4188630938e-25
9.9333333333e+01	1.4033929765e-25
9.9666666667e+01	1.4960888141e-25
1.0000000000e+02	1.5570704381e-25
1.0033333333e+02	1.5176258399e-25
1.0066666667e+02	1.4657759486e-25
1.0100000000e+02	1.4308110445e-25
1.0133333333e+02	1.4144059382e-25
1.0166666667e+02	1.4655295507e-25
1.0200000000e+02	1.4315641503e-25
1.0233333333e+02	1.4566870220e-25
1.0266666667e+02	1.3899161862e-25
1.0300000000e+02	1.4572334768e-25
1.0333333333e+02	1.4395210397e-25
1.0366666667e+02	1.4712117460e-25
1.0400000000e+02	1.4493917268e-25
1.0433333333e+02	1.4825283866e-25
1.0466666667e+02	1.4603043655e-25
1.0500000000e+02	1.4313732645e-25
1.0533333333e+02	1.4579474290e-25
1.0566666667e+02	1.4075476258e-25
1.0600000000e+02	1.3748569746e-25
1.0633333333e+02	1.4281951808e-25
1.0666666667e+02	1.4448245106e-25
1.0700000000e+02	1.4546038393e-25
1.0733333333e+02	1.4223466287e-25
1.0766666667e+02	1.4148043187e-25
1.0800000000e+02	1.3612578626e-25
1.0833333333e+02	1.4119248253e-25
1.0866666667e+02	1.4305125135e-25
1.0900000000e+02	1.3514196245e-25
1.0933333333e+02	1.4085764062e-25
1.0966666667e+02	1.4455173085e-25
1.1000000000e+02	1.4173794756e-25
1.1033333333e+02	1.3464163355e-25
1.1066666667e+02	1.4473943917e-25
1.1100000000e+02	1.4193883736e-25
1.1133333333e+02	1.4273817734e-25
1.1166666667e+02	1.4162423401e-25
1.1200000000e+02	1.4038451182e-25
1.1233333333e+02	1.4533576795e-25
1.1266666667e+02	1.3855981906e-25
1.1300000000e+02	1.3527914627e-25
1.1333333333e+02	1.3924233287e-25
1.1366666667e+02	1.4102801502e-25
1.1400000000e+02	1.3766679239e-25
1.1433333333e+02	1.3954583640e-25
1.1466666667e+02	1.3738161528e-25
1.1500000000e+02	1.3159560428e-25
1.1533333333e+02	1.3890109525e-25
1.1566666667e+02	1.4287121934e-25
1.1600000000e+02	1.3961025103e-25
1.1633333333e+02	1.3718239138e-25
1.1666666667e+02	1.4180799528e-25
1.1700000000e+02	1.4316496488e-25
1.1733333333e+02	1.4657788931e-25
1.1766666667e+02	1.3799970551e-25
1.1800000000e+02	1.3730676669e-25
1.1833333333e+02	1.3638545073e-25
1.1866666667e+02	1.4162554915e-25
1.1900000000e+02	1.3891286298e-25
1.1933333333e+02	1.3523241278e-25
1.1966666667e+02	1.7462466285e-25
1.2000000000e+02	3.2383294415e-25
1.2033333333e+02	2.2522371853e-25
1.2066666667e+02	1.4313064382e-25
1.2100000000e+02	1.4001403956e-25
1.2133333333e+02	1.4030513766e-25
1.2166666667e+02	1.4099550265e-25
1.2200000000e+02	1.4198022428e-25
1.2233333333e+02	1.4527758283e-25
1.2266666667e+02	1.3797659978e-25
1.2300000000e+02	1.4223145708e-25
1.2333333333e+02	1.3916269463e-25
1.2366666667e+02	1.4570623272e-25
1.2400000000e+02	1.4616065339e-25
1.2433333333e+02	1.3934936765e-25
1.2466666667e+02	1.4710956345e-25
1.2500000000e+02	1.4070637239e-25
1.2533333333e+02	1.3872761951e-25
1.2566666667e+02	1.3670493054e-25
1.2600000000e+02	1.4285884697e-25
1.2633333333e+02	1.3707959265e-25
1.2666666667e+02	1.3337446613e-25
1.2700000000e+02	1.3515448139e-25
1.2733333333e+02	1.3720670621e-25
1.2766666667e+02	1.4152182869e-25
1.2800000000e+02	1.3580362677e-25
1.2833333333e+02	1.3710846291e-25
1.2866666667e+02	1.3705902536e-25
1.2900000000e+02	1.3515774355e-25
1.2933333333e+02	1.3890447693e-25
1.2966666667e+02	1.3953356273e-25
1.3000000000e+02	1.4333679845e-25
1.3033333333e+02	1.3843162463e-25
1.3066666667e+02	1.3903645800e-25
1.3100000000e+02	1.3316167802e-25
1.3133333333e+02	1.3824324748e-25
1.3166666667e+02	1.3537253027e-25
1.3200000000e+02	1.3708032310e-25
1.3233333333e+02	1.4018543967e-25
1.3266666667e+02	1.3774035143e-25
1.3300000000e+02	1.3798131232e-25
1.3333333333e+02	1.4197924625e-25
1.3366666667e+02	1.4199632402e-25
1.3400000000e+02	1.3582046938e-25
1.3433333333e+02	1.4171008549e-25
1.3466666667e+02	1.3626267410e-25
1.3500000000e+02	1.3450083754e-25
1.3533333333e+02	1.3392765920e-25
1.3566666667e+02	1.4050141985e-25
1.3600000000e+02	1.4571739397e-25
1.3633333333e+02	1.3775213953e-25
1.3666666667e+02	1.3813591690e-25
1.3700000000e+02	1.3991125287e-25
1.3733333333e+02	1.3721942621e-25
1.3766666667e+02	1.3602056534e-25
1.3800000000e+02	1.4431844858e-25
1.3833333333e+02	1.3880124475e-25
1.3866666667e+02	1.3594916067e-25
1.3900000000e+02	1.3320866380e-25
1.3933333333e+02	1.3647358096e-25
1.3966666667e+02	1.3491890697e-25
1.4000000000e+02	1.3234981711e-25
1.4033333333e+02	1.3333575258e-25
1.4066666667e+02	1.3381588085e-25
1.4100000000e+02	1.3815601849e-25
1.4133333333e+02	1.4304514582e-25
1.4166666667e+02	1.3966022560e-25
1.4200000000e+02	1.4137616971e-25
1.4233333333e+02	1.3945669250e-25
1.4266666667e+02	1.3329766348e-25
1.4300000000e+02	1.3471874819e-25
1.4333333333e+02	1.4115487979e-25
1.4366666667e+02	1.4570303431e-25
1.4400000000e+02	1.4257602047e-25
1.4433333333e+02	1.3931553301e-25
1.4466666667e+02	1.3501948603e-25
1.4500000000e+02	1.3276281310e-25
1.4533333333e+02	1.3714914432e-25
1.4566666667e+02	1.4398439139e-25
1.4600000000e+02	1.3713602662e-25
1.4633333333e+02	1.3846694592e-25
1.4666666667e+02	1.3543688959e-25
1.4700000000e+02	1.3736903718e-25
1.4733333333e+02	1.4461308451e-25
1.4766666667e+02	1.4428226385e-25
1.4800000000e+02	1.4647061033e-25
1.4833333333e+02	1.4234226831e-25
1.4866666667e+02	1.4252208365e-25
1.4900000000e+02	1.3836164893e-25
1.4933333333e+02	1.3934689170e-25
1.4966666667e+02	1.4117820438e-25
1.5000000000e+02	1.3879136298e-25
1.5033333333e+02	1.4168497984e-25
1.5066666667e+02	1.3827705989e-25
1.5100000000e+02	1.3811152720e-25
1.5133333333e+02	1.4481223761e-25
1.5166666667e+02	1.3044646786e-25
1.5200000000e+02	1.4223402381e-25
1.5233333333e+02	1.4247574128e-25
1.5266666667e+02	1.3971178258e-25
1.5300000000e+02	1.3573274802e-25
1.5333333333e+02	1.3719538352e-25
1.5366666667e+02	1.4110151183e-25
1.5400000000e+02	1.3830735149e-25
1.5433333333e+02	1.3808799857e-25
1.5466666667e+02	1.4208828399e-25
1.5500000000e+02	1.3847481598e-25
1.5533333333e+02	1.3906561240e-25
1.5566666667e+02	1.3595967068e-25
1.5600000000e+02	1.3652522932e-25
1.5633333333e+02	1.3442283347e-25
1.5666666667e+02	1.3897273898e-25
1.5700000000e+02	1.4143620676e-25
1.5733333333e+02	1.3617076904e-25
1.5766666667e+02	1.3432231746e-25
1.5800000000e+02	1.3914239662e-25
1.5833333333e+02	1.3917904821e-25
1.5866666667e+02	1.3664453133e-25
1.5900000000e+02	1.3783436785e-25
1.5933333333e+02	1.3718027592e-25
1.5966666667e+02	1.3772922754e-25
1.6000000000e+02	1.3791774800e-25
1.6033333333e+02	1.3378544270e-25
1.6066666667e+02	1.3408967289e-25
1.6100000000e+02	1.3844714692e-25
1.6133333333e+02	1.3628207894e-25
1.6166666667e+02	1.3337226906e-25
1.6200000000e+02	1.3749122575e-25
1.6233333333e+02	1.3304160568e-25
1.6266666667e+02	1.3246419321e-25
1.6300000000e+02	1.3404795398e-25
1.6333333333e+02	1.3440095296e-25
1.6366666667e+02	1.3089805360e-25
1.6400000000e+02	1.3040320365e-25
1.6433333333e+02	1.3676064025e-25
1.6466666667e+02	1.3734026603e-25
1.6500000000e+02	1.3335764542e-25
1.6533333333e+02	1.3104100025e-25
1.6566666667e+02	1.3874889570e-25
1.6600000000e+02	1.3814349561e-25
1.6633333333e+02	1.3690025555e-25
1.6666666667e+02	1.4697750450e-25
1.6700000000e+02	1.3760283861e-25
1.6733333333e+02	1.3884880653e-25
1.6766666667e+02	1.3322350951e-25
1.6800000000e+02	1.4115457432e-25
1.6833333333e+02	1.4004213144e-25
1.6866666667e+02	1.3959044783e-25
1.6900000000e+02	1.4535470630e-25
1.6933333333e+02	1.3999368954e-25
1.6966666667e+02	1.4139310418e-25
1.7000000000e+02	1.3836721406e-25
1.7033333333e+02	1.4494270575e-25
1.7066666667e+02	1.4256505929e-25
1.7100000000e+02	1.4313515252e-25
1.7133333333e+02	1.4495176084e-25
1.7166666667e+02	1.3919957293e-25
1.7200000000e+02	1.3312643639e-25
1.7233333333e+02	1.3382332191e-25
1.7266666667e+02	1.3627697177e-25
1.7300000000e+02	1.3463034400e-25
1.7333333333e+02	1.4100090283e-25
1.7366666667e+02	1.3565299746e-25
1.7400000000e+02	1.3871221646e-25
1.7433333333e+02	1.3559956887e-25
1.7466666667e+02	1.3650353739e-25
1.7500000000e+02	1.3501138404e-25
1.7533333333e+02	1.3969084077e-25
1.7566666667e+02	1.3683840542e-25
1.7600000000e+02	1.3390978162e-25
1.7633333333e+02	1.3849928276e-25
1.7666666667e+02	1.3953683800e-25
1.7700000000e+02	1.3922381362e-25
1.7733333333e+02	1.4515302403e-25
1.7766666667e+02	1.3808005529e-25
1.7800000000e+02	1.3886597392e-25
1.7833333333e+02	1.3925258108e-25
1.7866666667e+02	1.3955129109e-25
1.7900000000e+02	1.3258103736e-25
1.7933333333e+02	1.3712867040e-25
1.7966666667e+02	4.8144541365e-25
1.8066666667e+02	1.5012551183e-25
1.8100000000e+02	1.3149860073e-25
1.8133333333e+02	1.3272109937e-25
1.8166666667e+02	1.3256794139e-25
1.8200000000e+02	1.3614118612e-25
1.8233333333e+02	1.4003453691e-25
1.8266666667e+02	1.3543650738e-25
1.8300000000e+02	1.3255283655e-25
1.8333333333e+02	1.3519012654e-25
1.8366666667e+02	1.3951047422e-25
1.8400000000e+02	1.4376998181e-25
1.8433333333e+02	1.4803090407e-25
1.8466666667e+02	1.3831141049e-25
1.8500000000e+02	1.3714703863e-25
1.8533333333e+02	1.3869450881e-25
1.8566666667e+02	1.3504079701e-25
1.8600000000e+02	1.3331215946e-25
1.8633333333e+02	1.3744451176e-25
1.8666666667e+02	1.3817154126e-25
1.8700000000e+02	1.3816334626e-25
1.8733333333e+02	1.3411232466e-25
1.8766666667e+02	1.3692795606e-25
1.8800000000e+02	1.3540023887e-25
1.8833333333e+02	1.3461468770e-25
1.8866666667e+02	1.3968246138e-25
1.8900000000e+02	1.3863047503e-25
1.8933333333e+02	1.3605049172e-25
1.8966666667e+02	1.3536765340e-25
1.9000000000e+02	1.3142343621e-25
1.9033333333e+02	1.3050206496e-25
1.9066666667e+02	1.3913167668e-25
1.9100000000e+02	1.4388717541e-25
1.9133333333e+02	1.4117803004e-25
1.9166666667e+02	1.3829116386e-25
1.9200000000e+02	1.3532269283e-25
1.9233333333e+02	1.3319781429e-25
1.9266666667e+02	1.3473321224e-25
1.9300000000e+02	1.3891921049e-25
1.9333333333e+02	1.3737578630e-25
1.9366666667e+02	1.3864199181e-25
1.9400000000e+02	1.3996024562e-25
1.9433333333e+02	1.3612969573e-25
1.9466666667e+02	1.3742289034e-25
1.9500000000e+02	1.3625035217e-25
1.9533333333e+02	1.4626983835e-25
1.9566666667e+02	1.3699973751e-25
1.9600000000e+02	1.3632292814e-25
1.9633333333e+02	1.3119310468e-25
1.9666666667e+02	1.3422748665e-25
1.9700000000e+02	1.3719886178e-25
1.9733333333e+02	1.3427218421e-25
1.9766666667e+02	1.3814348001e-25
1.9800000000e+02	1.3322225271e-25
1.9833333333e+02	1.4001090439e-25
1.9866666667e+02	1.4400101118e-25
1.9900000000e+02	1.3650873828e-25
1.9933333333e+02	1.3598460197e-25
1.9966666667e+02	1.4227310078e-25
2.0000000000e+02	1.3745245633e-25
2.0033333333e+02	1.3785958548e-25
2.0066666667e+02	1.3742514244e-25
2.0100000000e+02	1.3627247226e-25
2.0133333333e+02	1.3511805663e-25
2.0166666667e+02	1.3778730849e-25
2.0200000000e+02	1.4085235640e-25
2.0233333333e+02	1.3590089841e-25
2.0266666667e+02	1.3932209963e-25
2.0300000000e+02	1.3791572269e-25
2.0333333333e+02	1.3608317398e-25
2.0366666667e+02	1.3285854637e-25
2.0400000000e+02	1.4200651733e-25
2.0433333333e+02	1.3625829149e-25
2.0466666667e+02	1.4073539669e-25
2.0500000000e+02	1.4308332760e-25
2.0533333333e+02	1.3990624385e-25
2.0566666667e+02	1.3786868779e-25
2.0600000000e+02	1.4040146441e-25
2.0633333333e+02	1.3869103665e-25
2.0666666667e+02	1.3487903937e-25
2.0700000000e+02	1.3844614082e-25
2.0733333333e+02	1.4112269393e-25
2.0766666667e+02	1.3384460095e-25
2.0800000000e+02	1.3409082944e-25
2.0833333333e+02	1.3798386414e-25
2.0866666667e+02	1.3898475863e-25
2.0900000000e+02	1.3543804983e-25
2.0933333333e+02	1.3778698579e-25
2.0966666667e+02	1.3841041743e-25
2.1000000000e+02	1.3636618818e-25
2.1033333333e+02	1.3532104379e-25
2.1066666667e+02	1.3981941848e-25
2.1100000000e+02	1.3758751115e-25
2.1133333333e+02	1.3726134079e-25
2.1166666667e+02	1.3752457830e-25
2.1200000000e+02	1.4053324633e-25
2.1233333333e+02	1.3873216923e-25
2.1266666667e+02	1.4220884516e-25
2.1300000000e+02	1.3600956343e-25
2.1333333333e+02	1.3621072505e-25
2.1366666667e+02	1.3488573568e-25
2.1400000000e+02	1.3659381206e-25
2.1433333333e+02	1.3749381453e-25
2.1466666667e+02	1.3680283358e-25
2.1500000000e+02	1.3938156367e-25
2.1533333333e+02	1.3843099118e-25
2.1566666667e+02	1.3303412160e-25
2.1600000000e+02	1.3561072327e-25
2.1633333333e+02	1.4352372003e-25
2.1666666667e+02	1.3673018459e-25
2.1700000000e+02	1.4291863961e-25
2.1733333333e+02	1.4257006379e-25
2.1766666667e+02	1.4167990108e-25
2.1800000000e+02	1.4080541156e-25
2.1833333333e+02	1.4116122482e-25
2.1866666667e+02	1.3739599472e-25
2.1900000000e+02	1.3466132544e-25
2.1933333333e+02	1.3939234792e-25
2.1966666667e+02	1.3970327904e-25
2.2000000000e+02	1.3590843980e-25
2.2033333333e+02	1.3350812365e-25
2.2066666667e+02	1.3298154013e-25
2.2100000000e+02	1.3082915670e-25
2.2133333333e+02	1.3162017135e-25
2.2166666667e+02	1.3366881571e-25
2.2200000000e+02	1.4259084594e-25
2.2233333333e+02	1.4537540667e-25
2.2266666667e+02	1.4957717865e-25
2.2300000000e+02	1.5802684542e-25
2.2333333333e+02	1.4924931511e-25
2.2366666667e+02	1.3948208562e-25
2.2400000000e+02	1.4294494749e-25
2.2433333333e+02	1.4116113680e-25
2.2466666667e+02	1.3819775342e-25
2.2500000000e+02	1.3643988463e-25
2.2533333333e+02	1.3757455893e-25
2.2566666667e+02	1.3567912047e-25
2.2600000000e+02	1.4010714800e-25
2.2633333333e+02	1.4290212510e-25
2.2666666667e+02	1.3922577240e-25
2.2700000000e+02	1.4194184429e-25
2.2733333333e+02	1.3490736380e-25
2.2766666667e+02	1.3519886890e-25
2.2800000000e+02	1.3775126070e-25
2.2833333333e+02	1.3141785546e-25
2.2866666667e+02	1.3500176551e-25
2.2900000000e+02	1.3788170400e-25
2.2933333333e+02	1.3445991418e-25
2.2966666667e+02	1.3372313582e-25
2.3000000000e+02	1.3507491276e-25
2.3033333333e+02	1.3474526674e-25
2.3066666667e+02	1.3377053684e-25
2.3100000000e+02	1.3723125956e-25
2.3133333333e+02	1.4517101162e-25
2.3166666667e+02	1.3939804456e-25
2.3200000000e+02	1.4337565381e-25
2.3233333333e+02	1.3630956509e-25
2.3266666667e+02	1.3885648599e-25
2.3300000000e+02	1.4078799145e-25
2.3333333333e+02	1.4128464973e-25
2.3366666667e+02	1.3839920182e-25
2.3400000000e+02	1.4111707305e-25
2.3433333333e+02	1.3588869216e-25
2.3466666667e+02	1.3910049093e-25
2.3500000000e+02	1.3868217426e-25
2.3533333333e+02	1.3641932988e-25
2.3566666667e+02	1.3736052011e-25
2.3600000000e+02	1.3618552989e-25
2.3633333333e+02	1.3667002696e-25
2.3666666667e+02	1.3189631166e-25
2.3700000000e+02	1.3854987740e-25
2.3733333333e+02	1.3876510823e-25
2.3766666667e+02	1.4119301551e-25
2.3800000000e+02	1.4057145344e-25
2.3833333333e+02	1.4077214148e-25
2.3866666667e+02	1.3367909687e-25
2.3900000000e+02	1.3923675541e-25
2.3933333333e+02	1.4086806900e-25
2.3966666667e+02	1.3458860677e-25
2.4000000000e+02	1.4140117587e-25
2.4033333333e+02	1.4294986615e-25
2.4066666667e+02	1.4822359224e-25
2.4100000000e+02	1.3904771164e-25
2.4133333333e+02	1.3636246810e-25
2.4166666667e+02	1.3598571557e-25
2.4200000000e+02	1.3516867968e-25
2.4233333333e+02	1.3820194708e-25
2.4266666667e+02	1.4126862149e-25
2.4300000000e+02	1.3905713066e-25
2.4333333333e+02	1.3537367129e-25
2.4366666667e+02	1.3931329253e-25
2.4400000000e+02	1.4115503868e-25
2.4433333333e+02	1.4004561983e-25
2.4466666667e+02	1.4177713320e-25
2.4500000000e+02	1.3848184295e-25
2.4533333333e+02	1.3847043363e-25
2.4566666667e+02	1.3456924730e-25
2.4600000000e+02	1.3508232804e-25
2.4633333333e+02	1.4211228085e-25
2.4666666667e+02	1.3620866388e-25
2.4700000000e+02	1.4029780600e-25
2.4733333333e+02	1.3833632514e-25
2.4766666667e+02	1.4000028233e-25
2.4800000000e+02	1.4489636778e-25
2.4833333333e+02	1.4533464397e-25
2.4866666667e+02	1.4021641855e-25
2.4900000000e+02	1.3995780925e-25
2.4933333333e+02	1.4109800082e-25
2.4966666667e+02	1.3933375539e-25
2.5000000000e+02	1.3804590536e-25
2.5033333333e+02	1.3953052256e-25
2.5066666667e+02	1.3946148034e-25
2.5100000000e+02	1.3738662966e-25
2.5133333333e+02	1.4527031796e-25
2.5166666667e+02	1.3930817301e-25
2.5200000000e+02	1.4281382612e-25
2.5233333333e+02	1.3612856929e-25
2.5266666667e+02	1.4121854913e-25
2.5300000000e+02	1.3643300380e-25
2.5333333333e+02	1.3760928007e-25
2.5366666667e+02	1.3153186934e-25
2.5400000000e+02	1.3967729406e-25
2.5433333333e+02	1.3357644283e-25
2.5466666667e+02	1.3769557833e-25
2.5500000000e+02	1.3926862813e-25
2.5533333333e+02	1.3622715891e-25
2.5566666667e+02	1.4061845728e-25
2.5600000000e+02	1.3841692084e-25
2.5633333333e+02	1.3523214068e-25
2.5666666667e+02	1.4697244282e-25
2.5700000000e+02	1.4562898404e-25
2.5733333333e+02	1.3608411818e-25
2.5766666667e+02	1.4042380894e-25
2.5800000000e+02	1.4143197010e-25
2.5833333333e+02	1.3952189464e-25
2.5866666667e+02	1.3984454330e-25
2.5900000000e+02	1.4370610022e-25
2.5933333333e+02	1.4407815717e-25
2.5966666667e+02	1.5090131282e-25
2.6000000000e+02	1.4619679383e-25
2.6033333333e+02	1.4059331104e-25
2.6066666667e+02	1.4246343766e-25
2.6100000000e+02	1.3995194376e-25
2.6133333333e+02	1.3980787760e-25
2.6166666667e+02	1.4593854459e-25
2.6200000000e+02	1.4495541144e-25
2.6233333333e+02	1.4585954418e-25
2.6266666667e+02	1.3782208140e-25
2.6300000000e+02	1.4373603674e-25
2.6333333333e+02	1.4486686887e-25
2.6366666667e+02	1.4495736764e-25
2.6400000000e+02	1.4152202585e-25
2.6433333333e+02	1.4496494670e-25
2.6466666667e+02	1.4688144766e-25
2.6500000000e+02	1.4168398528e-25
2.6533333333e+02	1.3689181194e-25
2.6566666667e+02	1.3903886902e-25
2.6600000000e+02	1.4497644364e-25
2.6633333333e+02	1.4279130090e-25
2.6666666667e+02	1.4238530301e-25
2.6700000000e+02	1.4262716338e-25
2.6733333333e+02	1.3891670594e-25
2.6766666667e+02	1.3379811071e-25
2.6800000000e+02	1.3933705990e-25
2.6833333333e+02	1.3899238218e-25
2.6866666667e+02	1.4354685985e-25
2.6900000000e+02	1.4248058798e-25
2.6933333333e+02	1.8267755035e-25
2.6966666667e+02	2.5183310956e-25
2.7000000000e+02	1.9150703258e-25
2.7033333333e+02	1.3972544433e-25
2.7066666667e+02	1.4538977430e-25
2.7100000000e+02	1.4433992268e-25
2.7133333333e+02	1.4533220316e-25
2.7166666667e+02	1.4186074945e-25
2.7200000000e+02	1.4621142132e-25
2.7233333333e+02	1.4571125078e-25
2.7266666667e+02	1.4352889907e-25
2.7300000000e+02	1.4405206748e-25
2.7333333333e+02	1.4571902396e-25
2.7366666667e+02	1.4360317482e-25
2.7400000000e+02	1.4570320699e-25
2.7433333333e+02	1.4776895342e-25
2.7466666667e+02	1.4220263779e-25
2.7500000000e+02	1.5515540645e-25
2.7533333333e+02	1.4945506433e-25
2.7566666667e+02	1.5015020553e-25
2.7600000000e+02	1.5378650831e-25
2.7633333333e+02	2.1534521528e-25
2.7666666667e+02	3.4912562494e-25
2.7700000000e+02	3.1083122180e-25
2.7733333333e+02	1.8057686694e-25
2.7766666667e+02	1.5865523436e-25
2.7800000000e+02	1.4443914995e-25
2.7833333333e+02	1.4521470816e-25
2.7866666667e+02	1.5288827478e-25
2.7900000000e+02	1.5064726093e-25
2.7933333333e+02	1.5106067896e-25
2.7966666667e+02	1.5060941523e-25
2.8000000000e+02	1.4817079905e-25
2.8033333333e+02	1.5850501235e-25
2.8066666667e+02	1.6097543745e-25
2.8100000000e+02	1.6543202532e-25
2.8133333333e+02	1.6941095951e-25
2.8166666667e+02	1.5304000450e-25
2.8200000000e+02	1.4417659633e-25
2.8233333333e+02	1.5542001508e-25
2.8266666667e+02	1.4614855489e-25
2.8300000000e+02	1.3670056686e-25
2.8333333333e+02	1.3800090795e-25
2.8366666667e+02	1.4618356975e-25
2.8400000000e+02	1.5091239394e-25
2.8433333333e+02	1.4025215263e-25
2.8466666667e+02	1.5148677211e-25
2.8500000000e+02	1.5052404253e-25
2.8533333333e+02	1.4798518623e-25
2.8566666667e+02	1.5085637605e-25
2.8600000000e+02	1.4464016172e-25
2.8633333333e+02	1.4743643103e-25
2.8666666667e+02	1.4654844031e-25
2.8700000000e+02	1.5346851745e-25
2.8733333333e+02	1.4577448934e-25
2.8766666667e+02	1.4106345131e-25
2.8800000000e+02	1.3823940239e-25
2.8833333333e+02	1.4303902165e-25
2.8866666667e+02	1.4516093361e-25
2.8900000000e+02	1.4533859667e-25
2.8933333333e+02	1.4502661698e-25
2.8966666667e+02	1.3873344147e-25
2.9000000000e+02	1.4350552391e-25
2.9033333333e+02	1.4588020967e-25
2.9066666667e+02	1.4820001000e-25
2.9100000000e+02	1.4412500419e-25
2.9133333333e+02	1.4578854716e-25
2.9166666667e+02	1.4492915321e-25
2.9200000000e+02	1.4164444863e-25
2.9233333333e+02	1.4273866664e-25
2.9266666667e+02	1.4030062898e-25
2.9300000000e+02	1.3756418860e-25
2.9333333333e+02	1.3736860485e-25
2.9366666667e+02	1.4650733186e-25
2.9400000000e+02	1.4502082580e-25
2.9433333333e+02	1.3808763798e-25
2.9466666667e+02	1.3809256340e-25
2.9500000000e+02	1.4262750092e-25
2.9533333333e+02	1.4429602117e-25
2.9566666667e+02	1.4851798718e-25
2.9600000000e+02	1.5889661024e-25
2.9633333333e+02	1.4564952656e-25
2.9666666667e+02	1.3228693328e-25
2.9700000000e+02	1.4059909365e-25
2.9733333333e+02	1.4822596060e-25
2.9766666667e+02	1.4676374054e-25
2.9800000000e+02	1.4712165016e-25
2.9833333333e+02	1.4958202460e-25
2.9866666667e+02	1.4534527428e-25
2.9900000000e+02	1.6455635376e-25
3.0033333333e+02	3.2109913431e-25
3.0066666667e+02	1.5847091629e-25
3.0100000000e+02	1.5126844527e-25
3.0133333333e+02	1.5014087024e-25
3.0166666667e+02	2.9435044590e-25
3.0266666667e+02	2.4100187492e-25
3.0400000000e+02	1.4472856262e-25
3.0433333333e+02	1.3977033415e-25
3.0466666667e+02	1.4218787544e-25
3.0500000000e+02	1.4085092849e-25
3.0533333333e+02	1.4379360947e-25
3.0566666667e+02	1.4720397954e-25
3.0600000000e+02	1.5020590765e-25
3.0633333333e+02	1.5019299879e-25
3.0666666667e+02	1.4169192473e-25
3.0700000000e+02	1.4371720404e-25
3.0733333333e+02	1.4619204855e-25
3.0766666667e+02	1.4839034060e-25
3.0800000000e+02	1.4861078401e-25
3.0833333333e+02	1.4411218811e-25
3.0866666667e+02	1.4018042693e-25
3.0900000000e+02	1.4051786670e-25
3.0933333333e+02	1.4266262161e-25
3.0966666667e+02	1.3845777460e-25
3.1000000000e+02	1.4132988828e-25
3.1033333333e+02	1.4510411871e-25
3.1066666667e+02	1.4783629854e-25
3.1100000000e+02	1.4867817230e-25
3.1133333333e+02	1.4183551119e-25
3.1166666667e+02	1.4094221776e-25
3.1200000000e+02	1.4964602861e-25
3.1233333333e+02	1.4351804849e-25
3.1266666667e+02	1.4192301642e-25
3.1300000000e+02	1.4286448659e-25
3.1333333333e+02	1.4874537027e-25
3.1366666667e+02	1.4903504235e-25
3.1400000000e+02	1.4725974635e-25
3.1433333333e+02	1.4777056428e-25
3.1466666667e+02	1.4925650148e-25
3.1500000000e+02	1.4800618824e-25
3.1533333333e+02	1.5019765975e-25
3.1566666667e+02	1.4842598068e-25
3.1600000000e+02	1.5517851657e-25
3.1633333333e+02	1.5181720204e-25
3.1666666667e+02	1.4725210728e-25
3.1700000000e+02	1.4034833469e-25
3.1733333333e+02	1.4446435627e-25
3.1766666667e+02	1.5108268150e-25
3.1800000000e+02	1.4799066873e-25
3.1833333333e+02	1.5095542922e-25
3.1866666667e+02	1.4468333780e-25
3.1900000000e+02	1.3992927870e-25
3.1933333333e+02	1.4404582620e-25
3.1966666667e+02	1.4522630442e-25
3.2000000000e+02	1.5564791001e-25
3.2033333333e+02	1.5166593445e-25
3.2066666667e+02	1.4868986817e-25
3.2100000000e+02	1.5265677526e-25
3.2133333333e+02	1.5416860748e-25
3.2166666667e+02	1.4820346505e-25
3.2200000000e+02	1.5519524566e-25
3.2233333333e+02	1.5105542250e-25
3.2266666667e+02	1.4757072898e-25
3.2300000000e+02	1.5253142298e-25
3.2333333333e+02	1.5501600310e-25
3.2366666667e+02	1.4855438010e-25
3.2400000000e+02	1.4734235837e-25
3.2433333333e+02	1.5486929067e-25
3.2466666667e+02	1.5544327329e-25
3.2500000000e+02	1.5790979789e-25
3.2533333333e+02	1.5260725963e-25
3.2566666667e+02	1.5025430780e-25
3.2600000000e+02	1.5327062992e-25
3.2633333333e+02	1.5132700355e-25
3.2666666667e+02	1.4937832327e-25
3.2700000000e+02	1.5583582294e-25
3.2733333333e+02	1.4935318260e-25
3.2766666667e+02	1.4697062621e-25
3.2800000000e+02	1.5680437972e-25
3.2833333333e+02	1.5259252381e-25
3.2866666667e+02	1.5225627569e-25
3.2900000000e+02	1.5292792974e-25
3.2933333333e+02	1.4938639900e-25
3.2966666667e+02	1.5220313042e-25
3.3000000000e+02	1.4891258324e-25
3.3033333333e+02	1.4786372395e-25
3.3066666667e+02	1.5139162688e-25
3.3100000000e+02	1.4688958601e-25
3.3133333333e+02	1.5760182717e-25
3.3166666667e+02	1.5287925475e-25
3.3200000000e+02	1.5365751851e-25
3.3233333333e+02	1.5057108505e-25
3.3266666667e+02	1.5834569219e-25
3.3300000000e+02	1.5542695825e-25
3.3333333333e+02	1.5241683079e-25
3.3366666667e+02	1.5620098257e-25
3.3400000000e+02	1.5464212256e-25
3.3433333333e+02	1.4694798176e-25
3.3466666667e+02	1.4979540540e-25
3.3500000000e+02	1.4961403343e-25
3.3533333333e+02	1.5219444874e-25
3.3566666667e+02	1.4763573633e-25
3.3600000000e+02	1.4903398645e-25
3.3633333333e+02	1.4681408784e-25
3.3666666667e+02	1.4804078313e-25
3.3700000000e+02	1.5370537724e-25
3.3733333333e+02	1.5064591427e-25
3.3766666667e+02	1.4657479931e-25
3.3800000000e+02	1.5150993883e-25
3.3833333333e+02	1.4997667644e-25
3.3866666667e+02	1.4329834347e-25
3.3900000000e+02	1.4968082473e-25
3.3933333333e+02	1.4987123128e-25
3.3966666667e+02	1.4448430614e-25
3.4000000000e+02	1.4767426215e-25
3.4033333333e+02	1.4823804666e-25
3.4066666667e+02	1.4894632091e-25
3.4100000000e+02	1.5102195779e-25
3.4133333333e+02	1.5598838453e-25
3.4166666667e+02	1.4924746520e-25
3.4200000000e+02	1.4779368037e-25
3.4233333333e+02	1.4597228336e-25
3.4266666667e+02	1.5041972461e-25
3.4300000000e+02	1.5612447475e-25
3.4333333333e+02	1.5492882754e-25
3.4366666667e+02	1.5340815479e-25
3.4400000000e+02	1.5288778748e-25
3.4433333333e+02	1.5773998135e-25
3.4466666667e+02	1.5056798653e-25
3.4500000000e+02	1.4754009382e-25
3.4533333333e+02	1.4601857538e-25
3.4566666667e+02	1.4439730561e-25
3.4600000000e+02	1.4638837513e-25
3.4633333333e+02	1.5153937561e-25
3.4666666667e+02	1.4929685121e-25
3.4700000000e+02	1.5177315099e-25
3.4733333333e+02	1.4785032866e-25
3.4766666667e+02	1.5368656542e-25
3.4800000000e+02	1.5312703970e-25
3.4833333333e+02	1.4855722405e-25
3.4866666667e+02	1.4537399722e-25
3.4900000000e+02	1.4979107614e-25
3.4933333333e+02	1.4915609428e-25
3.4966666667e+02	1.4954059944e-25
3.5000000000e+02	1.5119119489e-25
3.5033333333e+02	1.5437558434e-25
3.5066666667e+02	1.5381046189e-25
3.5100000000e+02	1.5753227211e-25
3.5133333333e+02	1.5329181705e-25
3.5166666667e+02	1.4820686844e-25
3.5200000000e+02	1.4764227320e-25
3.5233333333e+02	1.4790246289e-25
3.5266666667e+02	1.5050648576e-25
3.5300000000e+02	1.5449481921e-25
3.5333333333e+02	1.5163664610e-25
3.5366666667e+02	1.4805366206e-25
3.5400000000e+02	1.5967502505e-25
3.5433333333e+02	1.5271197139e-25
3.5466666667e+02	1.4452659443e-25
3.5500000000e+02	1.4333555385e-25
3.5533333333e+02	1.4600489327e-25
3.5566666667e+02	1.5123833968e-25
3.5600000000e+02	1.5223584515e-25
3.5633333333e+02	1.4992340358e-25
3.5666666667e+02	1.5594509968e-25
3.5700000000e+02	1.5465320580e-25
3.5733333333e+02	1.4692054840e-25
3.5766666667e+02	1.4830084688e-25
3.5800000000e+02	1.5288764955e-25
3.5833333333e+02	1.5667345320e-25
3.5866666667e+02	1.6002427961e-25
3.5900000000e+02	1.4982266455e-25
3.5933333333e+02	1.5669054929e-25
3.5966666667e+02	1.5573767205e-25
3.6000000000e+02	1.5789033142e-25
3.6033333333e+02	1.5154689208e-25
3.6066666667e+02	1.4580100576e-25
3.6100000000e+02	1.4958165092e-25
3.6133333333e+02	1.5543322990e-25
3.6166666667e+02	1.5819972166e-25
3.6200000000e+02	1.5277088527e-25
3.6233333333e+02	1.5743307739e-25
3.6266666667e+02	1.5033226406e-25
3.6300000000e+02	1.5142565049e-25
3.6333333333e+02	1.5076169202e-25
3.6366666667e+02	1.4618386046e-25
3.6400000000e+02	1.5441051402e-25
3.6433333333e+02	1.5451338938e-25
3.6466666667e+02	1.5408609296e-25
3.6500000000e+02	1.6126455584e-25
3.6533333333e+02	1.5044220362e-25
3.6566666667e+02	1.5452545220e-25
3.6600000000e+02	1.5218727560e-25
3.6633333333e+02	1.5288313510e-25
3.6666666667e+02	1.4746444856e-25
3.6700000000e+02	1.5585853778e-25
3.6733333333e+02	1.5942417555e-25
3.6766666667e+02	1.5352066700e-25
3.6800000000e+02	1.5646991798e-25
3.6833333333e+02	1.5316840721e-25
3.6866666667e+02	1.5503662444e-25
3.6900000000e+02	1.5356112213e-25
3.6933333333e+02	1.5189089616e-25
3.6966666667e+02	1.5225500445e-25
3.7000000000e+02	1.5556194846e-25
3.7033333333e+02	1.5573298238e-25
3.7066666667e+02	1.5483819166e-25
3.7100000000e+02	1.5947655483e-25
3.7133333333e+02	1.4911315460e-25
3.7166666667e+02	1.5178863188e-25
3.7200000000e+02	1.5796996711e-25
3.7233333333e+02	1.4984367434e-25
3.7266666667e+02	1.5925785947e-25
3.7300000000e+02	1.6081593180e-25
3.7333333333e+02	1.6254282025e-25
3.7366666667e+02	1.5757913640e-25
3.7400000000e+02	1.5917949875e-25
3.7433333333e+02	1.5373835248e-25
3.7466666667e+02	1.5311203082e-25
3.7500000000e+02	1.6344733201e-25
3.7533333333e+02	1.6233141133e-25
3.7566666667e+02	1.5259973663e-25
3.7600000000e+02	1.5618020261e-25
3.7633333333e+02	1.5530839191e-25
3.7666666667e+02	1.5171086260e-25
3.7700000000e+02	1.4966988314e-25
3.7733333333e+02	1.5418427090e-25
3.7766666667e+02	1.5658631617e-25
3.7800000000e+02	1.5198785729e-25
3.7833333333e+02	1.4472367114e-25
3.7866666667e+02	1.5665886570e-25
3.7900000000e+02	1.5656209830e-25
3.7933333333e+02	1.5809080084e-25
3.7966666667e+02	1.5531855367e-25
3.8000000000e+02	1.5423094069e-25
3.8033333333e+02	1.5746980361e-25
3.8066666667e+02	1.5678909694e-25
3.8100000000e+02	1.5211776678e-25
3.8133333333e+02	1.6030222721e-25
3.8166666667e+02	1.5367702090e-25
3.8200000000e+02	1.5589445027e-25
3.8233333333e+02	1.5131927625e-25
3.8266666667e+02	1.5584708213e-25
3.8300000000e+02	1.5640350886e-25
3.8333333333e+02	1.5273565004e-25
3.8366666667e+02	1.5503143367e-25
3.8400000000e+02	1.5686662136e-25
3.8433333333e+02	1.5831330317e-25
3.8466666667e+02	1.5917463473e-25
3.8500000000e+02	1.4954286835e-25
3.8533333333e+02	1.5177703224e-25
3.8566666667e+02	1.5842120535e-25
3.8600000000e+02	1.6344711656e-25
3.8633333333e+02	1.5941513226e-25
3.8666666667e+02	1.5255452250e-25
3.8700000000e+02	1.5256923720e-25
3.8733333333e+02	1.5465058720e-25
3.8766666667e+02	1.6263460128e-25
3.8800000000e+02	1.5977222773e-25
3.8833333333e+02	1.6113565630e-25
3.8866666667e+02	1.6540702267e-25
3.8900000000e+02	1.6072314348e-25
3.8933333333e+02	1.5845679327e-25
3.8966666667e+02	1.6103756993e-25
3.9000000000e+02	1.5668999899e-25
3.9033333333e+02	1.6019490396e-25
3.9066666667e+02	1.5851252265e-25
3.9100000000e+02	1.5027356755e-25
3.9133333333e+02	1.5293698445e-25
3.9166666667e+02	1.5749272343e-25
3.9200000000e+02	1.6332947249e-25
3.9233333333e+02	1.5201016386e-25
3.9266666667e+02	1.6325962405e-25
3.9300000000e+02	1.5587528387e-25
3.9333333333e+02	1.6383668181e-25
3.9366666667e+02	1.5894212034e-25
3.9400000000e+02	1.5406933365e-25
3.9433333333e+02	1.5671164848e-25
3.9466666667e+02	1.6040294882e-25
3.9500000000e+02	1.6061633030e-25
3.9533333333e+02	1.5762153965e-25
3.9566666667e+02	1.6036923632e-25
3.9600000000e+02	1.5611344751e-25
3.9633333333e+02	1.6245218805e-25
3.9666666667e+02	1.5687002807e-25
3.9700000000e+02	1.5768663272e-25
3.9733333333e+02	1.5496434485e-25
3.9766666667e+02	1.4834354052e-25
3.9800000000e+02	1.4765581196e-25
3.9833333333e+02	1.5331226509e-25
3.9866666667e+02	1.5585566479e-25
3.9900000000e+02	1.6464995050e-25
3.9933333333e+02	1.6261566845e-25
3.9966666667e+02	1.5803721137e-25
4.0000000000e+02	1.5991618115e-25
4.0033333333e+02	1.6475930530e-25
4.0066666667e+02	1.6097096730e-25
4.0100000000e+02	1.6432779468e-25
4.0133333333e+02	1.6359946365e-25
4.0166666667e+02	1.6763578274e-25
4.0200000000e+02	1.6063443348e-25
4.0233333333e+02	1.6612589242e-25
4.0266666667e+02	1.5651197991e-25
4.0300000000e+02	1.5918060438e-25
4.0333333333e+02	1.5862371735e-25
4.0366666667e+02	1.5817959145e-25
4.0400000000e+02	1.6014859617e-25
4.0433333333e+02	1.6144146608e-25
4.0466666667e+02	1.6138834948e-25
4.0500000000e+02	1.5855324366e-25
4.0533333333e+02	1.6628315843e-25
4.0566666667e+02	1.6510785113e-25
4.0600000000e+02	1.6199716503e-25
4.0633333333e+02	1.6740252555e-25
4.0666666667e+02	1.6253487155e-25
4.0700000000e+02	1.6556739289e-25
4.0733333333e+02	1.6711028330e-25
4.0766666667e+02	1.6618084349e-25
4.0800000000e+02	1.6134509106e-25
4.0833333333e+02	1.6602118579e-25
4.0866666667e+02	1.7211855053e-25
4.0900000000e+02	1.7382650529e-25
4.0933333333e+02	1.7831750939e-25
4.0966666667e+02	1.7901942998e-25
4.1000000000e+02	1.7472321456e-25
4.1033333333e+02	1.7494826999e-25
4.1066666667e+02	1.7007470732e-25
4.1100000000e+02	1.6915442406e-25
4.1133333333e+02	1.6819769463e-25
4.1166666667e+02	1.6734337999e-25
4.1200000000e+02	1.7121551296e-25
4.1233333333e+02	1.6926374644e-25
4.1266666667e+02	1.7184261177e-25
4.1300000000e+02	1.6810739042e-25
4.1333333333e+02	1.6748643833e-25
4.1366666667e+02	1.6244623632e-25
4.1400000000e+02	1.7178517464e-25
4.1433333333e+02	1.6323339524e-25
4.1466666667e+02	1.6771912717e-25
4.1500000000e+02	1.7551800230e-25
4.1533333333e+02	1.6442025201e-25
4.1566666667e+02	1.6153302961e-25
4.1600000000e+02	1.6237146997e-25
4.1633333333e+02	1.6291181428e-25
4.1666666667e+02	1.7158055360e-25
4.1700000000e+02	1.6863100359e-25
4.1733333333e+02	1.6083664773e-25
4.1766666667e+02	1.6084810044e-25
4.1800000000e+02	1.6791860979e-25
4.1833333333e+02	1.6479342704e-25
4.1866666667e+02	1.6585952281e-25
4.1900000000e+02	1.6502289158e-25
4.1933333333e+02	1.6108968350e-25
4.1966666667e+02	1.5897672217e-25
4.2000000000e+02	1.7698648797e-25
4.2033333333e+02	1.8277516096e-25
4.2066666667e+02	1.6667790902e-25
4.2100000000e+02	1.6346983957e-25
4.2133333333e+02	1.5924932491e-25
4.2166666667e+02	1.7068583556e-25
4.2200000000e+02	1.7488374803e-25
4.2233333333e+02	1.6946621950e-25
4.2266666667e+02	1.6434031500e-25
4.2300000000e+02	1.6311037854e-25
4.2333333333e+02	1.6665505221e-25
4.2366666667e+02	1.6596389192e-25
4.2400000000e+02	1.7113133656e-25
4.2433333333e+02	1.7178234484e-25
4.2466666667e+02	1.6552899996e-25
4.2500000000e+02	1.6783387540e-25
4.2533333333e+02	1.7099179196e-25
4.2566666667e+02	1.7776169550e-25
4.2600000000e+02	1.7235173516e-25
4.2633333333e+02	1.6293859670e-25
4.2666666667e+02	1.5678599341e-25
4.2700000000e+02	1.5705247710e-25
4.2733333333e+02	1.6839569858e-25
4.2766666667e+02	1.7467878802e-25
4.2800000000e+02	1.6899876838e-25
4.2833333333e+02	1.6530961490e-25
4.2866666667e+02	1.7005639356e-25
4.2900000000e+02	1.6964249034e-25
4.2933333333e+02	1.6878436175e-25
4.2966666667e+02	1.6672569183e-25
4.3000000000e+02	1.6259243534e-25
4.3033333333e+02	1.6468017504e-25
4.3066666667e+02	1.6220003323e-25
4.3100000000e+02	1.6280088797e-25
4.3133333333e+02	1.6263134195e-25
4.3166666667e+02	1.6124538317e-25
4.3200000000e+02	1.7031112068e-25
4.3233333333e+02	1.6700522547e-25
4.3266666667e+02	1.6288921015e-25
4.3300000000e+02	1.6479688242e-25
4.3333333333e+02	1.6150532767e-25
4.3366666667e+02	1.5602731906e-25
4.3400000000e+02	1.6742025269e-25
4.3433333333e+02	1.7085160635e-25
4.3466666667e+02	1.6400244351e-25
4.3500000000e+02	1.6850117165e-25
4.3533333333e+02	1.6831588298e-25
4.3566666667e+02	1.5955848405e-25
4.3600000000e+02	1.6471863689e-25
4.3633333333e+02	1.6884994733e-25
4.3666666667e+02	1.6842547570e-25
4.3700000000e+02	1.6564593047e-25
4.3733333333e+02	1.6275366347e-25
4.3766666667e+02	1.5881608620e-25
4.3800000000e+02	1.6900910838e-25
4.3833333333e+02	1.6929818580e-25
4.3866666667e+02	1.6755723437e-25
4.3900000000e+02	1.7175200492e-25
4.3933333333e+02	1.6814453720e-25
4.3966666667e+02	1.7448728912e-25
4.4000000000e+02	1.7009752381e-25
4.4033333333e+02	1.6557089523e-25
4.4066666667e+02	1.6837939704e-25
4.4100000000e+02	1.6667778154e-25
4.4133333333e+02	1.6162232354e-25
4.4166666667e+02	1.6237757589e-25
4.4200000000e+02	1.5814938362e-25
4.4233333333e+02	1.6407793486e-25
4.4266666667e+02	1.6877005699e-25
4.4300000000e+02	1.6647559178e-25
4.4333333333e+02	1.6485862400e-25
4.4366666667e+02	1.7315078131e-25
4.4400000000e+02	1.6748726845e-25
4.4433333333e+02	1.6759842591e-25
4.4466666667e+02	1.6571537850e-25
4.4500000000e+02	1.6304055405e-25
4.4533333333e+02	1.7156149885e-25
4.4566666667e+02	1.6057019638e-25
4.4600000000e+02	1.7056377081e-25
4.4633333333e+02	1.6392772067e-25
4.4666666667e+02	1.6548730226e-25
4.4700000000e+02	1.6953270666e-25
4.4733333333e+02	1.7075303895e-25
4.4766666667e+02	1.7083285387e-25
4.4800000000e+02	1.6348965751e-25
4.4833333333e+02	1.6984950477e-25
4.4866666667e+02	1.6968897213e-25
4.4900000000e+02	1.6819703455e-25
4.4933333333e+02	1.6733028158e-25
4.4966666667e+02	1.7302960484e-25
4.5000000000e+02	1.8170877795e-25
4.5033333333e+02	1.7663235727e-25
4.5066666667e+02	1.7035140347e-25
4.5100000000e+02	1.6054228176e-25
4.5133333333e+02	1.6596300165e-25
4.5166666667e+02	1.6943352379e-25
4.5200000000e+02	1.7112040091e-25
4.5233333333e+02	1.7411472456e-25
4.5266666667e+02	1.7349337376e-25
4.5300000000e+02	1.7495793280e-25
4.5333333333e+02	1.6647130153e-25
4.5366666667e+02	1.6834196464e-25
4.5400000000e+02	1.8030082647e-25
4.5433333333e+02	1.8048933825e-25
4.5466666667e+02	1.7153717022e-25
4.5500000000e+02	1.6877561151e-25
4.5533333333e+02	1.6932262148e-25
4.5566666667e+02	1.6880834654e-25
4.5600000000e+02	1.7160325925e-25
4.5633333333e+02	1.7209600307e-25
4.5666666667e+02	1.7622970076e-25
4.5700000000e+02	1.7238093227e-25
4.5733333333e+02	1.7062675025e-25
4.5766666667e+02	1.7005336731e-25
4.5800000000e+02	1.7653116585e-25
4.5833333333e+02	1.7185045551e-25
4.5866666667e+02	1.6945510716e-25
4.5900000000e+02	1.6623403300e-25
4.5933333333e+02	1.7379019431e-25
4.5966666667e+02	1.6704361721e-25
4.6000000000e+02	1.7096236166e-25
4.6033333333e+02	1.6665082112e-25
4.6066666667e+02	1.6976822759e-25
4.6100000000e+02	1.6811222893e-25
4.6133333333e+02	1.6692001042e-25
4.6166666667e+02	1.8024061341e-25
4.6200000000e+02	1.7426535078e-25
4.6233333333e+02	1.7835919761e-25
4.6266666667e+02	1.7060972953e-25
4.6300000000e+02	1.7296174574e-25
4.6333333333e+02	1.7934666439e-25
4.6366666667e+02	1.7081341159e-25
4.6400000000e+02	1.6773056216e-25
4.6433333333e+02	1.7417864517e-25
4.6466666667e+02	1.7309047693e-25
4.6500000000e+02	1.7777316929e-25
4.6533333333e+02	1.7445927757e-25
4.6566666667e+02	1.7377400114e-25
4.6600000000e+02	1.6931932779e-25
4.6633333333e+02	1.7085903992e-25
4.6666666667e+02	1.7023992764e-25
4.6700000000e+02	1.7209818096e-25
4.6733333333e+02	1.7527676507e-25
4.6766666667e+02	1.7290268903e-25
4.6800000000e+02	1.7506280803e-25
4.6833333333e+02	1.7260037400e-25
4.6866666667e+02	1.6862950611e-25
4.6900000000e+02	1.7981751363e-25
4.6933333333e+02	1.7132849019e-25
4.6966666667e+02	1.7667574216e-25
4.7000000000e+02	1.6833423956e-25
4.7033333333e+02	1.7126171751e-25
4.7066666667e+02	1.7179900964e-25
4.7100000000e+02	1.7824258566e-25
4.7133333333e+02	1.7749716946e-25
4.7166666667e+02	1.7372523887e-25
4.7200000000e+02	1.8001916095e-25
4.7233333333e+02	1.7733548502e-25
4.7266666667e+02	1.7555697721e-25
4.7300000000e+02	1.7578164280e-25
4.7333333333e+02	1.7367465920e-25
4.7366666667e+02	1.8891772476e-25
4.7400000000e+02	1.8212704234e-25
4.7433333333e+02	1.7811316583e-25
4.7466666667e+02	1.8123837405e-25
4.7500000000e+02	1.7404900272e-25
4.7533333333e+02	1.7701170333e-25
4.7566666667e+02	1.8423230014e-25
4.7600000000e+02	1.7942740812e-25
4.7633333333e+02	1.7452144443e-25
4.7666666667e+02	1.7099803383e-25
4.7700000000e+02	1.7460983837e-25
4.7733333333e+02	1.7789335329e-25
4.7766666667e+02	1.7889883067e-25
4.7800000000e+02	1.8970642691e-25
4.7833333333e+02	1.7956840620e-25
4.7866666667e+02	1.7706796092e-25
4.7900000000e+02	1.7756966349e-25
4.7933333333e+02	1.7917506379e-25
4.7966666667e+02	1.7600524640e-25
4.8000000000e+02	1.7445632055e-25
4.8033333333e+02	1.7887517990e-25
4.8066666667e+02	1.8805508372e-25
4.8100000000e+02	1.8567329251e-25
4.8133333333e+02	1.8655055782e-25
4.8166666667e+02	1.8272222687e-25
4.8200000000e+02	1.7973781299e-25
4.8233333333e+02	1.8241063160e-25
4.8266666667e+02	1.8273304107e-25
4.8300000000e+02	1.8575162709e-25
4.8333333333e+02	1.8907301228e-25
4.8366666667e+02	1.8183225788e-25
4.8400000000e+02	1.8280690764e-25
4.8433333333e+02	1.7777646203e-25
4.8466666667e+02	1.8054998704e-25
4.8500000000e+02	1.7697836879e-25
4.8533333333e+02	1.7797707539e-25
4.8566666667e+02	1.8836852143e-25
4.8600000000e+02	1.8782003560e-25
4.8633333333e+02	1.8154317509e-25
4.8666666667e+02	1.8066334322e-25
4.8700000000e+02	1.8235136239e-25
4.8733333333e+02	1.7757153126e-25
4.8766666667e+02	1.6746890125e-25
4.8800000000e+02	1.8458863115e-25
4.8833333333e+02	1.7891830632e-25
4.8866666667e+02	1.7947661838e-25
4.8900000000e+02	1.7498113004e-25
4.8933333333e+02	1.7990133457e-25
4.8966666667e+02	1.8053429538e-25
4.9000000000e+02	1.8954845239e-25
4.9033333333e+02	1.8788073279e-25
4.9066666667e+02	1.8277460576e-25
4.9100000000e+02	1.8162245005e-25
4.9133333333e+02	1.8328130669e-25
4.9166666667e+02	1.8880288084e-25
4.9200000000e+02	1.8604717366e-25
4.9233333333e+02	1.8879672323e-25
4.9266666667e+02	1.8268240286e-25
4.9300000000e+02	1.8468143181e-25
4.9333333333e+02	1.8992476150e-25
4.9366666667e+02	1.8190932254e-25
4.9400000000e+02	1.9060553527e-25
4.9433333333e+02	1.8893098063e-25
4.9466666667e+02	1.8310920548e-25
4.9500000000e+02	1.7536381180e-25
4.9533333333e+02	1.7775358458e-25
4.9566666667e+02	1.8179545583e-25
4.9600000000e+02	1.8326991705e-25
4.9633333333e+02	1.8191466567e-25
4.9666666667e+02	1.9038397958e-25
4.9700000000e+02	1.8433412910e-25
4.9733333333e+02	1.9194442149e-25
4.9766666667e+02	1.9590046538e-25
4.9800000000e+02	1.7910527626e-25
4.9833333333e+02	1.7477667163e-25
4.9866666667e+02	1.9229182395e-25
4.9900000000e+02	1.9218021654e-25
4.9933333333e+02	1.9373291138e-25
4.9966666667e+02	1.8408225887e-25
5.0000000000e+02	1.9546493359e-25
5.0033333333e+02	1.8950308463e-25
5.0066666667e+02	1.9565535726e-25
5.0100000000e+02	2.5033205934e-25
5.0233333333e+02	2.6817359248e-25
5.0333333333e+02	5.3289004371e-25
5.0566666667e+02	2.7578868477e-25
5.0600000000e+02	2.5618637985e-25
5.0633333333e+02	3.0400522021e-25
5.0666666667e+02	4.1831296835e-25
5.1233333333e+02	5.5089398916e-25
5.1266666667e+02	3.3019132396e-25
5.1300000000e+02	3.2553076598e-25
5.1400000000e+02	2.2325269887e-25
5.1433333333e+02	2.0081984410e-25
5.1466666667e+02	1.9643022678e-25
5.1500000000e+02	1.9761428998e-25
5.1533333333e+02	1.9727312388e-25
5.1566666667e+02	1.9420514128e-25
5.1600000000e+02	1.9528331537e-25
5.1733333333e+02	1.9917243061e-25
5.1766666667e+02	1.9608185419e-25
5.1800000000e+02	1.9539342319e-25
5.1833333333e+02	1.8613904145e-25
5.1866666667e+02	1.9290661279e-25
5.1900000000e+02	1.8209851299e-25
5.1933333333e+02	1.8494315073e-25
5.1966666667e+02	1.8693825029e-25
5.2000000000e+02	1.8724998277e-25
5.2033333333e+02	1.8046019023e-25
5.2066666667e+02	1.9506921174e-25
5.2100000000e+02	1.9537568772e-25
5.2133333333e+02	1.9022066775e-25
5.2166666667e+02	1.8751194149e-25
5.2200000000e+02	1.9138790211e-25
5.2233333333e+02	1.9316637236e-25
5.2266666667e+02	1.9598535483e-25
5.2300000000e+02	2.0474394944e-25
5.2333333333e+02	1.9363433133e-25
5.2366666667e+02	1.8120624316e-25
5.2400000000e+02	1.8224881410e-25
5.2433333333e+02	1.8861817384e-25
5.2466666667e+02	1.9701901257e-25
5.2500000000e+02	1.9200935612e-25
5.2533333333e+02	1.8628343353e-25
5.2566666667e+02	1.9052152259e-25
5.2600000000e+02	1.9270437746e-25
5.2633333333e+02	1.9479819515e-25
5.2666666667e+02	1.8969894984e-25
5.2700000000e+02	1.8631109626e-25
5.2733333333e+02	1.8823564140e-25
5.2766666667e+02	2.0088225756e-25
5.2800000000e+02	1.9635081482e-25
5.2833333333e+02	1.9307524443e-25
5.2866666667e+02	1.9218866558e-25
5.2900000000e+02	2.0413758990e-25
5.2933333333e+02	1.9007513156e-25
5.2966666667e+02	1.8800072569e-25
5.3000000000e+02	1.8509863436e-25
5.3033333333e+02	1.8968643248e-25
5.3066666667e+02	1.9181137850e-25
5.3100000000e+02	1.8486599993e-25
5.3133333333e+02	1.8785207177e-25
5.3166666667e+02	2.0106630464e-25
5.3200000000e+02	1.9710463715e-25
5.3233333333e+02	1.8826817817e-25
5.3266666667e+02	1.9307342711e-25
5.3300000000e+02	1.8959857670e-25
5.3333333333e+02	1.9437454175e-25
5.3366666667e+02	1.9804030355e-25
5.3400000000e+02	1.9805325436e-25
5.3433333333e+02	1.9168040332e-25
5.3466666667e+02	1.8675836481e-25
5.3500000000e+02	1.8971482132e-25
5.3533333333e+02	1.9918166864e-25
5.3566666667e+02	1.9264493586e-25
5.3600000000e+02	1.9307041721e-25
5.3633333333e+02	1.9029514082e-25
5.3666666667e+02	2.0298191677e-25
5.3700000000e+02	1.8976023065e-25
5.3733333333e+02	1.8659182471e-25
5.3766666667e+02	1.8361755678e-25
5.3800000000e+02	1.8472183002e-25
5.3833333333e+02	2.0471766521e-25
5.3866666667e+02	1.9499768371e-25
5.3900000000e+02	1.8386749462e-25
5.3933333333e+02	1.8957409231e-25
5.3966666667e+02	2.0281471413e-25
5.4000000000e+02	2.8294557135e-25
5.4033333333e+02	3.0265339006e-25
5.4066666667e+02	2.1552701756e-25
5.4100000000e+02	1.9810936056e-25
5.4133333333e+02	2.0526656535e-25
5.4166666667e+02	2.0495082142e-25
5.4200000000e+02	1.9822656860e-25
5.4233333333e+02	1.9813110611e-25
5.4266666667e+02	2.0007857564e-25
5.4300000000e+02	1.9822174110e-25
5.4333333333e+02	1.9570374688e-25
5.4366666667e+02	2.0045993774e-25
5.4400000000e+02	2.0214908299e-25
5.4433333333e+02	2.0846937629e-25
5.4466666667e+02	2.0171583273e-25
5.4500000000e+02	2.0222350049e-25
5.4533333333e+02	1.9712325227e-25
5.4566666667e+02	2.0246903934e-25
5.4600000000e+02	1.9924292864e-25
5.4633333333e+02	2.0503229565e-25
5.4666666667e+02	2.0533425558e-25
5.4700000000e+02	2.0866912582e-25
5.4733333333e+02	2.0577444172e-25
5.4766666667e+02	2.1003019041e-25
5.4800000000e+02	2.0784516578e-25
5.4833333333e+02	2.0336419240e-25
5.4866666667e+02	1.9530390003e-25
5.4900000000e+02	2.1096972878e-25
5.4933333333e+02	2.0562043995e-25
5.4966666667e+02	1.9659370704e-25
5.5000000000e+02	2.0735542103e-25
5.5033333333e+02	2.1009572232e-25
5.5066666667e+02	2.0356888423e-25
5.5100000000e+02	2.0679243740e-25
5.5133333333e+02	2.0236632360e-25
5.5166666667e+02	2.0713992758e-25
5.5200000000e+02	2.0325261635e-25
5.5233333333e+02	2.1417534091e-25
5.5266666667e+02	2.0149052001e-25
5.5300000000e+02	2.1086658897e-25
5.5333333333e+02	2.0539842101e-25
5.5366666667e+02	2.1198319711e-25
5.5400000000e+02	1.9933202412e-25
5.5433333333e+02	1.9685564693e-25
5.5466666667e+02	1.9777032892e-25
5.5500000000e+02	2.0313311673e-25
5.5533333333e+02	2.0312644251e-25
5.5566666667e+02	1.9686485102e-25
5.5600000000e+02	1.9761018026e-25
5.5633333333e+02	2.0317415176e-25
5.5666666667e+02	2.0714502276e-25
5.5700000000e+02	2.0580979510e-25
5.5733333333e+02	2.0225807024e-25
5.5766666667e+02	2.1440611067e-25
5.5800000000e+02	1.9816837036e-25
5.5833333333e+02	2.0257274203e-25
5.5866666667e+02	2.0653066510e-25
5.5900000000e+02	1.9641152180e-25
5.5933333333e+02	1.9731698180e-25
5.5966666667e+02	1.9518049166e-25
5.6000000000e+02	2.0441855181e-25
5.6033333333e+02	1.9970979745e-25
5.6066666667e+02	1.9722496124e-25
5.6100000000e+02	2.0904475947e-25
5.6133333333e+02	2.1165540120e-25
5.6166666667e+02	2.2216194600e-25
5.6200000000e+02	2.0821470697e-25
5.6233333333e+02	2.0430065774e-25
5.6266666667e+02	2.0901531759e-25
5.6300000000e+02	2.0603473756e-25
5.6333333333e+02	2.0875759795e-25
5.6366666667e+02	2.1788695134e-25
5.6400000000e+02	2.0666908395e-25
5.6433333333e+02	2.1332150017e-25
5.6466666667e+02	2.1220901892e-25
5.6500000000e+02	2.0898235532e-25
5.6533333333e+02	2.1075302956e-25
5.6566666667e+02	2.0399753804e-25
5.6600000000e+02	2.0083613140e-25
5.6633333333e+02	2.0335148635e-25
5.6666666667e+02	2.0790869348e-25
5.6700000000e+02	2.0699439130e-25
5.6733333333e+02	2.1619078394e-25
5.6766666667e+02	2.1564905814e-25
5.6800000000e+02	2.0337839663e-25
5.6833333333e+02	2.0536757079e-25
5.6866666667e+02	2.0552505122e-25
5.6900000000e+02	2.0655422735e-25
5.6933333333e+02	1.9752611966e-25
5.6966666667e+02	1.9681963355e-25
5.7000000000e+02	2.0320585927e-25
5.7033333333e+02	2.0347847456e-25
5.7066666667e+02	2.0373899982e-25
5.7100000000e+02	2.1381583094e-25
5.7133333333e+02	2.1295368558e-25
5.7166666667e+02	2.1266950195e-25
5.7200000000e+02	2.0047048470e-25
5.7233333333e+02	2.1366411538e-25
5.7266666667e+02	2.1253849880e-25
5.7300000000e+02	2.0682334070e-25
5.7333333333e+02	2.0838349327e-25
5.7366666667e+02	2.0054969002e-25
5.7400000000e+02	2.0957189624e-25
5.7433333333e+02	2.1187191997e-25
5.7466666667e+02	2.2425683000e-25
5.7500000000e+02	2.2844778258e-25
5.7533333333e+02	2.1904500538e-25
5.7566666667e+02	2.2777901286e-25
5.7600000000e+02	2.3208009320e-25
5.7633333333e+02	2.3354702313e-25
5.7666666667e+02	2.3121517562e-25
5.7700000000e+02	2.2762534808e-25
5.7733333333e+02	2.3050552967e-25
5.7766666667e+02	2.3064936862e-25
5.7800000000e+02	2.3119345928e-25
5.7833333333e+02	2.2762970420e-25
5.7866666667e+02	2.2941520885e-25
5.7900000000e+02	2.3268940983e-25
5.7933333333e+02	2.2714960319e-25
5.7966666667e+02	2.2717089296e-25
5.8000000000e+02	2.2595951336e-25
5.8033333333e+02	2.2590437433e-25
5.8066666667e+02	2.3833790352e-25
5.8100000000e+02	2.2238176525e-25
5.8133333333e+02	2.1680258268e-25
5.8166666667e+02	2.2498373655e-25
5.8200000000e+02	2.2567762882e-25
5.8233333333e+02	2.1535617718e-25
5.8266666667e+02	2.0998567278e-25
5.8300000000e+02	2.1999768587e-25
5.8333333333e+02	2.1650462718e-25
5.8366666667e+02	2.1920989858e-25
5.8400000000e+02	2.1571877467e-25
5.8433333333e+02	2.1166490989e-25
5.8466666667e+02	2.1897166064e-25
5.8500000000e+02	2.1086311640e-25
5.8533333333e+02	2.1461049021e-25
5.8566666667e+02	2.1702509460e-25
5.8600000000e+02	2.1032620471e-25
5.8633333333e+02	2.0703767757e-25
5.8666666667e+02	2.1438456871e-25
5.8700000000e+02	2.1012592207e-25
5.8733333333e+02	2.1621843517e-25
5.8766666667e+02	2.0976815406e-25
5.8800000000e+02	2.1287055108e-25
5.8833333333e+02	2.0771036639e-25
5.8866666667e+02	2.1729618577e-25
5.8900000000e+02	2.2203778568e-25
5.8933333333e+02	2.1330265089e-25
5.8966666667e+02	2.0908975317e-25
5.9000000000e+02	2.0646994175e-25
5.9033333333e+02	2.0809563883e-25
5.9066666667e+02	2.0778113660e-25
5.9100000000e+02	2.0974064856e-25
5.9133333333e+02	2.1127626680e-25
5.9166666667e+02	2.1017522021e-25
5.9200000000e+02	2.1629381580e-25
5.9233333333e+02	2.1808042990e-25
5.9266666667e+02	2.2309152917e-25
5.9300000000e+02	2.0604680127e-25
5.9333333333e+02	2.0557705427e-25
5.9366666667e+02	2.0593356412e-25
5.9400000000e+02	1.9771385378e-25
5.9433333333e+02	2.0722763679e-25
5.9466666667e+02	2.0556737335e-25
5.9500000000e+02	2.0720674644e-25
5.9533333333e+02	2.1293585838e-25
5.9566666667e+02	1.9779246006e-25
5.9600000000e+02	2.1313013087e-25
5.9633333333e+02	2.1059989886e-25
5.9666666667e+02	2.1198918157e-25
5.9700000000e+02	2.1536675016e-25
5.9733333333e+02	2.0555518798e-25
5.9766666667e+02	1.9811631400e-25
5.9800000000e+02	2.0716708006e-25
5.9833333333e+02	2.1924029556e-25
5.9866666667e+02	2.2942791863e-25
6.0000000000e+02	2.8540020063e-25
6.0033333333e+02	2.1467816936e-25
6.0066666667e+02	2.2164890360e-25
6.0100000000e+02	2.1623316590e-25
6.0133333333e+02	2.1212815852e-25
6.0166666667e+02	2.1732869505e-25
6.0200000000e+02	2.1030467556e-25
6.0233333333e+02	2.0873619588e-25
6.0266666667e+02	2.2224212863e-25
6.0300000000e+02	2.1470341467e-25
6.0333333333e+02	2.0878563603e-25
6.0366666667e+02	2.2113243799e-25
6.0500000000e+02	2.0984107110e-25
6.0533333333e+02	2.1865017280e-25
6.0566666667e+02	2.0805162198e-25
6.0600000000e+02	2.1731214794e-25
6.0700000000e+02	4.3126061376e-25
6.0733333333e+02	2.2479820625e-25
6.0766666667e+02	2.1570035553e-25
6.0800000000e+02	2.1368515664e-25
6.0833333333e+02	2.0826595786e-25
6.0866666667e+02	2.1329106436e-25
6.0900000000e+02	2.1301596517e-25
6.0933333333e+02	2.1310798463e-25
6.0966666667e+02	2.0266489217e-25
6.1000000000e+02	2.0719849222e-25
6.1033333333e+02	2.0859919349e-25
6.1066666667e+02	2.0774357249e-25
6.1100000000e+02	2.2702051711e-25
6.1133333333e+02	2.1551489488e-25
6.1166666667e+02	2.0515310981e-25
6.1200000000e+02	2.1592917862e-25
6.1233333333e+02	2.2137415180e-25
6.1266666667e+02	2.0213350819e-25
6.1300000000e+02	2.0654952222e-25
6.1333333333e+02	2.0221869560e-25
6.1366666667e+02	2.0992992712e-25
6.1400000000e+02	1.9686989618e-25
6.1433333333e+02	2.1507996946e-25
6.1466666667e+02	2.1187269918e-25
6.1500000000e+02	2.1077512628e-25
6.1533333333e+02	2.2131115675e-25
6.1566666667e+02	2.2229292683e-25
6.1600000000e+02	2.1607949433e-25
6.1633333333e+02	2.1104624320e-25
6.1666666667e+02	2.2133262209e-25
6.1700000000e+02	2.1656788002e-25
6.1733333333e+02	2.1413812115e-25
6.1766666667e+02	2.0994219910e-25
6.1800000000e+02	2.1736172137e-25
6.1833333333e+02	2.0803397075e-25
6.1866666667e+02	2.2278476665e-25
6.1900000000e+02	2.1921912031e-25
6.1933333333e+02	2.2156451484e-25
6.1966666667e+02	2.2359238682e-25
6.2000000000e+02	2.2362035165e-25
6.2033333333e+02	2.2287336151e-25
6.2066666667e+02	2.1728938158e-25
6.2100000000e+02	2.1736373254e-25
6.2133333333e+02	2.1733637156e-25
6.2166666667e+02	2.2245425104e-25
6.2200000000e+02	2.1280266712e-25
6.2233333333e+02	2.1470361341e-25
6.2266666667e+02	2.1483494772e-25
6.2300000000e+02	2.1394059932e-25
6.2333333333e+02	2.1305221623e-25
6.2366666667e+02	2.1767105502e-25
6.2400000000e+02	2.1522525459e-25
6.2433333333e+02	2.2420782425e-25
6.2466666667e+02	2.2206799023e-25
6.2500000000e+02	2.2333771019e-25
6.2533333333e+02	2.1721913458e-25
6.2566666667e+02	2.2389028756e-25
6.2600000000e+02	2.1749015355e-25
6.2633333333e+02	2.1515550714e-25
6.2666666667e+02	2.2076265070e-25
6.2700000000e+02	2.2325802881e-25
6.2733333333e+02	2.2321086390e-25
6.2766666667e+02	2.1456541019e-25
6.2800000000e+02	2.0464052390e-25
6.2833333333e+02	2.1435159306e-25
6.2866666667e+02	2.1762487993e-25
6.2900000000e+02	2.1280486814e-25
6.2933333333e+02	2.1257296716e-25
6.2966666667e+02	2.1621046685e-25
6.3000000000e+02	2.0289104481e-25
6.3033333333e+02	2.0821584747e-25
6.3066666667e+02	2.1880751579e-25
6.3100000000e+02	2.1383257098e-25
6.3133333333e+02	2.1405724996e-25
6.3166666667e+02	2.2556453210e-25
6.3200000000e+02	2.1759910318e-25
6.3233333333e+02	2.2451335774e-25
6.3266666667e+02	2.1748169465e-25
6.3300000000e+02	2.2521803943e-25
6.3333333333e+02	2.4215279590e-25
6.3366666667e+02	2.2527658529e-25
6.3400000000e+02	2.1818174071e-25
6.3433333333e+02	2.2439702412e-25
6.3466666667e+02	2.2834475177e-25
6.3500000000e+02	2.3027328216e-25
6.3533333333e+02	2.3146939442e-25
6.3566666667e+02	2.1309700158e-25
6.3600000000e+02	2.1550502940e-25
6.3633333333e+02	2.2593657792e-25
6.3666666667e+02	2.1798434987e-25
6.3700000000e+02	2.2541729279e-25
6.3733333333e+02	2.1767262525e-25
6.3766666667e+02	2.2198814174e-25
6.3800000000e+02	2.2541981218e-25
6.3833333333e+02	2.1460039372e-25
6.3866666667e+02	2.2997496165e-25
6.3900000000e+02	2.3066037358e-25
6.3933333333e+02	2.1092376821e-25
6.3966666667e+02	2.1944064491e-25
6.4000000000e+02	2.1528043627e-25
6.4033333333e+02	2.2474884940e-25
6.4066666667e+02	2.1858288123e-25
6.4100000000e+02	2.2589451917e-25
6.4133333333e+02	2.2027830558e-25
6.4166666667e+02	2.2711890676e-25
6.4200000000e+02	2.1888402958e-25
6.4233333333e+02	2.2079460313e-25
6.4266666667e+02	2.2058541599e-25
6.4300000000e+02	2.2559719578e-25
6.4333333333e+02	2.2243484398e-25
6.4366666667e+02	2.0951960024e-25
6.4400000000e+02	2.1538219874e-25
6.4433333333e+02	2.2330651664e-25
6.4466666667e+02	2.2407942509e-25
6.4500000000e+02	2.1890015659e-25
6.4533333333e+02	2.1695532401e-25
6.4566666667e+02	2.2262543123e-25
6.4600000000e+02	2.2688862456e-25
6.4633333333e+02	2.3226560933e-25
6.4666666667e+02	2.2952637448e-25
6.4700000000e+02	2.2749236742e-25
6.4733333333e+02	2.1868315988e-25
6.4766666667e+02	2.1505250285e-25
6.4800000000e+02	2.1472348047e-25
6.4833333333e+02	2.2116962315e-25
6.4866666667e+02	2.2746426430e-25
6.4900000000e+02	2.2016238617e-25
6.4933333333e+02	2.2511917815e-25
6.4966666667e+02	2.2193697347e-25
6.5000000000e+02	2.2356716874e-25
6.5033333333e+02	2.2356054611e-25
6.5066666667e+02	2.3022428410e-25
6.5100000000e+02	2.2016710714e-25
6.5133333333e+02	2.2866527182e-25
6.5166666667e+02	2.2593299053e-25
6.5200000000e+02	2.2556705289e-25
6.5233333333e+02	2.2738859462e-25
6.5266666667e+02	2.2703952771e-25
6.5300000000e+02	2.2657131314e-25
6.5333333333e+02	2.2835044107e-25
6.5366666667e+02	2.2381689230e-25
6.5400000000e+02	2.1534687393e-25
6.5433333333e+02	2.2548469960e-25
6.5466666667e+02	2.2627013618e-25
6.5500000000e+02	2.2251976942e-25
6.5533333333e+02	2.2600190148e-25
6.5566666667e+02	2.2608036115e-25
6.5600000000e+02	2.2828430870e-25
6.5633333333e+02	2.3954849456e-25
6.5666666667e+02	2.2065125232e-25
6.5700000000e+02	2.2987221398e-25
6.5733333333e+02	2.4065178497e-25
6.5766666667e+02	2.3832507676e-25
6.5800000000e+02	2.2270630125e-25
6.5833333333e+02	2.2745974181e-25
6.5866666667e+02	2.2392258733e-25
6.5900000000e+02	2.2182113302e-25
6.5933333333e+02	2.3116666133e-25
6.5966666667e+02	2.4390027377e-25
6.6000000000e+02	2.8606338576e-25
6.6033333333e+02	3.5383588996e-25
6.6066666667e+02	2.4840816896e-25
6.6100000000e+02	2.3280150352e-25
6.6133333333e+02	2.2634857805e-25
6.6166666667e+02	2.2953881873e-25
6.6200000000e+02	2.1606180914e-25
6.6233333333e+02	2.1931919479e-25
6.6266666667e+02	2.2466882340e-25
6.6300000000e+02	2.2615588162e-25
6.6333333333e+02	2.3519993526e-25
6.6366666667e+02	2.2902692933e-25
6.6400000000e+02	2.3181776599e-25
6.6433333333e+02	2.3250598239e-25
6.6466666667e+02	2.2466523635e-25
6.6500000000e+02	2.2689970905e-25
6.6533333333e+02	2.2394069434e-25
6.6566666667e+02	2.2676167153e-25
6.6600000000e+02	2.3160723038e-25
6.6633333333e+02	2.3905360894e-25
6.6666666667e+02	2.3429508308e-25
6.6700000000e+02	2.2700310656e-25
6.6733333333e+02	2.3481042890e-25
6.6766666667e+02	2.2779550254e-25
6.6800000000e+02	2.3009518008e-25
6.6833333333e+02	2.3986491886e-25
6.6866666667e+02	2.3402813441e-25
6.6900000000e+02	2.2471825137e-25
6.6933333333e+02	2.3413896461e-25
6.6966666667e+02	2.3225478450e-25
6.7000000000e+02	2.2498010470e-25
6.7033333333e+02	2.3808396377e-25
6.7066666667e+02	2.3372677560e-25
6.7100000000e+02	2.3165496365e-25
6.7133333333e+02	2.3945114297e-25
6.7166666667e+02	2.3638653488e-25
6.7200000000e+02	2.3110061005e-25
6.7233333333e+02	2.3579912029e-25
6.7266666667e+02	2.3198300848e-25
6.7300000000e+02	2.3833765853e-25
6.7333333333e+02	2.4530289548e-25
6.7366666667e+02	2.3119499913e-25
6.7400000000e+02	2.3536767292e-25
6.7433333333e+02	2.3392909728e-25
6.7466666667e+02	2.2000013053e-25
6.7500000000e+02	2.3129869191e-25
6.7533333333e+02	2.3203359424e-25
6.7566666667e+02	2.3160188910e-25
6.7600000000e+02	2.3003424950e-25
6.7633333333e+02	2.3893906646e-25
6.7666666667e+02	2.4335861163e-25
6.7700000000e+02	2.3910209821e-25
6.7733333333e+02	2.3989165797e-25
6.7766666667e+02	2.2741736567e-25
6.7800000000e+02	2.3656371149e-25
6.7833333333e+02	2.3332453122e-25
6.7866666667e+02	2.3541066165e-25
6.7900000000e+02	2.3033370483e-25
6.7933333333e+02	2.3526427690e-25
6.7966666667e+02	2.2298123755e-25
6.8000000000e+02	2.2691240750e-25
6.8033333333e+02	2.2814501225e-25
6.8066666667e+02	2.3483142470e-25
6.8100000000e+02	2.3449372063e-25
6.8133333333e+02	2.3664812180e-25
6.8166666667e+02	2.3263707358e-25
6.8200000000e+02	2.3435674193e-25
6.8233333333e+02	2.4704789446e-25
6.8266666667e+02	2.2352919638e-25
6.8300000000e+02	2.2976945103e-25
6.8333333333e+02	2.4275928487e-25
6.8366666667e+02	2.3997987940e-25
6.8400000000e+02	2.3397719839e-25
6.8433333333e+02	2.3645758363e-25
6.8466666667e+02	2.3398320089e-25
6.8500000000e+02	2.5254736960e-25
6.8533333333e+02	2.3529402214e-25
6.8566666667e+02	2.4126365713e-25
6.8600000000e+02	2.3568361125e-25
6.8633333333e+02	2.3467521865e-25
6.8666666667e+02	2.3272772844e-25
6.8700000000e+02	2.3648558864e-25
6.8733333333e+02	2.3429429337e-25
6.8766666667e+02	2.3047084845e-25
6.8800000000e+02	2.3697536943e-25
6.8833333333e+02	2.3920391636e-25
6.8866666667e+02	2.2485260476e-25
6.8900000000e+02	2.3023538821e-25
6.8933333333e+02	2.3410483181e-25
6.8966666667e+02	2.3541104321e-25
6.9000000000e+02	2.3467777930e-25
6.9033333333e+02	2.4115835316e-25
6.9066666667e+02	2.4110442708e-25
6.9100000000e+02	2.3514339376e-25
6.9133333333e+02	2.3620264678e-25
6.9166666667e+02	2.3999543926e-25
6.9200000000e+02	2.3436670300e-25
6.9233333333e+02	2.3205058230e-25
6.9266666667e+02	2.2810628531e-25
6.9300000000e+02	2.3697094470e-25
6.9333333333e+02	2.2868448014e-25
6.9366666667e+02	2.3391929656e-25
6.9400000000e+02	2.3717656167e-25
6.9433333333e+02	2.3946145763e-25
6.9466666667e+02	2.3434121347e-25
6.9500000000e+02	2.4039839108e-25
6.9533333333e+02	2.4154115719e-25
6.9566666667e+02	2.3567582328e-25
6.9600000000e+02	2.3288019514e-25
6.9633333333e+02	2.3113222186e-25
6.9666666667e+02	2.3634398792e-25
6.9700000000e+02	2.3490687379e-25
6.9733333333e+02	2.3579135886e-25
6.9766666667e+02	2.4229867374e-25
6.9800000000e+02	2.4120200610e-25
6.9833333333e+02	2.4961906036e-25
6.9866666667e+02	2.3798428257e-25
6.9900000000e+02	2.3481041805e-25
6.9933333333e+02	2.3504339541e-25
6.9966666667e+02	2.4337158863e-25
7.0000000000e+02	2.4540581887e-25
7.0033333333e+02	2.3657869715e-25
7.0066666667e+02	2.4022864971e-25
7.0100000000e+02	2.3994299701e-25
7.0133333333e+02	2.3682136730e-25
7.0166666667e+02	2.3725830876e-25
7.0200000000e+02	2.3009684071e-25
7.0233333333e+02	2.4079560130e-25
7.0266666667e+02	2.4499172587e-25
7.0300000000e+02	2.3151376280e-25
7.0333333333e+02	2.3429482880e-25
7.0366666667e+02	2.4199547583e-25
7.0400000000e+02	2.5182437773e-25
7.0433333333e+02	2.4461770402e-25
7.0466666667e+02	2.3745494523e-25
7.0500000000e+02	2.2439516155e-25
7.0533333333e+02	2.3946285219e-25
7.0566666667e+02	2.3918726471e-25
7.0600000000e+02	2.4242176990e-25
7.0633333333e+02	2.4801011264e-25
7.0666666667e+02	2.4948354746e-25
7.0700000000e+02	2.4094406829e-25
7.0733333333e+02	2.3536672716e-25
7.0766666667e+02	2.4381266568e-25
7.0800000000e+02	2.3941745225e-25
7.0833333333e+02	2.4716698634e-25
7.0866666667e+02	2.5172501325e-25
7.0900000000e+02	2.4814721255e-25
7.0933333333e+02	2.4415813548e-25
7.0966666667e+02	2.4125817913e-25
7.1000000000e+02	2.5521527740e-25
7.1033333333e+02	2.3502477808e-25
7.1066666667e+02	2.3400025917e-25
7.1100000000e+02	2.3475489223e-25
7.1133333333e+02	2.4620392393e-25
7.1166666667e+02	2.3788917025e-25
7.1200000000e+02	2.5095083608e-25
7.1233333333e+02	2.4356186027e-25
7.1266666667e+02	2.4462768357e-25
7.1300000000e+02	2.3932601134e-25
7.1333333333e+02	2.3346233628e-25
7.1366666667e+02	2.4537696964e-25
7.1400000000e+02	2.4459500886e-25
7.1433333333e+02	2.3960148094e-25
7.1466666667e+02	2.4867893464e-25
7.1500000000e+02	2.6561448050e-25
7.1533333333e+02	2.4063718589e-25
7.1566666667e+02	2.3620681340e-25
7.1600000000e+02	2.3974215899e-25
7.1633333333e+02	2.4077694090e-25
7.1666666667e+02	2.4753048084e-25
7.1700000000e+02	2.4621940257e-25
7.1733333333e+02	2.4391906875e-25
7.1766666667e+02	2.4076895146e-25
7.1800000000e+02	2.3274669688e-25
7.1833333333e+02	2.4333833800e-25
7.1866666667e+02	2.4416686996e-25
7.1900000000e+02	2.3023003961e-25
7.1933333333e+02	2.3879649077e-25
7.1966666667e+02	2.4029831314e-25
7.2000000000e+02	2.4469767873e-25
7.2033333333e+02	2.3772769648e-25
7.2066666667e+02	2.5099619561e-25
7.2100000000e+02	2.3992783582e-25
7.2133333333e+02	2.4293829067e-25
7.2166666667e+02	2.4463636673e-25
7.2200000000e+02	2.4819888072e-25
7.2233333333e+02	2.5000479253e-25
7.2266666667e+02	2.3149149218e-25
7.2300000000e+02	2.3682158163e-25
7.2333333333e+02	2.3515438653e-25
7.2366666667e+02	2.4328414056e-25
7.2400000000e+02	2.4752482482e-25
7.2433333333e+02	2.4508958950e-25
7.2466666667e+02	2.3827563597e-25
7.2500000000e+02	2.3869905980e-25
7.2533333333e+02	2.5483170279e-25
7.2566666667e+02	2.4584903581e-25
7.2600000000e+02	2.5035301143e-25
7.2633333333e+02	2.5634337047e-25
7.2666666667e+02	2.5188882564e-25
7.2700000000e+02	2.4717206384e-25
7.2733333333e+02	2.3227825782e-25
7.2766666667e+02	2.5494800559e-25
7.2800000000e+02	2.4711753461e-25
7.2833333333e+02	2.4136211757e-25
7.2866666667e+02	2.4339279583e-25
7.2900000000e+02	2.4414988770e-25
7.2933333333e+02	2.4415741833e-25
7.2966666667e+02	2.4486137173e-25
7.3000000000e+02	2.4837366500e-25
7.3033333333e+02	2.5393959618e-25
7.3066666667e+02	2.4708345306e-25
7.3100000000e+02	2.5274724995e-25
7.3133333333e+02	2.4600443552e-25
7.3166666667e+02	2.4866613980e-25
7.3200000000e+02	2.5886414620e-25
7.3233333333e+02	2.5026596550e-25
7.3266666667e+02	2.5445551436e-25
7.3300000000e+02	2.4707064344e-25
7.3333333333e+02	2.4530609047e-25
7.3366666667e+02	2.4067832621e-25
7.3400000000e+02	2.5254867432e-25
7.3433333333e+02	2.5595594423e-25
7.3466666667e+02	2.5212785166e-25
7.3500000000e+02	2.5429854660e-25
7.3533333333e+02	2.5224883353e-25
7.3566666667e+02	2.4856630169e-25
7.3600000000e+02	2.3918579437e-25
7.3633333333e+02	2.4646484262e-25
7.3666666667e+02	2.4738714300e-25
7.3700000000e+02	2.5561728933e-25
7.3733333333e+02	2.5262856342e-25
7.3766666667e+02	2.5525970423e-25
7.3800000000e+02	2.5150808668e-25
7.3833333333e+02	2.5499544165e-25
7.3866666667e+02	2.4561245378e-25
7.3900000000e+02	2.4778739190e-25
7.3933333333e+02	2.4959033951e-25
7.3966666667e+02	2.5020059567e-25
7.4000000000e+02	2.4631964119e-25
7.4033333333e+02	2.5594539917e-25
7.4066666667e+02	2.5005236010e-25
7.4100000000e+02	2.4779284928e-25
7.4133333333e+02	2.6086560865e-25
7.4166666667e+02	2.6008477333e-25
7.4200000000e+02	2.5338517358e-25
7.4233333333e+02	2.5803431694e-25
7.4266666667e+02	2.5984034851e-25
7.4300000000e+02	2.5438638294e-25
7.4333333333e+02	2.5257336530e-25
7.4366666667e+02	2.4968494586e-25
7.4400000000e+02	2.5122293751e-25
7.4433333333e+02	2.5741870501e-25
7.4466666667e+02	2.5638981719e-25
7.4500000000e+02	2.6078218334e-25
7.4533333333e+02	2.5328447758e-25
7.4566666667e+02	2.4853080703e-25
7.4600000000e+02	2.5294533489e-25
7.4633333333e+02	2.5613192441e-25
7.4666666667e+02	2.5202369592e-25
7.4700000000e+02	2.5909244553e-25
7.4733333333e+02	2.5697181806e-25
7.4766666667e+02	2.6756959646e-25
7.4800000000e+02	2.6070006668e-25
7.4833333333e+02	2.5336897266e-25
7.4866666667e+02	2.4915949070e-25
7.4900000000e+02	2.6426060385e-25
7.4933333333e+02	2.6198772747e-25
7.4966666667e+02	2.4874846817e-25
7.5000000000e+02	2.4664324173e-25
7.5033333333e+02	2.5406440546e-25
7.5066666667e+02	2.5475206609e-25
7.5100000000e+02	2.6021431085e-25
7.5133333333e+02	2.7032728680e-25
7.5166666667e+02	2.6621908462e-25
7.5200000000e+02	2.5411466422e-25
7.5233333333e+02	2.6060021820e-25
7.5266666667e+02	2.5270980849e-25
7.5300000000e+02	2.6436140998e-25
7.5333333333e+02	2.5009363600e-25
7.5366666667e+02	2.6181614984e-25
7.5400000000e+02	2.5298830365e-25
7.5433333333e+02	2.6808940224e-25
7.5466666667e+02	2.8639557316e-25
7.5500000000e+02	2.8090195033e-25
7.5533333333e+02	2.7395310561e-25
7.5566666667e+02	2.4768448126e-25
7.5600000000e+02	2.4989334158e-25
7.5633333333e+02	2.5428743210e-25
7.5666666667e+02	2.6202028870e-25
7.5700000000e+02	2.7974672949e-25
7.5733333333e+02	2.7019452102e-25
7.5766666667e+02	2.7057621921e-25
7.5800000000e+02	2.7323247573e-25
7.5833333333e+02	2.6896898327e-25
7.5866666667e+02	4.5044524813e-25
7.5933333333e+02	4.4432804698e-25
7.5966666667e+02	2.6969758792e-25
7.6000000000e+02	2.7148182942e-25
7.6033333333e+02	2.7359774029e-25
7.6066666667e+02	2.5080895127e-25
7.6100000000e+02	2.6675909910e-25
7.6133333333e+02	2.7786325388e-25
7.6166666667e+02	2.6978564760e-25
7.6200000000e+02	2.7072801960e-25
7.6233333333e+02	2.8243319789e-25
7.6266666667e+02	2.9511146561e-25
7.6300000000e+02	2.9790577770e-25
7.6333333333e+02	2.9083544388e-25
7.6366666667e+02	2.8671174578e-25
7.6400000000e+02	2.8005588956e-25
7.6433333333e+02	2.7831524090e-25
7.6466666667e+02	2.6913093601e-25
7.6500000000e+02	2.6329244486e-25
7.6533333333e+02	2.7684835948e-25
7.6566666667e+02	2.7620989529e-25
7.6600000000e+02	2.5738506145e-25
7.6633333333e+02	2.7046837205e-25
7.6666666667e+02	2.6571453235e-25
7.6700000000e+02	2.7148718155e-25
7.6733333333e+02	2.6988925386e-25
7.6766666667e+02	2.6439124805e-25
7.6800000000e+02	2.5216501997e-25
7.6833333333e+02	2.6287882994e-25
7.6866666667e+02	2.7595006592e-25
7.6900000000e+02	2.6522648244e-25
7.6933333333e+02	2.6318751867e-25
7.6966666667e+02	2.6061012348e-25
7.7000000000e+02	2.5648510498e-25
7.7033333333e+02	2.5906840007e-25
7.7066666667e+02	2.6803878524e-25
7.7100000000e+02	2.7280096005e-25
7.7133333333e+02	2.6704668347e-25
7.7166666667e+02	2.6155346562e-25
7.7200000000e+02	2.7189652629e-25
7.7233333333e+02	2.6212846539e-25
7.7266666667e+02	2.5495639305e-25
7.7300000000e+02	2.5999425965e-25
7.7333333333e+02	2.6977005768e-25
7.7366666667e+02	2.6409871732e-25
7.7400000000e+02	2.6687666960e-25
7.7433333333e+02	2.6806296484e-25
7.7466666667e+02	2.5293899168e-25
7.7500000000e+02	2.6009291958e-25
7.7533333333e+02	2.6624138046e-25
7.7566666667e+02	2.6028651340e-25
7.7600000000e+02	2.5541974726e-25
7.7633333333e+02	2.7033500484e-25
7.7666666667e+02	2.8724262540e-25
7.7700000000e+02	2.6756987854e-25
7.7733333333e+02	2.8086896571e-25
7.7766666667e+02	2.8005427385e-25
7.7800000000e+02	3.0209948272e-25
7.7833333333e+02	4.9613506680e-25
7.7866666667e+02	3.8649920981e-25
7.7900000000e+02	2.6797346314e-25
7.7933333333e+02	2.6821788195e-25
7.7966666667e+02	2.6711059360e-25
7.8000000000e+02	2.8033279601e-25
7.8033333333e+02	2.6917370967e-25
7.8066666667e+02	2.6195145950e-25
7.8100000000e+02	2.6165021178e-25
7.8133333333e+02	2.5868398491e-25
7.8166666667e+02	2.7045492737e-25
7.8200000000e+02	2.6735470084e-25
7.8233333333e+02	2.7094558244e-25
7.8266666667e+02	2.6965165310e-25
7.8300000000e+02	2.7873495221e-25
7.8333333333e+02	2.7483215358e-25
7.8366666667e+02	2.7363465633e-25
7.8400000000e+02	2.7351982935e-25
7.8433333333e+02	2.7499718399e-25
7.8466666667e+02	2.7725381073e-25
7.8500000000e+02	2.6719598726e-25
7.8533333333e+02	2.5959155466e-25
7.8566666667e+02	2.6639336800e-25
7.8600000000e+02	2.6363297059e-25
7.8633333333e+02	2.6782743628e-25
7.8666666667e+02	2.7006741306e-25
7.8700000000e+02	2.8015848086e-25
7.8733333333e+02	2.7263379478e-25
7.8766666667e+02	2.6129138360e-25
7.8800000000e+02	2.7310626189e-25
7.8833333333e+02	2.7178705643e-25
7.8866666667e+02	2.6491237662e-25
7.8900000000e+02	2.5952138154e-25
7.8933333333e+02	2.6107452583e-25
7.8966666667e+02	2.6390497925e-25
7.9000000000e+02	2.7395646955e-25
7.9033333333e+02	2.6906673024e-25
7.9066666667e+02	2.6633888421e-25
7.9100000000e+02	2.6599071115e-25
7.9133333333e+02	2.7950565818e-25
7.9166666667e+02	2.6532004521e-25
7.9200000000e+02	2.6992711734e-25
7.9233333333e+02	2.8532739596e-25
7.9266666667e+02	2.7220455277e-25
7.9300000000e+02	2.6528504545e-25
7.9333333333e+02	2.6856629368e-25
7.9366666667e+02	2.7161642485e-25
7.9400000000e+02	2.8974483078e-25
7.9433333333e+02	2.9504185356e-25
7.9466666667e+02	2.8100306639e-25
7.9500000000e+02	2.8190219938e-25
7.9533333333e+02	2.8385325370e-25
7.9566666667e+02	2.9423628370e-25
7.9600000000e+02	2.8254399529e-25
7.9633333333e+02	2.7923324113e-25
7.9666666667e+02	2.7754930469e-25
7.9700000000e+02	2.8340508157e-25
7.9733333333e+02	2.8480502683e-25
7.9766666667e+02	2.8419603814e-25
7.9800000000e+02	2.7672897043e-25
7.9833333333e+02	2.7628995026e-25
7.9866666667e+02	2.6141632641e-25
7.9900000000e+02	2.7031772241e-25
7.9933333333e+02	2.7507968438e-25
7.9966666667e+02	2.8195478149e-25
8.0000000000e+02	2.8338968654e-25
8.0033333333e+02	2.8551667569e-25
8.0066666667e+02	2.8796920195e-25
8.0100000000e+02	2.8415801253e-25
8.0133333333e+02	2.8933149074e-25
8.0166666667e+02	2.8337208162e-25
8.0200000000e+02	2.6294101278e-25
8.0233333333e+02	2.8116008999e-25
8.0266666667e+02	2.7676603267e-25
8.0300000000e+02	2.6351855094e-25
8.0333333333e+02	2.6737069470e-25
8.0366666667e+02	2.7456752567e-25
8.0400000000e+02	2.7960631535e-25
8.0433333333e+02	2.6834329278e-25
8.0466666667e+02	2.7557292634e-25
8.0500000000e+02	2.8030584558e-25
8.0533333333e+02	2.6605735143e-25
8.0566666667e+02	2.8155670757e-25
8.0600000000e+02	2.7676823641e-25
8.0633333333e+02	2.7248296887e-25
8.0666666667e+02	2.7462171381e-25
8.0700000000e+02	2.6816828641e-25
8.0733333333e+02	2.6802266776e-25
8.0766666667e+02	2.7590473099e-25
8.0800000000e+02	2.8289876240e-25
8.0833333333e+02	2.7574176905e-25
8.0866666667e+02	2.7293077508e-25
8.0900000000e+02	2.8329825293e-25
8.0933333333e+02	2.9920438682e-25
8.0966666667e+02	2.7596728298e-25
8.1000000000e+02	2.8162729428e-25
8.1033333333e+02	2.8208248491e-25
8.1066666667e+02	2.7409441989e-25
8.1100000000e+02	2.8103443433e-25
8.1133333333e+02	2.8047437002e-25
8.1166666667e+02	2.7088737549e-25
8.1200000000e+02	2.7189648561e-25
8.1233333333e+02	2.7231112656e-25
8.1266666667e+02	2.7138210598e-25
8.1300000000e+02	2.7074025886e-25
8.1333333333e+02	2.7777515086e-25
8.1366666667e+02	2.7566881639e-25
8.1400000000e+02	2.7758727328e-25
8.1433333333e+02	2.7274618749e-25
8.1466666667e+02	2.7528193003e-25
8.1500000000e+02	2.7556306711e-25
8.1533333333e+02	2.7308589947e-25
8.1566666667e+02	2.8180453189e-25
8.1600000000e+02	2.7592086439e-25
8.1633333333e+02	2.7409111920e-25
8.1666666667e+02	2.8857272544e-25
8.1700000000e+02	2.8643297254e-25
8.1733333333e+02	2.8690468582e-25
8.1766666667e+02	2.8961337896e-25
8.1800000000e+02	2.7306351050e-25
8.1833333333e+02	2.7429777807e-25
8.1866666667e+02	2.8158258601e-25
8.1900000000e+02	2.8463249178e-25
8.1933333333e+02	2.9939873860e-25
8.1966666667e+02	2.8967159880e-25
8.2000000000e+02	2.8887378265e-25
8.2033333333e+02	2.7908644615e-25
8.2066666667e+02	2.8146907196e-25
8.2100000000e+02	2.8145879039e-25
8.2133333333e+02	2.9664170421e-25
8.2166666667e+02	2.9219763064e-25
8.2200000000e+02	2.9004409087e-25
8.2233333333e+02	2.9019653167e-25
8.2266666667e+02	2.8565026043e-25
8.2300000000e+02	2.8433746651e-25
8.2333333333e+02	2.9127818339e-25
8.2366666667e+02	2.8428507334e-25
8.2400000000e+02	2.7898057723e-25
8.2433333333e+02	2.7894969460e-25
8.2466666667e+02	2.8737540384e-25
8.2500000000e+02	2.8957841714e-25
8.2533333333e+02	2.9909396393e-25
8.2566666667e+02	2.8681975887e-25
8.2600000000e+02	2.9357457228e-25
8.2633333333e+02	2.7760675626e-25
8.2666666667e+02	2.6770888820e-25
8.2700000000e+02	2.9524713585e-25
8.2733333333e+02	2.9105147612e-25
8.2766666667e+02	2.8375019902e-25
8.2800000000e+02	2.8466441661e-25
8.2833333333e+02	2.8038851332e-25
8.2866666667e+02	2.7457741219e-25
8.2900000000e+02	2.7944105870e-25
8.2933333333e+02	2.8512206351e-25
8.2966666667e+02	2.8251339621e-25
8.3000000000e+02	2.9370511214e-25
8.3033333333e+02	2.8263991394e-25
8.3066666667e+02	2.7949464935e-25
8.3100000000e+02	2.8125696635e-25
8.3133333333e+02	2.7464328889e-25
8.3166666667e+02	2.8843394356e-25
8.3200000000e+02	2.9287130143e-25
8.3233333333e+02	2.9342885787e-25
8.3266666667e+02	2.7677985049e-25
8.3300000000e+02	2.8666891270e-25
8.3333333333e+02	2.9892104762e-25
8.3366666667e+02	2.8766737160e-25
8.3400000000e+02	3.0187177095e-25
8.3433333333e+02	2.9072212330e-25
8.3466666667e+02	2.8932596654e-25
8.3500000000e+02	2.7538822386e-25
8.3533333333e+02	2.9199118697e-25
8.3566666667e+02	2.8768699007e-25
8.3600000000e+02	2.8638505569e-25
8.3633333333e+02	2.8266898259e-25
8.3666666667e+02	2.8070171006e-25
8.3700000000e+02	2.6842178015e-25
8.3733333333e+02	2.8689394811e-25
8.3766666667e+02	2.9056474427e-25
8.3800000000e+02	3.0075074607e-25
8.3833333333e+02	3.0647145239e-25
8.3866666667e+02	2.9715406867e-25
8.3900000000e+02	2.9675047709e-25
8.3933333333e+02	2.9031681970e-25
8.3966666667e+02	2.7716920275e-25
8.4000000000e+02	2.8090293050e-25
8.4033333333e+02	2.9861121148e-25
8.4066666667e+02	2.9391845287e-25
8.4100000000e+02	3.5862559770e-25
8.4133333333e+02	4.5436427534e-25
8.4166666667e+02	3.2421428377e-25
8.4200000000e+02	3.0109545505e-25
8.4233333333e+02	2.9250880164e-25
8.4266666667e+02	2.9354309461e-25
8.4300000000e+02	3.1070729840e-25
8.4333333333e+02	3.1539085259e-25
8.4366666667e+02	3.6761175780e-25
8.4400000000e+02	3.4393139995e-25
8.4433333333e+02	3.1250998758e-25
8.4466666667e+02	2.8525219916e-25
8.4500000000e+02	2.7886688403e-25
8.4533333333e+02	3.0097474476e-25
8.4566666667e+02	2.9912408256e-25
8.4600000000e+02	2.8472346946e-25
8.4633333333e+02	2.8854829620e-25
8.4666666667e+02	2.9829641873e-25
8.4700000000e+02	2.8536279224e-25
8.4733333333e+02	2.8419504806e-25
8.4766666667e+02	2.8778287003e-25
8.4800000000e+02	2.8645651896e-25
8.4833333333e+02	2.9922139444e-25
8.4866666667e+02	2.9617376900e-25
8.4900000000e+02	2.8692966185e-25
8.4933333333e+02	2.8583189103e-25
8.4966666667e+02	2.9354950442e-25
8.5000000000e+02	2.9128434505e-25
8.5033333333e+02	2.8785928002e-25
8.5066666667e+02	3.0171040252e-25
8.5100000000e+02	2.9087604576e-25
8.5133333333e+02	2.9219908888e-25
8.5166666667e+02	2.9479591068e-25
8.5200000000e+02	2.7318863209e-25
8.5233333333e+02	2.8357500079e-25
8.5266666667e+02	2.8580386217e-25
8.5300000000e+02	2.8202581916e-25
8.5333333333e+02	2.9342431513e-25
8.5366666667e+02	2.9983316003e-25
8.5400000000e+02	2.8799619780e-25
8.5433333333e+02	2.8822790710e-25
8.5466666667e+02	2.9967188742e-25
8.5500000000e+02	2.9471766724e-25
8.5533333333e+02	3.0310822759e-25
8.5566666667e+02	3.0758627729e-25
8.5600000000e+02	3.0954705787e-25
8.5633333333e+02	2.9760094510e-25
8.5666666667e+02	2.9344191377e-25
8.5700000000e+02	2.9259748481e-25
8.5733333333e+02	2.9868301874e-25
8.5766666667e+02	2.9623638229e-25
8.5800000000e+02	3.0400407111e-25
8.5833333333e+02	2.9888467385e-25
8.5866666667e+02	2.9244671205e-25
8.5900000000e+02	2.9099300551e-25
8.5933333333e+02	2.8845875370e-25
8.5966666667e+02	2.8169298958e-25
8.6000000000e+02	3.0111946849e-25
8.6033333333e+02	2.9593876678e-25
8.6066666667e+02	3.0300073690e-25
8.6100000000e+02	2.8818870995e-25
8.6133333333e+02	2.9908241671e-25
8.6166666667e+02	3.0424673166e-25
8.6200000000e+02	2.9004113713e-25
8.6233333333e+02	2.9140968205e-25
8.6266666667e+02	2.9217587436e-25
8.6300000000e+02	3.0146189576e-25
8.6333333333e+02	2.8149305126e-25
8.6366666667e+02	2.8346745494e-25
8.6400000000e+02	3.1006736295e-25
8.6433333333e+02	2.9607440075e-25
8.6466666667e+02	2.9586029865e-25
8.6500000000e+02	2.9886096983e-25
8.6533333333e+02	2.9360842602e-25
8.6566666667e+02	3.0561451611e-25
8.6600000000e+02	3.0790594369e-25
8.6633333333e+02	2.9956164963e-25
8.6666666667e+02	2.9560918647e-25
8.6700000000e+02	2.9778637910e-25
8.6733333333e+02	3.0203321856e-25
8.6766666667e+02	3.0832069397e-25
8.6800000000e+02	3.0583448257e-25
8.6833333333e+02	3.0627801423e-25
8.6866666667e+02	3.1520516144e-25
8.6900000000e+02	3.0568249864e-25
8.6933333333e+02	3.0574762834e-25
8.6966666667e+02	3.0458777143e-25
8.7000000000e+02	3.0410108055e-25
8.7033333333e+02	3.0182706204e-25
8.7066666667e+02	3.1155040048e-25
8.7100000000e+02	3.1463254251e-25
8.7133333333e+02	2.9962657484e-25
8.7166666667e+02	2.9807114263e-25
8.7200000000e+02	2.9880863401e-25
8.7233333333e+02	3.0353804497e-25
8.7266666667e+02	2.9485083125e-25
8.7300000000e+02	3.0151862425e-25
8.7333333333e+02	3.0402610889e-25
8.7366666667e+02	2.9419239375e-25
8.7400000000e+02	2.9765416142e-25
8.7433333333e+02	2.9262546106e-25
8.7466666667e+02	2.9584888557e-25
8.7500000000e+02	3.0868763573e-25
8.7533333333e+02	3.0771493352e-25
8.7566666667e+02	3.0319517525e-25
8.7600000000e+02	3.0060461842e-25
8.7633333333e+02	2.9053241357e-25
8.7666666667e+02	2.9637169554e-25
8.7700000000e+02	3.0380698311e-25
8.7733333333e+02	3.1338107562e-25
8.7766666667e+02	3.0169476445e-25
8.7800000000e+02	2.8962857122e-25
8.7833333333e+02	2.9221275505e-25
8.7866666667e+02	3.0408124849e-25
8.7900000000e+02	3.1494865116e-25
8.7933333333e+02	2.9568663738e-25
8.7966666667e+02	3.0018633926e-25
8.8000000000e+02	3.1468132963e-25
8.8033333333e+02	2.9898334571e-25
8.8066666667e+02	3.0518171517e-25
8.8100000000e+02	3.0752846582e-25
8.8133333333e+02	3.0095657907e-25
8.8166666667e+02	3.0269754514e-25
8.8200000000e+02	3.0119322449e-25
8.8233333333e+02	3.0316503026e-25
8.8266666667e+02	3.1660359448e-25
8.8300000000e+02	3.0997870746e-25
8.8333333333e+02	3.0870278958e-25
8.8366666667e+02	3.0443985522e-25
8.8400000000e+02	3.0407565512e-25
8.8433333333e+02	3.0863681182e-25
8.8466666667e+02	3.1601924540e-25
8.8500000000e+02	3.0792906199e-25
8.8533333333e+02	3.0695656353e-25
8.8566666667e+02	3.0552909443e-25
8.8600000000e+02	2.9809171598e-25
8.8633333333e+02	3.0783214237e-25
8.8666666667e+02	2.9855991676e-25
8.8700000000e+02	2.9517686466e-25
8.8733333333e+02	3.0166802879e-25
8.8766666667e+02	3.0370649284e-25
8.8800000000e+02	3.1329158897e-25
8.8833333333e+02	3.0199024963e-25
8.8866666667e+02	3.0774961086e-25
8.8900000000e+02	3.0751351937e-25
8.8933333333e+02	3.0551606153e-25
8.8966666667e+02	3.0340296054e-25
8.9000000000e+02	3.0834015036e-25
8.9033333333e+02	3.0496293551e-25
8.9066666667e+02	3.0958212060e-25
8.9100000000e+02	3.0461495973e-25
8.9133333333e+02	3.0983892347e-25
8.9166666667e+02	3.0272939685e-25
8.9200000000e+02	3.0225998935e-25
8.9233333333e+02	3.1077805656e-25
8.9266666667e+02	3.0684290858e-25
8.9300000000e+02	3.0881360102e-25
8.9333333333e+02	2.9710994645e-25
8.9366666667e+02	2.9325275472e-25
8.9400000000e+02	3.1655264274e-25
8.9433333333e+02	3.1941805750e-25
8.9466666667e+02	3.0751290566e-25
8.9500000000e+02	3.1171448651e-25
8.9533333333e+02	3.0843057231e-25
8.9566666667e+02	3.1771494630e-25
8.9600000000e+02	3.0430448851e-25
8.9633333333e+02	3.1130525479e-25
8.9666666667e+02	3.1188709996e-25
8.9700000000e+02	3.0056051671e-25
8.9733333333e+02	3.0429749098e-25
8.9766666667e+02	3.0700796694e-25
8.9800000000e+02	3.0160824814e-25
8.9833333333e+02	3.0608764469e-25
8.9866666667e+02	3.4969910126e-25
8.9900000000e+02	4.9674431190e-25
8.9933333333e+02	5.1882490427e-25
8.9966666667e+02	3.5702511853e-25
9.0000000000e+02	3.5215004436e-25
9.0033333333e+02	4.2187119120e-25
9.0066666667e+02	3.6991469532e-25
9.0100000000e+02	3.0863947264e-25
9.0133333333e+02	2.9888657907e-25
9.0166666667e+02	3.0459206711e-25
9.0200000000e+02	3.0251617680e-25
9.0233333333e+02	2.9999356722e-25
9.0266666667e+02	3.1324723517e-25
9.0300000000e+02	3.1086224791e-25
9.0333333333e+02	3.1079913948e-25
9.0366666667e+02	3.0000362145e-25
9.0400000000e+02	3.0733586355e-25
9.0433333333e+02	2.9920749243e-25
9.0466666667e+02	3.0871670647e-25
9.0500000000e+02	3.2327150247e-25
9.0533333333e+02	3.0525860602e-25
9.0566666667e+02	3.0989821709e-25
9.0600000000e+02	3.1462655001e-25
9.0633333333e+02	4.1595761329e-25
9.0666666667e+02	5.1411543782e-25
9.0700000000e+02	3.4477975088e-25
9.0733333333e+02	3.2275493330e-25
9.0766666667e+02	3.2793267033e-25
9.0800000000e+02	3.0977196313e-25
9.0833333333e+02	3.0099738599e-25
9.0866666667e+02	3.0880320971e-25
9.0900000000e+02	3.1417081071e-25
9.0933333333e+02	3.0550126454e-25
9.0966666667e+02	3.4774800835e-25
9.1000000000e+02	4.3333849802e-25
9.1033333333e+02	3.5723831252e-25
9.1066666667e+02	3.1252476224e-25
9.1100000000e+02	3.1575564574e-25
9.1133333333e+02	3.0675645066e-25
9.1166666667e+02	3.0556720941e-25
9.1200000000e+02	3.1211581492e-25
9.1233333333e+02	3.1406836501e-25
9.1266666667e+02	3.1197168187e-25
9.1300000000e+02	3.1510717062e-25
9.1333333333e+02	3.1054268220e-25
9.1366666667e+02	3.1447497901e-25
9.1400000000e+02	3.0615945099e-25
9.1433333333e+02	2.9680815273e-25
9.1466666667e+02	3.1702523323e-25
9.1500000000e+02	3.1457019547e-25
9.1533333333e+02	3.1519730656e-25
9.1566666667e+02	3.2266967623e-25
9.1600000000e+02	3.1407800372e-25
9.1633333333e+02	3.0480254659e-25
9.1666666667e+02	3.0479176914e-25
9.1700000000e+02	2.9890610927e-25
9.1733333333e+02	3.1415199486e-25
9.1766666667e+02	3.0164714749e-25
9.1800000000e+02	3.1144355456e-25
9.1833333333e+02	3.0877523108e-25
9.1866666667e+02	3.0640500372e-25
9.1900000000e+02	3.1489671519e-25
9.1933333333e+02	3.1445607351e-25
9.1966666667e+02	3.2987843511e-25
9.2000000000e+02	3.1728732122e-25
9.2033333333e+02	3.2315120091e-25
9.2066666667e+02	3.1536918387e-25
9.2100000000e+02	3.1894347245e-25
9.2133333333e+02	3.1922629943e-25
9.2166666667e+02	3.1482610265e-25
9.2200000000e+02	3.0592070618e-25
9.2233333333e+02	3.1320659999e-25
9.2266666667e+02	3.0728930129e-25
9.2300000000e+02	3.3188608337e-25
9.2333333333e+02	3.4091381594e-25
9.2366666667e+02	3.2375792941e-25
9.2400000000e+02	3.1970235215e-25
9.2433333333e+02	3.0936231148e-25
9.2466666667e+02	3.1153058208e-25
9.2500000000e+02	3.1114296241e-25
9.2533333333e+02	3.1881274693e-25
9.2566666667e+02	3.2154772108e-25
9.2600000000e+02	3.3286425501e-25
9.2633333333e+02	3.2443509258e-25
9.2666666667e+02	3.0455560935e-25
9.2700000000e+02	3.2904691467e-25
9.2733333333e+02	3.2753969441e-25
9.2766666667e+02	3.2628673847e-25
9.2800000000e+02	3.2412289512e-25
9.2833333333e+02	3.1587385994e-25
9.2866666667e+02	3.3243417664e-25
9.2900000000e+02	3.1964656094e-25
9.2933333333e+02	3.1562920243e-25
9.2966666667e+02	3.2528510633e-25
9.3000000000e+02	3.1814712460e-25
9.3033333333e+02	3.1040047761e-25
9.3066666667e+02	3.1246283863e-25
9.3100000000e+02	3.2323100226e-25
9.3133333333e+02	3.2458288501e-25
9.3166666667e+02	3.1719857064e-25
9.3200000000e+02	3.0820857301e-25
9.3233333333e+02	3.0051149196e-25
9.3266666667e+02	3.2527493385e-25
9.3300000000e+02	3.0905612076e-25
9.3333333333e+02	3.2292866183e-25
9.3366666667e+02	3.1763592393e-25
9.3400000000e+02	3.3022597756e-25
9.3433333333e+02	3.3401273413e-25
9.3466666667e+02	3.2410322457e-25
9.3500000000e+02	3.2229957468e-25
9.3533333333e+02	3.2013362912e-25
9.3566666667e+02	3.1634641768e-25
9.3600000000e+02	3.1092931565e-25
9.3633333333e+02	3.2485112502e-25
9.3666666667e+02	3.1726842129e-25
9.3700000000e+02	3.1217691915e-25
9.3733333333e+02	3.2494743393e-25
9.3766666667e+02	3.3090096139e-25
9.3800000000e+02	3.1320202374e-25
9.3833333333e+02	3.2044734556e-25
9.3866666667e+02	3.1626533008e-25
9.3900000000e+02	3.2282464193e-25
9.3933333333e+02	3.2748827201e-25
9.3966666667e+02	3.1645353032e-25
9.4000000000e+02	3.3839380788e-25
9.4033333333e+02	3.2141921448e-25
9.4066666667e+02	3.1116120409e-25
9.4100000000e+02	3.0853287275e-25
9.4133333333e+02	3.1618647151e-25
9.4166666667e+02	3.2334597391e-25
9.4200000000e+02	3.2563145349e-25
9.4233333333e+02	3.2254139826e-25
9.4266666667e+02	3.1002398734e-25
9.4300000000e+02	3.2173519952e-25
9.4333333333e+02	3.2407348872e-25
9.4366666667e+02	3.1881105921e-25
9.4400000000e+02	3.2542030945e-25
9.4433333333e+02	3.2490046277e-25
9.4466666667e+02	3.0725643250e-25
9.4500000000e+02	3.2534190407e-25
9.4533333333e+02	3.0405273620e-25
9.4566666667e+02	3.3029426035e-25
9.4600000000e+02	3.2651109629e-25
9.4633333333e+02	3.2513700962e-25
9.4666666667e+02	3.2253566871e-25
9.4700000000e+02	3.2267101115e-25
9.4733333333e+02	3.3789948894e-25
9.4766666667e+02	3.2010103024e-25
9.4800000000e+02	3.2069691314e-25
9.4833333333e+02	3.1813744634e-25
9.4866666667e+02	3.2102690142e-25
9.4900000000e+02	3.2214187174e-25
9.4933333333e+02	3.1375946949e-25
9.4966666667e+02	3.1750683025e-25
9.5000000000e+02	3.2050814750e-25
9.5033333333e+02	3.1993911916e-25
9.5066666667e+02	3.2653614518e-25
9.5100000000e+02	3.2458960702e-25
9.5133333333e+02	3.2147619333e-25
9.5166666667e+02	3.3135129258e-25
9.5200000000e+02	3.4045897969e-25
9.5233333333e+02	3.1618810536e-25
9.5266666667e+02	3.1597678437e-25
9.5300000000e+02	3.1540297525e-25
9.5333333333e+02	3.2964652685e-25
9.5366666667e+02	3.2969964113e-25
9.5400000000e+02	3.3266639568e-25
9.5433333333e+02	3.2523298640e-25
9.5466666667e+02	3.3116275781e-25
9.5500000000e+02	3.3020169108e-25
9.5533333333e+02	3.4263827393e-25
9.5566666667e+02	3.2038699426e-25
9.5600000000e+02	3.2153579042e-25
9.5633333333e+02	3.2445398958e-25
9.5666666667e+02	3.2324659164e-25
9.5700000000e+02	3.3052169453e-25
9.5733333333e+02	3.2690713514e-25
9.5766666667e+02	3.2699505086e-25
9.5800000000e+02	3.2755594415e-25
9.5833333333e+02	3.0404497020e-25
9.5866666667e+02	3.2250084088e-25
9.5900000000e+02	3.2449376922e-25
9.5933333333e+02	3.2867104491e-25
9.5966666667e+02	3.2452144789e-25
9.6000000000e+02	3.4202302324e-25
9.6033333333e+02	3.3305725941e-25
9.6066666667e+02	3.3473285285e-25
9.6100000000e+02	3.6053878021e-25
9.6133333333e+02	3.1045181734e-25
9.6166666667e+02	3.1352064795e-25
9.6200000000e+02	3.2301937623e-25
9.6233333333e+02	3.3174148985e-25
9.6266666667e+02	3.3358407314e-25
9.6300000000e+02	3.2860996747e-25
9.6333333333e+02	3.2768526975e-25
9.6366666667e+02	3.2666720807e-25
9.6400000000e+02	3.2827606330e-25
9.6433333333e+02	3.2693081776e-25
9.6466666667e+02	3.2052517991e-25
9.6500000000e+02	3.2235944091e-25
9.6533333333e+02	3.3568331740e-25
9.6566666667e+02	3.4073304656e-25
9.6600000000e+02	3.1542275856e-25
9.6633333333e+02	3.4407323155e-25
9.6666666667e+02	3.3463514496e-25
9.6700000000e+02	3.2765501575e-25
9.6733333333e+02	3.3673336510e-25
9.6766666667e+02	3.2975288786e-25
9.6800000000e+02	3.4010277965e-25
9.6833333333e+02	3.4516887747e-25
9.6866666667e+02	3.3165743493e-25
9.6900000000e+02	3.2522288093e-25
9.6933333333e+02	3.3348898816e-25
9.6966666667e+02	3.2512821031e-25
9.7000000000e+02	3.2778144284e-25
9.7033333333e+02	3.3256216568e-25
9.7066666667e+02	3.3666538638e-25
9.7100000000e+02	3.3021584614e-25
9.7133333333e+02	3.4028411178e-25
9.7166666667e+02	3.4159645767e-25
9.7200000000e+02	3.2615094417e-25
9.7233333333e+02	3.4075094418e-25
9.7266666667e+02	3.4087471478e-25
9.7300000000e+02	3.1346852721e-25
9.7333333333e+02	3.2250074867e-25
9.7366666667e+02	3.3351480892e-25
9.7400000000e+02	3.2615193371e-25
9.7433333333e+02	3.2735419613e-25
9.7466666667e+02	3.3568891494e-25
9.7500000000e+02	3.2264268742e-25
9.7533333333e+02	3.2233756282e-25
9.7566666667e+02	3.3129525432e-25
9.7600000000e+02	3.3325020969e-25
9.7633333333e+02	3.2594122989e-25
9.7666666667e+02	3.3810664724e-25
9.7700000000e+02	3.3428264243e-25
9.7733333333e+02	3.3495667090e-25
9.7766666667e+02	3.2880605361e-25
9.7800000000e+02	3.3419755136e-25
9.7833333333e+02	3.3749069442e-25
9.7866666667e+02	3.2615191077e-25
9.7900000000e+02	3.3345713578e-25
9.7933333333e+02	3.3406366185e-25
9.7966666667e+02	3.3675228593e-25
9.8000000000e+02	3.3627110222e-25
9.8033333333e+02	3.2819431167e-25
9.8066666667e+02	3.0751060352e-25
9.8100000000e+02	3.2082050061e-25
9.8133333333e+02	3.2585175847e-25
9.8166666667e+02	3.2274031355e-25
9.8200000000e+02	3.3429073428e-25
9.8233333333e+02	3.4147888698e-25
9.8266666667e+02	3.2477520889e-25
9.8300000000e+02	3.4484894431e-25
9.8333333333e+02	3.3679847018e-25
9.8366666667e+02	3.3815297476e-25
9.8400000000e+02	3.2300937248e-25
9.8433333333e+02	3.3948764264e-25
9.8466666667e+02	3.5497852737e-25
9.8500000000e+02	3.5184843961e-25
9.8533333333e+02	3.5340052730e-25
9.8566666667e+02	3.7931611644e-25
9.8600000000e+02	4.1233117854e-25
9.8633333333e+02	4.9381439216e-25
9.8666666667e+02	6.1612731673e-25
9.9166666667e+02	5.1672744512e-25
9.9200000000e+02	4.2475540211e-25
9.9233333333e+02	3.7868004805e-25
9.9266666667e+02	3.7390858025e-25
9.9300000000e+02	3.3862249476e-25
9.9333333333e+02	3.3796639096e-25
9.9366666667e+02	3.5782538396e-25
9.9400000000e+02	3.4815077057e-25
9.9433333333e+02	3.4109542445e-25
9.9466666667e+02	3.4161723473e-25
9.9500000000e+02	5.3578531680e-25
9.9566666667e+02	4.7464565179e-25
9.9600000000e+02	3.3233854617e-25
9.9633333333e+02	3.2741938335e-25
9.9666666667e+02	3.4758618387e-25
9.9700000000e+02	3.4891698324e-25
9.9733333333e+02	4.3596154834e-25
9.9866666667e+02	5.8306666535e-25
1.0020000000e+03	5.5029373841e-25
1.0023333333e+03	4.0476679065e-25
1.0120000000e+03	3.9289495127e-25
1.0123333333e+03	3.5727778442e-25
1.0126666667e+03	3.6871770165e-25
1.0130000000e+03	3.6226548449e-25
1.0133333333e+03	3.7860769888e-25
1.0136666667e+03	4.4184226615e-25
1.0140000000e+03	4.6627670142e-25
1.0143333333e+03	3.8692318221e-25
1.0146666667e+03	3.4254473979e-25
1.0150000000e+03	3.4192950234e-25
1.0153333333e+03	3.4865072926e-25
1.0156666667e+03	3.5143780785e-25
1.0160000000e+03	3.5306954089e-25
1.0163333333e+03	3.3974251834e-25
1.0166666667e+03	3.5324046172e-25
1.0170000000e+03	3.5754837085e-25
1.0173333333e+03	3.4483378109e-25
1.0176666667e+03	4.2780994586e-25
1.0180000000e+03	5.3507855490e-25
1.0183333333e+03	4.1059034320e-25
1.0186666667e+03	3.3970123726e-25
1.0190000000e+03	3.4247919716e-25
1.0193333333e+03	3.4497100132e-25
1.0196666667e+03	3.6694835954e-25
1.0200000000e+03	3.5403600404e-25
1.0203333333e+03	3.6297934345e-25
1.0206666667e+03	3.5959088559e-25
1.0210000000e+03	3.4321805527e-25
1.0213333333e+03	3.4805755803e-25
1.0216666667e+03	3.5839554256e-25
1.0220000000e+03	3.5807422458e-25
1.0223333333e+03	3.5994707116e-25
1.0226666667e+03	3.5247534323e-25
1.0230000000e+03	3.5175131122e-25
1.0233333333e+03	3.6077470077e-25
1.0236666667e+03	3.6060120568e-25
1.0240000000e+03	3.6131301216e-25
1.0243333333e+03	3.5430672690e-25
1.0246666667e+03	3.4732982686e-25
1.0250000000e+03	3.4918755579e-25
1.0253333333e+03	3.6725850219e-25
1.0256666667e+03	3.7115481191e-25
1.0260000000e+03	3.5457964505e-25
1.0263333333e+03	3.5126919260e-25
1.0266666667e+03	3.5514569923e-25
1.0270000000e+03	3.4985415284e-25
1.0273333333e+03	3.4004923505e-25
1.0276666667e+03	3.5204705869e-25
1.0280000000e+03	3.5505179670e-25
1.0283333333e+03	3.5169804550e-25
1.0286666667e+03	3.5104494020e-25
1.0290000000e+03	3.3808050990e-25
1.0293333333e+03	3.4292319095e-25
1.0296666667e+03	3.3785284157e-25
1.0300000000e+03	3.4893427407e-25
1.0303333333e+03	3.5759561862e-25
1.0306666667e+03	3.7046386301e-25
1.0310000000e+03	3.6287652979e-25
1.0313333333e+03	3.5166617037e-25
1.0316666667e+03	3.5600122926e-25
1.0320000000e+03	3.6735828541e-25
1.0323333333e+03	3.5129572763e-25
1.0326666667e+03	3.6013195323e-25
1.0330000000e+03	3.7274665406e-25
1.0333333333e+03	3.7369629355e-25
1.0336666667e+03	3.6177083608e-25
1.0340000000e+03	3.8058482311e-25
1.0343333333e+03	3.7272339911e-25
1.0346666667e+03	3.6871595779e-25
1.0350000000e+03	3.5334810680e-25
1.0353333333e+03	3.4813670634e-25
1.0356666667e+03	3.5019446373e-25
1.0360000000e+03	3.6645319858e-25
1.0363333333e+03	3.5278166012e-25
1.0366666667e+03	3.5978955828e-25
1.0370000000e+03	3.4483125935e-25
1.0373333333e+03	3.6151821600e-25
1.0376666667e+03	3.4508917471e-25
1.0380000000e+03	3.5427109992e-25
1.0383333333e+03	3.6196029749e-25
1.0386666667e+03	3.6724474427e-25
1.0390000000e+03	3.6484877342e-25
1.0393333333e+03	3.6709348452e-25
1.0396666667e+03	3.5847167220e-25
1.0400000000e+03	3.4865133566e-25
1.0403333333e+03	3.6568407817e-25
1.0406666667e+03	3.5526459913e-25
1.0410000000e+03	3.5389171202e-25
1.0413333333e+03	3.5129080684e-25
1.0416666667e+03	3.5760296251e-25
1.0420000000e+03	3.5703218483e-25
1.0423333333e+03	3.5361058601e-25
1.0426666667e+03	3.6623675386e-25
1.0430000000e+03	3.5095256570e-25
1.0433333333e+03	3.6122605419e-25
1.0436666667e+03	3.6395744881e-25
1.0440000000e+03	3.6693702218e-25
1.0443333333e+03	3.7991049050e-25
1.0446666667e+03	3.6203055900e-25
1.0450000000e+03	3.6357896168e-25
1.0453333333e+03	3.5808771104e-25
1.0456666667e+03	3.4873236448e-25
1.0460000000e+03	3.8154341795e-25
1.0463333333e+03	3.6694906456e-25
1.0466666667e+03	3.6636176089e-25
1.0470000000e+03	3.4898910972e-25
1.0473333333e+03	3.6124586203e-25
1.0476666667e+03	3.7158836480e-25
1.0480000000e+03	3.6850089619e-25
1.0483333333e+03	3.7771801990e-25
1.0486666667e+03	3.5226413986e-25
1.0490000000e+03	3.5956307631e-25
1.0493333333e+03	3.6260284854e-25
1.0496666667e+03	3.6647208411e-25
1.0500000000e+03	3.5519858806e-25
1.0503333333e+03	3.6769253984e-25
1.0506666667e+03	3.6857941218e-25
1.0510000000e+03	3.7699810068e-25
1.0513333333e+03	3.6966500055e-25
1.0516666667e+03	3.5917214153e-25
1.0520000000e+03	3.5439427460e-25
1.0523333333e+03	3.7125921587e-25
1.0526666667e+03	3.6740703523e-25
1.0530000000e+03	3.6361725156e-25
1.0533333333e+03	3.4923127955e-25
1.0536666667e+03	3.5954943136e-25
1.0540000000e+03	3.6185798801e-25
1.0543333333e+03	3.7281129711e-25
1.0546666667e+03	3.9198654119e-25
1.0550000000e+03	3.5014965693e-25
1.0553333333e+03	3.7375122873e-25
1.0556666667e+03	3.6946761110e-25
1.0560000000e+03	3.5950497460e-25
1.0563333333e+03	3.6139869490e-25
1.0566666667e+03	3.6007460420e-25
1.0570000000e+03	3.6921368962e-25
1.0573333333e+03	3.4616872709e-25
1.0576666667e+03	3.5980428789e-25
1.0580000000e+03	3.6274491938e-25
1.0583333333e+03	3.6372138065e-25
1.0586666667e+03	3.7313422052e-25
1.0590000000e+03	3.8351546588e-25
1.0593333333e+03	3.8386722398e-25
1.0596666667e+03	3.9582244732e-25
1.0600000000e+03	3.9858669101e-25
1.0603333333e+03	3.9193540919e-25
1.0606666667e+03	3.9172922952e-25
1.0610000000e+03	3.8179518848e-25
1.0613333333e+03	3.9517682509e-25
1.0616666667e+03	4.0596909966e-25
1.0620000000e+03	3.9220369412e-25
1.0623333333e+03	3.9920580866e-25
1.0626666667e+03	4.1764025615e-25
1.0630000000e+03	3.8625102497e-25
1.0633333333e+03	3.9709574910e-25
1.0636666667e+03	3.7335073938e-25
1.0640000000e+03	3.8460194441e-25
1.0643333333e+03	3.8807375115e-25
1.0646666667e+03	3.7856116966e-25
1.0650000000e+03	3.6395225022e-25
1.0653333333e+03	3.7987585510e-25
1.0656666667e+03	3.8167323357e-25
1.0660000000e+03	3.6685334543e-25
1.0663333333e+03	3.7474253854e-25
1.0666666667e+03	3.9664398421e-25
1.0670000000e+03	3.9860578168e-25
1.0673333333e+03	3.8303786394e-25
1.0676666667e+03	3.9199767974e-25
1.0680000000e+03	3.8335360685e-25
1.0683333333e+03	3.6790857439e-25
1.0686666667e+03	3.7324867306e-25
1.0690000000e+03	3.9775330568e-25
1.0693333333e+03	3.7174474779e-25
1.0696666667e+03	3.7095222689e-25
1.0700000000e+03	3.6130878122e-25
1.0703333333e+03	3.6060532746e-25
1.0706666667e+03	3.8082297611e-25
1.0710000000e+03	3.9753479821e-25
1.0713333333e+03	3.8578151182e-25
1.0716666667e+03	3.7691810945e-25
1.0720000000e+03	3.9522592983e-25
1.0723333333e+03	3.9424437721e-25
1.0726666667e+03	3.7455320185e-25
1.0730000000e+03	3.7074003816e-25
1.0733333333e+03	3.8058342653e-25
1.0736666667e+03	3.9150662707e-25
1.0740000000e+03	3.9002480322e-25
1.0743333333e+03	3.6911782180e-25
1.0746666667e+03	3.9804712214e-25
1.0750000000e+03	3.9690824814e-25
1.0753333333e+03	3.9368805277e-25
1.0756666667e+03	3.7317921598e-25
1.0760000000e+03	3.8351685739e-25
1.0763333333e+03	3.9156524655e-25
1.0766666667e+03	3.8911195335e-25
1.0770000000e+03	3.7912728218e-25
1.0773333333e+03	3.6772015667e-25
1.0776666667e+03	3.6492738014e-25
1.0780000000e+03	3.7962501529e-25
1.0783333333e+03	3.8613195181e-25
1.0786666667e+03	3.8805887715e-25
1.0790000000e+03	3.8945200863e-25
1.0793333333e+03	3.7407663712e-25
1.0796666667e+03	3.6478144420e-25
1.0800000000e+03	3.6434445123e-25
1.0803333333e+03	4.0209751330e-25
1.0806666667e+03	3.7340024574e-25
1.0810000000e+03	3.9240282834e-25
1.0813333333e+03	3.8890151257e-25
1.0816666667e+03	3.9185977946e-25
1.0820000000e+03	3.9117391617e-25
1.0823333333e+03	3.7753243135e-25
1.0826666667e+03	3.8015474811e-25
1.0830000000e+03	3.6799271816e-25
1.0833333333e+03	3.9446352458e-25
1.0836666667e+03	3.8728592716e-25
1.0840000000e+03	3.7388265407e-25
1.0843333333e+03	3.8153831921e-25
1.0846666667e+03	3.9397205790e-25
1.0850000000e+03	3.8970604252e-25
1.0853333333e+03	3.8898786777e-25
1.0856666667e+03	4.0879151402e-25
1.0860000000e+03	3.8604788753e-25
1.0863333333e+03	3.9294823139e-25
1.0866666667e+03	3.8341800111e-25
1.0870000000e+03	3.9918415104e-25
1.0873333333e+03	4.0579290409e-25
1.0876666667e+03	4.0619320090e-25
1.0880000000e+03	4.0049293511e-25
1.0883333333e+03	3.7485840030e-25
1.0886666667e+03	3.7861689227e-25
1.0890000000e+03	3.8219566900e-25
1.0893333333e+03	3.8839932712e-25
1.0896666667e+03	3.8372712207e-25
1.0900000000e+03	3.8691034632e-25
1.0903333333e+03	3.8728362676e-25
1.0906666667e+03	3.8235539469e-25
1.0910000000e+03	4.0708515469e-25
1.0913333333e+03	3.9383172176e-25
1.0916666667e+03	3.8394496027e-25
1.0920000000e+03	3.8601093560e-25
1.0923333333e+03	3.9865650514e-25
1.0926666667e+03	3.9542594134e-25
1.0930000000e+03	3.7749558475e-25
1.0933333333e+03	3.7198676264e-25
1.0936666667e+03	3.7192319521e-25
1.0940000000e+03	3.7668924615e-25
1.0943333333e+03	3.6580805383e-25
1.0946666667e+03	3.8292021912e-25
1.0950000000e+03	3.9119855494e-25
1.0953333333e+03	3.8327008983e-25
1.0956666667e+03	4.0459761225e-25
1.0960000000e+03	3.9709540414e-25
1.0963333333e+03	3.8161674542e-25
1.0966666667e+03	3.8391083197e-25
1.0970000000e+03	3.8978385886e-25
1.0973333333e+03	3.9219796068e-25
1.0976666667e+03	4.0419450965e-25
1.0980000000e+03	4.0467966464e-25
1.0983333333e+03	3.9152497014e-25
1.0986666667e+03	3.8720479670e-25
1.0990000000e+03	3.8146273991e-25
1.0993333333e+03	4.0145131124e-25
1.0996666667e+03	3.8537119771e-25
1.1000000000e+03	3.7975796314e-25
1.1003333333e+03	3.9376460081e-25
1.1006666667e+03	3.8650299258e-25
1.1010000000e+03	3.8002968106e-25
1.1013333333e+03	4.0635651917e-25
1.1016666667e+03	3.8809244846e-25
1.1020000000e+03	3.7184831627e-25
1.1023333333e+03	3.7888208138e-25
1.1026666667e+03	3.8181371674e-25
1.1030000000e+03	3.8048624416e-25
1.1033333333e+03	3.9333864072e-25
1.1036666667e+03	3.9475275507e-25
1.1040000000e+03	3.8002134383e-25
1.1043333333e+03	3.8322216513e-25
1.1046666667e+03	3.8462925161e-25
1.1050000000e+03	3.6699375111e-25
1.1053333333e+03	3.7495532026e-25
1.1056666667e+03	3.9308759146e-25
1.1060000000e+03	3.7207134116e-25
1.1063333333e+03	3.8640761070e-25
1.1066666667e+03	3.9584462323e-25
1.1070000000e+03	4.0289995334e-25
1.1073333333e+03	3.9395843638e-25
1.1076666667e+03	3.7862648475e-25
1.1080000000e+03	3.8170335617e-25
1.1083333333e+03	3.6230138440e-25
1.1086666667e+03	3.7267942387e-25
1.1090000000e+03	3.6322395966e-25
1.1093333333e+03	3.7381295430e-25
1.1096666667e+03	3.7764857450e-25
1.1100000000e+03	3.8501945407e-25
1.1103333333e+03	4.0102545937e-25
1.1106666667e+03	3.9823342433e-25
1.1110000000e+03	3.9873189938e-25
1.1113333333e+03	3.8024121834e-25
1.1116666667e+03	3.8803013538e-25
1.1120000000e+03	3.9698512594e-25
1.1123333333e+03	3.9850529360e-25
1.1126666667e+03	3.7849767764e-25
1.1130000000e+03	3.6828385913e-25
1.1133333333e+03	3.9251245990e-25
1.1136666667e+03	3.7756688100e-25
1.1140000000e+03	3.9269260586e-25
1.1143333333e+03	3.8280988076e-25
1.1146666667e+03	3.8677040518e-25
1.1150000000e+03	3.9556309879e-25
1.1153333333e+03	3.9163238856e-25
1.1156666667e+03	3.8357575207e-25
1.1160000000e+03	3.7863466362e-25
1.1163333333e+03	3.7406420331e-25
1.1166666667e+03	3.7282827287e-25
1.1170000000e+03	3.9392132164e-25
1.1173333333e+03	3.9881509004e-25
1.1176666667e+03	4.1758508664e-25
1.1180000000e+03	4.0579666567e-25
1.1183333333e+03	3.9139796913e-25
1.1186666667e+03	3.8144154834e-25
1.1190000000e+03	3.8953942810e-25
1.1193333333e+03	3.9223028932e-25
1.1196666667e+03	3.9175784236e-25
1.1200000000e+03	3.8767792557e-25
1.1203333333e+03	3.8734287945e-25
1.1206666667e+03	3.7942228057e-25
1.1210000000e+03	3.9125803979e-25
1.1213333333e+03	4.0190155338e-25
1.1216666667e+03	3.8024255367e-25
1.1220000000e+03	4.0589685655e-25
1.1223333333e+03	3.8873131631e-25
1.1226666667e+03	3.9974608730e-25
1.1230000000e+03	3.8149679413e-25
1.1233333333e+03	4.0758177475e-25
1.1236666667e+03	4.1671310385e-25
1.1240000000e+03	3.9851841130e-25
1.1243333333e+03	3.9089659972e-25
1.1246666667e+03	3.9555664078e-25
1.1250000000e+03	3.8050377153e-25
1.1253333333e+03	3.8888638552e-25
1.1256666667e+03	3.8869565632e-25
1.1260000000e+03	3.9458864306e-25
1.1263333333e+03	3.9708734849e-25
1.1266666667e+03	3.8948735113e-25
1.1270000000e+03	4.0840701816e-25
1.1273333333e+03	4.0242678808e-25
1.1276666667e+03	3.9172776998e-25
1.1280000000e+03	4.1403179961e-25
1.1283333333e+03	4.1091862571e-25
1.1286666667e+03	3.9149125063e-25
1.1290000000e+03	3.9920242192e-25
1.1293333333e+03	4.1499171518e-25
1.1296666667e+03	3.9746979517e-25
1.1300000000e+03	4.0015565745e-25
1.1303333333e+03	3.8579826321e-25
1.1306666667e+03	4.0200481877e-25
1.1310000000e+03	3.9334022739e-25
1.1313333333e+03	3.9436388985e-25
1.1316666667e+03	3.9920395857e-25
1.1320000000e+03	3.9406265801e-25
1.1323333333e+03	3.8004590913e-25
1.1326666667e+03	3.9115660747e-25
1.1330000000e+03	3.8381958286e-25
1.1333333333e+03	3.8578016826e-25
1.1336666667e+03	3.7643959477e-25
1.1340000000e+03	3.9233873593e-25
1.1343333333e+03	3.7505728574e-25
1.1346666667e+03	3.9807776916e-25
1.1350000000e+03	4.2277031799e-25
1.1353333333e+03	4.0259136317e-25
1.1356666667e+03	3.8278104402e-25
1.1360000000e+03	3.9799623779e-25
1.1363333333e+03	4.0434337890e-25
1.1366666667e+03	3.9703318187e-25
1.1370000000e+03	4.0035981232e-25
1.1373333333e+03	3.9262127414e-25
1.1376666667e+03	3.9756326164e-25
1.1380000000e+03	4.2597026037e-25
1.1383333333e+03	4.1691298030e-25
1.1386666667e+03	4.0941526945e-25
1.1390000000e+03	4.0856086596e-25
1.1393333333e+03	3.8860444179e-25
1.1396666667e+03	4.1102073280e-25
1.1400000000e+03	3.9143000581e-25
1.1403333333e+03	4.1705903537e-25
1.1406666667e+03	4.2741144358e-25
1.1410000000e+03	4.1031667861e-25
1.1413333333e+03	4.0984067137e-25
1.1416666667e+03	4.1049162787e-25
1.1420000000e+03	3.9875954707e-25
1.1423333333e+03	4.0783772669e-25
1.1426666667e+03	4.0250176660e-25
1.1430000000e+03	4.0479637021e-25
1.1433333333e+03	4.0365355709e-25
1.1436666667e+03	4.0620411242e-25
1.1440000000e+03	3.8834492096e-25
1.1443333333e+03	3.9195918578e-25
1.1446666667e+03	3.9611117426e-25
1.1450000000e+03	3.9718612948e-25
1.1453333333e+03	3.9009330023e-25
1.1456666667e+03	3.9276007813e-25
1.1460000000e+03	4.0842801394e-25
1.1463333333e+03	4.0059440965e-25
1.1466666667e+03	4.0060220801e-25
1.1470000000e+03	4.0620381247e-25
1.1473333333e+03	4.0027445910e-25
1.1476666667e+03	3.9389278166e-25
1.1480000000e+03	3.9290389871e-25
1.1483333333e+03	3.9165187120e-25
1.1486666667e+03	4.0029930474e-25
1.1490000000e+03	4.1651020350e-25
1.1493333333e+03	4.0649382666e-25
1.1496666667e+03	4.1779441718e-25
1.1500000000e+03	4.1687070844e-25
1.1503333333e+03	3.9413662330e-25
1.1506666667e+03	4.0366972575e-25
1.1510000000e+03	4.0552187486e-25
1.1513333333e+03	4.1550807638e-25
1.1516666667e+03	3.9461159708e-25
1.1520000000e+03	3.9798842837e-25
1.1523333333e+03	3.8938728845e-25
1.1526666667e+03	4.0840958164e-25
1.1530000000e+03	4.0037622840e-25
1.1533333333e+03	4.0734317624e-25
1.1536666667e+03	3.9107233365e-25
1.1540000000e+03	4.1236451923e-25
1.1543333333e+03	4.2280710773e-25
1.1546666667e+03	4.2089735215e-25
1.1550000000e+03	4.0170408314e-25
1.1553333333e+03	4.1885879664e-25
1.1556666667e+03	4.1711660295e-25
1.1560000000e+03	3.9626718144e-25
1.1563333333e+03	3.9947086364e-25
1.1566666667e+03	4.0678829051e-25
1.1570000000e+03	4.2340673310e-25
1.1573333333e+03	4.1070121365e-25
1.1576666667e+03	3.9915587620e-25
1.1580000000e+03	4.0070620664e-25
1.1583333333e+03	4.9228049324e-25
1.1586666667e+03	5.0137348132e-25
1.1590000000e+03	4.1530254038e-25
1.1593333333e+03	4.0527800257e-25
1.1596666667e+03	4.0014441648e-25
1.1610000000e+03	4.0970493451e-25
1.1613333333e+03	4.1370842433e-25
1.1616666667e+03	4.1926038593e-25
1.1620000000e+03	4.1370496260e-25
1.1623333333e+03	4.1230528305e-25
1.1626666667e+03	4.1156815546e-25
1.1630000000e+03	4.0172188363e-25
1.1633333333e+03	3.9582225621e-25
1.1636666667e+03	4.0239607316e-25
1.1640000000e+03	3.9355863253e-25
1.1643333333e+03	4.0356905622e-25
1.1646666667e+03	3.9153353943e-25
1.1650000000e+03	3.9213391448e-25
1.1653333333e+03	4.0536217126e-25
1.1656666667e+03	4.1482089565e-25
1.1660000000e+03	4.5635708221e-25
1.1663333333e+03	4.4281650374e-25
1.1666666667e+03	4.0523529786e-25
1.1670000000e+03	4.0924843237e-25
1.1673333333e+03	4.3113030483e-25
1.1686666667e+03	4.3892900468e-25
1.1690000000e+03	4.2192979325e-25
1.1693333333e+03	4.1104504323e-25
1.1696666667e+03	4.2956977010e-25
1.1700000000e+03	4.0806242777e-25
1.1703333333e+03	4.1176711613e-25
1.1706666667e+03	4.2883919170e-25
1.1710000000e+03	4.2421128989e-25
1.1713333333e+03	4.0968546003e-25
1.1716666667e+03	4.0563957049e-25
1.1720000000e+03	4.2483149306e-25
1.1723333333e+03	4.2463079174e-25
1.1726666667e+03	4.2444365992e-25
1.1730000000e+03	4.3468874329e-25
1.1733333333e+03	4.1321855216e-25
1.1736666667e+03	4.1005588486e-25
1.1740000000e+03	3.8792405028e-25
1.1743333333e+03	4.0856138238e-25
1.1746666667e+03	4.1697770191e-25
1.1750000000e+03	4.2765628933e-25
1.1753333333e+03	4.0697997409e-25
1.1756666667e+03	4.1682368700e-25
1.1760000000e+03	4.0184712187e-25
1.1763333333e+03	4.3637467354e-25
1.1766666667e+03	4.2540657231e-25
1.1770000000e+03	4.2587941891e-25
1.1773333333e+03	4.2165127287e-25
1.1776666667e+03	4.0435840979e-25
1.1780000000e+03	4.2496247113e-25
1.1783333333e+03	4.2261699626e-25
1.1786666667e+03	4.1577664612e-25
1.1790000000e+03	4.1042725000e-25
1.1793333333e+03	4.2842213462e-25
1.1796666667e+03	3.9593298063e-25
1.1800000000e+03	4.0693215226e-25
1.1803333333e+03	6.0658679363e-25
1.1810000000e+03	4.6270343465e-25
1.1813333333e+03	4.3138833921e-25
1.1816666667e+03	4.2736865346e-25
1.1820000000e+03	4.1744767129e-25
1.1823333333e+03	4.1090161680e-25
1.1826666667e+03	4.1837782250e-25
1.1830000000e+03	4.0091199828e-25
1.1833333333e+03	4.1367138250e-25
1.1836666667e+03	4.2484344096e-25
1.1840000000e+03	4.2094203094e-25
1.1843333333e+03	4.3381768967e-25
1.1846666667e+03	4.1969306345e-25
1.1850000000e+03	4.1666347160e-25
1.1853333333e+03	4.0324487928e-25
1.1856666667e+03	4.0874124788e-25
1.1860000000e+03	4.1728650976e-25
1.1863333333e+03	4.2267611167e-25
1.1866666667e+03	4.1777584962e-25
1.1870000000e+03	4.2792964034e-25
1.1873333333e+03	4.1659510783e-25
1.1876666667e+03	4.0418485962e-25
1.1880000000e+03	4.1420950774e-25
1.1883333333e+03	4.2700098340e-25
1.1886666667e+03	4.7783571546e-25
1.1890000000e+03	6.3701108483e-25
1.1893333333e+03	6.4413314011e-25
1.1896666667e+03	5.0497321442e-25
1.1900000000e+03	4.3944419593e-25
1.1903333333e+03	4.1938773109e-25
1.1906666667e+03	4.2225421645e-25
1.1910000000e+03	4.2265499037e-25
1.1913333333e+03	4.1739901638e-25
1.1916666667e+03	4.1870375155e-25
1.1920000000e+03	4.3442056481e-25
1.1923333333e+03	4.1076293282e-25
1.1926666667e+03	4.1140437625e-25
1.1930000000e+03	4.0706447382e-25
1.1933333333e+03	4.1087198449e-25
1.1936666667e+03	4.2492300686e-25
1.1940000000e+03	4.3479456203e-25
1.1943333333e+03	4.1382375770e-25
1.1946666667e+03	4.1253263156e-25
1.1950000000e+03	4.3061111495e-25
1.1953333333e+03	4.2002484367e-25
1.1956666667e+03	4.2600609733e-25
1.1960000000e+03	4.1258197784e-25
1.1963333333e+03	3.9873886328e-25
1.1966666667e+03	4.2069185207e-25
1.1970000000e+03	4.2923909429e-25
1.1973333333e+03	4.2551382418e-25
1.1976666667e+03	4.1965490429e-25
1.1980000000e+03	4.2697708423e-25
1.1983333333e+03	4.2799449515e-25
1.1986666667e+03	4.6424866692e-25
1.1990000000e+03	4.8078605271e-25
1.1993333333e+03	4.7006972245e-25
1.1996666667e+03	4.4691736513e-25
1.2000000000e+03	4.5070541334e-25
1.2003333333e+03	4.3483772738e-25
1.2006666667e+03	4.1919886533e-25
1.2010000000e+03	4.1579519387e-25
1.2013333333e+03	4.1880749228e-25
1.2016666667e+03	4.2025157186e-25
1.2020000000e+03	4.2351043227e-25
1.2023333333e+03	4.3938772253e-25
1.2026666667e+03	4.3355725440e-25
1.2030000000e+03	4.3409836934e-25
1.2033333333e+03	4.3468596458e-25
1.2036666667e+03	4.3689192322e-25
1.2040000000e+03	4.3314060311e-25
1.2043333333e+03	4.2994681406e-25
1.2046666667e+03	4.3359262730e-25
1.2050000000e+03	4.1935222246e-25
1.2053333333e+03	4.3187619663e-25
1.2056666667e+03	4.4228626779e-25
1.2060000000e+03	4.3482834081e-25
1.2063333333e+03	4.1809218845e-25
1.2066666667e+03	4.2087495531e-25
1.2070000000e+03	4.3601178281e-25
1.2073333333e+03	4.4636010826e-25
1.2076666667e+03	4.3088665091e-25
1.2080000000e+03	4.2107946790e-25
1.2083333333e+03	4.2695724628e-25
1.2086666667e+03	4.3505512693e-25
1.2090000000e+03	4.7915706320e-25
1.2093333333e+03	4.6683202695e-25
1.2096666667e+03	4.2081410125e-25
1.2100000000e+03	4.2759974189e-25
1.2103333333e+03	4.1189590109e-25
1.2106666667e+03	4.1260864297e-25
1.2110000000e+03	4.2072325616e-25
1.2113333333e+03	4.3863606994e-25
1.2116666667e+03	4.2005693044e-25
1.2120000000e+03	4.1027017974e-25
1.2123333333e+03	4.2469197923e-25
1.2126666667e+03	4.2693937072e-25
1.2130000000e+03	4.2308125615e-25
1.2133333333e+03	4.4319917173e-25
1.2136666667e+03	4.6738592890e-25
1.2140000000e+03	4.0882307401e-25
1.2143333333e+03	4.3170347978e-25
1.2146666667e+03	4.3241932930e-25
1.2150000000e+03	4.3482892569e-25
1.2153333333e+03	4.3872035116e-25
1.2156666667e+03	4.3078744176e-25
1.2160000000e+03	4.3126587435e-25
1.2163333333e+03	4.3078018321e-25
1.2166666667e+03	4.3707008774e-25
1.2170000000e+03	4.1555388276e-25
1.2173333333e+03	4.3220285883e-25
1.2176666667e+03	4.3938695165e-25
1.2180000000e+03	4.1266067537e-25
1.2183333333e+03	4.2076538330e-25
1.2186666667e+03	4.3300499833e-25
1.2190000000e+03	4.4330930363e-25
1.2193333333e+03	4.2814220743e-25
1.2196666667e+03	4.2475875374e-25
1.2200000000e+03	4.2000865306e-25
1.2203333333e+03	4.3675114556e-25
1.2206666667e+03	4.2794815656e-25
1.2210000000e+03	4.2639293466e-25
1.2213333333e+03	4.2562409827e-25
1.2216666667e+03	4.2266136489e-25
1.2220000000e+03	4.3793679901e-25
1.2223333333e+03	4.2439162193e-25
1.2226666667e+03	4.2216200265e-25
1.2230000000e+03	4.2502842241e-25
1.2233333333e+03	4.3266117771e-25
1.2236666667e+03	4.4864757846e-25
1.2240000000e+03	4.2076317502e-25
1.2243333333e+03	4.4312314866e-25
1.2246666667e+03	4.2552039173e-25
1.2250000000e+03	4.3125884394e-25
1.2253333333e+03	4.4276454828e-25
1.2256666667e+03	4.5099679876e-25
1.2260000000e+03	4.3156602816e-25
1.2263333333e+03	4.2516712621e-25
1.2266666667e+03	4.4028327889e-25
1.2270000000e+03	4.4213635880e-25
1.2273333333e+03	4.4189113622e-25
1.2276666667e+03	4.4599814392e-25
1.2280000000e+03	4.5510553604e-25
1.2283333333e+03	4.5723833326e-25
1.2286666667e+03	4.4548882175e-25
1.2290000000e+03	4.2774287506e-25
1.2293333333e+03	4.1984131317e-25
1.2296666667e+03	4.3134075531e-25
1.2300000000e+03	4.3317391809e-25
1.2303333333e+03	4.4179479967e-25
1.2306666667e+03	4.3971548484e-25
1.2310000000e+03	4.4116945354e-25
1.2313333333e+03	4.3074163734e-25
1.2316666667e+03	4.3305201091e-25
1.2320000000e+03	4.2902217261e-25
1.2323333333e+03	4.2968956103e-25
1.2326666667e+03	4.2897877045e-25
1.2330000000e+03	4.3157176670e-25
1.2333333333e+03	4.4608969182e-25
1.2336666667e+03	4.4998477013e-25
1.2340000000e+03	4.4660783409e-25
1.2343333333e+03	4.4111490185e-25
1.2346666667e+03	4.3539656840e-25
1.2350000000e+03	4.5275116761e-25
1.2353333333e+03	4.4400714162e-25
1.2356666667e+03	4.2867345778e-25
1.2360000000e+03	4.3170458025e-25
1.2363333333e+03	4.3590974648e-25
1.2366666667e+03	4.4131143730e-25
1.2370000000e+03	4.4664591584e-25
1.2373333333e+03	4.4272777211e-25
1.2376666667e+03	4.3961169584e-25
1.2380000000e+03	4.3726903071e-25
1.2383333333e+03	4.3119455688e-25
1.2386666667e+03	4.3869591255e-25
1.2390000000e+03	4.4033220189e-25
1.2393333333e+03	4.3941546827e-25
1.2396666667e+03	4.5841132337e-25
1.2400000000e+03	4.2941466184e-25
1.2403333333e+03	4.2422169358e-25
1.2406666667e+03	4.3560962989e-25
1.2410000000e+03	4.4698694390e-25
1.2413333333e+03	4.3601182615e-25
1.2416666667e+03	4.5667877415e-25
1.2420000000e+03	4.5010335695e-25
1.2423333333e+03	4.5196418979e-25
1.2426666667e+03	4.4534240659e-25
1.2430000000e+03	4.3884974566e-25
1.2433333333e+03	4.4123913381e-25
1.2436666667e+03	4.3875905076e-25
1.2440000000e+03	4.5693112250e-25
1.2443333333e+03	4.3775369227e-25
1.2446666667e+03	4.2914397659e-25
1.2450000000e+03	4.2199139222e-25
1.2453333333e+03	4.3399147964e-25
1.2456666667e+03	4.4799898720e-25
1.2460000000e+03	4.2710347391e-25
1.2463333333e+03	4.6450320204e-25
1.2466666667e+03	4.6546717778e-25
1.2470000000e+03	4.4826044870e-25
1.2473333333e+03	4.5045140412e-25
1.2476666667e+03	4.5447879310e-25
1.2480000000e+03	4.3943953520e-25
1.2483333333e+03	4.3303082103e-25
1.2486666667e+03	4.4351611666e-25
1.2490000000e+03	4.3944757984e-25
1.2493333333e+03	4.2518247492e-25
1.2496666667e+03	4.3919627390e-25
1.2500000000e+03	4.3012525154e-25
1.2503333333e+03	4.3519833496e-25
1.2506666667e+03	4.2837030935e-25
1.2510000000e+03	4.4837482857e-25
1.2513333333e+03	4.5637044007e-25
1.2516666667e+03	4.4680997691e-25
1.2520000000e+03	4.5191092952e-25
1.2523333333e+03	4.3272578242e-25
1.2526666667e+03	4.4308629591e-25
1.2530000000e+03	4.4164538850e-25
1.2533333333e+03	4.5395612746e-25
1.2536666667e+03	4.5702217384e-25
1.2540000000e+03	4.3610243059e-25
1.2543333333e+03	4.7569544382e-25
1.2546666667e+03	4.5869834187e-25
1.2550000000e+03	4.3200113497e-25
1.2553333333e+03	4.4513121262e-25
1.2556666667e+03	4.4597144807e-25
1.2560000000e+03	4.2995072613e-25
1.2563333333e+03	4.5518194984e-25
1.2566666667e+03	4.4022024716e-25
1.2570000000e+03	4.4389819695e-25
1.2573333333e+03	4.5793080560e-25
1.2576666667e+03	4.4068777705e-25
1.2580000000e+03	4.6533085451e-25
1.2583333333e+03	4.3839902301e-25
1.2586666667e+03	4.3289369930e-25
1.2590000000e+03	4.4247630489e-25
1.2593333333e+03	4.3872878544e-25
1.2596666667e+03	4.6366187417e-25
1.2600000000e+03	4.5468462916e-25
1.2603333333e+03	4.4256318561e-25
1.2606666667e+03	4.7718721592e-25
1.2610000000e+03	4.6584151635e-25
1.2613333333e+03	4.4593535211e-25
1.2616666667e+03	4.5798170169e-25
1.2620000000e+03	4.5415580081e-25
1.2623333333e+03	4.5297276721e-25
1.2626666667e+03	4.5771436659e-25
1.2630000000e+03	4.5688786686e-25
1.2633333333e+03	4.5199247467e-25
1.2636666667e+03	4.5276585539e-25
1.2640000000e+03	4.5029087248e-25
1.2643333333e+03	4.6370363970e-25
1.2646666667e+03	4.4265894569e-25
1.2650000000e+03	4.4256838449e-25
1.2653333333e+03	4.5791770875e-25
1.2656666667e+03	4.5675329710e-25
1.2660000000e+03	4.6836198290e-25
1.2663333333e+03	4.5373513258e-25
1.2666666667e+03	4.6120822901e-25
1.2670000000e+03	4.4390887995e-25
1.2673333333e+03	4.7862533619e-25
1.2676666667e+03	4.4403347925e-25
1.2680000000e+03	4.3244495079e-25
1.2683333333e+03	4.3899236064e-25
1.2686666667e+03	4.2868940343e-25
1.2690000000e+03	4.3687485335e-25
1.2693333333e+03	4.6227991519e-25
1.2696666667e+03	4.4808552052e-25
1.2700000000e+03	4.5565558788e-25
1.2703333333e+03	4.5744768123e-25
1.2706666667e+03	4.5484537113e-25
1.2710000000e+03	4.6098720273e-25
1.2713333333e+03	4.5557771599e-25
1.2716666667e+03	4.5874938648e-25
1.2720000000e+03	4.5334380984e-25
1.2723333333e+03	4.6448492654e-25
1.2726666667e+03	4.8016787390e-25
1.2730000000e+03	4.6892598813e-25
1.2733333333e+03	4.9659082948e-25
1.2736666667e+03	4.8870884259e-25
1.2740000000e+03	4.6457175989e-25
1.2743333333e+03	4.6391936947e-25
1.2746666667e+03	4.5869200099e-25
1.2750000000e+03	4.5944607046e-25
1.2753333333e+03	4.5529269700e-25
1.2756666667e+03	4.6747532116e-25
1.2760000000e+03	4.5179100972e-25
1.2763333333e+03	4.4834415857e-25
1.2766666667e+03	4.5735357996e-25
1.2770000000e+03	4.5734272588e-25
1.2773333333e+03	4.3878912929e-25
1.2776666667e+03	4.7031765137e-25
1.2780000000e+03	4.6319953610e-25
1.2783333333e+03	4.6125986241e-25
1.2786666667e+03	4.6460341597e-25
1.2790000000e+03	4.7224702328e-25
1.2793333333e+03	4.6153917068e-25
1.2796666667e+03	4.6392281950e-25
1.2800000000e+03	4.6470673749e-25
1.2803333333e+03	4.7092755330e-25
1.2806666667e+03	4.5363483107e-25
1.2810000000e+03	4.7213812195e-25
1.2813333333e+03	4.6113992054e-25
1.2816666667e+03	4.8012758126e-25
1.2820000000e+03	4.8325564272e-25
1.2823333333e+03	4.9373871340e-25
1.2826666667e+03	4.9055554176e-25
1.2830000000e+03	4.8390903425e-25
1.2833333333e+03	5.0426265418e-25
1.2836666667e+03	5.0016740075e-25
1.2840000000e+03	4.6683057538e-25
1.2843333333e+03	4.7108791562e-25
1.2846666667e+03	4.7941991528e-25
1.2850000000e+03	4.9031931073e-25
1.2853333333e+03	4.8047777641e-25
1.2856666667e+03	4.6663809616e-25
1.2860000000e+03	4.9877536297e-25
1.2863333333e+03	5.1885404665e-25
1.2866666667e+03	4.9319517588e-25
1.2870000000e+03	5.0538348293e-25
1.2873333333e+03	5.1267454603e-25
1.2876666667e+03	5.1226146424e-25
1.2880000000e+03	4.9226544324e-25
1.2883333333e+03	5.5073731720e-25
1.2886666667e+03	5.7477691919e-25
1.2890000000e+03	5.2631692437e-25
1.2893333333e+03	5.1685774278e-25
1.2896666667e+03	5.2227792889e-25
1.2900000000e+03	5.1571905442e-25
1.2903333333e+03	5.2151676566e-25
1.2906666667e+03	5.1679856473e-25
1.2910000000e+03	5.3953735247e-25
1.2913333333e+03	5.2390249332e-25
1.2916666667e+03	5.2386258722e-25
1.2920000000e+03	5.2753190830e-25
1.2923333333e+03	5.3532581837e-25
1.2926666667e+03	5.7467282205e-25
1.2930000000e+03	5.3039750704e-25
1.2933333333e+03	5.5263425371e-25
1.2936666667e+03	5.6144447086e-25
1.2940000000e+03	5.6133906909e-25
1.2943333333e+03	5.6231276002e-25
1.2946666667e+03	5.7728759985e-25
1.2950000000e+03	5.8919475288e-25
1.2953333333e+03	5.9936589277e-25
1.2966666667e+03	6.4432760646e-25
1.2970000000e+03	6.4356606949e-25
1.3036666667e+03	6.4926705193e-25
1.3040000000e+03	6.1662538679e-25
1.3043333333e+03	6.1776709879e-25
1.3046666667e+03	5.7744268977e-25
1.3050000000e+03	5.9302790975e-25
1.3053333333e+03	5.9268499246e-25
1.3056666667e+03	5.8478083673e-25
1.3060000000e+03	5.8439211166e-25
1.3063333333e+03	5.6125658512e-25
1.3066666667e+03	5.6223899345e-25
1.3070000000e+03	5.3856102020e-25
1.3073333333e+03	5.4674015668e-25
1.3076666667e+03	5.5039777520e-25
1.3080000000e+03	5.7306802730e-25
1.3083333333e+03	5.5255017912e-25
1.3086666667e+03	5.5600886296e-25
1.3090000000e+03	5.5894784668e-25
1.3093333333e+03	5.5028451798e-25
1.3096666667e+03	5.3602045955e-25
1.3100000000e+03	5.6333316782e-25
1.3103333333e+03	5.5630690235e-25
1.3106666667e+03	5.4540885865e-25
1.3110000000e+03	5.3903686224e-25
1.3113333333e+03	5.7312606411e-25
1.3116666667e+03	6.5781679535e-25
1.3123333333e+03	5.7749980777e-25
1.3126666667e+03	5.3133874639e-25
1.3130000000e+03	5.4472513853e-25
1.3133333333e+03	5.4055468160e-25
1.3136666667e+03	5.3670574660e-25
1.3140000000e+03	5.1438373050e-25
1.3143333333e+03	5.0884840771e-25
1.3146666667e+03	5.2080157097e-25
1.3150000000e+03	5.1542535624e-25
1.3153333333e+03	5.2710014049e-25
1.3156666667e+03	5.1167920412e-25
1.3160000000e+03	5.2003081985e-25
1.3163333333e+03	5.1793924672e-25
1.3166666667e+03	4.9904233795e-25
1.3170000000e+03	5.0565618497e-25
1.3173333333e+03	5.1530222076e-25
1.3176666667e+03	5.2319175450e-25
1.3180000000e+03	5.2383874598e-25
1.3183333333e+03	5.0305760688e-25
1.3186666667e+03	5.0554030801e-25
1.3190000000e+03	5.8384765359e-25
1.3203333333e+03	5.4009996594e-25
1.3206666667e+03	5.0687867772e-25
1.3210000000e+03	5.0529324773e-25
1.3213333333e+03	4.9548303254e-25
1.3216666667e+03	4.9889339620e-25
1.3220000000e+03	4.9450457765e-25
1.3223333333e+03	4.9394004035e-25
1.3226666667e+03	4.7826136884e-25
1.3230000000e+03	4.9062877237e-25
1.3233333333e+03	4.9172685204e-25
1.3236666667e+03	4.8329040801e-25
1.3240000000e+03	5.0954674458e-25
1.3243333333e+03	4.9246679036e-25
1.3246666667e+03	4.9078699500e-25
1.3250000000e+03	4.9055376625e-25
1.3253333333e+03	4.8008365262e-25
1.3256666667e+03	4.6881314048e-25
1.3260000000e+03	4.7650708030e-25
1.3263333333e+03	4.7983153473e-25
1.3266666667e+03	4.8106327787e-25
1.3270000000e+03	5.0047776751e-25
1.3273333333e+03	4.8861506966e-25
1.3276666667e+03	4.7735094927e-25
1.3280000000e+03	5.0797398070e-25
1.3283333333e+03	4.7574487298e-25
1.3286666667e+03	4.6625755877e-25
1.3290000000e+03	4.9022792456e-25
1.3293333333e+03	4.8128322919e-25
1.3296666667e+03	4.8348819122e-25
1.3300000000e+03	4.8810070431e-25
1.3303333333e+03	4.7176134573e-25
1.3306666667e+03	4.8512815187e-25
1.3310000000e+03	4.9225087358e-25
1.3313333333e+03	4.7921354311e-25
1.3316666667e+03	4.7470787347e-25
1.3320000000e+03	4.9433715857e-25
1.3323333333e+03	4.9237775106e-25
1.3326666667e+03	5.0417507565e-25
1.3330000000e+03	5.0402732764e-25
1.3333333333e+03	4.8789583721e-25
1.3336666667e+03	4.8398829066e-25
1.3340000000e+03	4.8624539949e-25
1.3343333333e+03	4.8666841062e-25
1.3346666667e+03	5.2547347594e-25
1.3350000000e+03	4.7639719076e-25
1.3353333333e+03	4.7891745513e-25
1.3356666667e+03	4.8729479770e-25
1.3360000000e+03	5.1117826264e-25
1.3363333333e+03	4.9522791595e-25
1.3366666667e+03	5.0268924221e-25
1.3370000000e+03	5.0655984760e-25
1.3373333333e+03	4.9055447311e-25
1.3376666667e+03	4.8391526569e-25
1.3380000000e+03	4.8113122079e-25
1.3383333333e+03	4.7887084251e-25
1.3386666667e+03	5.0675460884e-25
1.3390000000e+03	5.0098199412e-25
1.3393333333e+03	4.6978521675e-25
1.3396666667e+03	4.6195938292e-25
1.3400000000e+03	5.1213911671e-25
1.3403333333e+03	4.8837452725e-25
1.3406666667e+03	4.7376579516e-25
1.3410000000e+03	4.6050297993e-25
1.3413333333e+03	4.6812062713e-25
1.3416666667e+03	4.9827300974e-25
1.3420000000e+03	4.9993105082e-25
1.3423333333e+03	5.0008324851e-25
1.3426666667e+03	4.8742121028e-25
1.3430000000e+03	4.7718893534e-25
1.3433333333e+03	4.8952307098e-25
1.3436666667e+03	4.8307326756e-25
1.3440000000e+03	5.0309427214e-25
1.3443333333e+03	5.0251280208e-25
1.3446666667e+03	5.0648845724e-25
1.3450000000e+03	5.0182633767e-25
1.3453333333e+03	4.7355398262e-25
1.3456666667e+03	5.0824533040e-25
1.3460000000e+03	5.2080351072e-25
1.3463333333e+03	4.8763549030e-25
1.3466666667e+03	4.8499962029e-25
1.3470000000e+03	4.8685658072e-25
1.3473333333e+03	4.9766042305e-25
1.3476666667e+03	4.9948155042e-25
1.3480000000e+03	4.8870910089e-25
1.3483333333e+03	4.9585207795e-25
1.3486666667e+03	5.0047013349e-25
1.3490000000e+03	5.0252613801e-25
1.3493333333e+03	4.8858016881e-25
1.3496666667e+03	5.1394848375e-25
1.3500000000e+03	4.8374906690e-25
1.3503333333e+03	4.8070510779e-25
1.3506666667e+03	5.1502105309e-25
1.3510000000e+03	4.8315873478e-25
1.3513333333e+03	4.9745069638e-25
1.3516666667e+03	4.9427054337e-25
1.3520000000e+03	4.8722769009e-25
1.3523333333e+03	4.8511588040e-25
1.3526666667e+03	4.9594210568e-25
1.3530000000e+03	5.0107198881e-25
1.3533333333e+03	5.0416892229e-25
1.3536666667e+03	5.0122707470e-25
1.3540000000e+03	4.9782691910e-25
1.3543333333e+03	4.9746482702e-25
1.3546666667e+03	4.8694795094e-25
1.3550000000e+03	4.9191945175e-25
1.3553333333e+03	4.8870534362e-25
1.3556666667e+03	5.0676840218e-25
1.3560000000e+03	4.7952763534e-25
1.3563333333e+03	4.9072578906e-25
1.3566666667e+03	4.7729567835e-25
1.3570000000e+03	4.8519577175e-25
1.3573333333e+03	4.8934947393e-25
1.3576666667e+03	4.8480024709e-25
1.3580000000e+03	4.9878313749e-25
1.3583333333e+03	5.0041669882e-25
1.3586666667e+03	4.9460837589e-25
1.3590000000e+03	5.1301220238e-25
1.3593333333e+03	4.8797830534e-25
1.3596666667e+03	4.7662800858e-25
1.3600000000e+03	4.6351285897e-25
1.3603333333e+03	4.7818992933e-25
1.3606666667e+03	4.8737801556e-25
1.3610000000e+03	4.8702784216e-25
1.3613333333e+03	4.8548094924e-25
1.3616666667e+03	4.8970091816e-25
1.3620000000e+03	4.7386708677e-25
1.3623333333e+03	4.6121822268e-25
1.3626666667e+03	4.9227540189e-25
1.3630000000e+03	4.7901344139e-25
1.3633333333e+03	4.9883916456e-25
1.3636666667e+03	5.0325601681e-25
1.3640000000e+03	4.9480284363e-25
1.3643333333e+03	4.9112389494e-25
1.3646666667e+03	5.0675440189e-25
1.3650000000e+03	5.1684531812e-25
1.3660000000e+03	5.2110058106e-25
1.3663333333e+03	5.0635702894e-25
1.3666666667e+03	4.8629130576e-25
1.3670000000e+03	4.8729097515e-25
1.3673333333e+03	5.0471052607e-25
1.3676666667e+03	5.1269151551e-25
1.3680000000e+03	5.0090359747e-25
1.3683333333e+03	5.1655338794e-25
1.3686666667e+03	4.9139611698e-25
1.3690000000e+03	4.7882037193e-25
1.3693333333e+03	5.0931032465e-25
1.3696666667e+03	5.0027073684e-25
1.3700000000e+03	4.9419795857e-25
1.3703333333e+03	4.7515175006e-25
1.3706666667e+03	4.9341847787e-25
1.3710000000e+03	5.0098093674e-25
1.3713333333e+03	4.8679079823e-25
1.3716666667e+03	4.9389071093e-25
1.3720000000e+03	4.5797284135e-25
1.3723333333e+03	5.0576323616e-25
1.3726666667e+03	5.0765580220e-25
1.3730000000e+03	5.0604096414e-25
1.3733333333e+03	4.9764563051e-25
1.3736666667e+03	4.9257068862e-25
1.3740000000e+03	4.9954721781e-25
1.3743333333e+03	4.8068404593e-25
1.3746666667e+03	4.9379781587e-25
1.3750000000e+03	4.9638831216e-25
1.3753333333e+03	4.8393718007e-25
1.3756666667e+03	4.7850726388e-25
1.3760000000e+03	4.8721149410e-25
1.3763333333e+03	5.1638946581e-25
1.3766666667e+03	5.0298874731e-25
1.3770000000e+03	5.0719046638e-25
1.3773333333e+03	4.9883314110e-25
1.3776666667e+03	4.9770324665e-25
1.3780000000e+03	4.8316847370e-25
1.3783333333e+03	4.7330181265e-25
1.3786666667e+03	5.2127679057e-25
1.3796666667e+03	5.3403199045e-25
1.3800000000e+03	5.2715796374e-25
1.3803333333e+03	5.7391128356e-25
1.3806666667e+03	5.7762618766e-25
1.3810000000e+03	5.3718005799e-25
1.3813333333e+03	4.8848591343e-25
1.3816666667e+03	5.0380777126e-25
1.3820000000e+03	5.1636832874e-25
1.3823333333e+03	5.1890805732e-25
1.3826666667e+03	5.0091584940e-25
1.3830000000e+03	5.1147455885e-25
1.3833333333e+03	4.9450876167e-25
1.3836666667e+03	5.1891925415e-25
1.3840000000e+03	5.0785690841e-25
1.3843333333e+03	5.0278310069e-25
1.3846666667e+03	4.7698679995e-25
1.3850000000e+03	4.8091749188e-25
1.3853333333e+03	5.0835642697e-25
1.3856666667e+03	5.1557497943e-25
1.3860000000e+03	5.2299694994e-25
1.3863333333e+03	5.0680784475e-25
1.3866666667e+03	5.0928661331e-25
1.3870000000e+03	5.0538623493e-25
1.3873333333e+03	5.1814114281e-25
1.3876666667e+03	4.8891410522e-25
1.3880000000e+03	5.0958316670e-25
1.3883333333e+03	4.9286278584e-25
1.3886666667e+03	5.1555964452e-25
1.3890000000e+03	5.0691114912e-25
1.3893333333e+03	5.2321034949e-25
1.3896666667e+03	5.1232508138e-25
1.3900000000e+03	4.8718283285e-25
1.3903333333e+03	5.0748856037e-25
1.3906666667e+03	5.0576700934e-25
1.3910000000e+03	5.1529713961e-25
1.3913333333e+03	5.3130732429e-25
1.3916666667e+03	4.8428455404e-25
1.3920000000e+03	4.8551419185e-25
1.3923333333e+03	5.0159868810e-25
1.3926666667e+03	5.0054831025e-25
1.3930000000e+03	5.0415040315e-25
1.3933333333e+03	4.9482493264e-25
1.3936666667e+03	4.8721732826e-25
1.3940000000e+03	4.9050104618e-25
1.3943333333e+03	5.3556592923e-25
1.3946666667e+03	5.1106116386e-25
1.3950000000e+03	5.0136055730e-25
1.3953333333e+03	5.0308960823e-25
1.3956666667e+03	5.2035130174e-25
1.3960000000e+03	5.0944661001e-25
1.3963333333e+03	4.9252107966e-25
1.3966666667e+03	5.1310801422e-25
1.3970000000e+03	4.9190463537e-25
1.3973333333e+03	4.9739874822e-25
1.3976666667e+03	5.1099794409e-25
1.3980000000e+03	5.0910431939e-25
1.3983333333e+03	5.1276116054e-25
1.3986666667e+03	5.1503219508e-25
1.3990000000e+03	5.0177172379e-25
1.3993333333e+03	4.9672202997e-25
1.3996666667e+03	5.2540560200e-25
1.4000000000e+03	5.1899638880e-25
1.4003333333e+03	5.1831736398e-25
1.4006666667e+03	5.1643919196e-25
1.4010000000e+03	5.1763573629e-25
1.4013333333e+03	5.1058064853e-25
1.4016666667e+03	5.1459440999e-25
1.4020000000e+03	5.1073545332e-25
1.4023333333e+03	4.8852940081e-25
1.4026666667e+03	5.0015574142e-25
1.4030000000e+03	5.0061203230e-25
1.4033333333e+03	5.0195382457e-25
1.4036666667e+03	5.0909837048e-25
1.4040000000e+03	5.1772472295e-25
1.4043333333e+03	5.0658858409e-25
1.4046666667e+03	5.0590459714e-25
1.4050000000e+03	4.8017088045e-25
1.4053333333e+03	5.0882732653e-25
1.4056666667e+03	5.3482157679e-25
1.4060000000e+03	5.3552213977e-25
1.4063333333e+03	5.2272893298e-25
1.4066666667e+03	5.1147184833e-25
1.4070000000e+03	5.1674924510e-25
1.4073333333e+03	5.1603358895e-25
1.4076666667e+03	5.3605214848e-25
1.4080000000e+03	5.2431373740e-25
1.4083333333e+03	5.1050670604e-25
1.4086666667e+03	5.2652677003e-25
1.4090000000e+03	4.9659101097e-25
1.4093333333e+03	5.4132812918e-25
1.4096666667e+03	5.1641161011e-25
1.4100000000e+03	5.3387713947e-25
1.4103333333e+03	5.0833050253e-25
1.4106666667e+03	4.8401084559e-25
1.4110000000e+03	5.3203356614e-25
1.4113333333e+03	5.3033745209e-25
1.4116666667e+03	5.2112575547e-25
1.4120000000e+03	5.0651601379e-25
1.4123333333e+03	5.2379207620e-25
1.4126666667e+03	5.0574583360e-25
1.4130000000e+03	5.1478452408e-25
1.4133333333e+03	5.0446673065e-25
1.4136666667e+03	5.3585914516e-25
1.4140000000e+03	5.1383246451e-25
1.4143333333e+03	5.0572162412e-25
1.4146666667e+03	5.2248191230e-25
1.4150000000e+03	5.1523253077e-25
1.4153333333e+03	4.9852196560e-25
1.4156666667e+03	5.1765393078e-25
1.4160000000e+03	5.0555858089e-25
1.4163333333e+03	4.9875777481e-25
1.4166666667e+03	5.0267918758e-25
1.4170000000e+03	5.2259322832e-25
1.4173333333e+03	5.0193917757e-25
1.4176666667e+03	5.4111303263e-25
1.4180000000e+03	5.3382227112e-25
1.4183333333e+03	5.3353749573e-25
1.4186666667e+03	5.2730297696e-25
1.4190000000e+03	5.2281543181e-25
1.4193333333e+03	5.1218517182e-25
1.4196666667e+03	4.9569246861e-25
1.4200000000e+03	4.9744198497e-25
1.4203333333e+03	5.1282621462e-25
1.4206666667e+03	5.1776094840e-25
1.4210000000e+03	5.1202009031e-25
1.4213333333e+03	5.0515660387e-25
1.4216666667e+03	5.0270539819e-25
1.4220000000e+03	5.0944290023e-25
1.4223333333e+03	5.0318697599e-25
1.4226666667e+03	5.3221461467e-25
1.4230000000e+03	5.3595516486e-25
1.4233333333e+03	5.1062701312e-25
1.4236666667e+03	5.0569008679e-25
1.4240000000e+03	5.0773349414e-25
1.4243333333e+03	5.2284472152e-25
1.4246666667e+03	5.1959013233e-25
1.4250000000e+03	5.2939865176e-25
1.4253333333e+03	5.4204819688e-25
1.4256666667e+03	5.2649158979e-25
1.4260000000e+03	5.1198469478e-25
1.4263333333e+03	5.0491455267e-25
1.4266666667e+03	5.0460607829e-25
1.4270000000e+03	5.1086179509e-25
1.4273333333e+03	5.1338284819e-25
1.4276666667e+03	5.1481966371e-25
1.4280000000e+03	5.2781419807e-25
1.4283333333e+03	5.3236575805e-25
1.4286666667e+03	5.1882305936e-25
1.4290000000e+03	5.0108372759e-25
1.4293333333e+03	5.4775039964e-25
1.4296666667e+03	5.1712927392e-25
1.4300000000e+03	5.1049789650e-25
1.4303333333e+03	5.1197742270e-25
1.4306666667e+03	5.2769995788e-25
1.4310000000e+03	5.0267530365e-25
1.4313333333e+03	4.8662600490e-25
1.4316666667e+03	5.1429382156e-25
1.4320000000e+03	4.9926430594e-25
1.4323333333e+03	5.2868269630e-25
1.4326666667e+03	5.3734238491e-25
1.4330000000e+03	5.2048739342e-25
1.4333333333e+03	5.0911349177e-25
1.4336666667e+03	5.1656191413e-25
1.4340000000e+03	5.4715282212e-25
1.4343333333e+03	5.1834363101e-25
1.4346666667e+03	5.3340589333e-25
1.4350000000e+03	5.2729048152e-25
1.4353333333e+03	5.4889455433e-25
1.4356666667e+03	5.2718259415e-25
1.4360000000e+03	5.2552437693e-25
1.4363333333e+03	5.2883637506e-25
1.4366666667e+03	5.4729198319e-25
1.4370000000e+03	5.2798175051e-25
1.4373333333e+03	5.1468942901e-25
1.4376666667e+03	5.1704189240e-25
1.4380000000e+03	5.2903907860e-25
1.4383333333e+03	5.0379892482e-25
1.4386666667e+03	5.2770991048e-25
1.4390000000e+03	4.9668693780e-25
1.4393333333e+03	5.1448583795e-25
1.4396666667e+03	5.2804281164e-25
1.4400000000e+03	5.4339671257e-25
1.4403333333e+03	5.4598213967e-25
1.4406666667e+03	5.4788977458e-25
1.4410000000e+03	5.4934012931e-25
1.4413333333e+03	5.3954580026e-25
1.4416666667e+03	5.2434513642e-25
1.4420000000e+03	5.3321525236e-25
1.4423333333e+03	5.4687101893e-25
1.4426666667e+03	5.3722576165e-25
1.4430000000e+03	5.2867676029e-25
1.4433333333e+03	5.0131006307e-25
1.4436666667e+03	5.2012185935e-25
1.4440000000e+03	5.3864943386e-25
1.4443333333e+03	5.1746487199e-25
1.4446666667e+03	5.2713568737e-25
1.4450000000e+03	5.3058353918e-25
1.4453333333e+03	5.3317947414e-25
1.4456666667e+03	5.3512206704e-25
1.4460000000e+03	5.4424915663e-25
1.4463333333e+03	5.1887640021e-25
1.4466666667e+03	5.2067424463e-25
1.4470000000e+03	5.2809931117e-25
1.4473333333e+03	5.3875574542e-25
1.4476666667e+03	5.2800993648e-25
1.4480000000e+03	5.3336510689e-25
1.4483333333e+03	5.1923831635e-25
1.4486666667e+03	5.2550538667e-25
1.4490000000e+03	5.2905152947e-25
1.4493333333e+03	5.3475800736e-25
1.4496666667e+03	5.2773008795e-25
1.4500000000e+03	5.2522113109e-25
1.4503333333e+03	5.2092500444e-25
1.4506666667e+03	5.4089422170e-25
1.4510000000e+03	5.4241318407e-25
1.4513333333e+03	5.3767437519e-25
1.4516666667e+03	5.5003791330e-25
1.4520000000e+03	5.3087929010e-25
1.4523333333e+03	5.2012890982e-25
1.4526666667e+03	5.1693021652e-25
1.4530000000e+03	5.4581358097e-25
1.4533333333e+03	5.1542457002e-25
1.4536666667e+03	5.3759358792e-25
1.4540000000e+03	5.1954550766e-25
1.4543333333e+03	5.2812990614e-25
1.4546666667e+03	5.1377188391e-25
1.4550000000e+03	5.3927343739e-25
1.4553333333e+03	5.3419005293e-25
1.4556666667e+03	5.3800020722e-25
1.4560000000e+03	5.3998495309e-25
1.4563333333e+03	5.5553464174e-25
1.4566666667e+03	5.4423698487e-25
1.4570000000e+03	5.5301640191e-25
1.4573333333e+03	5.4001945651e-25
1.4576666667e+03	5.5075946265e-25
1.4580000000e+03	5.5075009912e-25
1.4583333333e+03	5.4554636345e-25
1.4586666667e+03	5.3138710054e-25
1.4590000000e+03	5.3142538469e-25
1.4593333333e+03	5.4121562245e-25
1.4596666667e+03	5.6431783353e-25
1.4600000000e+03	5.4504543427e-25
1.4603333333e+03	5.4721698759e-25
1.4606666667e+03	5.4573755850e-25
1.4610000000e+03	5.3993263614e-25
1.4613333333e+03	5.7833069904e-25
1.4616666667e+03	5.6025047332e-25
1.4620000000e+03	5.7312269451e-25
1.4623333333e+03	6.0676298899e-25
1.4626666667e+03	6.5073647276e-25
1.4746666667e+03	6.6167122969e-25
1.4750000000e+03	5.7874641409e-25
1.4753333333e+03	5.8550490106e-25
1.4756666667e+03	5.5984967624e-25
1.4760000000e+03	5.3274582278e-25
1.4763333333e+03	5.2532833167e-25
1.4766666667e+03	5.1558049189e-25
1.4770000000e+03	5.7277817055e-25
1.4773333333e+03	5.4755249353e-25
1.4776666667e+03	5.4499351889e-25
1.4780000000e+03	5.3435815887e-25
1.4783333333e+03	5.3501339327e-25
1.4786666667e+03	5.4675559304e-25
1.4790000000e+03	5.5875131659e-25
1.4793333333e+03	5.5055438169e-25
1.4796666667e+03	5.3810950096e-25
1.4800000000e+03	5.4802117052e-25
1.4803333333e+03	5.4799136790e-25
1.4806666667e+03	5.9334775988e-25
1.4880000000e+03	6.3819328578e-25
1.4883333333e+03	6.1692581936e-25
1.4886666667e+03	5.7052593005e-25
1.4890000000e+03	5.7543885119e-25
1.4893333333e+03	5.5578176653e-25
1.4896666667e+03	5.5938373852e-25
1.4900000000e+03	5.8433603657e-25
1.4903333333e+03	5.9494683100e-25
1.4906666667e+03	5.6681104700e-25
1.4910000000e+03	6.1203592380e-25
1.4933333333e+03	6.0993012480e-25
1.5020000000e+03	6.2637971451e-25
1.5023333333e+03	5.7798003189e-25
1.5026666667e+03	5.7792621353e-25
1.5030000000e+03	5.5976492100e-25
1.5033333333e+03	5.8631033915e-25
1.5036666667e+03	5.7355197354e-25
1.5040000000e+03	5.7436091929e-25
1.5043333333e+03	5.4535533034e-25
1.5046666667e+03	5.5741550723e-25
1.5050000000e+03	5.1981676434e-25
1.5053333333e+03	5.3095529381e-25
1.5056666667e+03	5.3286900762e-25
1.5060000000e+03	5.5946059758e-25
1.5063333333e+03	5.5733066499e-25
1.5066666667e+03	5.5667858120e-25
1.5070000000e+03	5.3602322705e-25
1.5073333333e+03	5.4838309338e-25
1.5076666667e+03	5.4602101479e-25
1.5080000000e+03	5.6357008870e-25
1.5083333333e+03	5.4588612901e-25
1.5086666667e+03	5.6292845660e-25
1.5090000000e+03	5.6138598274e-25
1.5093333333e+03	5.5556261607e-25
1.5096666667e+03	5.6974649154e-25
1.5100000000e+03	5.6157734076e-25
1.5103333333e+03	5.5696384362e-25
1.5106666667e+03	5.7211825728e-25
1.5110000000e+03	5.5878755974e-25
1.5113333333e+03	5.7060564055e-25
1.5116666667e+03	5.6543483749e-25
1.5120000000e+03	5.4709448700e-25
1.5123333333e+03	5.2145531310e-25
1.5126666667e+03	5.4515036476e-25
1.5130000000e+03	5.4759970896e-25
1.5133333333e+03	5.5561700612e-25
1.5136666667e+03	5.5236832514e-25
1.5140000000e+03	5.5015423398e-25
1.5143333333e+03	5.3655024174e-25
1.5146666667e+03	5.7216783189e-25
1.5150000000e+03	5.5114416446e-25
1.5153333333e+03	5.5500051926e-25
1.5156666667e+03	5.5090787538e-25
1.5160000000e+03	5.7604578568e-25
1.5163333333e+03	5.4679490315e-25
1.5166666667e+03	5.4730760571e-25
1.5170000000e+03	6.0066071984e-25
1.5173333333e+03	5.7820826577e-25
1.5176666667e+03	5.5666691431e-25
1.5180000000e+03	5.5143349153e-25
1.5183333333e+03	5.6545742348e-25
1.5186666667e+03	5.5577020536e-25
1.5190000000e+03	5.6011929651e-25
1.5193333333e+03	5.4935037236e-25
1.5196666667e+03	5.4717747115e-25
1.5200000000e+03	5.4882918179e-25
1.5203333333e+03	5.6250801260e-25
1.5206666667e+03	5.6923849508e-25
1.5210000000e+03	5.6352570949e-25
1.5213333333e+03	5.6053920195e-25
1.5216666667e+03	5.8523069240e-25
1.5220000000e+03	5.5279972906e-25
1.5223333333e+03	5.4345342057e-25
1.5226666667e+03	5.6567969196e-25
1.5230000000e+03	5.6258321226e-25
1.5233333333e+03	5.6985397160e-25
1.5236666667e+03	5.4784832424e-25
1.5240000000e+03	5.7599271766e-25
1.5243333333e+03	5.7097511761e-25
1.5246666667e+03	5.5440328109e-25
1.5250000000e+03	5.4255803836e-25
1.5253333333e+03	5.6240052712e-25
1.5256666667e+03	5.5679218206e-25
1.5260000000e+03	5.8522142402e-25
1.5263333333e+03	5.7710319770e-25
1.5266666667e+03	5.5732941965e-25
1.5270000000e+03	5.6355468853e-25
1.5273333333e+03	5.4960084928e-25
1.5276666667e+03	5.6143082614e-25
1.5280000000e+03	5.8060800108e-25
1.5283333333e+03	5.7575191865e-25
1.5286666667e+03	5.6846030349e-25
1.5290000000e+03	5.8275722019e-25
1.5293333333e+03	5.8735745875e-25
1.5296666667e+03	5.8462282589e-25
1.5300000000e+03	5.8008544329e-25
1.5303333333e+03	5.9573529714e-25
1.5306666667e+03	5.6709405550e-25
1.5310000000e+03	5.7123537320e-25
1.5313333333e+03	5.6568880182e-25
1.5316666667e+03	5.6859417410e-25
1.5320000000e+03	5.8120593492e-25
1.5323333333e+03	5.7973620920e-25
1.5326666667e+03	5.6536154835e-25
1.5330000000e+03	5.9735107189e-25
1.5333333333e+03	5.9353096398e-25
1.5336666667e+03	5.9026228472e-25
1.5340000000e+03	5.9185155311e-25
1.5343333333e+03	5.7621652762e-25
1.5346666667e+03	5.7612626081e-25
1.5350000000e+03	5.6913977572e-25
1.5353333333e+03	5.9025211980e-25
1.5356666667e+03	5.7528356776e-25
1.5360000000e+03	5.7702425806e-25
1.5363333333e+03	5.6618694263e-25
1.5366666667e+03	5.6530032381e-25
1.5370000000e+03	5.9522464303e-25
1.5373333333e+03	5.5443638555e-25
1.5376666667e+03	5.8007633517e-25
1.5380000000e+03	5.6824521471e-25
1.5383333333e+03	5.7398451187e-25
1.5386666667e+03	5.7518372848e-25
1.5390000000e+03	5.3698287882e-25
1.5393333333e+03	5.4561560138e-25
1.5396666667e+03	5.5871516062e-25
1.5400000000e+03	5.5818757628e-25
1.5403333333e+03	5.7141958895e-25
1.5406666667e+03	5.8039769836e-25
1.5410000000e+03	5.7856238279e-25
1.5413333333e+03	5.7338489139e-25
1.5416666667e+03	5.6874543095e-25
1.5420000000e+03	5.3697883330e-25
1.5423333333e+03	5.6483951357e-25
1.5426666667e+03	5.8057637577e-25
1.5430000000e+03	5.8440954712e-25
1.5433333333e+03	5.8172909220e-25
1.5436666667e+03	5.4320156513e-25
1.5440000000e+03	5.7537374363e-25
1.5443333333e+03	5.7817004321e-25
1.5446666667e+03	5.8197598918e-25
1.5450000000e+03	5.7029004771e-25
1.5453333333e+03	5.7856273899e-25
1.5456666667e+03	6.1116520395e-25
1.5460000000e+03	5.6516277804e-25
1.5463333333e+03	5.8964823506e-25
1.5466666667e+03	5.7634421914e-25
1.5470000000e+03	5.7918879298e-25
1.5473333333e+03	5.5996500083e-25
1.5476666667e+03	5.9123127910e-25
1.5480000000e+03	5.6375201430e-25
1.5483333333e+03	5.7448785657e-25
1.5486666667e+03	5.8775421948e-25
1.5490000000e+03	5.6994778638e-25
1.5493333333e+03	5.6285466188e-25
1.5496666667e+03	5.7642304278e-25
1.5500000000e+03	5.7978933590e-25
1.5503333333e+03	5.8218125652e-25
1.5506666667e+03	5.6806095451e-25
1.5510000000e+03	5.8329620172e-25
1.5513333333e+03	5.8738816640e-25
1.5516666667e+03	5.4560671181e-25
1.5520000000e+03	5.7328547120e-25
1.5523333333e+03	5.8307259946e-25
1.5526666667e+03	5.5871042137e-25
1.5530000000e+03	5.8637199710e-25
1.5533333333e+03	6.0470949492e-25
1.5536666667e+03	5.7601089873e-25
1.5540000000e+03	5.7272769663e-25
1.5543333333e+03	5.6676429356e-25
1.5546666667e+03	5.8938256338e-25
1.5550000000e+03	5.8882199677e-25
1.5553333333e+03	5.6642889277e-25
1.5556666667e+03	5.6457303325e-25
1.5560000000e+03	5.7442597213e-25
1.5563333333e+03	5.8865603578e-25
1.5566666667e+03	5.8078770387e-25
1.5570000000e+03	5.7710727067e-25
1.5573333333e+03	5.9000366891e-25
1.5576666667e+03	5.9489425318e-25
1.5580000000e+03	5.6765652454e-25
1.5583333333e+03	5.8349693005e-25
1.5586666667e+03	5.9906650103e-25
1.5590000000e+03	5.9407314396e-25
1.5593333333e+03	5.7934580117e-25
1.5596666667e+03	5.8316495441e-25
1.5600000000e+03	5.6060935321e-25
1.5603333333e+03	5.8432609934e-25
1.5606666667e+03	5.6786981318e-25
1.5610000000e+03	5.6050549916e-25
1.5613333333e+03	5.6351347306e-25
1.5616666667e+03	5.6396697007e-25
1.5620000000e+03	5.4878213792e-25
1.5623333333e+03	5.7471083830e-25
1.5626666667e+03	5.8206371451e-25
1.5630000000e+03	5.7503287539e-25
1.5633333333e+03	5.6369449525e-25
1.5636666667e+03	5.6946490193e-25
1.5640000000e+03	5.6245228500e-25
1.5643333333e+03	5.6571485535e-25
1.5646666667e+03	5.7617162642e-25
1.5650000000e+03	5.8748343283e-25
1.5653333333e+03	5.7315463796e-25
1.5656666667e+03	5.8764897425e-25
1.5660000000e+03	5.8395754827e-25
1.5663333333e+03	5.9413848247e-25
1.5666666667e+03	5.7150614056e-25
1.5670000000e+03	5.7407406089e-25
1.5673333333e+03	5.8493501329e-25
1.5676666667e+03	5.8538431562e-25
1.5680000000e+03	6.1300709495e-25
1.5683333333e+03	5.8510745122e-25
1.5686666667e+03	5.8414739837e-25
1.5690000000e+03	5.9094223503e-25
1.5693333333e+03	5.6277021877e-25
1.5696666667e+03	6.0212240090e-25
1.5700000000e+03	5.8628926151e-25
1.5703333333e+03	5.8588304042e-25
1.5706666667e+03	5.9205277957e-25
1.5710000000e+03	6.0206864903e-25
1.5713333333e+03	6.0192825638e-25
1.5716666667e+03	5.9012636751e-25
1.5720000000e+03	5.8895471861e-25
1.5723333333e+03	5.8183429853e-25
1.5726666667e+03	5.9661788552e-25
1.5730000000e+03	5.7953309258e-25
1.5733333333e+03	5.8415879827e-25
1.5736666667e+03	5.9376095511e-25
1.5740000000e+03	6.0315252734e-25
1.5743333333e+03	5.7684375240e-25
1.5746666667e+03	5.6778206780e-25
1.5750000000e+03	6.1271332259e-25
1.5753333333e+03	5.8693693937e-25
1.5756666667e+03	5.9684246062e-25
1.5760000000e+03	6.0283892174e-25
1.5763333333e+03	5.7938201060e-25
1.5766666667e+03	5.9046558964e-25
1.5770000000e+03	6.0289957666e-25
1.5773333333e+03	5.9534475229e-25
1.5776666667e+03	5.9805824355e-25
1.5780000000e+03	6.2409128105e-25
1.5783333333e+03	5.8972407456e-25
1.5786666667e+03	6.0208082264e-25
1.5790000000e+03	6.0898475055e-25
1.5793333333e+03	6.0422963738e-25
1.5796666667e+03	6.0240439185e-25
1.5800000000e+03	5.7915083356e-25
1.5803333333e+03	5.7690303093e-25
1.5806666667e+03	6.0283255503e-25
1.5810000000e+03	5.6614448300e-25
1.5813333333e+03	5.9192685862e-25
1.5816666667e+03	6.0933619893e-25
1.5820000000e+03	5.9699915868e-25
1.5823333333e+03	6.1770955649e-25
1.5826666667e+03	5.9231390085e-25
1.5830000000e+03	5.9659554221e-25
1.5833333333e+03	5.9567101355e-25
1.5836666667e+03	6.2749419424e-25
1.5840000000e+03	6.2732304539e-25
1.5843333333e+03	6.1260764304e-25
1.5846666667e+03	5.7764020124e-25
1.5850000000e+03	6.1396839646e-25
1.5853333333e+03	6.1230189263e-25
1.5856666667e+03	6.0213565340e-25
1.5860000000e+03	5.8047307360e-25
1.5863333333e+03	6.0624184703e-25
1.5866666667e+03	6.0759030939e-25
1.5870000000e+03	6.1503890762e-25
1.5873333333e+03	5.8828561384e-25
1.5876666667e+03	5.9205531642e-25
1.5880000000e+03	6.1792732147e-25
1.5883333333e+03	6.3568667193e-25
1.5886666667e+03	6.1430573399e-25
1.5890000000e+03	6.1942462628e-25
1.5893333333e+03	6.0610399519e-25
1.5896666667e+03	5.8552833310e-25
1.5900000000e+03	6.1405784116e-25
1.5903333333e+03	6.1005980415e-25
1.5906666667e+03	5.8998190981e-25
1.5910000000e+03	5.9967401364e-25
1.5913333333e+03	6.1744445761e-25
1.5916666667e+03	6.2212041802e-25
1.5920000000e+03	6.3766966122e-25
1.5923333333e+03	6.0660607456e-25
1.5926666667e+03	5.6705474904e-25
1.5930000000e+03	6.1610505081e-25
1.5933333333e+03	6.1073609919e-25
1.5936666667e+03	6.0303331868e-25
1.5940000000e+03	6.0960803990e-25
1.5943333333e+03	6.0387173935e-25
1.5946666667e+03	5.9661301189e-25
1.5950000000e+03	5.9790820400e-25
1.5953333333e+03	6.2870541940e-25
1.5956666667e+03	6.0057517967e-25
1.5960000000e+03	6.1348412397e-25
1.5963333333e+03	6.1855879796e-25
1.5966666667e+03	6.2675142256e-25
1.5970000000e+03	6.2766984330e-25
1.5973333333e+03	5.9131714881e-25
1.5976666667e+03	6.1207659865e-25
1.5980000000e+03	5.8975721057e-25
1.5983333333e+03	5.9529322559e-25
1.5986666667e+03	6.1872955787e-25
1.5990000000e+03	6.0343885646e-25
1.5993333333e+03	6.3263960398e-25
1.5996666667e+03	6.0944167011e-25
1.6000000000e+03	5.7461707655e-25
1.6003333333e+03	5.9446581106e-25
1.6006666667e+03	6.1410095069e-25
1.6010000000e+03	5.9781052486e-25
1.6013333333e+03	6.1434312339e-25
1.6016666667e+03	6.4746215979e-25
1.6020000000e+03	6.0594393006e-25
1.6023333333e+03	6.0062903491e-25
1.6026666667e+03	6.0850454705e-25
1.6030000000e+03	6.2665189270e-25
1.6033333333e+03	6.1977449969e-25
1.6036666667e+03	6.1682301653e-25
1.6040000000e+03	6.0755507809e-25
1.6043333333e+03	5.8741902028e-25
1.6046666667e+03	6.1252319266e-25
1.6050000000e+03	6.1685201726e-25
1.6053333333e+03	5.9412514321e-25
1.6056666667e+03	5.9994063941e-25
1.6060000000e+03	5.9536464918e-25
1.6063333333e+03	6.3033895449e-25
1.6066666667e+03	6.2976787565e-25
1.6070000000e+03	6.3660904102e-25
1.6073333333e+03	6.1909620530e-25
1.6076666667e+03	6.0001365989e-25
1.6080000000e+03	6.0543235154e-25
1.6083333333e+03	6.0886806876e-25
1.6086666667e+03	6.1062991076e-25
1.6090000000e+03	6.1032428720e-25
1.6093333333e+03	6.0247032813e-25
1.6096666667e+03	6.0549963386e-25
1.6100000000e+03	6.2656997155e-25
1.6103333333e+03	6.3468499288e-25
1.6106666667e+03	6.0018228487e-25
1.6110000000e+03	6.2586395376e-25
1.6113333333e+03	5.9303240613e-25
1.6116666667e+03	5.7785905805e-25
1.6120000000e+03	5.9485771472e-25
1.6123333333e+03	5.9439717922e-25
1.6126666667e+03	6.0342746268e-25
1.6130000000e+03	6.0509582627e-25
1.6133333333e+03	6.0157296587e-25
1.6136666667e+03	5.8550556240e-25
1.6140000000e+03	5.8272909480e-25
1.6143333333e+03	5.9495756204e-25
1.6146666667e+03	5.8886346973e-25
1.6150000000e+03	6.1094761762e-25
1.6153333333e+03	5.9712023983e-25
1.6156666667e+03	6.1843323755e-25
1.6160000000e+03	5.9800086394e-25
1.6163333333e+03	6.1041565398e-25
1.6166666667e+03	6.2434189005e-25
1.6170000000e+03	6.1776285235e-25
1.6173333333e+03	6.0996988499e-25
1.6176666667e+03	6.2914724161e-25
1.6180000000e+03	6.4663994390e-25
1.6183333333e+03	6.6069197614e-25
1.6186666667e+03	6.0396165020e-25
1.6190000000e+03	6.0503950961e-25
1.6193333333e+03	5.9872432752e-25
1.6196666667e+03	6.0997019209e-25
1.6200000000e+03	6.3812062195e-25
1.6203333333e+03	6.3262299157e-25
1.6206666667e+03	6.4330814037e-25
1.6210000000e+03	6.3167437983e-25
1.6213333333e+03	6.2165147158e-25
1.6216666667e+03	6.0340799258e-25
1.6220000000e+03	5.8590284027e-25
1.6223333333e+03	5.8493942183e-25
1.6226666667e+03	6.0381192561e-25
1.6230000000e+03	6.2837430185e-25
1.6233333333e+03	6.2527452825e-25
1.6236666667e+03	6.2712838000e-25
1.6240000000e+03	6.2992656122e-25
1.6243333333e+03	6.3299775903e-25
1.6246666667e+03	6.3184817141e-25
1.6250000000e+03	6.1463094905e-25
1.6253333333e+03	6.0229358118e-25
1.6256666667e+03	6.3964929189e-25
1.6260000000e+03	6.4254365429e-25
1.6263333333e+03	6.1990253885e-25
1.6266666667e+03	6.0751660490e-25
1.6270000000e+03	6.4189490822e-25
1.6273333333e+03	6.3407919058e-25
1.6276666667e+03	6.0638955490e-25
1.6280000000e+03	6.0786896192e-25
1.6283333333e+03	6.2166210938e-25
1.6286666667e+03	6.3408930759e-25
1.6290000000e+03	6.3432812380e-25
1.6293333333e+03	6.4474447103e-25
1.6296666667e+03	6.4951673213e-25
1.6300000000e+03	6.6184842155e-25
1.6303333333e+03	6.2565769019e-25
1.6306666667e+03	6.0803465635e-25
1.6310000000e+03	6.2484493029e-25
1.6313333333e+03	6.4250276217e-25
1.6316666667e+03	6.1794293042e-25
1.6320000000e+03	6.5037028174e-25
1.6323333333e+03	6.5526671106e-25
1.6326666667e+03	6.2880857201e-25
1.6330000000e+03	6.4054003138e-25
1.6333333333e+03	6.3726969665e-25
1.6336666667e+03	6.3369523823e-25
1.6340000000e+03	5.9244151629e-25
1.6343333333e+03	6.2960998371e-25
1.6346666667e+03	6.8849879919e-25
1.6350000000e+03	6.8899238214e-25
1.6353333333e+03	6.8075453759e-25
1.6356666667e+03	6.5797263158e-25
1.6360000000e+03	6.8188259567e-25
1.6363333333e+03	6.4866883288e-25
1.6366666667e+03	6.4744123652e-25
1.6370000000e+03	6.5147036820e-25
1.6373333333e+03	6.4766444694e-25
1.6376666667e+03	6.8438864477e-25
1.6380000000e+03	6.7021733695e-25
1.6383333333e+03	6.2412892516e-25
1.6386666667e+03	6.4408244324e-25
1.6390000000e+03	6.5392431194e-25
1.6393333333e+03	6.6972543419e-25
1.6396666667e+03	6.6541535450e-25
1.6400000000e+03	6.4244083470e-25
1.6403333333e+03	6.5767877229e-25
1.6406666667e+03	6.6478144183e-25
1.6410000000e+03	6.5995567686e-25
1.6413333333e+03	6.4999322457e-25
1.6416666667e+03	6.2588743447e-25
1.6420000000e+03	6.6582570988e-25
1.6423333333e+03	6.6415243049e-25
1.6426666667e+03	6.6465065149e-25
1.6430000000e+03	6.3931680992e-25
1.6433333333e+03	6.3695804337e-25
1.6436666667e+03	6.8433699167e-25
1.6440000000e+03	6.7367555594e-25
1.6443333333e+03	6.5513224258e-25
1.6446666667e+03	6.3141266991e-25
1.6450000000e+03	6.7032214990e-25
1.6456666667e+03	6.6153253678e-25
1.6460000000e+03	6.5579111908e-25
1.6463333333e+03	6.4869716490e-25
1.6466666667e+03	6.4948119576e-25
1.6470000000e+03	6.4160827263e-25
1.6473333333e+03	6.5501820684e-25
1.6476666667e+03	6.7626416560e-25
1.6480000000e+03	6.7025740623e-25
1.6483333333e+03	6.3430168597e-25
1.6486666667e+03	6.2616643365e-25
1.6490000000e+03	6.4810930403e-25
1.6493333333e+03	6.3726478027e-25
1.6496666667e+03	6.3278761542e-25
1.6500000000e+03	6.6432796042e-25
1.6503333333e+03	6.2243573777e-25
1.6506666667e+03	6.4733179856e-25
1.6510000000e+03	6.6177445326e-25
1.6513333333e+03	6.7290006438e-25
1.6516666667e+03	6.3280706040e-25
1.6520000000e+03	5.9823611913e-25
1.6523333333e+03	6.2864340873e-25
1.6526666667e+03	6.2846102526e-25
1.6530000000e+03	6.5337648689e-25
1.6533333333e+03	6.4027854187e-25
1.6536666667e+03	6.3280151561e-25
1.6540000000e+03	6.4485471110e-25
1.6543333333e+03	6.3915577518e-25
1.6546666667e+03	6.4138560249e-25
1.6550000000e+03	6.3341333678e-25
1.6553333333e+03	6.4074355761e-25
1.6556666667e+03	6.5008507232e-25
1.6560000000e+03	6.6344189379e-25
1.6563333333e+03	6.7130983604e-25
1.6566666667e+03	6.5274206581e-25
1.6570000000e+03	6.3561072600e-25
1.6573333333e+03	6.5631303493e-25
1.6576666667e+03	6.3200098554e-25
1.6580000000e+03	6.3580878339e-25
1.6583333333e+03	6.5496200668e-25
1.6586666667e+03	6.4402051877e-25
1.6590000000e+03	6.8725469253e-25
1.6593333333e+03	6.4582518404e-25
1.6596666667e+03	6.4523023697e-25
1.6600000000e+03	6.2642332975e-25
1.6603333333e+03	6.4971039826e-25
1.6606666667e+03	6.3857601819e-25
1.6610000000e+03	6.4431637773e-25
1.6613333333e+03	6.6250730541e-25
1.6616666667e+03	6.8303566037e-25
1.6620000000e+03	6.4704471429e-25
1.6623333333e+03	6.2087451961e-25
1.6626666667e+03	6.3810839195e-25
1.6630000000e+03	6.6290458830e-25
1.6633333333e+03	6.3477683639e-25
1.6636666667e+03	6.4844146613e-25
1.6640000000e+03	6.4834608340e-25
1.6643333333e+03	6.5203484376e-25
1.6646666667e+03	6.3990342543e-25
1.6650000000e+03	6.5136187938e-25
1.6653333333e+03	6.2557481789e-25
1.6656666667e+03	6.5218001004e-25
1.6660000000e+03	6.1677931789e-25
1.6663333333e+03	6.2383082452e-25
1.6666666667e+03	6.6459344711e-25
1.6670000000e+03	6.8183279815e-25
1.6673333333e+03	6.4225345992e-25
1.6676666667e+03	6.3428821136e-25
1.6680000000e+03	6.2727716268e-25
1.6683333333e+03	6.5356688918e-25
1.6686666667e+03	6.7830449312e-25
1.6690000000e+03	6.4362611015e-25
1.6693333333e+03	6.5697994888e-25
1.6696666667e+03	6.7896114907e-25
1.6700000000e+03	6.4520202113e-25
1.6703333333e+03	6.3885286295e-25
1.6706666667e+03	6.5778172557e-25
1.6710000000e+03	6.5141923818e-25
1.6713333333e+03	6.3606354347e-25
1.6716666667e+03	6.3978642662e-25
1.6720000000e+03	6.3925741545e-25
1.6723333333e+03	6.4133464481e-25
1.6726666667e+03	6.8330247927e-25
1.6730000000e+03	6.7313417426e-25
1.6733333333e+03	6.6804335130e-25
1.6736666667e+03	6.5968032697e-25
1.6740000000e+03	6.4490057352e-25
1.6743333333e+03	6.6099400537e-25
1.6746666667e+03	6.4150730297e-25
1.6750000000e+03	6.4398377799e-25
1.6753333333e+03	6.6928609405e-25
1.6756666667e+03	6.6085373317e-25
1.6760000000e+03	6.6249288814e-25
1.6763333333e+03	6.6528468502e-25
1.6766666667e+03	6.9052170257e-25
1.6773333333e+03	6.8517756818e-25
1.6776666667e+03	6.7198130486e-25
1.6790000000e+03	6.7940996980e-25
1.6796666667e+03	6.8539677584e-25
1.6800000000e+03	6.5621089145e-25
1.6803333333e+03	6.5555705236e-25
1.6806666667e+03	6.6483673831e-25
1.6813333333e+03	6.6479282844e-25
1.6816666667e+03	6.6485928685e-25
1.6820000000e+03	6.8127992862e-25
1.6823333333e+03	6.6342357137e-25
1.6826666667e+03	6.4720052566e-25
1.6830000000e+03	6.2313313231e-25
1.6833333333e+03	6.7084171472e-25
1.6840000000e+03	6.5229037077e-25
1.6843333333e+03	6.8298773078e-25
1.6846666667e+03	6.7540578899e-25
1.6850000000e+03	6.4999759001e-25
1.6853333333e+03	6.5784739826e-25
1.6856666667e+03	6.8804325692e-25
1.6860000000e+03	6.6640599942e-25
1.6863333333e+03	6.6829145437e-25
1.6866666667e+03	6.6855685157e-25
1.6870000000e+03	6.4323304006e-25
1.6873333333e+03	6.5936616237e-25
1.6876666667e+03	6.5222718462e-25
1.6880000000e+03	6.6113662215e-25
1.6883333333e+03	6.7565662585e-25
1.6886666667e+03	6.7012724066e-25
1.6890000000e+03	6.6023290724e-25
1.6893333333e+03	6.8377375174e-25
1.6896666667e+03	6.9105616232e-25
1.6900000000e+03	6.7949117915e-25
1.6903333333e+03	6.8490836702e-25
1.6906666667e+03	6.5787067225e-25
1.6910000000e+03	6.3738501592e-25
1.6913333333e+03	6.4673047075e-25
1.6916666667e+03	6.7026079500e-25
1.6920000000e+03	6.9063038019e-25
1.6923333333e+03	6.8826520508e-25
1.6926666667e+03	6.6391165784e-25
1.6930000000e+03	6.7093416110e-25
1.6933333333e+03	6.7069482146e-25
1.6936666667e+03	6.7472809011e-25
1.6940000000e+03	6.5988089459e-25
1.6943333333e+03	6.7254744852e-25
1.6946666667e+03	6.8917692377e-25
1.6950000000e+03	6.8065018868e-25
1.6953333333e+03	6.6481893607e-25
1.6956666667e+03	6.4983359121e-25
1.6960000000e+03	6.3876666707e-25
1.6963333333e+03	6.5626179645e-25
1.6966666667e+03	6.5997992198e-25
1.6970000000e+03	6.5832095897e-25
1.6973333333e+03	6.6691977869e-25
1.6976666667e+03	6.5380457356e-25
1.6980000000e+03	6.3839866025e-25
1.6983333333e+03	6.6034376664e-25
1.6986666667e+03	6.7195566257e-25
1.6990000000e+03	6.7609006562e-25
1.6993333333e+03	6.4647221819e-25
1.6996666667e+03	6.7496264001e-25
1.7000000000e+03	6.6990803267e-25
1.7003333333e+03	6.6588470649e-25
1.7006666667e+03	6.6274277510e-25
1.7010000000e+03	6.7065496194e-25
1.7013333333e+03	6.3549011263e-25
1.7016666667e+03	6.6177856509e-25
1.7020000000e+03	6.7195740806e-25
1.7023333333e+03	6.8246215422e-25
1.7026666667e+03	6.4904180079e-25
1.7030000000e+03	6.5589548871e-25
1.7033333333e+03	6.7383977012e-25
1.7036666667e+03	6.7987783040e-25
1.7040000000e+03	6.8883281650e-25
1.7043333333e+03	6.8760259452e-25
1.7046666667e+03	6.5704818572e-25
1.7050000000e+03	6.5441535921e-25
1.7053333333e+03	6.5954003097e-25
1.7056666667e+03	6.5186181142e-25
1.7060000000e+03	6.5916810981e-25
1.7063333333e+03	6.4506416357e-25
1.7070000000e+03	6.6787912779e-25
1.7073333333e+03	6.6621169329e-25
1.7076666667e+03	6.5592588718e-25
1.7080000000e+03	6.5495352169e-25
1.7083333333e+03	6.6838453852e-25
1.7086666667e+03	6.8204269339e-25
1.7090000000e+03	6.5602616229e-25
1.7093333333e+03	6.5689721501e-25
1.7096666667e+03	6.8024349583e-25
1.7100000000e+03	6.6967673039e-25
1.7103333333e+03	6.7542452495e-25
1.7106666667e+03	6.8664115460e-25
1.7110000000e+03	6.8460981417e-25
1.7113333333e+03	6.7251331272e-25
1.7116666667e+03	6.7759062875e-25
1.7120000000e+03	6.8804038042e-25
1.7123333333e+03	6.9174616680e-25
1.7130000000e+03	6.5099378371e-25
1.7133333333e+03	6.6661145839e-25
1.7136666667e+03	6.7736007530e-25
1.7140000000e+03	6.4794092252e-25
1.7143333333e+03	6.3931053959e-25
1.7146666667e+03	6.2915461953e-25
1.7150000000e+03	6.6414333930e-25
1.7153333333e+03	6.6002613538e-25
1.7156666667e+03	6.3997428453e-25
1.7160000000e+03	6.5011588483e-25
1.7163333333e+03	6.8098985652e-25
1.7166666667e+03	6.5506232465e-25
1.7170000000e+03	6.7089744402e-25
1.7173333333e+03	6.5474655020e-25
1.7180000000e+03	6.5953825610e-25
1.7183333333e+03	6.3676435610e-25
1.7186666667e+03	6.7212024836e-25
1.7190000000e+03	6.4171946294e-25
1.7193333333e+03	6.5334332272e-25
1.7196666667e+03	6.5030072579e-25
1.7200000000e+03	6.3366818749e-25
1.7203333333e+03	6.4441800015e-25
1.7206666667e+03	6.4555754321e-25
1.7210000000e+03	6.6590657600e-25
1.7213333333e+03	6.8619689832e-25
1.7216666667e+03	6.6569984639e-25
1.7220000000e+03	6.8267975890e-25
1.7223333333e+03	6.6876123870e-25
1.7226666667e+03	6.4651566586e-25
1.7230000000e+03	6.5088053346e-25
1.7233333333e+03	6.5557901295e-25
1.7236666667e+03	6.4797660304e-25
1.7240000000e+03	6.2164935156e-25
1.7243333333e+03	6.5165979199e-25
1.7246666667e+03	6.7487361869e-25
1.7250000000e+03	6.7657707500e-25
1.7253333333e+03	6.4243172059e-25
1.7260000000e+03	6.5702813087e-25
1.7263333333e+03	6.3844526116e-25
1.7266666667e+03	6.5596298174e-25
1.7270000000e+03	6.7277780107e-25
1.7273333333e+03	6.5326086844e-25
1.7276666667e+03	6.5072665089e-25
1.7280000000e+03	6.5022477028e-25
1.7283333333e+03	6.4141073294e-25
1.7286666667e+03	6.6049069510e-25
1.7290000000e+03	6.4277582482e-25
1.7293333333e+03	6.5603425478e-25
1.7296666667e+03	6.7222418914e-25
1.7300000000e+03	6.7258627157e-25
1.7303333333e+03	6.6608556320e-25
1.7306666667e+03	6.6543337724e-25
1.7310000000e+03	6.4117942904e-25
1.7313333333e+03	6.4611135635e-25
1.7316666667e+03	6.5916220824e-25
1.7320000000e+03	6.5200710010e-25
1.7323333333e+03	6.4199572406e-25
1.7326666667e+03	6.4086548447e-25
1.7330000000e+03	6.6831157195e-25
1.7333333333e+03	6.6198260878e-25
1.7336666667e+03	6.7264173251e-25
1.7340000000e+03	6.4458848775e-25
1.7343333333e+03	6.8162003645e-25
1.7346666667e+03	6.7961364976e-25
1.7350000000e+03	6.5863796538e-25
1.7353333333e+03	6.5166018950e-25
1.7356666667e+03	6.3959149897e-25
1.7360000000e+03	6.4605240381e-25
1.7363333333e+03	6.4746368729e-25
1.7366666667e+03	6.9498954440e-25
1.7370000000e+03	6.6252403938e-25
1.7373333333e+03	6.7241848207e-25
1.7376666667e+03	6.7141932649e-25
1.7380000000e+03	6.8245767558e-25
1.7383333333e+03	6.5520863573e-25
1.7386666667e+03	6.7196300411e-25
1.7390000000e+03	6.7005820290e-25
1.7393333333e+03	6.4909892714e-25
1.7396666667e+03	6.5378395326e-25
1.7400000000e+03	6.4367704939e-25
1.7403333333e+03	6.9546354009e-25
1.7413333333e+03	6.8752279572e-25
1.7416666667e+03	6.8143853504e-25
1.7420000000e+03	6.6059209239e-25
1.7423333333e+03	6.7695267517e-25
1.7426666667e+03	6.2632427923e-25
1.7430000000e+03	6.8335215402e-25
1.7433333333e+03	6.8785034743e-25
1.7436666667e+03	6.4914571446e-25
1.7440000000e+03	6.4620697452e-25
1.7443333333e+03	6.6173198345e-25
1.7446666667e+03	6.5258172127e-25
1.7450000000e+03	6.6317913288e-25
1.7453333333e+03	6.7623249875e-25
1.7456666667e+03	6.9169999535e-25
1.7460000000e+03	6.7261814421e-25
1.7463333333e+03	6.8431892361e-25
1.7466666667e+03	6.5323219390e-25
1.7470000000e+03	6.7297675320e-25
1.7473333333e+03	6.8465854118e-25
1.7476666667e+03	6.8944867668e-25
1.7480000000e+03	6.7972065839e-25
1.7483333333e+03	6.9113961818e-25
1.7486666667e+03	6.8442899518e-25
1.7490000000e+03	6.7754698494e-25
1.7496666667e+03	6.7704368610e-25
1.7500000000e+03	6.6700028396e-25
1.7503333333e+03	6.7209147114e-25
1.7506666667e+03	6.5953333241e-25
1.7510000000e+03	6.4702462120e-25
1.7513333333e+03	6.6190439005e-25
1.7516666667e+03	6.6122321251e-25
1.7520000000e+03	6.6146322663e-25
1.7523333333e+03	6.7256367496e-25
1.7526666667e+03	6.6022760067e-25
1.7530000000e+03	6.7976181058e-25
1.7533333333e+03	6.5183144946e-25
1.7536666667e+03	6.7411985816e-25
1.7540000000e+03	6.5047145938e-25
1.7543333333e+03	6.7317312876e-25
1.7546666667e+03	6.4570491475e-25
1.7550000000e+03	6.7173579091e-25
1.7553333333e+03	6.6771717615e-25
1.7556666667e+03	6.5953931275e-25
1.7560000000e+03	6.5989558917e-25
1.7563333333e+03	6.5069562623e-25
1.7566666667e+03	6.6907718054e-25
1.7570000000e+03	6.8347422628e-25
1.7573333333e+03	6.7882809034e-25
1.7576666667e+03	6.4259843552e-25
1.7580000000e+03	6.6668870913e-25
1.7583333333e+03	6.6199902501e-25
1.7586666667e+03	6.7166552954e-25
1.7590000000e+03	6.3922203389e-25
1.7593333333e+03	6.3070068967e-25
1.7596666667e+03	6.4996307422e-25
1.7600000000e+03	6.5008439005e-25
1.7603333333e+03	6.4662153832e-25
1.7606666667e+03	6.8170813424e-25
1.7610000000e+03	6.5134337141e-25
1.7613333333e+03	6.4521659691e-25
1.7616666667e+03	6.7872566019e-25
1.7620000000e+03	6.5174627414e-25
1.7623333333e+03	6.7232674428e-25
1.7626666667e+03	6.8212243875e-25
1.7630000000e+03	6.9018088453e-25
1.7633333333e+03	6.7991854842e-25
1.7636666667e+03	6.6641927414e-25
1.7640000000e+03	6.7272144258e-25
1.7650000000e+03	6.9347554387e-25
1.7656666667e+03	6.7876525846e-25
1.7660000000e+03	6.8797541115e-25
1.7663333333e+03	6.8790980363e-25
1.7666666667e+03	6.8272249238e-25
1.7670000000e+03	6.7259188465e-25
1.7673333333e+03	6.6430817052e-25
1.7676666667e+03	6.5731586332e-25
1.7680000000e+03	6.3771868995e-25
1.7683333333e+03	6.7480301962e-25
1.7686666667e+03	6.8614202989e-25
1.7696666667e+03	6.6562003219e-25
1.7700000000e+03	6.6690893537e-25
1.7703333333e+03	6.8901243480e-25
1.7706666667e+03	6.9379001849e-25
1.7710000000e+03	6.6045855080e-25
1.7713333333e+03	6.5379624201e-25
1.7716666667e+03	6.8154822877e-25
1.7720000000e+03	6.8974391089e-25
1.7723333333e+03	6.5838569701e-25
1.7733333333e+03	6.7591511159e-25
1.7736666667e+03	6.8396066384e-25
1.7740000000e+03	6.8238686128e-25
1.7743333333e+03	6.6914779712e-25
1.7746666667e+03	6.6631795851e-25
1.7750000000e+03	6.7718749629e-25
1.7753333333e+03	6.4946803462e-25
1.7756666667e+03	6.7623785236e-25
1.7760000000e+03	6.8843248566e-25
1.7763333333e+03	6.6773235064e-25
1.7766666667e+03	6.9211667132e-25
1.7770000000e+03	6.8482870184e-25
1.7773333333e+03	6.6788247998e-25
1.7776666667e+03	6.8565800435e-25
1.7780000000e+03	6.8351272699e-25
1.7783333333e+03	6.7562795093e-25
1.7790000000e+03	6.5160747857e-25
1.7796666667e+03	6.8353372477e-25
1.7803333333e+03	6.8117365991e-25
1.7806666667e+03	6.5356351561e-25
1.7810000000e+03	6.8424791002e-25
1.7813333333e+03	6.5859723477e-25
1.7816666667e+03	6.6341951175e-25
1.7820000000e+03	6.9687797990e-25
1.7823333333e+03	6.9188847952e-25
1.7840000000e+03	6.9351104067e-25
1.7843333333e+03	6.6161313784e-25
1.7846666667e+03	6.5529880262e-25
1.7850000000e+03	6.8603288704e-25
1.7853333333e+03	6.8229851178e-25
1.7856666667e+03	6.6819535430e-25
1.7860000000e+03	6.7703366673e-25
1.7866666667e+03	6.7631425710e-25
1.7870000000e+03	6.7104932008e-25
1.7873333333e+03	6.8675708754e-25
1.7883333333e+03	6.8827871610e-25
1.7890000000e+03	6.9366730331e-25
1.7893333333e+03	6.8627285855e-25
1.7896666667e+03	6.7625227688e-25
1.7900000000e+03	6.9521504040e-25
1.7910000000e+03	6.9689411543e-25
1.7913333333e+03	6.8605847484e-25
1.7916666667e+03	6.9601048576e-25
1.7923333333e+03	6.7538449313e-25
1.7926666667e+03	6.7499683865e-25
1.7930000000e+03	6.6862771417e-25
1.7933333333e+03	6.9754331257e-25
1.7936666667e+03	6.7437747391e-25
1.7950000000e+03	6.6004327338e-25
1.7953333333e+03	6.6396146402e-25
1.7956666667e+03	6.6421587642e-25
1.7960000000e+03	6.9735945930e-25
1.7963333333e+03	6.9144363987e-25
1.7970000000e+03	6.9034669781e-25
1.7976666667e+03	6.9607420376e-25
1.7980000000e+03	6.7521543774e-25
1.7983333333e+03	6.8775269069e-25
1.7993333333e+03	6.8864538284e-25
1.7996666667e+03	6.9439816143e-25
1.8003333333e+03	6.8757832166e-25
1.8006666667e+03	6.7612482872e-25
1.8010000000e+03	6.7089367680e-25
1.8013333333e+03	6.6471224524e-25
1.8016666667e+03	6.8003129370e-25
1.8020000000e+03	6.4881883587e-25
1.8023333333e+03	6.8149135225e-25
1.8026666667e+03	6.9943041293e-25
1.8030000000e+03	6.7807940551e-25
1.8033333333e+03	6.8970033199e-25
1.8036666667e+03	6.7958676051e-25
1.8043333333e+03	6.9522818953e-25
1.8056666667e+03	6.8866171501e-25
1.8060000000e+03	6.9738893094e-25
1.8063333333e+03	6.7665462282e-25
1.8066666667e+03	6.9108821550e-25
1.8083333333e+03	6.6300657837e-25
1.8093333333e+03	6.9552664775e-25
1.8106666667e+03	6.7833924662e-25
1.8110000000e+03	7.0004838910e-25
1.8116666667e+03	6.8555854867e-25
1.8120000000e+03	6.8466125092e-25
1.8123333333e+03	6.7409147168e-25
1.8126666667e+03	6.9203778303e-25
1.8130000000e+03	6.9000755659e-25
1.8153333333e+03	6.9261280801e-25
1.8156666667e+03	6.9550321322e-25
1.8160000000e+03	6.9430865114e-25
1.8166666667e+03	6.6707768429e-25
1.8170000000e+03	6.9864007431e-25
1.8173333333e+03	6.6797387083e-25
1.8183333333e+03	6.9919342661e-25
1.8186666667e+03	6.9333072765e-25
1.8190000000e+03	6.6716494671e-25
1.8203333333e+03	6.8467447977e-25
1.8206666667e+03	6.8062030383e-25
1.8210000000e+03	6.9803085723e-25
1.8220000000e+03	6.9767647142e-25
1.8230000000e+03	6.9839463971e-25
1.8233333333e+03	6.9108281119e-25
1.8240000000e+03	6.9991749591e-25
1.8250000000e+03	6.9456652112e-25
1.8253333333e+03	6.9397456370e-25
1.8263333333e+03	6.9326787409e-25
1.8266666667e+03	6.9664784023e-25
1.8270000000e+03	6.5972322608e-25
1.8280000000e+03	6.9512649530e-25
1.8286666667e+03	6.9440837646e-25
1.8290000000e+03	6.9461526788e-25
1.8310000000e+03	6.7455247300e-25
1.8323333333e+03	6.9856342565e-25
1.8333333333e+03	6.6642881344e-25
1.8336666667e+03	6.9210732876e-25
1.8340000000e+03	6.7109696453e-25
1.8350000000e+03	6.7214436894e-25
1.8353333333e+03	6.7936510444e-25
1.8360000000e+03	6.8967023541e-25
1.8363333333e+03	6.9981016757e-25
1.8376666667e+03	6.8268896361e-25
1.8396666667e+03	6.8334663523e-25
1.8403333333e+03	6.9696380066e-25
1.8430000000e+03	6.9847719717e-25
1.8436666667e+03	6.8409182860e-25
1.8440000000e+03	6.8686837537e-25
1.8443333333e+03	6.7026020522e-25
1.8446666667e+03	6.9059257771e-25
1.8476666667e+03	6.9657716845e-25
1.8480000000e+03	6.8375730594e-25
1.8483333333e+03	7.0020159772e-25
1.8490000000e+03	6.9480137282e-25
1.8493333333e+03	6.9830466831e-25
1.8526666667e+03	6.9353825158e-25
1.8550000000e+03	6.9676738785e-25
1.8560000000e+03	6.7036805909e-25
1.8563333333e+03	6.6430486668e-25
1.8590000000e+03	6.8518237551e-25
1.8633333333e+03	6.9476556866e-25
1.8643333333e+03	7.0137637425e-25
1.8656666667e+03	7.0154242414e-25
1.8690000000e+03	6.9855299830e-25
1.8696666667e+03	6.8743017900e-25
1.8733333333e+03	6.9488393283e-25
1.8866666667e+03	6.8993213139e-25
1.8920000000e+03	6.9780734880e-25
1.8953333333e+03	6.9813834108e-25
1.8956666667e+03	7.0240818528e-25
1.9150000000e+03	6.9159331153e-25


==> data_products/ULs_SHV_G18.9-1.1.txt <==
f(Hz)	G18.9-1.1
2.9000000000e+01	5.6751292846e-25
2.9333333333e+01	5.8028722328e-25
3.0333333333e+01	5.2088544468e-25
3.0666666667e+01	4.1551729844e-25
3.1000000000e+01	3.7694085775e-25
3.1333333333e+01	3.7394076264e-25
3.1666666667e+01	3.4487660831e-25
3.2000000000e+01	3.3192535387e-25
3.2333333333e+01	3.4804366643e-25
3.2666666667e+01	3.2620516351e-25
3.3000000000e+01	3.3576413226e-25
3.3333333333e+01	3.3879991515e-25
3.3666666667e+01	3.1205634866e-25
3.4000000000e+01	2.9526000081e-25
3.4333333333e+01	2.8622660217e-25
3.4666666667e+01	2.8611135717e-25
3.5000000000e+01	3.1312949295e-25
3.5333333333e+01	4.1794137546e-25
3.5666666667e+01	3.9913038292e-25
3.6000000000e+01	2.9412033555e-25
3.6333333333e+01	2.5109954765e-25
3.6666666667e+01	2.4171147332e-25
3.7000000000e+01	2.3334902617e-25
3.7333333333e+01	2.3404938329e-25
3.7666666667e+01	2.3125598947e-25
3.8000000000e+01	2.5233173820e-25
3.8333333333e+01	2.3917602891e-25
3.8666666667e+01	2.3683368387e-25
3.9000000000e+01	2.2329599478e-25
3.9333333333e+01	2.1935385781e-25
3.9666666667e+01	2.1990049728e-25
4.0000000000e+01	2.2203537020e-25
4.0333333333e+01	2.1917307264e-25
4.0666666667e+01	2.5503670328e-25
4.1000000000e+01	2.7746978514e-25
4.1333333333e+01	2.1153503289e-25
4.1666666667e+01	1.9698452345e-25
4.2000000000e+01	1.9727567261e-25
4.2333333333e+01	1.9368223332e-25
4.2666666667e+01	1.9420895236e-25
4.3000000000e+01	1.8436019200e-25
4.3333333333e+01	1.8398526549e-25
4.3666666667e+01	1.8845711238e-25
4.4000000000e+01	1.8921179780e-25
4.4333333333e+01	1.7850442221e-25
4.4666666667e+01	1.8124580007e-25
4.5000000000e+01	1.7937925403e-25
4.5333333333e+01	1.7503606112e-25
4.5666666667e+01	1.9073152227e-25
4.6000000000e+01	2.8090006044e-25
4.6333333333e+01	2.3539413800e-25
4.6666666667e+01	1.7153849636e-25
4.7000000000e+01	1.6340210606e-25
4.7333333333e+01	1.6189739856e-25
4.7666666667e+01	1.5727149420e-25
4.8000000000e+01	1.5892190711e-25
4.8333333333e+01	1.4937131087e-25
4.8666666667e+01	1.5035378181e-25
4.9000000000e+01	1.5316993779e-25
4.9333333333e+01	1.5088337980e-25
4.9666666667e+01	1.4783091096e-25
5.0000000000e+01	1.5006245211e-25
5.0333333333e+01	1.4728590373e-25
5.0666666667e+01	1.5401294255e-25
5.1000000000e+01	1.5707677250e-25
5.1333333333e+01	1.5502164092e-25
5.1666666667e+01	1.5833191426e-25
5.2000000000e+01	1.5279396238e-25
5.2333333333e+01	1.5909470310e-25
5.2666666667e+01	1.5252542804e-25
5.3000000000e+01	1.4625793478e-25
5.3333333333e+01	1.4482235444e-25
5.3666666667e+01	1.4753550813e-25
5.4000000000e+01	1.5120845311e-25
5.4333333333e+01	1.4188290566e-25
5.4666666667e+01	1.3862096931e-25
5.5000000000e+01	1.3720262328e-25
5.5333333333e+01	1.3326032615e-25
5.5666666667e+01	1.3690766367e-25
5.6000000000e+01	1.4164255598e-25
5.6333333333e+01	1.4220545418e-25
5.6666666667e+01	1.4181154518e-25
5.7000000000e+01	1.3356115889e-25
5.7333333333e+01	1.4069505676e-25
5.7666666667e+01	1.3380432704e-25
5.8000000000e+01	1.3804716525e-25
5.8333333333e+01	1.3659688021e-25
5.8666666667e+01	1.3743130658e-25
5.9000000000e+01	1.4012686232e-25
5.9333333333e+01	1.4208025676e-25
6.0666666667e+01	1.3834346995e-25
6.1000000000e+01	1.2994728304e-25
6.1333333333e+01	1.2842758405e-25
6.1666666667e+01	1.3170941985e-25
6.2000000000e+01	1.2483959886e-25
6.2333333333e+01	1.3093644088e-25
6.2666666667e+01	1.2570350532e-25
6.3000000000e+01	1.3397165971e-25
6.3333333333e+01	1.2868732052e-25
6.3666666667e+01	1.2652161690e-25
6.4000000000e+01	1.2290281943e-25
6.4333333333e+01	1.2426882220e-25
6.4666666667e+01	1.3140559996e-25
6.5000000000e+01	1.2662396968e-25
6.5333333333e+01	1.2777125995e-25
6.5666666667e+01	1.2331552136e-25
6.6000000000e+01	1.2169857174e-25
6.6333333333e+01	1.2497483557e-25
6.6666666667e+01	1.2737485601e-25
6.7000000000e+01	1.2447777453e-25
6.7333333333e+01	1.2415741744e-25
6.7666666667e+01	1.2389639437e-25
6.8000000000e+01	1.2910823870e-25
6.8333333333e+01	1.2419384449e-25
6.8666666667e+01	1.2189802873e-25
6.9000000000e+01	1.1625992328e-25
6.9333333333e+01	1.2697373105e-25
6.9666666667e+01	1.2437540589e-25
7.0000000000e+01	1.2351530888e-25
7.0333333333e+01	1.3139827634e-25
7.0666666667e+01	1.2786355999e-25
7.1000000000e+01	1.2417719609e-25
7.1333333333e+01	1.2198170031e-25
7.1666666667e+01	1.2063189844e-25
7.2000000000e+01	1.2193833952e-25
7.2333333333e+01	1.1948231138e-25
7.2666666667e+01	1.2647945109e-25
7.3000000000e+01	1.2882318930e-25
7.3333333333e+01	1.2046980530e-25
7.3666666667e+01	1.2059380706e-25
7.4000000000e+01	1.1820253003e-25
7.4333333333e+01	1.2411129658e-25
7.4666666667e+01	1.2261388136e-25
7.5000000000e+01	1.2049209684e-25
7.5333333333e+01	1.1890240157e-25
7.5666666667e+01	1.2797253492e-25
7.6000000000e+01	1.2601890290e-25
7.6333333333e+01	1.2017930952e-25
7.6666666667e+01	1.1654658555e-25
7.7000000000e+01	1.1989401890e-25
7.7333333333e+01	1.2106368397e-25
7.7666666667e+01	1.2362537325e-25
7.8000000000e+01	1.2011328902e-25
7.8333333333e+01	1.1632721857e-25
7.8666666667e+01	1.2496985572e-25
7.9000000000e+01	1.1741523748e-25
7.9333333333e+01	1.1884217060e-25
7.9666666667e+01	1.2182573319e-25
8.0000000000e+01	1.1660174379e-25
8.0333333333e+01	1.1527830658e-25
8.0666666667e+01	1.2196286239e-25
8.1000000000e+01	1.1935764946e-25
8.1333333333e+01	1.2753671342e-25
8.1666666667e+01	1.2704659455e-25
8.2000000000e+01	1.3509512713e-25
8.2333333333e+01	1.3958649332e-25
8.2666666667e+01	1.3959513620e-25
8.3000000000e+01	1.2794287583e-25
8.3333333333e+01	1.2520078725e-25
8.3666666667e+01	1.2055247062e-25
8.4000000000e+01	1.1885342140e-25
8.4333333333e+01	1.1414327453e-25
8.4666666667e+01	1.1547591062e-25
8.5000000000e+01	1.1226230138e-25
8.5333333333e+01	1.1981917345e-25
8.5666666667e+01	1.1988727962e-25
8.6000000000e+01	1.1649674083e-25
8.6333333333e+01	1.1704941876e-25
8.6666666667e+01	1.1550860813e-25
8.7000000000e+01	1.2129941375e-25
8.7333333333e+01	1.1787412919e-25
8.7666666667e+01	1.2018471228e-25
8.8000000000e+01	1.1747224800e-25
8.8333333333e+01	1.1956165867e-25
8.8666666667e+01	1.2217832303e-25
8.9000000000e+01	1.3163751750e-25
8.9333333333e+01	1.3474136188e-25
8.9666666667e+01	1.3133458788e-25
9.0000000000e+01	1.2092521922e-25
9.0333333333e+01	1.1786158257e-25
9.0666666667e+01	1.1844623413e-25
9.1000000000e+01	1.1490390545e-25
9.1333333333e+01	1.1363455749e-25
9.1666666667e+01	1.1835271433e-25
9.2000000000e+01	1.1774034901e-25
9.2333333333e+01	1.2588469686e-25
9.2666666667e+01	1.2170758353e-25
9.3000000000e+01	1.1889070589e-25
9.3333333333e+01	1.1654913459e-25
9.3666666667e+01	1.0830478541e-25
9.4000000000e+01	1.1709686141e-25
9.4333333333e+01	1.1558390481e-25
9.4666666667e+01	1.2029396968e-25
9.5000000000e+01	1.1812395688e-25
9.5333333333e+01	1.1232893829e-25
9.5666666667e+01	1.1850116369e-25
9.6000000000e+01	1.2257822268e-25
9.6333333333e+01	1.1742308922e-25
9.6666666667e+01	1.1717163069e-25
9.7000000000e+01	1.1906695825e-25
9.7333333333e+01	1.1795096989e-25
9.7666666667e+01	1.1791330701e-25
9.8000000000e+01	1.1784510150e-25
9.8333333333e+01	1.1706250638e-25
9.8666666667e+01	1.2034697944e-25
9.9000000000e+01	1.1642601763e-25
9.9333333333e+01	1.1515660401e-25
9.9666666667e+01	1.2276283978e-25
1.0000000000e+02	1.2776673879e-25
1.0033333333e+02	1.2453007875e-25
1.0066666667e+02	1.2027549182e-25
1.0100000000e+02	1.1740641689e-25
1.0133333333e+02	1.1606028194e-25
1.0166666667e+02	1.2025527343e-25
1.0200000000e+02	1.1746821362e-25
1.0233333333e+02	1.1952969222e-25
1.0266666667e+02	1.1405075452e-25
1.0300000000e+02	1.1957453204e-25
1.0333333333e+02	1.1812112295e-25
1.0366666667e+02	1.2072153081e-25
1.0400000000e+02	1.1893107058e-25
1.0433333333e+02	1.2165012737e-25
1.0466666667e+02	1.1982651642e-25
1.0500000000e+02	1.1745255033e-25
1.0533333333e+02	1.1963311599e-25
1.0566666667e+02	1.1549751729e-25
1.0600000000e+02	1.1281505811e-25
1.0633333333e+02	1.1719176997e-25
1.0666666667e+02	1.1855630376e-25
1.0700000000e+02	1.1935875490e-25
1.0733333333e+02	1.1671186206e-25
1.0766666667e+02	1.1609297139e-25
1.0800000000e+02	1.1169917141e-25
1.0833333333e+02	1.1585669211e-25
1.0866666667e+02	1.1738192068e-25
1.0900000000e+02	1.1089188642e-25
1.0933333333e+02	1.1558193474e-25
1.0966666667e+02	1.1861315188e-25
1.1000000000e+02	1.1630427808e-25
1.1033333333e+02	1.1048133728e-25
1.1066666667e+02	1.1876717755e-25
1.1100000000e+02	1.1646911991e-25
1.1133333333e+02	1.1712502513e-25
1.1166666667e+02	1.1621096946e-25
1.1200000000e+02	1.1519370487e-25
1.1233333333e+02	1.1925650019e-25
1.1266666667e+02	1.1369643771e-25
1.1300000000e+02	1.1100445376e-25
1.1333333333e+02	1.1425648023e-25
1.1366666667e+02	1.1572173690e-25
1.1400000000e+02	1.1296365709e-25
1.1433333333e+02	1.1450552263e-25
1.1466666667e+02	1.1272965259e-25
1.1500000000e+02	1.0798189206e-25
1.1533333333e+02	1.1397647479e-25
1.1566666667e+02	1.1723419388e-25
1.1600000000e+02	1.1455837860e-25
1.1633333333e+02	1.1256617772e-25
1.1666666667e+02	1.1636175633e-25
1.1700000000e+02	1.1747522928e-25
1.1733333333e+02	1.2027573344e-25
1.1766666667e+02	1.1323683178e-25
1.1800000000e+02	1.1266823494e-25
1.1833333333e+02	1.1191224130e-25
1.1866666667e+02	1.1621204861e-25
1.1900000000e+02	1.1398613091e-25
1.1933333333e+02	1.1096610620e-25
1.1966666667e+02	1.4328975195e-25
1.2000000000e+02	2.6572387590e-25
1.2033333333e+02	1.8480923734e-25
1.2066666667e+02	1.1744706684e-25
1.2100000000e+02	1.1488971071e-25
1.2133333333e+02	1.1512857373e-25
1.2166666667e+02	1.1569505860e-25
1.2200000000e+02	1.1650308031e-25
1.2233333333e+02	1.1920875590e-25
1.2266666667e+02	1.1321787218e-25
1.2300000000e+02	1.1670923151e-25
1.2333333333e+02	1.1419113239e-25
1.2366666667e+02	1.1956048821e-25
1.2400000000e+02	1.1993336695e-25
1.2433333333e+02	1.1434430852e-25
1.2466666667e+02	1.2071200318e-25
1.2500000000e+02	1.1545781031e-25
1.2533333333e+02	1.1383412780e-25
1.2566666667e+02	1.1217439317e-25
1.2600000000e+02	1.1722404163e-25
1.2633333333e+02	1.1248182535e-25
1.2666666667e+02	1.0944155228e-25
1.2700000000e+02	1.1090215893e-25
1.2733333333e+02	1.1258612946e-25
1.2766666667e+02	1.1612693990e-25
1.2800000000e+02	1.1143482070e-25
1.2833333333e+02	1.1250551509e-25
1.2866666667e+02	1.1246494869e-25
1.2900000000e+02	1.1090483573e-25
1.2933333333e+02	1.1397924967e-25
1.2966666667e+02	1.1449545136e-25
1.3000000000e+02	1.1761622877e-25
1.3033333333e+02	1.1359124669e-25
1.3066666667e+02	1.1408754785e-25
1.3100000000e+02	1.0926694719e-25
1.3133333333e+02	1.1343667222e-25
1.3166666667e+02	1.1108108080e-25
1.3200000000e+02	1.1248242473e-25
1.3233333333e+02	1.1503035453e-25
1.3266666667e+02	1.1302401659e-25
1.3300000000e+02	1.1322173910e-25
1.3333333333e+02	1.1650227777e-25
1.3366666667e+02	1.1651629108e-25
1.3400000000e+02	1.1144864104e-25
1.3433333333e+02	1.1628141563e-25
1.3466666667e+02	1.1181149589e-25
1.3500000000e+02	1.1036580592e-25
1.3533333333e+02	1.0989547955e-25
1.3566666667e+02	1.1528963476e-25
1.3600000000e+02	1.1956964667e-25
1.3633333333e+02	1.1303368941e-25
1.3666666667e+02	1.1334860119e-25
1.3700000000e+02	1.1480536822e-25
1.3733333333e+02	1.1259656697e-25
1.3766666667e+02	1.1161283148e-25
1.3800000000e+02	1.1842173013e-25
1.3833333333e+02	1.1389454162e-25
1.3866666667e+02	1.1155423978e-25
1.3900000000e+02	1.0930550177e-25
1.3933333333e+02	1.1198455730e-25
1.3966666667e+02	1.1070885634e-25
1.4000000000e+02	1.0860076781e-25
1.4033333333e+02	1.0940978554e-25
1.4066666667e+02	1.0980375888e-25
1.4100000000e+02	1.1336509572e-25
1.4133333333e+02	1.1737691073e-25
1.4166666667e+02	1.1459938566e-25
1.4200000000e+02	1.1600741819e-25
1.4233333333e+02	1.1443237484e-25
1.4266666667e+02	1.0937853121e-25
1.4300000000e+02	1.1054461435e-25
1.4333333333e+02	1.1582583686e-25
1.4366666667e+02	1.1955786373e-25
1.4400000000e+02	1.1699196593e-25
1.4433333333e+02	1.1431654522e-25
1.4466666667e+02	1.1079138734e-25
1.4500000000e+02	1.0893965518e-25
1.4533333333e+02	1.1253889656e-25
1.4566666667e+02	1.1814761667e-25
1.4600000000e+02	1.1252813273e-25
1.4633333333e+02	1.1362022987e-25
1.4666666667e+02	1.1113389138e-25
1.4700000000e+02	1.1271933152e-25
1.4733333333e+02	1.1866349616e-25
1.4766666667e+02	1.1839203845e-25
1.4800000000e+02	1.2018770476e-25
1.4833333333e+02	1.1680015862e-25
1.4866666667e+02	1.1694770762e-25
1.4900000000e+02	1.1353382753e-25
1.4933333333e+02	1.1434227686e-25
1.4966666667e+02	1.1584497606e-25
1.5000000000e+02	1.1388643305e-25
1.5033333333e+02	1.1626081497e-25
1.5066666667e+02	1.1346441728e-25
1.5100000000e+02	1.1332858802e-25
1.5133333333e+02	1.1882691293e-25
1.5166666667e+02	1.0703895840e-25
1.5200000000e+02	1.1671133766e-25
1.5233333333e+02	1.1690968099e-25
1.5266666667e+02	1.1464169118e-25
1.5300000000e+02	1.1137666054e-25
1.5333333333e+02	1.1257683853e-25
1.5366666667e+02	1.1578204533e-25
1.5400000000e+02	1.1348927331e-25
1.5433333333e+02	1.1330928140e-25
1.5466666667e+02	1.1659174962e-25
1.5500000000e+02	1.1362668772e-25
1.5533333333e+02	1.1411147074e-25
1.5566666667e+02	1.1156286386e-25
1.5600000000e+02	1.1202693780e-25
1.5633333333e+02	1.1030179901e-25
1.5666666667e+02	1.1403526267e-25
1.5700000000e+02	1.1605668210e-25
1.5733333333e+02	1.1173608240e-25
1.5766666667e+02	1.1021931975e-25
1.5800000000e+02	1.1417447669e-25
1.5833333333e+02	1.1420455146e-25
1.5866666667e+02	1.1212483208e-25
1.5900000000e+02	1.1310116255e-25
1.5933333333e+02	1.1256444186e-25
1.5966666667e+02	1.1301488878e-25
1.6000000000e+02	1.1316958085e-25
1.6033333333e+02	1.0977878260e-25
1.6066666667e+02	1.1002842127e-25
1.6100000000e+02	1.1360398363e-25
1.6133333333e+02	1.1182741869e-25
1.6166666667e+02	1.0943974946e-25
1.6200000000e+02	1.1281959439e-25
1.6233333333e+02	1.0916842080e-25
1.6266666667e+02	1.0869462010e-25
1.6300000000e+02	1.0999418846e-25
1.6333333333e+02	1.1028384478e-25
1.6366666667e+02	1.0740951092e-25
1.6400000000e+02	1.0700345758e-25
1.6433333333e+02	1.1222010624e-25
1.6466666667e+02	1.1269572311e-25
1.6500000000e+02	1.0942774990e-25
1.6533333333e+02	1.0752680701e-25
1.6566666667e+02	1.1385158616e-25
1.6600000000e+02	1.1335481997e-25
1.6633333333e+02	1.1233466877e-25
1.6666666667e+02	1.2060364108e-25
1.6700000000e+02	1.1291117927e-25
1.6733333333e+02	1.1393356885e-25
1.6766666667e+02	1.0931768354e-25
1.6800000000e+02	1.1582558621e-25
1.6833333333e+02	1.1491276174e-25
1.6866666667e+02	1.1454212892e-25
1.6900000000e+02	1.1927204022e-25
1.6933333333e+02	1.1487301233e-25
1.6966666667e+02	1.1602131391e-25
1.7000000000e+02	1.1353839404e-25
1.7033333333e+02	1.1893396967e-25
1.7066666667e+02	1.1698297164e-25
1.7100000000e+02	1.1745076649e-25
1.7133333333e+02	1.1894139990e-25
1.7166666667e+02	1.1422139320e-25
1.7200000000e+02	1.0923802937e-25
1.7233333333e+02	1.0980986470e-25
1.7266666667e+02	1.1182322796e-25
1.7300000000e+02	1.1047207354e-25
1.7333333333e+02	1.1569948976e-25
1.7366666667e+02	1.1131122053e-25
1.7400000000e+02	1.1382148870e-25
1.7433333333e+02	1.1126737926e-25
1.7466666667e+02	1.1200913830e-25
1.7500000000e+02	1.1078473919e-25
1.7533333333e+02	1.1462450720e-25
1.7566666667e+02	1.1228391711e-25
1.7600000000e+02	1.0988080996e-25
1.7633333333e+02	1.1364676414e-25
1.7666666667e+02	1.1449813891e-25
1.7700000000e+02	1.1424128410e-25
1.7733333333e+02	1.1910654812e-25
1.7766666667e+02	1.1330276347e-25
1.7800000000e+02	1.1394765569e-25
1.7833333333e+02	1.1426488948e-25
1.7866666667e+02	1.1450999852e-25
1.7900000000e+02	1.0879049755e-25
1.7933333333e+02	1.1252209652e-25
1.7966666667e+02	3.9505412795e-25
1.8033333333e+02	7.9228024087e-25
1.8066666667e+02	1.2318676527e-25
1.8100000000e+02	1.0790229497e-25
1.8133333333e+02	1.0890542663e-25
1.8166666667e+02	1.0877975154e-25
1.8200000000e+02	1.1171180789e-25
1.8233333333e+02	1.1490652999e-25
1.8266666667e+02	1.1113357776e-25
1.8300000000e+02	1.0876735714e-25
1.8333333333e+02	1.1093140787e-25
1.8366666667e+02	1.1447650589e-25
1.8400000000e+02	1.1797168107e-25
1.8433333333e+02	1.2146801706e-25
1.8466666667e+02	1.1349260396e-25
1.8500000000e+02	1.1253716872e-25
1.8533333333e+02	1.1380695854e-25
1.8566666667e+02	1.1080887425e-25
1.8600000000e+02	1.0939042601e-25
1.8633333333e+02	1.1278126283e-25
1.8666666667e+02	1.1337783306e-25
1.8700000000e+02	1.1337110859e-25
1.8733333333e+02	1.1004700837e-25
1.8766666667e+02	1.1235739866e-25
1.8800000000e+02	1.1110381732e-25
1.8833333333e+02	1.1045922663e-25
1.8866666667e+02	1.1461763142e-25
1.8900000000e+02	1.1375441507e-25
1.8933333333e+02	1.1163738783e-25
1.8966666667e+02	1.1107707904e-25
1.9000000000e+02	1.0784061809e-25
1.9033333333e+02	1.0708457908e-25
1.9066666667e+02	1.1416568035e-25
1.9100000000e+02	1.1806784527e-25
1.9133333333e+02	1.1584483300e-25
1.9166666667e+02	1.1347599040e-25
1.9200000000e+02	1.1104018627e-25
1.9233333333e+02	1.0929659911e-25
1.9266666667e+02	1.1055648296e-25
1.9300000000e+02	1.1399133941e-25
1.9333333333e+02	1.1272486957e-25
1.9366666667e+02	1.1376386527e-25
1.9400000000e+02	1.1484556964e-25
1.9433333333e+02	1.1170237935e-25
1.9466666667e+02	1.1276352119e-25
1.9500000000e+02	1.1180138502e-25
1.9533333333e+02	1.2002295960e-25
1.9566666667e+02	1.1241629953e-25
1.9600000000e+02	1.1186093785e-25
1.9633333333e+02	1.0765161759e-25
1.9666666667e+02	1.1014150552e-25
1.9700000000e+02	1.1257969264e-25
1.9733333333e+02	1.1017818248e-25
1.9766666667e+02	1.1335480717e-25
1.9800000000e+02	1.0931665226e-25
1.9833333333e+02	1.1488713812e-25
1.9866666667e+02	1.1816125418e-25
1.9900000000e+02	1.1201340594e-25
1.9933333333e+02	1.1158332143e-25
1.9966666667e+02	1.1674340261e-25
2.0000000000e+02	1.1278778181e-25
2.0033333333e+02	1.1312185510e-25
2.0066666667e+02	1.1276536917e-25
2.0100000000e+02	1.1181953585e-25
2.0133333333e+02	1.1087227029e-25
2.0166666667e+02	1.1306254760e-25
2.0200000000e+02	1.1557759872e-25
2.0233333333e+02	1.1151463777e-25
2.0266666667e+02	1.1432193352e-25
2.0300000000e+02	1.1316791897e-25
2.0333333333e+02	1.1166420554e-25
2.0366666667e+02	1.0901820993e-25
2.0400000000e+02	1.1652465529e-25
2.0433333333e+02	1.1180789970e-25
2.0466666667e+02	1.1548162644e-25
2.0500000000e+02	1.1740824112e-25
2.0533333333e+02	1.1480125803e-25
2.0566666667e+02	1.1312932408e-25
2.0600000000e+02	1.1520761547e-25
2.0633333333e+02	1.1380410943e-25
2.0666666667e+02	1.1067614264e-25
2.0700000000e+02	1.1360315807e-25
2.0733333333e+02	1.1579942648e-25
2.0766666667e+02	1.0982732540e-25
2.0800000000e+02	1.1002937029e-25
2.0833333333e+02	1.1322383301e-25
2.0866666667e+02	1.1404512549e-25
2.0900000000e+02	1.1113484343e-25
2.0933333333e+02	1.1306228281e-25
2.0966666667e+02	1.1357384494e-25
2.1000000000e+02	1.1189643525e-25
2.1033333333e+02	1.1103883313e-25
2.1066666667e+02	1.1473001273e-25
2.1100000000e+02	1.1289860219e-25
2.1133333333e+02	1.1263096033e-25
2.1166666667e+02	1.1284696211e-25
2.1200000000e+02	1.1531575025e-25
2.1233333333e+02	1.1383786111e-25
2.1266666667e+02	1.1669067711e-25
2.1300000000e+02	1.1160380377e-25
2.1333333333e+02	1.1176886865e-25
2.1366666667e+02	1.1068163736e-25
2.1400000000e+02	1.1208321396e-25
2.1433333333e+02	1.1282171863e-25
2.1466666667e+02	1.1225472834e-25
2.1500000000e+02	1.1437072724e-25
2.1533333333e+02	1.1359072691e-25
2.1566666667e+02	1.0916227968e-25
2.1600000000e+02	1.1127653209e-25
2.1633333333e+02	1.1776960887e-25
2.1666666667e+02	1.1219511559e-25
2.1700000000e+02	1.1727310498e-25
2.1733333333e+02	1.1698707813e-25
2.1766666667e+02	1.1625664755e-25
2.1800000000e+02	1.1553907773e-25
2.1833333333e+02	1.1583104334e-25
2.1866666667e+02	1.1274145176e-25
2.1900000000e+02	1.1049749562e-25
2.1933333333e+02	1.1437957635e-25
2.1966666667e+02	1.1463471352e-25
2.2000000000e+02	1.1152082592e-25
2.2033333333e+02	1.0955122609e-25
2.2066666667e+02	1.0911913351e-25
2.2100000000e+02	1.0735297699e-25
2.2133333333e+02	1.0800205078e-25
2.2166666667e+02	1.0968308333e-25
2.2200000000e+02	1.1700413110e-25
2.2233333333e+02	1.1928902609e-25
2.2266666667e+02	1.2273682581e-25
2.2300000000e+02	1.2967027173e-25
2.2333333333e+02	1.2246779460e-25
2.2366666667e+02	1.1445321139e-25
2.2400000000e+02	1.1729469214e-25
2.2433333333e+02	1.1583097111e-25
2.2466666667e+02	1.1339934168e-25
2.2500000000e+02	1.1195690749e-25
2.2533333333e+02	1.1288797414e-25
2.2566666667e+02	1.1133265599e-25
2.2600000000e+02	1.1496611164e-25
2.2633333333e+02	1.1725955386e-25
2.2666666667e+02	1.1424289139e-25
2.2700000000e+02	1.1647158728e-25
2.2733333333e+02	1.1069938449e-25
2.2766666667e+02	1.1093858149e-25
2.2800000000e+02	1.1303296828e-25
2.2833333333e+02	1.0783603875e-25
2.2866666667e+02	1.1077684662e-25
2.2900000000e+02	1.1314000464e-25
2.2933333333e+02	1.1033222591e-25
2.2966666667e+02	1.0972765616e-25
2.3000000000e+02	1.1083686822e-25
2.3033333333e+02	1.1056637437e-25
2.3066666667e+02	1.0976655147e-25
2.3100000000e+02	1.1260627693e-25
2.3133333333e+02	1.1912130799e-25
2.3166666667e+02	1.1438425078e-25
2.3200000000e+02	1.1764811187e-25
2.3233333333e+02	1.1184997269e-25
2.3266666667e+02	1.1393987029e-25
2.3300000000e+02	1.1552478352e-25
2.3333333333e+02	1.1593232070e-25
2.3366666667e+02	1.1356464187e-25
2.3400000000e+02	1.1579481422e-25
2.3433333333e+02	1.1150462183e-25
2.3466666667e+02	1.1414009061e-25
2.3500000000e+02	1.1379683732e-25
2.3533333333e+02	1.1194004112e-25
2.3566666667e+02	1.1271234276e-25
2.3600000000e+02	1.1174819455e-25
2.3633333333e+02	1.1214575274e-25
2.3666666667e+02	1.0822864006e-25
2.3700000000e+02	1.1368828000e-25
2.3733333333e+02	1.1386488949e-25
2.3766666667e+02	1.1585712946e-25
2.3800000000e+02	1.1534710142e-25
2.3833333333e+02	1.1551177769e-25
2.3866666667e+02	1.0969151962e-25
2.3900000000e+02	1.1425190360e-25
2.3933333333e+02	1.1559049183e-25
2.3966666667e+02	1.1043782571e-25
2.4000000000e+02	1.1602793721e-25
2.4033333333e+02	1.1729872818e-25
2.4066666667e+02	1.2162612897e-25
2.4100000000e+02	1.1409678212e-25
2.4133333333e+02	1.1189338270e-25
2.4166666667e+02	1.1158423521e-25
2.4200000000e+02	1.1091380946e-25
2.4233333333e+02	1.1340278282e-25
2.4266666667e+02	1.1591916858e-25
2.4300000000e+02	1.1410451098e-25
2.4333333333e+02	1.1108201707e-25
2.4366666667e+02	1.1431470678e-25
2.4400000000e+02	1.1582596724e-25
2.4433333333e+02	1.1491562417e-25
2.4466666667e+02	1.1633643220e-25
2.4500000000e+02	1.1363245376e-25
2.4533333333e+02	1.1362309175e-25
2.4566666667e+02	1.1042194013e-25
2.4600000000e+02	1.1084295289e-25
2.4633333333e+02	1.1661144045e-25
2.4666666667e+02	1.1176717734e-25
2.4700000000e+02	1.1512255768e-25
2.4733333333e+02	1.1351304788e-25
2.4766666667e+02	1.1487842210e-25
2.4800000000e+02	1.1889594665e-25
2.4833333333e+02	1.1925557791e-25
2.4866666667e+02	1.1505577452e-25
2.4900000000e+02	1.1484357046e-25
2.4933333333e+02	1.1577916434e-25
2.4966666667e+02	1.1433149776e-25
2.5000000000e+02	1.1327474146e-25
2.5033333333e+02	1.1449295672e-25
2.5066666667e+02	1.1443630355e-25
2.5100000000e+02	1.1273376718e-25
2.5133333333e+02	1.1920279465e-25
2.5166666667e+02	1.1431050591e-25
2.5200000000e+02	1.1718709938e-25
2.5233333333e+02	1.1170145504e-25
2.5266666667e+02	1.1587808129e-25
2.5300000000e+02	1.1195126137e-25
2.5333333333e+02	1.1291646486e-25
2.5366666667e+02	1.0792959381e-25
2.5400000000e+02	1.1461339133e-25
2.5433333333e+02	1.0960728598e-25
2.5466666667e+02	1.1298727764e-25
2.5500000000e+02	1.1427805703e-25
2.5533333333e+02	1.1178235359e-25
2.5566666667e+02	1.1538567081e-25
2.5600000000e+02	1.1357918137e-25
2.5633333333e+02	1.1096588292e-25
2.5666666667e+02	1.2059948768e-25
2.5700000000e+02	1.1949710115e-25
2.5733333333e+02	1.1166498031e-25
2.5766666667e+02	1.1522595046e-25
2.5800000000e+02	1.1605320568e-25
2.5833333333e+02	1.1448587701e-25
2.5866666667e+02	1.1475062912e-25
2.5900000000e+02	1.1791926248e-25
2.5933333333e+02	1.1822455698e-25
2.5966666667e+02	1.2382335536e-25
2.6000000000e+02	1.1996302231e-25
2.6033333333e+02	1.1536503685e-25
2.6066666667e+02	1.1689958515e-25
2.6100000000e+02	1.1483875748e-25
2.6133333333e+02	1.1472054277e-25
2.6166666667e+02	1.1975111369e-25
2.6200000000e+02	1.1894439543e-25
2.6233333333e+02	1.1968628923e-25
2.6266666667e+02	1.1309108081e-25
2.6300000000e+02	1.1794382714e-25
2.6333333333e+02	1.1887174107e-25
2.6366666667e+02	1.1894600060e-25
2.6400000000e+02	1.1612710169e-25
2.6433333333e+02	1.1895221967e-25
2.6466666667e+02	1.2052482082e-25
2.6500000000e+02	1.1625999888e-25
2.6533333333e+02	1.1232774029e-25
2.6566666667e+02	1.1408952623e-25
2.6600000000e+02	1.1896165358e-25
2.6633333333e+02	1.1716861613e-25
2.6666666667e+02	1.1683547110e-25
2.6700000000e+02	1.1703393168e-25
2.6733333333e+02	1.1398928428e-25
2.6766666667e+02	1.0978917744e-25
2.6800000000e+02	1.1433420930e-25
2.6833333333e+02	1.1405138107e-25
2.6866666667e+02	1.1778859644e-25
2.6900000000e+02	1.1691365799e-25
2.6933333333e+02	1.4989761726e-25
2.6966666667e+02	2.0664379941e-25
2.7000000000e+02	1.5714272398e-25
2.7033333333e+02	1.1465290144e-25
2.7066666667e+02	1.1930081556e-25
2.7100000000e+02	1.1843935089e-25
2.7133333333e+02	1.1925357508e-25
2.7166666667e+02	1.1640504422e-25
2.7200000000e+02	1.1997502501e-25
2.7233333333e+02	1.1956460583e-25
2.7266666667e+02	1.1777385858e-25
2.7300000000e+02	1.1820314886e-25
2.7333333333e+02	1.1957098417e-25
2.7366666667e+02	1.1783480617e-25
2.7400000000e+02	1.1955800543e-25
2.7433333333e+02	1.2125307122e-25
2.7466666667e+02	1.1668558360e-25
2.7500000000e+02	1.2731408807e-25
2.7533333333e+02	1.2263662386e-25
2.7566666667e+02	1.2320702789e-25
2.7600000000e+02	1.2619082706e-25
2.7633333333e+02	1.7670334750e-25
2.7666666667e+02	2.8647800019e-25
2.7700000000e+02	2.5505520207e-25
2.7733333333e+02	1.4817388363e-25
2.7766666667e+02	1.3018590162e-25
2.7800000000e+02	1.1852077267e-25
2.7833333333e+02	1.1915716355e-25
2.7866666667e+02	1.2545377390e-25
2.7900000000e+02	1.2361489092e-25
2.7933333333e+02	1.2395412460e-25
2.7966666667e+02	1.2358383631e-25
2.8000000000e+02	1.2158280907e-25
2.8033333333e+02	1.3006263567e-25
2.8066666667e+02	1.3208976399e-25
2.8100000000e+02	1.3574665506e-25
2.8133333333e+02	1.3901160335e-25
2.8166666667e+02	1.2557827700e-25
2.8200000000e+02	1.1830533207e-25
2.8233333333e+02	1.2753121492e-25
2.8266666667e+02	1.1992343943e-25
2.8300000000e+02	1.1217081252e-25
2.8333333333e+02	1.1323781845e-25
2.8366666667e+02	1.1995217117e-25
2.8400000000e+02	1.2383244807e-25
2.8433333333e+02	1.1508509642e-25
2.8466666667e+02	1.2430375896e-25
2.8500000000e+02	1.2351378302e-25
2.8533333333e+02	1.2143050289e-25
2.8566666667e+02	1.2378648211e-25
2.8600000000e+02	1.1868571459e-25
2.8633333333e+02	1.2098021715e-25
2.8666666667e+02	1.2025156881e-25
2.8700000000e+02	1.2592989695e-25
2.8733333333e+02	1.1961649676e-25
2.8766666667e+02	1.1575081445e-25
2.8800000000e+02	1.1343351709e-25
2.8833333333e+02	1.1737188549e-25
2.8866666667e+02	1.1911303839e-25
2.8900000000e+02	1.1925882133e-25
2.8933333333e+02	1.1900282374e-25
2.8966666667e+02	1.1383890506e-25
2.9000000000e+02	1.1775467789e-25
2.9033333333e+02	1.1970324647e-25
2.9066666667e+02	1.2160677836e-25
2.9100000000e+02	1.1826299770e-25
2.9133333333e+02	1.1962803203e-25
2.9166666667e+02	1.1892284901e-25
2.9200000000e+02	1.1622755674e-25
2.9233333333e+02	1.1712542663e-25
2.9266666667e+02	1.1512487410e-25
2.9300000000e+02	1.1287946468e-25
2.9333333333e+02	1.1271897677e-25
2.9366666667e+02	1.2021783692e-25
2.9400000000e+02	1.1899807174e-25
2.9433333333e+02	1.1330898552e-25
2.9466666667e+02	1.1331302711e-25
2.9500000000e+02	1.1703420865e-25
2.9533333333e+02	1.1840332713e-25
2.9566666667e+02	1.2186769725e-25
2.9600000000e+02	1.3038396465e-25
2.9633333333e+02	1.1951395749e-25
2.9666666667e+02	1.0854916795e-25
2.9700000000e+02	1.1536978182e-25
2.9733333333e+02	1.2162807235e-25
2.9766666667e+02	1.2042823524e-25
2.9800000000e+02	1.2072192103e-25
2.9833333333e+02	1.2274080220e-25
2.9866666667e+02	1.1926430069e-25
2.9900000000e+02	1.3502811531e-25
3.0033333333e+02	2.6348062499e-25
3.0066666667e+02	1.3003465785e-25
3.0100000000e+02	1.2412460901e-25
3.0133333333e+02	1.2319936774e-25
3.0166666667e+02	2.4153176127e-25
3.0233333333e+02	8.7609761156e-25
3.0266666667e+02	1.9775613773e-25
3.0300000000e+02	7.8428081834e-25
3.0366666667e+02	5.0584714875e-25
3.0400000000e+02	1.1875825269e-25
3.0433333333e+02	1.1468973617e-25
3.0466666667e+02	1.1667347023e-25
3.0500000000e+02	1.1557642704e-25
3.0533333333e+02	1.1799106894e-25
3.0566666667e+02	1.2078947710e-25
3.0600000000e+02	1.2325273474e-25
3.0633333333e+02	1.2324214227e-25
3.0666666667e+02	1.1626651366e-25
3.0700000000e+02	1.1792837382e-25
3.0733333333e+02	1.1995912852e-25
3.0766666667e+02	1.2176295575e-25
3.0800000000e+02	1.2194384247e-25
3.0833333333e+02	1.1825248135e-25
3.0866666667e+02	1.1502624129e-25
3.0900000000e+02	1.1530313036e-25
3.0933333333e+02	1.1706302724e-25
3.0966666667e+02	1.1361270426e-25
3.1000000000e+02	1.1596944157e-25
3.1033333333e+02	1.1906641844e-25
3.1066666667e+02	1.2130833183e-25
3.1100000000e+02	1.2199913850e-25
3.1133333333e+02	1.1638433474e-25
3.1166666667e+02	1.1565133523e-25
3.1200000000e+02	1.2279332123e-25
3.1233333333e+02	1.1776495504e-25
3.1266666667e+02	1.1645613791e-25
3.1300000000e+02	1.1722866926e-25
3.1333333333e+02	1.2205427837e-25
3.1366666667e+02	1.2229197126e-25
3.1400000000e+02	1.2083523703e-25
3.1433333333e+02	1.2125439303e-25
3.1466666667e+02	1.2247369143e-25
3.1500000000e+02	1.2144773627e-25
3.1533333333e+02	1.2324596685e-25
3.1566666667e+02	1.2179220053e-25
3.1600000000e+02	1.2733305127e-25
3.1633333333e+02	1.2457489605e-25
3.1666666667e+02	1.2082896873e-25
3.1700000000e+02	1.1516401943e-25
3.1733333333e+02	1.1854145593e-25
3.1766666667e+02	1.2397217897e-25
3.1800000000e+02	1.2143500160e-25
3.1833333333e+02	1.2386776103e-25
3.1866666667e+02	1.1872114309e-25
3.1900000000e+02	1.1482015947e-25
3.1933333333e+02	1.1819802752e-25
3.1966666667e+02	1.1916667896e-25
3.2000000000e+02	1.2771821605e-25
3.2033333333e+02	1.2445077214e-25
3.2066666667e+02	1.2200873565e-25
3.2100000000e+02	1.2526381499e-25
3.2133333333e+02	1.2650436177e-25
3.2166666667e+02	1.2160961343e-25
3.2200000000e+02	1.2734677847e-25
3.2233333333e+02	1.2394981137e-25
3.2266666667e+02	1.2109041647e-25
3.2300000000e+02	1.2516095612e-25
3.2333333333e+02	1.2719969946e-25
3.2366666667e+02	1.2189755977e-25
3.2400000000e+02	1.2090302503e-25
3.2433333333e+02	1.2707931333e-25
3.2466666667e+02	1.2755029964e-25
3.2500000000e+02	1.2957422738e-25
3.2533333333e+02	1.2522318452e-25
3.2566666667e+02	1.2329244989e-25
3.2600000000e+02	1.2576751865e-25
3.2633333333e+02	1.2417265951e-25
3.2666666667e+02	1.2257365334e-25
3.2700000000e+02	1.2787240960e-25
3.2733333333e+02	1.2255302395e-25
3.2766666667e+02	1.2059799704e-25
3.2800000000e+02	1.2866716710e-25
3.2833333333e+02	1.2521109292e-25
3.2866666667e+02	1.2493518167e-25
3.2900000000e+02	1.2548631311e-25
3.2933333333e+02	1.2258027994e-25
3.2966666667e+02	1.2489157286e-25
3.3000000000e+02	1.2219148639e-25
3.3033333333e+02	1.2133083598e-25
3.3066666667e+02	1.2422568674e-25
3.3100000000e+02	1.2053149881e-25
3.3133333333e+02	1.2932151939e-25
3.3166666667e+02	1.2544637243e-25
3.3200000000e+02	1.2608498338e-25
3.3233333333e+02	1.2355238416e-25
3.3266666667e+02	1.2993190415e-25
3.3300000000e+02	1.2753691220e-25
3.3333333333e+02	1.2506692652e-25
3.3366666667e+02	1.2817204444e-25
3.3400000000e+02	1.2689290860e-25
3.3433333333e+02	1.2057941595e-25
3.3466666667e+02	1.2291589363e-25
3.3500000000e+02	1.2276706731e-25
3.3533333333e+02	1.2488444904e-25
3.3566666667e+02	1.2114375880e-25
3.3600000000e+02	1.2229110483e-25
3.3633333333e+02	1.2046954815e-25
3.3666666667e+02	1.2147612340e-25
3.3700000000e+02	1.2612425426e-25
3.3733333333e+02	1.2361378591e-25
3.3766666667e+02	1.2027319791e-25
3.3800000000e+02	1.2432276861e-25
3.3833333333e+02	1.2306463712e-25
3.3866666667e+02	1.1758467422e-25
3.3900000000e+02	1.2282187348e-25
3.3933333333e+02	1.2297811320e-25
3.3966666667e+02	1.1855782597e-25
3.4000000000e+02	1.2117537150e-25
3.4033333333e+02	1.2163798967e-25
3.4066666667e+02	1.2221917013e-25
3.4100000000e+02	1.2392235162e-25
3.4133333333e+02	1.2799759531e-25
3.4166666667e+02	1.2246627663e-25
3.4200000000e+02	1.2127336113e-25
3.4233333333e+02	1.1977879832e-25
3.4266666667e+02	1.2342818406e-25
3.4300000000e+02	1.2810926530e-25
3.4333333333e+02	1.2712816681e-25
3.4366666667e+02	1.2588036586e-25
3.4400000000e+02	1.2545337403e-25
3.4433333333e+02	1.2943488297e-25
3.4466666667e+02	1.2354984164e-25
3.4500000000e+02	1.2106527853e-25
3.4533333333e+02	1.1981678364e-25
3.4566666667e+02	1.1848643694e-25
3.4600000000e+02	1.2012022596e-25
3.4633333333e+02	1.2434692321e-25
3.4666666667e+02	1.2250680074e-25
3.4700000000e+02	1.2453874959e-25
3.4733333333e+02	1.2131984437e-25
3.4766666667e+02	1.2610881807e-25
3.4800000000e+02	1.2564969448e-25
3.4833333333e+02	1.2189989339e-25
3.4866666667e+02	1.1928786955e-25
3.4900000000e+02	1.2291234121e-25
3.4933333333e+02	1.2239130145e-25
3.4966666667e+02	1.2270681043e-25
3.5000000000e+02	1.2406122056e-25
3.5033333333e+02	1.2667419840e-25
3.5066666667e+02	1.2621048237e-25
3.5100000000e+02	1.2926444539e-25
3.5133333333e+02	1.2578490394e-25
3.5166666667e+02	1.2161240611e-25
3.5200000000e+02	1.2114912269e-25
3.5233333333e+02	1.2136262355e-25
3.5266666667e+02	1.2349937666e-25
3.5300000000e+02	1.2677203759e-25
3.5333333333e+02	1.2442673934e-25
3.5366666667e+02	1.2148669132e-25
3.5400000000e+02	1.3102269954e-25
3.5433333333e+02	1.2530910665e-25
3.5466666667e+02	1.1859252599e-25
3.5500000000e+02	1.1761520750e-25
3.5533333333e+02	1.1980555667e-25
3.5566666667e+02	1.2409990562e-25
3.5600000000e+02	1.2491841721e-25
3.5633333333e+02	1.2302092362e-25
3.5666666667e+02	1.2796207756e-25
3.5700000000e+02	1.2690200305e-25
3.5733333333e+02	1.2055690527e-25
3.5766666667e+02	1.2168952093e-25
3.5800000000e+02	1.2545326086e-25
3.5833333333e+02	1.2855973424e-25
3.5866666667e+02	1.3130928334e-25
3.5900000000e+02	1.2293826135e-25
3.5933333333e+02	1.2857376258e-25
3.5966666667e+02	1.2779187105e-25
3.6000000000e+02	1.2955825400e-25
3.6033333333e+02	1.2435309091e-25
3.6066666667e+02	1.1963825504e-25
3.6100000000e+02	1.2274049557e-25
3.6133333333e+02	1.2754205846e-25
3.6166666667e+02	1.2981212680e-25
3.6200000000e+02	1.2535744893e-25
3.6233333333e+02	1.2918305032e-25
3.6266666667e+02	1.2335641756e-25
3.6300000000e+02	1.2425360509e-25
3.6333333333e+02	1.2370878833e-25
3.6366666667e+02	1.1995240971e-25
3.6400000000e+02	1.2670286025e-25
3.6433333333e+02	1.2678727550e-25
3.6466666667e+02	1.2643665379e-25
3.6500000000e+02	1.3232700254e-25
3.6533333333e+02	1.2344662941e-25
3.6566666667e+02	1.2679717374e-25
3.6600000000e+02	1.2487856306e-25
3.6633333333e+02	1.2544955649e-25
3.6666666667e+02	1.2100320717e-25
3.6700000000e+02	1.2789104845e-25
3.6733333333e+02	1.3081686285e-25
3.6766666667e+02	1.2597268871e-25
3.6800000000e+02	1.2839272168e-25
3.6833333333e+02	1.2568363894e-25
3.6866666667e+02	1.2721662047e-25
3.6900000000e+02	1.2600588451e-25
3.6933333333e+02	1.2463536639e-25
3.6966666667e+02	1.2493413854e-25
3.7000000000e+02	1.2764767957e-25
3.7033333333e+02	1.2778802291e-25
3.7066666667e+02	1.2705379477e-25
3.7100000000e+02	1.3085984311e-25
3.7133333333e+02	1.2235606693e-25
3.7166666667e+02	1.2455145257e-25
3.7200000000e+02	1.2962359974e-25
3.7233333333e+02	1.2295550111e-25
3.7266666667e+02	1.3068039077e-25
3.7300000000e+02	1.3195888027e-25
3.7333333333e+02	1.3337589327e-25
3.7366666667e+02	1.2930290028e-25
3.7400000000e+02	1.3061609122e-25
3.7433333333e+02	1.2615131238e-25
3.7466666667e+02	1.2563737881e-25
3.7500000000e+02	1.3411809809e-25
3.7533333333e+02	1.3320241988e-25
3.7566666667e+02	1.2521701146e-25
3.7600000000e+02	1.2815499327e-25
3.7633333333e+02	1.2743962158e-25
3.7666666667e+02	1.2448763832e-25
3.7700000000e+02	1.2281289527e-25
3.7733333333e+02	1.2651721453e-25
3.7766666667e+02	1.2848823320e-25
3.7800000000e+02	1.2471492866e-25
3.7833333333e+02	1.1875423895e-25
3.7866666667e+02	1.2854776433e-25
3.7900000000e+02	1.2846836102e-25
3.7933333333e+02	1.2972275089e-25
3.7966666667e+02	1.2744795990e-25
3.8000000000e+02	1.2655550982e-25
3.8033333333e+02	1.2921318633e-25
3.8066666667e+02	1.2865462669e-25
3.8100000000e+02	1.2482152700e-25
3.8133333333e+02	1.3153735560e-25
3.8166666667e+02	1.2610098623e-25
3.8200000000e+02	1.2792051675e-25
3.8233333333e+02	1.2416631881e-25
3.8266666667e+02	1.2788164842e-25
3.8300000000e+02	1.2833822911e-25
3.8333333333e+02	1.2532853636e-25
3.8366666667e+02	1.2721236115e-25
3.8400000000e+02	1.2871824001e-25
3.8433333333e+02	1.2990532707e-25
3.8466666667e+02	1.3061210001e-25
3.8500000000e+02	1.2270867220e-25
3.8533333333e+02	1.2454193438e-25
3.8566666667e+02	1.2999386712e-25
3.8600000000e+02	1.3411792130e-25
3.8633333333e+02	1.3080944230e-25
3.8666666667e+02	1.2517991062e-25
3.8700000000e+02	1.2519198490e-25
3.8733333333e+02	1.2689985434e-25
3.8766666667e+02	1.3345120498e-25
3.8800000000e+02	1.3110246002e-25
3.8833333333e+02	1.3222123293e-25
3.8866666667e+02	1.3572613892e-25
3.8900000000e+02	1.3188274203e-25
3.8933333333e+02	1.3002306909e-25
3.8966666667e+02	1.3214074733e-25
3.9000000000e+02	1.2857331102e-25
3.9033333333e+02	1.3144929060e-25
3.9066666667e+02	1.3006879831e-25
3.9100000000e+02	1.2330825364e-25
3.9133333333e+02	1.2549374303e-25
3.9166666667e+02	1.2923199339e-25
3.9200000000e+02	1.3402138746e-25
3.9233333333e+02	1.2473323251e-25
3.9266666667e+02	1.3396407273e-25
3.9300000000e+02	1.2790478960e-25
3.9333333333e+02	1.3443758238e-25
3.9366666667e+02	1.3042130835e-25
3.9400000000e+02	1.2642290179e-25
3.9433333333e+02	1.2859107570e-25
3.9466666667e+02	1.3162000357e-25
3.9500000000e+02	1.3179509557e-25
3.9533333333e+02	1.2933769463e-25
3.9566666667e+02	1.3159234050e-25
3.9600000000e+02	1.2810021680e-25
3.9633333333e+02	1.3330152425e-25
3.9666666667e+02	1.2872103541e-25
3.9700000000e+02	1.2939110730e-25
3.9733333333e+02	1.2715731085e-25
3.9766666667e+02	1.2172455355e-25
3.9800000000e+02	1.2116023204e-25
3.9833333333e+02	1.2580168275e-25
3.9866666667e+02	1.2788869100e-25
3.9900000000e+02	1.3510491691e-25
3.9933333333e+02	1.3343566948e-25
3.9966666667e+02	1.2967877759e-25
4.0000000000e+02	1.3122058223e-25
4.0033333333e+02	1.3519464893e-25
4.0066666667e+02	1.3208609597e-25
4.0100000000e+02	1.3484056922e-25
4.0133333333e+02	1.3424293100e-25
4.0166666667e+02	1.3755496695e-25
4.0200000000e+02	1.3180995028e-25
4.0233333333e+02	1.3631601361e-25
4.0266666667e+02	1.2842723595e-25
4.0300000000e+02	1.3061699845e-25
4.0333333333e+02	1.3016004006e-25
4.0366666667e+02	1.2979560878e-25
4.0400000000e+02	1.3141129235e-25
4.0433333333e+02	1.3247216774e-25
4.0466666667e+02	1.3242858247e-25
4.0500000000e+02	1.3010221228e-25
4.0533333333e+02	1.3644505957e-25
4.0566666667e+02	1.3548065117e-25
4.0600000000e+02	1.3292815125e-25
4.0633333333e+02	1.3736356578e-25
4.0666666667e+02	1.3336937090e-25
4.0700000000e+02	1.3585773207e-25
4.0733333333e+02	1.3712376392e-25
4.0766666667e+02	1.3636110418e-25
4.0800000000e+02	1.3239308640e-25
4.0833333333e+02	1.3623009570e-25
4.0866666667e+02	1.4123334018e-25
4.0900000000e+02	1.4263481698e-25
4.0933333333e+02	1.4631994858e-25
4.0966666667e+02	1.4689591549e-25
4.1000000000e+02	1.4337061940e-25
4.1033333333e+02	1.4355529054e-25
4.1066666667e+02	1.3955624726e-25
4.1100000000e+02	1.3880110100e-25
4.1133333333e+02	1.3801604853e-25
4.1166666667e+02	1.3731503339e-25
4.1200000000e+02	1.4049234502e-25
4.1233333333e+02	1.3889080641e-25
4.1266666667e+02	1.4100691629e-25
4.1300000000e+02	1.3794194864e-25
4.1333333333e+02	1.3743242112e-25
4.1366666667e+02	1.3329664051e-25
4.1400000000e+02	1.4095978576e-25
4.1433333333e+02	1.3394255046e-25
4.1466666667e+02	1.3762335593e-25
4.1500000000e+02	1.4402278923e-25
4.1533333333e+02	1.3491643587e-25
4.1566666667e+02	1.3254730098e-25
4.1600000000e+02	1.3323529034e-25
4.1633333333e+02	1.3367867446e-25
4.1666666667e+02	1.4079188222e-25
4.1700000000e+02	1.3837160388e-25
4.1733333333e+02	1.3197587891e-25
4.1766666667e+02	1.3198527652e-25
4.1800000000e+02	1.3778704309e-25
4.1833333333e+02	1.3522264781e-25
4.1866666667e+02	1.3609744176e-25
4.1900000000e+02	1.3541093689e-25
4.1933333333e+02	1.3218350955e-25
4.1966666667e+02	1.3044970117e-25
4.2000000000e+02	1.4522776764e-25
4.2033333333e+02	1.4997771248e-25
4.2066666667e+02	1.3676897553e-25
4.2100000000e+02	1.3413656686e-25
4.2133333333e+02	1.3067338767e-25
4.2166666667e+02	1.4005771372e-25
4.2200000000e+02	1.4350234650e-25
4.2233333333e+02	1.3905694740e-25
4.2266666667e+02	1.3485084287e-25
4.2300000000e+02	1.3384160806e-25
4.2333333333e+02	1.3675022018e-25
4.2366666667e+02	1.3618308272e-25
4.2400000000e+02	1.4042327336e-25
4.2433333333e+02	1.4095746374e-25
4.2466666667e+02	1.3582622843e-25
4.2500000000e+02	1.3771751357e-25
4.2533333333e+02	1.4030876886e-25
4.2566666667e+02	1.4586387077e-25
4.2600000000e+02	1.4142468181e-25
4.2633333333e+02	1.3370065101e-25
4.2666666667e+02	1.2865208006e-25
4.2700000000e+02	1.2887074551e-25
4.2733333333e+02	1.3817852235e-25
4.2766666667e+02	1.4333416482e-25
4.2800000000e+02	1.3867337640e-25
4.2833333333e+02	1.3564621015e-25
4.2866666667e+02	1.3954121974e-25
4.2900000000e+02	1.3920158793e-25
4.2933333333e+02	1.3849744322e-25
4.2966666667e+02	1.3680818412e-25
4.3000000000e+02	1.3341660536e-25
4.3033333333e+02	1.3512971792e-25
4.3066666667e+02	1.3309461647e-25
4.3100000000e+02	1.3358765293e-25
4.3133333333e+02	1.3344853051e-25
4.3166666667e+02	1.3231127025e-25
4.3200000000e+02	1.3975023824e-25
4.3233333333e+02	1.3703755782e-25
4.3266666667e+02	1.3366012645e-25
4.3300000000e+02	1.3522548316e-25
4.3333333333e+02	1.3252456991e-25
4.3366666667e+02	1.2802954337e-25
4.3400000000e+02	1.3737811193e-25
4.3433333333e+02	1.4019373835e-25
4.3466666667e+02	1.3457359955e-25
4.3500000000e+02	1.3826506918e-25
4.3533333333e+02	1.3811302898e-25
4.3566666667e+02	1.3092707083e-25
4.3600000000e+02	1.3516127812e-25
4.3633333333e+02	1.3855126003e-25
4.3666666667e+02	1.3820295622e-25
4.3700000000e+02	1.3592217675e-25
4.3733333333e+02	1.3354890247e-25
4.3766666667e+02	1.3031788996e-25
4.3800000000e+02	1.3868186098e-25
4.3833333333e+02	1.3891906592e-25
4.3866666667e+02	1.3749051341e-25
4.3900000000e+02	1.4093256806e-25
4.3933333333e+02	1.3797242975e-25
4.3966666667e+02	1.4317702877e-25
4.4000000000e+02	1.3957496952e-25
4.4033333333e+02	1.3586060594e-25
4.4066666667e+02	1.3816514599e-25
4.4100000000e+02	1.3676887092e-25
4.4133333333e+02	1.3262057187e-25
4.4166666667e+02	1.3324030061e-25
4.4200000000e+02	1.2977082149e-25
4.4233333333e+02	1.3463554462e-25
4.4266666667e+02	1.3848570533e-25
4.4300000000e+02	1.3660296239e-25
4.4333333333e+02	1.3527614573e-25
4.4366666667e+02	1.4208034592e-25
4.4400000000e+02	1.3743310229e-25
4.4433333333e+02	1.3752431349e-25
4.4466666667e+02	1.3597916292e-25
4.4500000000e+02	1.3378431297e-25
4.4533333333e+02	1.4077624668e-25
4.4566666667e+02	1.3175723999e-25
4.4600000000e+02	1.3995755246e-25
4.4633333333e+02	1.3451228509e-25
4.4666666667e+02	1.3579201302e-25
4.4700000000e+02	1.3911150400e-25
4.4733333333e+02	1.4011285804e-25
4.4766666667e+02	1.4017835085e-25
4.4800000000e+02	1.3415282864e-25
4.4833333333e+02	1.3937145538e-25
4.4866666667e+02	1.3923972896e-25
4.4900000000e+02	1.3801550690e-25
4.4933333333e+02	1.3730428538e-25
4.4966666667e+02	1.4198091354e-25
4.5000000000e+02	1.4910268283e-25
4.5033333333e+02	1.4493718268e-25
4.5066666667e+02	1.3978329263e-25
4.5100000000e+02	1.3173433440e-25
4.5133333333e+02	1.3618235220e-25
4.5166666667e+02	1.3903011866e-25
4.5200000000e+02	1.4041430002e-25
4.5233333333e+02	1.4287131775e-25
4.5266666667e+02	1.4236146307e-25
4.5300000000e+02	1.4356321945e-25
4.5333333333e+02	1.3659944199e-25
4.5366666667e+02	1.3813443051e-25
4.5400000000e+02	1.4794737627e-25
4.5433333333e+02	1.4810206122e-25
4.5466666667e+02	1.4075628362e-25
4.5500000000e+02	1.3849026314e-25
4.5533333333e+02	1.3893911682e-25
4.5566666667e+02	1.3851712414e-25
4.5600000000e+02	1.4081051353e-25
4.5633333333e+02	1.4121483867e-25
4.5666666667e+02	1.4460677946e-25
4.5700000000e+02	1.4144863975e-25
4.5733333333e+02	1.4000923078e-25
4.5766666667e+02	1.3953873653e-25
4.5800000000e+02	1.4485414920e-25
4.5833333333e+02	1.4101335253e-25
4.5866666667e+02	1.3904782907e-25
4.5900000000e+02	1.3640474928e-25
4.5933333333e+02	1.4260502169e-25
4.5966666667e+02	1.3706906049e-25
4.6000000000e+02	1.4028461957e-25
4.6033333333e+02	1.3674674832e-25
4.6066666667e+02	1.3930476270e-25
4.6100000000e+02	1.3794591892e-25
4.6133333333e+02	1.3696763388e-25
4.6166666667e+02	1.4789796794e-25
4.6200000000e+02	1.4299491538e-25
4.6233333333e+02	1.4635415621e-25
4.6266666667e+02	1.3999526428e-25
4.6300000000e+02	1.4192523118e-25
4.6333333333e+02	1.4716443047e-25
4.6366666667e+02	1.4016239732e-25
4.6400000000e+02	1.3763273901e-25
4.6433333333e+02	1.4292376835e-25
4.6466666667e+02	1.4203086265e-25
4.6500000000e+02	1.4587328568e-25
4.6533333333e+02	1.4315404365e-25
4.6566666667e+02	1.4259173425e-25
4.6600000000e+02	1.3893641415e-25
4.6633333333e+02	1.4019983803e-25
4.6666666667e+02	1.3969182019e-25
4.6700000000e+02	1.4121662575e-25
4.6733333333e+02	1.4382483997e-25
4.6766666667e+02	1.4187677169e-25
4.6800000000e+02	1.4364927570e-25
4.6833333333e+02	1.4162870452e-25
4.6866666667e+02	1.3837037511e-25
4.6900000000e+02	1.4755078981e-25
4.6933333333e+02	1.4058504945e-25
4.6966666667e+02	1.4497278252e-25
4.7000000000e+02	1.3812809163e-25
4.7033333333e+02	1.4053025856e-25
4.7066666667e+02	1.4097113818e-25
4.7100000000e+02	1.4625846928e-25
4.7133333333e+02	1.4564681168e-25
4.7166666667e+02	1.4255172196e-25
4.7200000000e+02	1.4771625324e-25
4.7233333333e+02	1.4551414013e-25
4.7266666667e+02	1.4405477043e-25
4.7300000000e+02	1.4423912169e-25
4.7333333333e+02	1.4251021838e-25
4.7366666667e+02	1.5501804544e-25
4.7400000000e+02	1.4944589324e-25
4.7433333333e+02	1.4615227274e-25
4.7466666667e+02	1.4871668891e-25
4.7500000000e+02	1.4281738914e-25
4.7533333333e+02	1.4524845831e-25
4.7566666667e+02	1.5117338042e-25
4.7600000000e+02	1.4723068542e-25
4.7633333333e+02	1.4320505520e-25
4.7666666667e+02	1.4031389067e-25
4.7700000000e+02	1.4327758760e-25
4.7733333333e+02	1.4597190369e-25
4.7766666667e+02	1.4679695670e-25
4.7800000000e+02	1.5566522170e-25
4.7833333333e+02	1.4734638259e-25
4.7866666667e+02	1.4529462096e-25
4.7900000000e+02	1.4570629727e-25
4.7933333333e+02	1.4702362214e-25
4.7966666667e+02	1.4442260152e-25
4.8000000000e+02	1.4315161724e-25
4.8033333333e+02	1.4677754986e-25
4.8066666667e+02	1.5431019800e-25
4.8100000000e+02	1.5235579897e-25
4.8133333333e+02	1.5307564648e-25
4.8166666667e+02	1.4993427696e-25
4.8200000000e+02	1.4748539078e-25
4.8233333333e+02	1.4967859482e-25
4.8266666667e+02	1.4994315065e-25
4.8300000000e+02	1.5242007707e-25
4.8333333333e+02	1.5514546793e-25
4.8366666667e+02	1.4920400534e-25
4.8400000000e+02	1.5000376249e-25
4.8433333333e+02	1.4587598757e-25
4.8466666667e+02	1.4815182710e-25
4.8500000000e+02	1.4522110537e-25
4.8533333333e+02	1.4604060257e-25
4.8566666667e+02	1.5456739198e-25
4.8600000000e+02	1.5411732726e-25
4.8633333333e+02	1.4896679599e-25
4.8666666667e+02	1.4824484248e-25
4.8700000000e+02	1.4962996096e-25
4.8733333333e+02	1.4570782988e-25
4.8766666667e+02	1.3741803093e-25
4.8800000000e+02	1.5146577086e-25
4.8833333333e+02	1.4681293761e-25
4.8866666667e+02	1.4727106532e-25
4.8900000000e+02	1.4358225413e-25
4.8933333333e+02	1.4761956980e-25
4.8966666667e+02	1.4813895118e-25
4.9000000000e+02	1.5553559436e-25
4.9033333333e+02	1.5416713286e-25
4.9066666667e+02	1.4997725690e-25
4.9100000000e+02	1.4903184574e-25
4.9133333333e+02	1.5039303466e-25
4.9166666667e+02	1.5492380928e-25
4.9200000000e+02	1.5266259032e-25
4.9233333333e+02	1.5491875660e-25
4.9266666667e+02	1.4990159904e-25
4.9300000000e+02	1.5154191923e-25
4.9333333333e+02	1.5584437800e-25
4.9366666667e+02	1.4926724140e-25
4.9400000000e+02	1.5640299270e-25
4.9433333333e+02	1.5502892265e-25
4.9466666667e+02	1.5025181555e-25
4.9500000000e+02	1.4389626691e-25
4.9533333333e+02	1.4585721528e-25
4.9566666667e+02	1.4917380711e-25
4.9600000000e+02	1.5038368880e-25
4.9633333333e+02	1.4927162575e-25
4.9666666667e+02	1.5622119330e-25
4.9700000000e+02	1.5125693705e-25
4.9733333333e+02	1.5750162717e-25
4.9766666667e+02	1.6074779262e-25
4.9800000000e+02	1.4696635739e-25
4.9833333333e+02	1.4341448405e-25
4.9866666667e+02	1.5778669122e-25
4.9900000000e+02	1.5769511080e-25
4.9933333333e+02	1.5896918776e-25
4.9966666667e+02	1.5105026278e-25
5.0000000000e+02	1.6039041332e-25
5.0033333333e+02	1.5549836746e-25
5.0066666667e+02	1.6054666707e-25
5.0100000000e+02	2.0541209989e-25
5.0233333333e+02	2.2005212161e-25
5.0266666667e+02	8.0572624621e-25
5.0300000000e+02	9.0333276608e-25
5.0333333333e+02	4.3726745658e-25
5.0366666667e+02	9.0301437835e-25
5.0400000000e+02	9.3509591685e-25
5.0533333333e+02	6.4123051577e-25
5.0566666667e+02	2.2630075034e-25
5.0600000000e+02	2.1021591236e-25
5.0633333333e+02	2.4945406843e-25
5.0666666667e+02	3.4325026314e-25
5.0700000000e+02	8.1025490333e-25
5.1200000000e+02	8.5127279648e-25
5.1233333333e+02	4.5204074710e-25
5.1266666667e+02	2.7094129853e-25
5.1300000000e+02	2.6711703804e-25
5.1333333333e+02	5.5233937218e-25
5.1366666667e+02	4.9100195906e-25
5.1400000000e+02	1.8319190040e-25
5.1433333333e+02	1.6478443067e-25
5.1466666667e+02	1.6118249285e-25
5.1500000000e+02	1.6215408598e-25
5.1533333333e+02	1.6187413923e-25
5.1566666667e+02	1.5935668002e-25
5.1600000000e+02	1.6024138494e-25
5.1633333333e+02	5.9444003669e-25
5.1700000000e+02	6.5744894578e-25
5.1733333333e+02	1.6343263152e-25
5.1766666667e+02	1.6089663276e-25
5.1800000000e+02	1.6033173485e-25
5.1833333333e+02	1.5273797322e-25
5.1866666667e+02	1.5829116143e-25
5.1900000000e+02	1.4942248324e-25
5.1933333333e+02	1.5175667492e-25
5.1966666667e+02	1.5339377083e-25
5.2000000000e+02	1.5364956556e-25
5.2033333333e+02	1.4807814356e-25
5.2066666667e+02	1.6006570038e-25
5.2100000000e+02	1.6031718186e-25
5.2133333333e+02	1.5608718639e-25
5.2166666667e+02	1.5386451802e-25
5.2200000000e+02	1.5704497047e-25
5.2233333333e+02	1.5850430935e-25
5.2266666667e+02	1.6081744939e-25
5.2300000000e+02	1.6800438867e-25
5.2333333333e+02	1.5888829706e-25
5.2366666667e+02	1.4869032364e-25
5.2400000000e+02	1.4954581409e-25
5.2433333333e+02	1.5477224638e-25
5.2466666667e+02	1.6166562604e-25
5.2500000000e+02	1.5755490983e-25
5.2533333333e+02	1.5285645537e-25
5.2566666667e+02	1.5633405538e-25
5.2600000000e+02	1.5812521551e-25
5.2633333333e+02	1.5984331542e-25
5.2666666667e+02	1.5565908632e-25
5.2700000000e+02	1.5287915426e-25
5.2733333333e+02	1.5445835613e-25
5.2766666667e+02	1.6483564456e-25
5.2800000000e+02	1.6111733069e-25
5.2833333333e+02	1.5842953355e-25
5.2866666667e+02	1.5770204374e-25
5.2900000000e+02	1.6750683519e-25
5.2933333333e+02	1.5596776543e-25
5.2966666667e+02	1.5426559406e-25
5.3000000000e+02	1.5188425833e-25
5.3033333333e+02	1.5564881509e-25
5.3066666667e+02	1.5739245762e-25
5.3100000000e+02	1.5169336817e-25
5.3133333333e+02	1.5414361481e-25
5.3166666667e+02	1.6498666596e-25
5.3200000000e+02	1.6173588601e-25
5.3233333333e+02	1.5448505446e-25
5.3266666667e+02	1.5842804234e-25
5.3300000000e+02	1.5557672428e-25
5.3333333333e+02	1.5949568302e-25
5.3366666667e+02	1.6250365503e-25
5.3400000000e+02	1.6251428193e-25
5.3433333333e+02	1.5728498482e-25
5.3466666667e+02	1.5324616427e-25
5.3500000000e+02	1.5567210980e-25
5.3533333333e+02	1.6344021187e-25
5.3566666667e+02	1.5807644019e-25
5.3600000000e+02	1.5842557254e-25
5.3633333333e+02	1.5614829590e-25
5.3666666667e+02	1.6655853778e-25
5.3700000000e+02	1.5570937081e-25
5.3733333333e+02	1.5310950838e-25
5.3766666667e+02	1.5066894753e-25
5.3800000000e+02	1.5157506833e-25
5.3833333333e+02	1.6798282092e-25
5.3866666667e+02	1.6000700745e-25
5.3900000000e+02	1.5087403616e-25
5.3933333333e+02	1.5555663341e-25
5.3966666667e+02	1.6642133823e-25
5.4000000000e+02	2.3217339449e-25
5.4033333333e+02	2.4834481270e-25
5.4066666667e+02	1.7685252691e-25
5.4100000000e+02	1.6256032035e-25
5.4133333333e+02	1.6843322560e-25
5.4166666667e+02	1.6817413923e-25
5.4200000000e+02	1.6265649640e-25
5.4233333333e+02	1.6257816385e-25
5.4266666667e+02	1.6417617652e-25
5.4300000000e+02	1.6265253516e-25
5.4333333333e+02	1.6058637359e-25
5.4366666667e+02	1.6448910644e-25
5.4400000000e+02	1.6587514894e-25
5.4433333333e+02	1.7106131935e-25
5.4466666667e+02	1.6551964175e-25
5.4500000000e+02	1.6593621285e-25
5.4533333333e+02	1.6175116081e-25
5.4566666667e+02	1.6613769185e-25
5.4600000000e+02	1.6349047928e-25
5.4633333333e+02	1.6824099361e-25
5.4666666667e+02	1.6848876939e-25
5.4700000000e+02	1.7122522553e-25
5.4733333333e+02	1.6884996787e-25
5.4766666667e+02	1.7234205865e-25
5.4800000000e+02	1.7054911811e-25
5.4833333333e+02	1.6687221730e-25
5.4866666667e+02	1.6025827585e-25
5.4900000000e+02	1.7311300485e-25
5.4933333333e+02	1.6872360041e-25
5.4966666667e+02	1.6131663797e-25
5.5000000000e+02	1.7014725389e-25
5.5033333333e+02	1.7239583141e-25
5.5066666667e+02	1.6704017892e-25
5.5100000000e+02	1.6968529289e-25
5.5133333333e+02	1.6605340757e-25
5.5166666667e+02	1.6997042890e-25
5.5200000000e+02	1.6678066262e-25
5.5233333333e+02	1.7574339714e-25
5.5266666667e+02	1.6533475948e-25
5.5300000000e+02	1.7302837260e-25
5.5333333333e+02	1.6854142088e-25
5.5366666667e+02	1.7394461490e-25
5.5400000000e+02	1.6356358733e-25
5.5433333333e+02	1.6153157497e-25
5.5466666667e+02	1.6228212505e-25
5.5500000000e+02	1.6668260619e-25
5.5533333333e+02	1.6667712960e-25
5.5566666667e+02	1.6153912746e-25
5.5600000000e+02	1.6215071371e-25
5.5633333333e+02	1.6671627783e-25
5.5666666667e+02	1.6997460980e-25
5.5700000000e+02	1.6887897739e-25
5.5733333333e+02	1.6596457935e-25
5.5766666667e+02	1.7593275723e-25
5.5800000000e+02	1.6260874134e-25
5.5833333333e+02	1.6622278597e-25
5.5866666667e+02	1.6947049340e-25
5.5900000000e+02	1.6116714432e-25
5.5933333333e+02	1.6191012722e-25
5.5966666667e+02	1.6015701207e-25
5.6000000000e+02	1.6773738088e-25
5.6033333333e+02	1.6387357245e-25
5.6066666667e+02	1.6183461897e-25
5.6100000000e+02	1.7153345491e-25
5.6133333333e+02	1.7367563918e-25
5.6166666667e+02	1.8229687386e-25
5.6200000000e+02	1.7085234827e-25
5.6233333333e+02	1.6764064190e-25
5.6266666667e+02	1.7150929613e-25
5.6300000000e+02	1.6906355584e-25
5.6333333333e+02	1.7129782208e-25
5.6366666667e+02	1.7878899063e-25
5.6400000000e+02	1.6958407417e-25
5.6433333333e+02	1.7504277086e-25
5.6466666667e+02	1.7412991491e-25
5.6500000000e+02	1.7148224866e-25
5.6533333333e+02	1.7293519046e-25
5.6566666667e+02	1.6739191445e-25
5.6600000000e+02	1.6479779535e-25
5.6633333333e+02	1.6686179124e-25
5.6666666667e+02	1.7060124630e-25
5.6700000000e+02	1.6985100787e-25
5.6733333333e+02	1.7739718605e-25
5.6766666667e+02	1.7695266834e-25
5.6800000000e+02	1.6688387270e-25
5.6833333333e+02	1.6851610647e-25
5.6866666667e+02	1.6864532838e-25
5.6900000000e+02	1.6948982760e-25
5.6933333333e+02	1.6208173707e-25
5.6966666667e+02	1.6150202388e-25
5.7000000000e+02	1.6674229570e-25
5.7033333333e+02	1.6696599249e-25
5.7066666667e+02	1.6717976872e-25
5.7100000000e+02	1.7544839817e-25
5.7133333333e+02	1.7474095747e-25
5.7166666667e+02	1.7450776818e-25
5.7200000000e+02	1.6449776084e-25
5.7233333333e+02	1.7532390668e-25
5.7266666667e+02	1.7440027242e-25
5.7300000000e+02	1.6971065085e-25
5.7333333333e+02	1.7099084731e-25
5.7366666667e+02	1.6456275344e-25
5.7400000000e+02	1.7196600147e-25
5.7433333333e+02	1.7385330550e-25
5.7466666667e+02	1.8401584873e-25
5.7500000000e+02	1.8745477051e-25
5.7533333333e+02	1.7973924173e-25
5.7566666667e+02	1.8690600583e-25
5.7600000000e+02	1.9043529388e-25
5.7633333333e+02	1.9163899570e-25
5.7666666667e+02	1.8972557840e-25
5.7700000000e+02	1.8677991488e-25
5.7733333333e+02	1.8914327238e-25
5.7766666667e+02	1.8926130066e-25
5.7800000000e+02	1.8970775887e-25
5.7833333333e+02	1.8678348934e-25
5.7866666667e+02	1.8824860036e-25
5.7900000000e+02	1.9093527382e-25
5.7933333333e+02	1.8638953837e-25
5.7966666667e+02	1.8640700787e-25
5.8000000000e+02	1.8541300005e-25
5.8033333333e+02	1.8536775524e-25
5.8066666667e+02	1.9557019334e-25
5.8100000000e+02	1.8247724841e-25
5.8133333333e+02	1.7789920271e-25
5.8166666667e+02	1.8461231808e-25
5.8200000000e+02	1.8518169729e-25
5.8233333333e+02	1.7671234238e-25
5.8266666667e+02	1.7230552932e-25
5.8300000000e+02	1.8052097180e-25
5.8333333333e+02	1.7765471279e-25
5.8366666667e+02	1.7987454625e-25
5.8400000000e+02	1.7700987484e-25
5.8433333333e+02	1.7368344162e-25
5.8466666667e+02	1.7967905808e-25
5.8500000000e+02	1.7302552315e-25
5.8533333333e+02	1.7610046260e-25
5.8566666667e+02	1.7808178676e-25
5.8600000000e+02	1.7258495569e-25
5.8633333333e+02	1.6988652679e-25
5.8666666667e+02	1.7591508079e-25
5.8700000000e+02	1.7242061207e-25
5.8733333333e+02	1.7741987551e-25
5.8766666667e+02	1.7212704249e-25
5.8800000000e+02	1.7467274075e-25
5.8833333333e+02	1.7043850733e-25
5.8866666667e+02	1.7830423292e-25
5.8900000000e+02	1.8219499305e-25
5.8933333333e+02	1.7502730392e-25
5.8966666667e+02	1.7157037487e-25
5.9000000000e+02	1.6942066634e-25
5.9033333333e+02	1.7075464590e-25
5.9066666667e+02	1.7049657842e-25
5.9100000000e+02	1.7210447262e-25
5.9133333333e+02	1.7336453722e-25
5.9166666667e+02	1.7246106408e-25
5.9200000000e+02	1.7748172972e-25
5.9233333333e+02	1.7894775111e-25
5.9266666667e+02	1.8305965123e-25
5.9300000000e+02	1.6907345482e-25
5.9333333333e+02	1.6868799992e-25
5.9366666667e+02	1.6898053711e-25
5.9400000000e+02	1.6223578389e-25
5.9433333333e+02	1.7004239945e-25
5.9466666667e+02	1.6868005616e-25
5.9500000000e+02	1.7002525769e-25
5.9533333333e+02	1.7472632921e-25
5.9566666667e+02	1.6230028495e-25
5.9600000000e+02	1.7488574115e-25
5.9633333333e+02	1.7280953776e-25
5.9666666667e+02	1.7394952550e-25
5.9700000000e+02	1.7672101812e-25
5.9733333333e+02	1.6867005735e-25
5.9766666667e+02	1.6256602606e-25
5.9800000000e+02	1.6999270910e-25
5.9833333333e+02	1.7989948874e-25
5.9866666667e+02	1.8825902948e-25
5.9900000000e+02	6.4057358163e-25
5.9966666667e+02	8.4211086589e-25
6.0000000000e+02	2.3418756141e-25
6.0033333333e+02	1.7615599730e-25
6.0066666667e+02	1.8187589255e-25
6.0100000000e+02	1.7743196293e-25
6.0133333333e+02	1.7406356422e-25
6.0166666667e+02	1.7833090869e-25
6.0200000000e+02	1.7256728977e-25
6.0233333333e+02	1.7128026043e-25
6.0266666667e+02	1.8236266839e-25
6.0300000000e+02	1.7617671255e-25
6.0333333333e+02	1.7132082897e-25
6.0366666667e+02	1.8145210230e-25
6.0400000000e+02	5.5834234618e-25
6.0466666667e+02	5.6124849118e-25
6.0500000000e+02	1.7218687519e-25
6.0533333333e+02	1.7941525850e-25
6.0566666667e+02	1.7071852750e-25
6.0600000000e+02	1.7831733082e-25
6.0633333333e+02	4.9101579883e-25
6.0666666667e+02	7.7359521472e-25
6.0700000000e+02	3.5387456367e-25
6.0733333333e+02	1.8446007962e-25
6.0766666667e+02	1.7699476085e-25
6.0800000000e+02	1.7534117226e-25
6.0833333333e+02	1.7089440263e-25
6.0866666667e+02	1.7501779650e-25
6.0900000000e+02	1.7479206152e-25
6.0933333333e+02	1.7486756886e-25
6.0966666667e+02	1.6629840055e-25
6.1000000000e+02	1.7001848462e-25
6.1033333333e+02	1.7116784196e-25
6.1066666667e+02	1.7046575487e-25
6.1100000000e+02	1.8628361569e-25
6.1133333333e+02	1.7684257953e-25
6.1166666667e+02	1.6834012869e-25
6.1200000000e+02	1.7718252358e-25
6.1233333333e+02	1.8165044262e-25
6.1266666667e+02	1.6586236891e-25
6.1300000000e+02	1.6948596676e-25
6.1333333333e+02	1.6593227016e-25
6.1366666667e+02	1.7225978675e-25
6.1400000000e+02	1.6154326731e-25
6.1433333333e+02	1.7648569779e-25
6.1466666667e+02	1.7385394489e-25
6.1500000000e+02	1.7295332211e-25
6.1533333333e+02	1.8159875150e-25
6.1566666667e+02	1.8240435128e-25
6.1600000000e+02	1.7730586642e-25
6.1633333333e+02	1.7317578940e-25
6.1666666667e+02	1.8161636507e-25
6.1700000000e+02	1.7770661545e-25
6.1733333333e+02	1.7571285614e-25
6.1766666667e+02	1.7226985663e-25
6.1800000000e+02	1.7835800872e-25
6.1833333333e+02	1.7070404363e-25
6.1866666667e+02	1.8280793463e-25
6.1900000000e+02	1.7988211321e-25
6.1933333333e+02	1.8180664663e-25
6.1966666667e+02	1.8347063423e-25
6.2000000000e+02	1.8349358101e-25
6.2033333333e+02	1.8288063190e-25
6.2066666667e+02	1.7829864969e-25
6.2100000000e+02	1.7835965900e-25
6.2133333333e+02	1.7833720772e-25
6.2166666667e+02	1.8253672724e-25
6.2200000000e+02	1.7461703798e-25
6.2233333333e+02	1.7617687563e-25
6.2266666667e+02	1.7628464312e-25
6.2300000000e+02	1.7555077793e-25
6.2333333333e+02	1.7482180763e-25
6.2366666667e+02	1.7861183507e-25
6.2400000000e+02	1.7660491274e-25
6.2433333333e+02	1.8397563665e-25
6.2466666667e+02	1.8221977765e-25
6.2500000000e+02	1.8326165716e-25
6.2533333333e+02	1.7824100792e-25
6.2566666667e+02	1.8371507922e-25
6.2600000000e+02	1.7846339483e-25
6.2633333333e+02	1.7654768087e-25
6.2666666667e+02	1.8114867020e-25
6.2700000000e+02	1.8319627392e-25
6.2733333333e+02	1.8315757235e-25
6.2766666667e+02	1.7606347180e-25
6.2800000000e+02	1.6791952196e-25
6.2833333333e+02	1.7588802234e-25
6.2866666667e+02	1.7857394572e-25
6.2900000000e+02	1.7461884405e-25
6.2933333333e+02	1.7442855573e-25
6.2966666667e+02	1.7741333703e-25
6.3000000000e+02	1.6648397202e-25
6.3033333333e+02	1.7085328412e-25
6.3066666667e+02	1.7954436762e-25
6.3100000000e+02	1.7546213435e-25
6.3133333333e+02	1.7564649661e-25
6.3166666667e+02	1.8508889481e-25
6.3200000000e+02	1.7855279438e-25
6.3233333333e+02	1.8422634475e-25
6.3266666667e+02	1.7845645381e-25
6.3300000000e+02	1.8480457730e-25
6.3333333333e+02	1.9870053572e-25
6.3366666667e+02	1.8485261761e-25
6.3400000000e+02	1.7903088256e-25
6.3433333333e+02	1.8413088621e-25
6.3466666667e+02	1.8737022770e-25
6.3500000000e+02	1.8895269971e-25
6.3533333333e+02	1.8993417980e-25
6.3566666667e+02	1.7485855663e-25
6.3600000000e+02	1.7683448433e-25
6.3633333333e+02	1.8539418017e-25
6.3666666667e+02	1.7886891183e-25
6.3700000000e+02	1.8496807634e-25
6.3733333333e+02	1.7861312354e-25
6.3766666667e+02	1.8215425729e-25
6.3800000000e+02	1.8497014365e-25
6.3833333333e+02	1.7609217784e-25
6.3866666667e+02	1.8870791028e-25
6.3900000000e+02	1.8927033087e-25
6.3933333333e+02	1.7307529151e-25
6.3966666667e+02	1.8006388711e-25
6.4000000000e+02	1.7665019253e-25
6.4033333333e+02	1.8441957943e-25
6.4066666667e+02	1.7936004182e-25
6.4100000000e+02	1.8535966851e-25
6.4133333333e+02	1.8075123669e-25
6.4166666667e+02	1.8636435015e-25
6.4200000000e+02	1.7960715166e-25
6.4233333333e+02	1.8117488904e-25
6.4266666667e+02	1.8100323875e-25
6.4300000000e+02	1.8511569727e-25
6.4333333333e+02	1.8252080262e-25
6.4366666667e+02	1.7192308954e-25
6.4400000000e+02	1.7673369459e-25
6.4433333333e+02	1.8323606102e-25
6.4466666667e+02	1.8387027763e-25
6.4500000000e+02	1.7962038482e-25
6.4533333333e+02	1.7802453590e-25
6.4566666667e+02	1.8267719060e-25
6.4600000000e+02	1.8617539014e-25
6.4633333333e+02	1.9058752071e-25
6.4666666667e+02	1.8833981827e-25
6.4700000000e+02	1.8667079647e-25
6.4733333333e+02	1.7944232632e-25
6.4766666667e+02	1.7646315983e-25
6.4800000000e+02	1.7619317771e-25
6.4833333333e+02	1.8148261490e-25
6.4866666667e+02	1.8664773622e-25
6.4900000000e+02	1.8065611803e-25
6.4933333333e+02	1.8472345584e-25
6.4966666667e+02	1.8211227073e-25
6.5000000000e+02	1.8344994132e-25
6.5033333333e+02	1.8344450706e-25
6.5066666667e+02	1.8891249394e-25
6.5100000000e+02	1.8065999187e-25
6.5133333333e+02	1.8763323316e-25
6.5166666667e+02	1.8539123651e-25
6.5200000000e+02	1.8509096327e-25
6.5233333333e+02	1.8658564482e-25
6.5266666667e+02	1.8629921500e-25
6.5300000000e+02	1.8591501756e-25
6.5333333333e+02	1.8737489611e-25
6.5366666667e+02	1.8365485412e-25
6.5400000000e+02	1.7670470852e-25
6.5433333333e+02	1.8502338758e-25
6.5466666667e+02	1.8566788424e-25
6.5500000000e+02	1.8259048891e-25
6.5533333333e+02	1.8544778197e-25
6.5566666667e+02	1.8551216273e-25
6.5600000000e+02	1.8732063062e-25
6.5633333333e+02	1.9656355411e-25
6.5666666667e+02	1.8105726131e-25
6.5700000000e+02	1.8862359981e-25
6.5733333333e+02	1.9746886844e-25
6.5766666667e+02	1.9555966824e-25
6.5800000000e+02	1.8274354918e-25
6.5833333333e+02	1.8664402526e-25
6.5866666667e+02	1.8374158307e-25
6.5900000000e+02	1.8201721687e-25
6.5933333333e+02	1.8968576959e-25
6.5966666667e+02	2.0013444355e-25
6.6000000000e+02	2.3473174361e-25
6.6033333333e+02	2.9034304821e-25
6.6066666667e+02	2.0383343528e-25
6.6100000000e+02	1.9102725325e-25
6.6133333333e+02	1.8573225038e-25
6.6166666667e+02	1.8835002950e-25
6.6200000000e+02	1.7729135468e-25
6.6233333333e+02	1.7996423018e-25
6.6266666667e+02	1.8435391342e-25
6.6300000000e+02	1.8557413169e-25
6.6333333333e+02	1.9299530680e-25
6.6366666667e+02	1.8792999430e-25
6.6400000000e+02	1.9022003905e-25
6.6433333333e+02	1.9078476087e-25
6.6466666667e+02	1.8435097004e-25
6.6500000000e+02	1.8618448561e-25
6.6533333333e+02	1.8375644093e-25
6.6566666667e+02	1.8607121775e-25
6.6600000000e+02	1.9004728227e-25
6.6633333333e+02	1.9615747151e-25
6.6666666667e+02	1.9225282266e-25
6.6700000000e+02	1.8626932932e-25
6.6733333333e+02	1.9267569405e-25
6.6766666667e+02	1.8691953658e-25
6.6800000000e+02	1.8880655653e-25
6.6833333333e+02	1.9682319877e-25
6.6866666667e+02	1.9203377565e-25
6.6900000000e+02	1.8439447196e-25
6.6933333333e+02	1.9212471832e-25
6.6966666667e+02	1.9057863830e-25
6.7000000000e+02	1.8460933794e-25
6.7033333333e+02	1.9536182092e-25
6.7066666667e+02	1.9178649312e-25
6.7100000000e+02	1.9008645021e-25
6.7133333333e+02	1.9648367144e-25
6.7166666667e+02	1.9396898122e-25
6.7200000000e+02	1.8963157065e-25
6.7233333333e+02	1.9348697318e-25
6.7266666667e+02	1.9035563018e-25
6.7300000000e+02	1.9556999232e-25
6.7333333333e+02	2.0128537672e-25
6.7366666667e+02	1.8970902241e-25
6.7400000000e+02	1.9313294536e-25
6.7433333333e+02	1.9195250989e-25
6.7466666667e+02	1.8052297779e-25
6.7500000000e+02	1.8979410840e-25
6.7533333333e+02	1.9039713875e-25
6.7566666667e+02	1.9004289944e-25
6.7600000000e+02	1.8875655943e-25
6.7633333333e+02	1.9606348270e-25
6.7666666667e+02	1.9968997807e-25
6.7700000000e+02	1.9619725979e-25
6.7733333333e+02	1.9684513977e-25
6.7766666667e+02	1.8660925315e-25
6.7800000000e+02	1.9411436499e-25
6.7833333333e+02	1.9145642808e-25
6.7866666667e+02	1.9316822013e-25
6.7900000000e+02	1.8900228005e-25
6.7933333333e+02	1.9304810289e-25
6.7966666667e+02	1.8296915050e-25
6.8000000000e+02	1.8619490543e-25
6.8033333333e+02	1.8720632974e-25
6.8066666667e+02	1.9269292233e-25
6.8100000000e+02	1.9241581639e-25
6.8133333333e+02	1.9418362858e-25
6.8166666667e+02	1.9089232886e-25
6.8200000000e+02	1.9230341735e-25
6.8233333333e+02	2.0271725047e-25
6.8266666667e+02	1.8341878278e-25
6.8300000000e+02	1.8853927680e-25
6.8333333333e+02	1.9919819541e-25
6.8366666667e+02	1.9691753062e-25
6.8400000000e+02	1.9199197967e-25
6.8433333333e+02	1.9402728087e-25
6.8466666667e+02	1.9199690507e-25
6.8500000000e+02	2.0722989156e-25
6.8533333333e+02	1.9307251060e-25
6.8566666667e+02	1.9797094534e-25
6.8600000000e+02	1.9339219125e-25
6.8633333333e+02	1.9256474612e-25
6.8666666667e+02	1.9096671648e-25
6.8700000000e+02	1.9405026062e-25
6.8733333333e+02	1.9225217465e-25
6.8766666667e+02	1.8911481441e-25
6.8800000000e+02	1.9445215441e-25
6.8833333333e+02	1.9628080754e-25
6.8866666667e+02	1.8450471678e-25
6.8900000000e+02	1.8892160551e-25
6.8933333333e+02	1.9209671035e-25
6.8966666667e+02	1.9316853323e-25
6.9000000000e+02	1.9256684729e-25
6.9033333333e+02	1.9788453728e-25
6.9066666667e+02	1.9784028778e-25
6.9100000000e+02	1.9294891120e-25
6.9133333333e+02	1.9381809027e-25
6.9166666667e+02	1.9693029839e-25
6.9200000000e+02	1.9231159099e-25
6.9233333333e+02	1.9041107846e-25
6.9266666667e+02	1.8717455202e-25
6.9300000000e+02	1.9444852366e-25
6.9333333333e+02	1.8764899470e-25
6.9366666667e+02	1.9194446783e-25
6.9400000000e+02	1.9461724441e-25
6.9433333333e+02	1.9649213522e-25
6.9466666667e+02	1.9229067534e-25
6.9500000000e+02	1.9726094393e-25
6.9533333333e+02	1.9819865038e-25
6.9566666667e+02	1.9338580077e-25
6.9600000000e+02	1.9109182433e-25
6.9633333333e+02	1.8965750998e-25
6.9666666667e+02	1.9393406894e-25
6.9700000000e+02	1.9275483272e-25
6.9733333333e+02	1.9348060447e-25
6.9766666667e+02	1.9882023703e-25
6.9800000000e+02	1.9792035707e-25
6.9833333333e+02	2.0482704251e-25
6.9866666667e+02	1.9528002666e-25
6.9900000000e+02	1.9267568515e-25
6.9933333333e+02	1.9286685670e-25
6.9966666667e+02	1.9970062646e-25
7.0000000000e+02	2.0136983138e-25
7.0033333333e+02	1.9412666160e-25
7.0066666667e+02	1.9712166121e-25
7.0100000000e+02	1.9688726645e-25
7.0133333333e+02	1.9432578665e-25
7.0166666667e+02	1.9468432268e-25
7.0200000000e+02	1.8880791918e-25
7.0233333333e+02	1.9758687815e-25
7.0266666667e+02	2.0103004385e-25
7.0300000000e+02	1.8997058665e-25
7.0333333333e+02	1.9225261400e-25
7.0366666667e+02	1.9857144540e-25
7.0400000000e+02	2.0663663444e-25
7.0433333333e+02	2.0072313704e-25
7.0466666667e+02	1.9484567441e-25
7.0500000000e+02	1.8412935786e-25
7.0533333333e+02	1.9649327954e-25
7.0566666667e+02	1.9626714389e-25
7.0600000000e+02	1.9892124462e-25
7.0633333333e+02	2.0350680678e-25
7.0666666667e+02	2.0471584625e-25
7.0700000000e+02	1.9770870401e-25
7.0733333333e+02	1.9313216932e-25
7.0766666667e+02	2.0006255599e-25
7.0800000000e+02	1.9645602623e-25
7.0833333333e+02	2.0281497233e-25
7.0866666667e+02	2.0655510006e-25
7.0900000000e+02	2.0361930527e-25
7.0933333333e+02	2.0034603417e-25
7.0966666667e+02	1.9796645032e-25
7.1000000000e+02	2.0941906599e-25
7.1033333333e+02	1.9285158010e-25
7.1066666667e+02	1.9201090239e-25
7.1100000000e+02	1.9263012297e-25
7.1133333333e+02	2.0202472327e-25
7.1166666667e+02	1.9520198145e-25
7.1200000000e+02	2.0591984241e-25
7.1233333333e+02	1.9985675548e-25
7.1266666667e+02	2.0073132585e-25
7.1300000000e+02	1.9638099362e-25
7.1333333333e+02	1.9156950519e-25
7.1366666667e+02	2.0134615890e-25
7.1400000000e+02	2.0070451434e-25
7.1433333333e+02	1.9660703254e-25
7.1466666667e+02	2.0405561436e-25
7.1500000000e+02	2.1795222052e-25
7.1533333333e+02	1.9745688905e-25
7.1566666667e+02	1.9382150922e-25
7.1600000000e+02	1.9672246711e-25
7.1633333333e+02	1.9757156620e-25
7.1666666667e+02	2.0311324083e-25
7.1700000000e+02	2.0203742440e-25
7.1733333333e+02	2.0014986593e-25
7.1766666667e+02	1.9756501040e-25
7.1800000000e+02	1.9098228119e-25
7.1833333333e+02	1.9967334237e-25
7.1866666667e+02	2.0035320132e-25
7.1900000000e+02	1.8891721667e-25
7.1933333333e+02	1.9594649101e-25
7.1966666667e+02	1.9717882413e-25
7.2000000000e+02	2.0078876097e-25
7.2033333333e+02	1.9506948277e-25
7.2066666667e+02	2.0595706255e-25
7.2100000000e+02	1.9687482581e-25
7.2133333333e+02	1.9934508014e-25
7.2166666667e+02	2.0073845089e-25
7.2200000000e+02	2.0366170203e-25
7.2233333333e+02	2.0514355833e-25
7.2266666667e+02	1.8995231230e-25
7.2300000000e+02	1.9432596252e-25
7.2333333333e+02	1.9295793141e-25
7.2366666667e+02	1.9962887020e-25
7.2400000000e+02	2.0310859973e-25
7.2433333333e+02	2.0111034668e-25
7.2466666667e+02	1.9551909917e-25
7.2500000000e+02	1.9586654320e-25
7.2533333333e+02	2.0910432058e-25
7.2566666667e+02	2.0173351681e-25
7.2600000000e+02	2.0542929230e-25
7.2633333333e+02	2.1034473235e-25
7.2666666667e+02	2.0668951772e-25
7.2700000000e+02	2.0281913871e-25
7.2733333333e+02	1.9059789954e-25
7.2766666667e+02	2.0919975383e-25
7.2800000000e+02	2.0277439429e-25
7.2833333333e+02	1.9805173790e-25
7.2866666667e+02	1.9971802821e-25
7.2900000000e+02	2.0033926638e-25
7.2933333333e+02	2.0034544571e-25
7.2966666667e+02	2.0092308065e-25
7.3000000000e+02	2.0380512276e-25
7.3033333333e+02	2.0837229492e-25
7.3066666667e+02	2.0274642839e-25
7.3100000000e+02	2.0739390508e-25
7.3133333333e+02	2.0186103136e-25
7.3166666667e+02	2.0404511545e-25
7.3200000000e+02	2.1241317631e-25
7.3233333333e+02	2.0535786603e-25
7.3266666667e+02	2.0879563597e-25
7.3300000000e+02	2.0273591734e-25
7.3333333333e+02	2.0128799839e-25
7.3366666667e+02	1.9749064708e-25
7.3400000000e+02	2.0723096216e-25
7.3433333333e+02	2.1002682646e-25
7.3466666667e+02	2.0688565255e-25
7.3500000000e+02	2.0866683474e-25
7.3533333333e+02	2.0698492525e-25
7.3566666667e+02	2.0396319244e-25
7.3600000000e+02	1.9626593739e-25
7.3633333333e+02	2.0223882233e-25
7.3666666667e+02	2.0299562375e-25
7.3700000000e+02	2.0974894029e-25
7.3733333333e+02	2.0729651584e-25
7.3766666667e+02	2.0945552080e-25
7.3800000000e+02	2.0637709912e-25
7.3833333333e+02	2.0923867790e-25
7.3866666667e+02	2.0153938742e-25
7.3900000000e+02	2.0332405138e-25
7.3933333333e+02	2.0480347537e-25
7.3966666667e+02	2.0530422625e-25
7.4000000000e+02	2.0211967606e-25
7.4033333333e+02	2.1001817362e-25
7.4066666667e+02	2.0518259030e-25
7.4100000000e+02	2.0332852948e-25
7.4133333333e+02	2.1405549334e-25
7.4166666667e+02	2.1341477228e-25
7.4200000000e+02	2.0791735874e-25
7.4233333333e+02	2.1173225286e-25
7.4266666667e+02	2.1321420742e-25
7.4300000000e+02	2.0873890960e-25
7.4333333333e+02	2.0725122255e-25
7.4366666667e+02	2.0488110542e-25
7.4400000000e+02	2.0614311755e-25
7.4433333333e+02	2.1122710725e-25
7.4466666667e+02	2.1038284460e-25
7.4500000000e+02	2.1398703800e-25
7.4533333333e+02	2.0783473178e-25
7.4566666667e+02	2.0393406699e-25
7.4600000000e+02	2.0755644536e-25
7.4633333333e+02	2.1017122849e-25
7.4666666667e+02	2.0680018667e-25
7.4700000000e+02	2.1260050927e-25
7.4733333333e+02	2.1086041036e-25
7.4766666667e+02	2.1955650754e-25
7.4800000000e+02	2.1391965647e-25
7.4833333333e+02	2.0790406494e-25
7.4866666667e+02	2.0444993872e-25
7.4900000000e+02	2.1684128552e-25
7.4933333333e+02	2.1497625749e-25
7.4966666667e+02	2.0411267069e-25
7.5000000000e+02	2.0238520923e-25
7.5033333333e+02	2.0847470823e-25
7.5066666667e+02	2.0903897401e-25
7.5100000000e+02	2.1352106539e-25
7.5133333333e+02	2.2181935380e-25
7.5166666667e+02	2.1844833357e-25
7.5200000000e+02	2.0851594849e-25
7.5233333333e+02	2.1383772495e-25
7.5266666667e+02	2.0736318217e-25
7.5300000000e+02	2.1692400285e-25
7.5333333333e+02	2.0521645959e-25
7.5366666667e+02	2.1483546800e-25
7.5400000000e+02	2.0759170375e-25
7.5433333333e+02	2.1998303860e-25
7.5466666667e+02	2.3500432281e-25
7.5500000000e+02	2.3049648388e-25
7.5533333333e+02	2.2479455026e-25
7.5566666667e+02	2.0323960718e-25
7.5600000000e+02	2.0505210630e-25
7.5633333333e+02	2.0865771464e-25
7.5666666667e+02	2.1500297587e-25
7.5700000000e+02	2.2954855760e-25
7.5733333333e+02	2.2171041171e-25
7.5766666667e+02	2.2202361741e-25
7.5800000000e+02	2.2420323128e-25
7.5833333333e+02	2.2070478629e-25
7.5866666667e+02	3.6961667853e-25
7.5900000000e+02	6.4594462246e-25
7.5933333333e+02	3.6459715712e-25
7.5966666667e+02	2.2130264903e-25
7.6000000000e+02	2.2276672357e-25
7.6033333333e+02	2.2450295222e-25
7.6066666667e+02	2.0580341762e-25
7.6100000000e+02	2.1889144704e-25
7.6133333333e+02	2.2800305567e-25
7.6166666667e+02	2.2137490715e-25
7.6200000000e+02	2.2214817851e-25
7.6233333333e+02	2.3175296208e-25
7.6266666667e+02	2.4215622247e-25
7.6300000000e+02	2.4444911901e-25
7.6333333333e+02	2.3864749648e-25
7.6366666667e+02	2.3526376093e-25
7.6400000000e+02	2.2980224152e-25
7.6433333333e+02	2.2837393746e-25
7.6466666667e+02	2.2083767799e-25
7.6500000000e+02	2.1604685443e-25
7.6533333333e+02	2.2717027544e-25
7.6566666667e+02	2.2664637822e-25
7.6600000000e+02	2.1119950074e-25
7.6633333333e+02	2.2193512251e-25
7.6666666667e+02	2.1803431892e-25
7.6700000000e+02	2.2277111530e-25
7.6733333333e+02	2.2145992215e-25
7.6766666667e+02	2.1694848673e-25
7.6800000000e+02	2.0691615132e-25
7.6833333333e+02	2.1570745919e-25
7.6866666667e+02	2.2643317302e-25
7.6900000000e+02	2.1763384541e-25
7.6933333333e+02	2.1596075635e-25
7.6966666667e+02	2.1384585282e-25
7.7000000000e+02	2.1046103380e-25
7.7033333333e+02	2.1258077856e-25
7.7066666667e+02	2.1994150439e-25
7.7100000000e+02	2.2384914742e-25
7.7133333333e+02	2.1912742684e-25
7.7166666667e+02	2.1461992023e-25
7.7200000000e+02	2.2310700661e-25
7.7233333333e+02	2.1509174118e-25
7.7266666667e+02	2.0920663624e-25
7.7300000000e+02	2.1334050051e-25
7.7333333333e+02	2.2136211471e-25
7.7366666667e+02	2.1670844816e-25
7.7400000000e+02	2.1898792052e-25
7.7433333333e+02	2.1996134517e-25
7.7466666667e+02	2.0755124038e-25
7.7500000000e+02	2.1342145676e-25
7.7533333333e+02	2.1846662862e-25
7.7566666667e+02	2.1358031181e-25
7.7600000000e+02	2.0958684547e-25
7.7633333333e+02	2.2182568691e-25
7.7666666667e+02	2.3569937872e-25
7.7700000000e+02	2.1955673901e-25
7.7733333333e+02	2.3046941807e-25
7.7766666667e+02	2.2980091573e-25
7.7800000000e+02	2.4789029932e-25
7.7833333333e+02	4.0710784774e-25
7.7866666667e+02	3.1714521305e-25
7.7900000000e+02	2.1988790378e-25
7.7933333333e+02	2.2008846371e-25
7.7966666667e+02	2.1917986885e-25
7.8000000000e+02	2.3002945946e-25
7.8033333333e+02	2.2087277628e-25
7.8066666667e+02	2.1494649749e-25
7.8100000000e+02	2.1469930611e-25
7.8133333333e+02	2.1226534343e-25
7.8166666667e+02	2.2192409035e-25
7.8200000000e+02	2.1938017311e-25
7.8233333333e+02	2.2232670155e-25
7.8266666667e+02	2.2126495683e-25
7.8300000000e+02	2.2871833515e-25
7.8333333333e+02	2.2551586055e-25
7.8366666667e+02	2.2453324399e-25
7.8400000000e+02	2.2443902174e-25
7.8433333333e+02	2.2565127765e-25
7.8466666667e+02	2.2750297191e-25
7.8500000000e+02	2.1924993934e-25
7.8533333333e+02	2.1301005751e-25
7.8566666667e+02	2.1859134328e-25
7.8600000000e+02	2.1632627572e-25
7.8633333333e+02	2.1976808020e-25
7.8666666667e+02	2.2160611219e-25
7.8700000000e+02	2.2988642369e-25
7.8733333333e+02	2.2371197854e-25
7.8766666667e+02	2.1440486660e-25
7.8800000000e+02	2.2409966544e-25
7.8833333333e+02	2.2301718018e-25
7.8866666667e+02	2.1737610321e-25
7.8900000000e+02	2.1295247636e-25
7.8933333333e+02	2.1422692211e-25
7.8966666667e+02	2.1654947473e-25
7.9000000000e+02	2.2479731057e-25
7.9033333333e+02	2.2078499340e-25
7.9066666667e+02	2.1854663614e-25
7.9100000000e+02	2.1826093978e-25
7.9133333333e+02	2.2935074449e-25
7.9166666667e+02	2.1771061914e-25
7.9200000000e+02	2.2149099135e-25
7.9233333333e+02	2.3412782092e-25
7.9266666667e+02	2.2335976036e-25
7.9300000000e+02	2.1768189979e-25
7.9333333333e+02	2.2037435592e-25
7.9366666667e+02	2.2287716699e-25
7.9400000000e+02	2.3775258462e-25
7.9433333333e+02	2.4209910171e-25
7.9466666667e+02	2.3057945552e-25
7.9500000000e+02	2.3131724674e-25
7.9533333333e+02	2.3291820096e-25
7.9566666667e+02	2.4143808451e-25
7.9600000000e+02	2.3184387783e-25
7.9633333333e+02	2.2912721036e-25
7.9666666667e+02	2.2774544199e-25
7.9700000000e+02	2.3255044950e-25
7.9733333333e+02	2.3369918649e-25
7.9766666667e+02	2.3319947564e-25
7.9800000000e+02	2.2707230974e-25
7.9833333333e+02	2.2671206801e-25
7.9866666667e+02	2.1450738949e-25
7.9900000000e+02	2.2181150566e-25
7.9933333333e+02	2.2571897405e-25
7.9966666667e+02	2.3136039344e-25
8.0000000000e+02	2.3253781698e-25
8.0033333333e+02	2.3428313601e-25
8.0066666667e+02	2.3629557729e-25
8.0100000000e+02	2.3316827341e-25
8.0133333333e+02	2.3741341494e-25
8.0166666667e+02	2.3252337111e-25
8.0200000000e+02	2.1575848385e-25
8.0233333333e+02	2.3070830257e-25
8.0266666667e+02	2.2710272147e-25
8.0300000000e+02	2.1623238770e-25
8.0333333333e+02	2.1939329702e-25
8.0366666667e+02	2.2529871786e-25
8.0400000000e+02	2.2943333958e-25
8.0433333333e+02	2.2019137064e-25
8.0466666667e+02	2.2612370793e-25
8.0500000000e+02	2.3000734505e-25
8.0533333333e+02	2.1831562202e-25
8.0566666667e+02	2.3103375050e-25
8.0600000000e+02	2.2710452977e-25
8.0633333333e+02	2.2358821705e-25
8.0666666667e+02	2.2534318240e-25
8.0700000000e+02	2.2004776767e-25
8.0733333333e+02	2.1992827905e-25
8.0766666667e+02	2.2639597306e-25
8.0800000000e+02	2.3213498500e-25
8.0833333333e+02	2.2626225325e-25
8.0866666667e+02	2.2395566825e-25
8.0900000000e+02	2.3246279035e-25
8.0933333333e+02	2.4551470377e-25
8.0966666667e+02	2.2644730063e-25
8.1000000000e+02	2.3109167103e-25
8.1033333333e+02	2.3146518156e-25
8.1066666667e+02	2.2491050689e-25
8.1100000000e+02	2.3060519475e-25
8.1133333333e+02	2.3014562922e-25
8.1166666667e+02	2.2227893934e-25
8.1200000000e+02	2.2310697322e-25
8.1233333333e+02	2.2344721038e-25
8.1266666667e+02	2.2268489465e-25
8.1300000000e+02	2.2215822154e-25
8.1333333333e+02	2.2793076199e-25
8.1366666667e+02	2.2620239133e-25
8.1400000000e+02	2.2777659744e-25
8.1433333333e+02	2.2380420333e-25
8.1466666667e+02	2.2588492843e-25
8.1500000000e+02	2.2611561786e-25
8.1533333333e+02	2.2408295688e-25
8.1566666667e+02	2.3123710485e-25
8.1600000000e+02	2.2640921146e-25
8.1633333333e+02	2.2490779848e-25
8.1666666667e+02	2.3679080362e-25
8.1700000000e+02	2.3503501118e-25
8.1733333333e+02	2.3542207953e-25
8.1766666667e+02	2.3764472072e-25
8.1800000000e+02	2.2406458542e-25
8.1833333333e+02	2.2507737417e-25
8.1866666667e+02	2.3105498527e-25
8.1900000000e+02	2.3355761139e-25
8.1933333333e+02	2.4567418078e-25
8.1966666667e+02	2.3769249350e-25
8.2000000000e+02	2.3703783868e-25
8.2033333333e+02	2.2900675649e-25
8.2066666667e+02	2.3096184036e-25
8.2100000000e+02	2.3095340373e-25
8.2133333333e+02	2.4341187277e-25
8.2166666667e+02	2.3976525040e-25
8.2200000000e+02	2.3799814503e-25
8.2233333333e+02	2.3812323163e-25
8.2266666667e+02	2.3439275011e-25
8.2300000000e+02	2.3331552589e-25
8.2333333333e+02	2.3901079014e-25
8.2366666667e+02	2.3327253423e-25
8.2400000000e+02	2.2891988485e-25
8.2433333333e+02	2.2889454384e-25
8.2466666667e+02	2.3580833120e-25
8.2500000000e+02	2.3761603249e-25
8.2533333333e+02	2.4542409533e-25
8.2566666667e+02	2.3535239199e-25
8.2600000000e+02	2.4089511157e-25
8.2633333333e+02	2.2779258437e-25
8.2666666667e+02	2.1967080457e-25
8.2700000000e+02	2.4226754783e-25
8.2733333333e+02	2.3882476357e-25
8.2766666667e+02	2.3283363856e-25
8.2800000000e+02	2.3358380758e-25
8.2833333333e+02	2.3007517878e-25
8.2866666667e+02	2.2530683033e-25
8.2900000000e+02	2.2929773683e-25
8.2933333333e+02	2.3395933363e-25
8.2966666667e+02	2.3181876950e-25
8.3000000000e+02	2.4100222717e-25
8.3033333333e+02	2.3192258469e-25
8.3066666667e+02	2.2934171110e-25
8.3100000000e+02	2.3078779529e-25
8.3133333333e+02	2.2536088601e-25
8.3166666667e+02	2.3667692497e-25
8.3200000000e+02	2.4031803670e-25
8.3233333333e+02	2.4077554438e-25
8.3266666667e+02	2.2711405981e-25
8.3300000000e+02	2.3522861389e-25
8.3333333333e+02	2.4528220738e-25
8.3366666667e+02	2.3604790783e-25
8.3400000000e+02	2.4770344850e-25
8.3433333333e+02	2.3855451031e-25
8.3466666667e+02	2.3740888201e-25
8.3500000000e+02	2.2597214874e-25
8.3533333333e+02	2.3959585130e-25
8.3566666667e+02	2.3606400593e-25
8.3600000000e+02	2.3499569260e-25
8.3633333333e+02	2.3194643723e-25
8.3666666667e+02	2.3033217502e-25
8.3700000000e+02	2.2025577412e-25
8.3733333333e+02	2.3541326860e-25
8.3766666667e+02	2.3842537161e-25
8.3800000000e+02	2.4678358200e-25
8.3833333333e+02	2.5147775621e-25
8.3866666667e+02	2.4383229778e-25
8.3900000000e+02	2.4350112727e-25
8.3933333333e+02	2.3822193500e-25
8.3966666667e+02	2.2743354611e-25
8.4000000000e+02	2.3049728816e-25
8.4033333333e+02	2.4502796870e-25
8.4066666667e+02	2.4117728572e-25
8.4100000000e+02	2.9427328362e-25
8.4133333333e+02	3.7283246963e-25
8.4166666667e+02	2.6603678737e-25
8.4200000000e+02	2.4706643588e-25
8.4233333333e+02	2.4002058442e-25
8.4266666667e+02	2.4086928230e-25
8.4300000000e+02	2.5495351568e-25
8.4333333333e+02	2.5879664589e-25
8.4366666667e+02	3.0164695370e-25
8.4400000000e+02	2.8221583471e-25
8.4433333333e+02	2.5643272761e-25
8.4466666667e+02	2.3406611755e-25
8.4500000000e+02	2.2882659292e-25
8.4533333333e+02	2.4696738603e-25
8.4566666667e+02	2.4544880942e-25
8.4600000000e+02	2.3363226390e-25
8.4633333333e+02	2.3677075800e-25
8.4666666667e+02	2.4476966283e-25
8.4700000000e+02	2.3415686564e-25
8.4733333333e+02	2.3319866322e-25
8.4766666667e+02	2.3614268105e-25
8.4800000000e+02	2.3505433240e-25
8.4833333333e+02	2.4552865952e-25
8.4866666667e+02	2.4302790455e-25
8.4900000000e+02	2.3544257382e-25
8.4933333333e+02	2.3454178864e-25
8.4966666667e+02	2.4087454193e-25
8.5000000000e+02	2.3901584615e-25
8.5033333333e+02	2.3620537991e-25
8.5066666667e+02	2.4757103626e-25
8.5100000000e+02	2.3868081270e-25
8.5133333333e+02	2.3976644697e-25
8.5166666667e+02	2.4189729119e-25
8.5200000000e+02	2.2416725501e-25
8.5233333333e+02	2.3268987816e-25
8.5266666667e+02	2.3451878932e-25
8.5300000000e+02	2.3141868401e-25
8.5333333333e+02	2.4077181679e-25
8.5366666667e+02	2.4603064897e-25
8.5400000000e+02	2.3631772896e-25
8.5433333333e+02	2.3650786000e-25
8.5466666667e+02	2.4589831536e-25
8.5500000000e+02	2.4183308787e-25
8.5533333333e+02	2.4871803351e-25
8.5566666667e+02	2.5239253526e-25
8.5600000000e+02	2.5400147045e-25
8.5633333333e+02	2.4419898603e-25
8.5666666667e+02	2.4078625751e-25
8.5700000000e+02	2.4009335415e-25
8.5733333333e+02	2.4508689076e-25
8.5766666667e+02	2.4307928241e-25
8.5800000000e+02	2.4945312553e-25
8.5833333333e+02	2.4525236057e-25
8.5866666667e+02	2.3996963628e-25
8.5900000000e+02	2.3877678502e-25
8.5933333333e+02	2.3669728314e-25
8.5966666667e+02	2.3114557786e-25
8.6000000000e+02	2.4708614031e-25
8.6033333333e+02	2.4283507147e-25
8.6066666667e+02	2.4862983111e-25
8.6100000000e+02	2.3647569644e-25
8.6133333333e+02	2.4541462016e-25
8.6166666667e+02	2.4965224270e-25
8.6200000000e+02	2.3799572132e-25
8.6233333333e+02	2.3911869249e-25
8.6266666667e+02	2.3974739811e-25
8.6300000000e+02	2.4736712193e-25
8.6333333333e+02	2.3098151677e-25
8.6366666667e+02	2.3260163050e-25
8.6400000000e+02	2.5442841120e-25
8.6433333333e+02	2.4294636709e-25
8.6466666667e+02	2.4277068378e-25
8.6500000000e+02	2.4523291004e-25
8.6533333333e+02	2.4092289055e-25
8.6566666667e+02	2.5077458986e-25
8.6600000000e+02	2.5265484025e-25
8.6633333333e+02	2.4580785880e-25
8.6666666667e+02	2.4256463155e-25
8.6700000000e+02	2.4435114547e-25
8.6733333333e+02	2.4783592571e-25
8.6766666667e+02	2.5299516712e-25
8.6800000000e+02	2.5095508521e-25
8.6833333333e+02	2.5131902889e-25
8.6866666667e+02	2.5864427544e-25
8.6900000000e+02	2.5083037350e-25
8.6933333333e+02	2.5088381624e-25
8.6966666667e+02	2.4993208578e-25
8.7000000000e+02	2.4953272744e-25
8.7033333333e+02	2.4766676222e-25
8.7066666667e+02	2.5564533026e-25
8.7100000000e+02	2.5817440810e-25
8.7133333333e+02	2.4586113374e-25
8.7166666667e+02	2.4458481061e-25
8.7200000000e+02	2.4518996544e-25
8.7233333333e+02	2.4907072381e-25
8.7266666667e+02	2.4194235672e-25
8.7300000000e+02	2.4741367097e-25
8.7333333333e+02	2.4947120882e-25
8.7366666667e+02	2.4140207023e-25
8.7400000000e+02	2.4424265314e-25
8.7433333333e+02	2.4011631029e-25
8.7466666667e+02	2.4276131868e-25
8.7500000000e+02	2.5329626430e-25
8.7533333333e+02	2.5249810523e-25
8.7566666667e+02	2.4878937915e-25
8.7600000000e+02	2.4666367571e-25
8.7633333333e+02	2.3839884238e-25
8.7666666667e+02	2.4319031485e-25
8.7700000000e+02	2.4929140329e-25
8.7733333333e+02	2.5714750631e-25
8.7766666667e+02	2.4755820431e-25
8.7800000000e+02	2.3765718685e-25
8.7833333333e+02	2.3977766087e-25
8.7866666667e+02	2.4951645408e-25
8.7900000000e+02	2.5843379375e-25
8.7933333333e+02	2.4262818456e-25
8.7966666667e+02	2.4632045319e-25
8.8000000000e+02	2.5821444080e-25
8.8033333333e+02	2.4533332660e-25
8.8066666667e+02	2.5041945138e-25
8.8100000000e+02	2.5234509757e-25
8.8133333333e+02	2.4695248001e-25
8.8166666667e+02	2.4838104453e-25
8.8200000000e+02	2.4714666143e-25
8.8233333333e+02	2.4876464342e-25
8.8266666667e+02	2.5979177156e-25
8.8300000000e+02	2.5435566419e-25
8.8333333333e+02	2.5330869892e-25
8.8366666667e+02	2.4981071188e-25
8.8400000000e+02	2.4951186439e-25
8.8433333333e+02	2.5325456031e-25
8.8466666667e+02	2.5931227896e-25
8.8500000000e+02	2.5267381016e-25
8.8533333333e+02	2.5187581829e-25
8.8566666667e+02	2.5070449638e-25
8.8600000000e+02	2.4460169225e-25
8.8633333333e+02	2.5259428194e-25
8.8666666667e+02	2.4498587838e-25
8.8700000000e+02	2.4220988621e-25
8.8733333333e+02	2.4753626614e-25
8.8766666667e+02	2.4920894514e-25
8.8800000000e+02	2.5707407728e-25
8.8833333333e+02	2.4780066719e-25
8.8866666667e+02	2.5252656001e-25
8.8900000000e+02	2.5233283313e-25
8.8933333333e+02	2.5069380212e-25
8.8966666667e+02	2.4895987914e-25
8.9000000000e+02	2.5301113222e-25
8.9033333333e+02	2.5023992986e-25
8.9066666667e+02	2.5403024146e-25
8.9100000000e+02	2.4995439538e-25
8.9133333333e+02	2.5424096324e-25
8.9166666667e+02	2.4840718072e-25
8.9200000000e+02	2.4802200440e-25
8.9233333333e+02	2.5501157689e-25
8.9266666667e+02	2.5178255775e-25
8.9300000000e+02	2.5339962618e-25
8.9333333333e+02	2.4379609292e-25
8.9366666667e+02	2.4063104144e-25
8.9400000000e+02	2.5974996268e-25
8.9433333333e+02	2.6210120313e-25
8.9466666667e+02	2.5233232955e-25
8.9500000000e+02	2.5577997245e-25
8.9533333333e+02	2.5308532873e-25
8.9566666667e+02	2.6070370075e-25
8.9600000000e+02	2.4969963557e-25
8.9633333333e+02	2.5544417387e-25
8.9666666667e+02	2.5592161187e-25
8.9700000000e+02	2.4662748768e-25
8.9733333333e+02	2.4969389369e-25
8.9766666667e+02	2.5191799779e-25
8.9800000000e+02	2.4748721261e-25
8.9833333333e+02	2.5116281954e-25
8.9866666667e+02	2.8694857107e-25
8.9900000000e+02	4.0760776899e-25
8.9933333333e+02	4.2572618682e-25
8.9966666667e+02	2.9295999683e-25
9.0000000000e+02	2.8895971327e-25
9.0033333333e+02	3.4616999315e-25
9.0066666667e+02	3.0353664866e-25
9.0100000000e+02	2.5325674367e-25
9.0133333333e+02	2.4525392392e-25
9.0166666667e+02	2.4993561064e-25
9.0200000000e+02	2.4823222119e-25
9.0233333333e+02	2.4616227245e-25
9.0266666667e+02	2.5703768239e-25
9.0300000000e+02	2.5508066081e-25
9.0333333333e+02	2.5502887666e-25
9.0366666667e+02	2.4617052254e-25
9.0400000000e+02	2.5218705614e-25
9.0433333333e+02	2.4551725210e-25
9.0466666667e+02	2.5332011854e-25
9.0500000000e+02	2.6526318016e-25
9.0533333333e+02	2.5048254482e-25
9.0566666667e+02	2.5428961713e-25
9.0600000000e+02	2.5816949091e-25
9.0633333333e+02	3.4131755651e-25
9.0666666667e+02	4.2186179408e-25
9.0700000000e+02	2.8291195628e-25
9.0733333333e+02	2.6483930493e-25
9.0766666667e+02	2.6908794108e-25
9.0800000000e+02	2.5418601837e-25
9.0833333333e+02	2.4698596449e-25
9.0866666667e+02	2.5339109951e-25
9.0900000000e+02	2.5779553015e-25
9.0933333333e+02	2.5068166032e-25
9.0966666667e+02	2.8534758518e-25
9.1000000000e+02	3.5557958927e-25
9.1033333333e+02	2.9313493497e-25
9.1066666667e+02	2.5644485108e-25
9.1100000000e+02	2.5909598001e-25
9.1133333333e+02	2.5171161396e-25
9.1166666667e+02	2.5073577195e-25
9.1200000000e+02	2.5610928588e-25
9.1233333333e+02	2.5771146746e-25
9.1266666667e+02	2.5599101628e-25
9.1300000000e+02	2.5856386824e-25
9.1333333333e+02	2.5481843845e-25
9.1366666667e+02	2.5804511804e-25
9.1400000000e+02	2.5122174081e-25
9.1433333333e+02	2.4354845351e-25
9.1466666667e+02	2.6013775083e-25
9.1500000000e+02	2.5812324872e-25
9.1533333333e+02	2.5863783005e-25
9.1566666667e+02	2.6476934652e-25
9.1600000000e+02	2.5771937659e-25
9.1633333333e+02	2.5010832137e-25
9.1666666667e+02	2.5009947784e-25
9.1700000000e+02	2.4526994959e-25
9.1733333333e+02	2.5778009065e-25
9.1766666667e+02	2.4751913181e-25
9.1800000000e+02	2.5555765693e-25
9.1833333333e+02	2.5336814140e-25
9.1866666667e+02	2.5142323120e-25
9.1900000000e+02	2.5839117725e-25
9.1933333333e+02	2.5802960497e-25
9.1966666667e+02	2.7068455492e-25
9.2000000000e+02	2.6035280935e-25
9.2033333333e+02	2.6516446569e-25
9.2066666667e+02	2.5877886543e-25
9.2100000000e+02	2.6171177833e-25
9.2133333333e+02	2.6194385441e-25
9.2166666667e+02	2.5833323553e-25
9.2200000000e+02	2.5102583673e-25
9.2233333333e+02	2.5700433885e-25
9.2266666667e+02	2.5214884908e-25
9.2300000000e+02	2.7233194777e-25
9.2333333333e+02	2.7973973049e-25
9.2366666667e+02	2.6566232192e-25
9.2400000000e+02	2.6233448352e-25
9.2433333333e+02	2.5384987522e-25
9.2466666667e+02	2.5562906810e-25
9.2500000000e+02	2.5531100349e-25
9.2533333333e+02	2.6160451039e-25
9.2566666667e+02	2.6384871668e-25
9.2600000000e+02	2.7313459482e-25
9.2633333333e+02	2.6621797392e-25
9.2666666667e+02	2.4990569492e-25
9.2700000000e+02	2.7000224375e-25
9.2733333333e+02	2.6876548135e-25
9.2766666667e+02	2.6773735770e-25
9.2800000000e+02	2.6596179763e-25
9.2833333333e+02	2.5919298168e-25
9.2866666667e+02	2.7278169036e-25
9.2900000000e+02	2.6228870356e-25
9.2933333333e+02	2.5899222588e-25
9.2966666667e+02	2.6691545993e-25
9.3000000000e+02	2.6105832833e-25
9.3033333333e+02	2.5470175126e-25
9.3066666667e+02	2.5639403914e-25
9.3100000000e+02	2.6522994737e-25
9.3133333333e+02	2.6633924626e-25
9.3166666667e+02	2.6027998431e-25
9.3200000000e+02	2.5290316531e-25
9.3233333333e+02	2.4658726000e-25
9.3266666667e+02	2.6690711282e-25
9.3300000000e+02	2.5359862782e-25
9.3333333333e+02	2.6498185935e-25
9.3366666667e+02	2.6063885827e-25
9.3400000000e+02	2.7096973383e-25
9.3433333333e+02	2.7407698913e-25
9.3466666667e+02	2.6594565680e-25
9.3500000000e+02	2.6446565655e-25
9.3533333333e+02	2.6268837150e-25
9.3566666667e+02	2.5958074295e-25
9.3600000000e+02	2.5513569382e-25
9.3633333333e+02	2.6655935288e-25
9.3666666667e+02	2.6033730085e-25
9.3700000000e+02	2.5615942547e-25
9.3733333333e+02	2.6663837997e-25
9.3766666667e+02	2.7152359755e-25
9.3800000000e+02	2.5700058376e-25
9.3833333333e+02	2.6294579420e-25
9.3866666667e+02	2.5951420583e-25
9.3900000000e+02	2.6489650494e-25
9.3933333333e+02	2.6872328626e-25
9.3966666667e+02	2.5966863513e-25
9.4000000000e+02	2.7767191645e-25
9.4033333333e+02	2.6374326950e-25
9.4066666667e+02	2.5532597185e-25
9.4100000000e+02	2.5316927222e-25
9.4133333333e+02	2.5944949776e-25
9.4166666667e+02	2.6532428833e-25
9.4200000000e+02	2.6719965804e-25
9.4233333333e+02	2.6466408694e-25
9.4266666667e+02	2.5439281898e-25
9.4300000000e+02	2.6400255371e-25
9.4333333333e+02	2.6592125679e-25
9.4366666667e+02	2.6160312552e-25
9.4400000000e+02	2.6702640200e-25
9.4433333333e+02	2.6659983739e-25
9.4466666667e+02	2.5212187832e-25
9.4500000000e+02	2.6696206580e-25
9.4533333333e+02	2.4949305808e-25
9.4566666667e+02	2.7102576385e-25
9.4600000000e+02	2.6792145642e-25
9.4633333333e+02	2.6679393791e-25
9.4666666667e+02	2.6465938551e-25
9.4700000000e+02	2.6477044190e-25
9.4733333333e+02	2.7726629884e-25
9.4766666667e+02	2.6266162222e-25
9.4800000000e+02	2.6315057899e-25
9.4833333333e+02	2.6105038675e-25
9.4866666667e+02	2.6342135368e-25
9.4900000000e+02	2.6433625206e-25
9.4933333333e+02	2.5745800062e-25
9.4966666667e+02	2.6053292935e-25
9.5000000000e+02	2.6299568574e-25
9.5033333333e+02	2.6252876470e-25
9.5066666667e+02	2.6794201049e-25
9.5100000000e+02	2.6634476206e-25
9.5133333333e+02	2.6379002398e-25
9.5166666667e+02	2.7189312063e-25
9.5200000000e+02	2.7936651074e-25
9.5233333333e+02	2.5945083843e-25
9.5266666667e+02	2.5927743719e-25
9.5300000000e+02	2.5880659324e-25
9.5333333333e+02	2.7049426062e-25
9.5366666667e+02	2.7053784400e-25
9.5400000000e+02	2.7297223967e-25
9.5433333333e+02	2.6687269248e-25
9.5466666667e+02	2.7173841683e-25
9.5500000000e+02	2.7094980535e-25
9.5533333333e+02	2.8115474916e-25
9.5566666667e+02	2.6289627242e-25
9.5600000000e+02	2.6383892688e-25
9.5633333333e+02	2.6623348001e-25
9.5666666667e+02	2.6524273937e-25
9.5700000000e+02	2.7121238690e-25
9.5733333333e+02	2.6824642946e-25
9.5766666667e+02	2.6831856946e-25
9.5800000000e+02	2.6877881521e-25
9.5833333333e+02	2.4948668562e-25
9.5866666667e+02	2.6463080724e-25
9.5900000000e+02	2.6626612154e-25
9.5933333333e+02	2.6969382062e-25
9.5966666667e+02	2.6628883351e-25
9.6000000000e+02	2.8064989997e-25
9.6033333333e+02	2.7329296623e-25
9.6066666667e+02	2.7466788867e-25
9.6100000000e+02	2.9584316179e-25
9.6133333333e+02	2.5474387852e-25
9.6166666667e+02	2.5726203357e-25
9.6200000000e+02	2.6505629583e-25
9.6233333333e+02	2.7221330033e-25
9.6266666667e+02	2.7372524771e-25
9.6300000000e+02	2.6964370301e-25
9.6333333333e+02	2.6888493443e-25
9.6366666667e+02	2.6804955526e-25
9.6400000000e+02	2.6936971510e-25
9.6433333333e+02	2.6826586243e-25
9.6466666667e+02	2.6300966183e-25
9.6500000000e+02	2.6451478029e-25
9.6533333333e+02	2.7544780044e-25
9.6566666667e+02	2.7959139864e-25
9.6600000000e+02	2.5882282660e-25
9.6633333333e+02	2.8233221584e-25
9.6666666667e+02	2.7458771363e-25
9.6700000000e+02	2.6886010926e-25
9.6733333333e+02	2.7630942601e-25
9.6766666667e+02	2.7058153606e-25
9.6800000000e+02	2.7907422777e-25
9.6833333333e+02	2.8323125741e-25
9.6866666667e+02	2.7214432835e-25
9.6900000000e+02	2.6686440035e-25
9.6933333333e+02	2.7364722493e-25
9.6966666667e+02	2.6678671757e-25
9.7000000000e+02	2.6896385008e-25
9.7033333333e+02	2.7288671286e-25
9.7066666667e+02	2.7625364549e-25
9.7100000000e+02	2.7096142040e-25
9.7133333333e+02	2.7922302139e-25
9.7166666667e+02	2.8029987797e-25
9.7200000000e+02	2.6762593053e-25
9.7233333333e+02	2.7960608468e-25
9.7266666667e+02	2.7970764570e-25
9.7300000000e+02	2.5721926546e-25
9.7333333333e+02	2.6463073157e-25
9.7366666667e+02	2.7366841236e-25
9.7400000000e+02	2.6762674251e-25
9.7433333333e+02	2.6861326916e-25
9.7466666667e+02	2.7545239355e-25
9.7500000000e+02	2.6474720063e-25
9.7533333333e+02	2.6449682803e-25
9.7566666667e+02	2.7184713797e-25
9.7600000000e+02	2.7345129322e-25
9.7633333333e+02	2.6745384769e-25
9.7666666667e+02	2.7743628434e-25
9.7700000000e+02	2.7429846468e-25
9.7733333333e+02	2.7485154448e-25
9.7766666667e+02	2.6980460316e-25
9.7800000000e+02	2.7422864248e-25
9.7833333333e+02	2.7693085902e-25
9.7866666667e+02	2.6762672368e-25
9.7900000000e+02	2.7362108818e-25
9.7933333333e+02	2.7411877831e-25
9.7966666667e+02	2.7632495166e-25
9.8000000000e+02	2.7593011227e-25
9.8033333333e+02	2.6930263311e-25
9.8066666667e+02	2.5233044051e-25
9.8100000000e+02	2.6325198974e-25
9.8133333333e+02	2.6738043116e-25
9.8166666667e+02	2.6482730857e-25
9.8200000000e+02	2.7430510452e-25
9.8233333333e+02	2.8020340434e-25
9.8266666667e+02	2.6649705925e-25
9.8300000000e+02	2.8296873354e-25
9.8333333333e+02	2.7636284854e-25
9.8366666667e+02	2.7747429878e-25
9.8400000000e+02	2.6504808716e-25
9.8433333333e+02	2.7856947186e-25
9.8466666667e+02	2.9128064905e-25
9.8500000000e+02	2.8871222892e-25
9.8533333333e+02	2.8998580768e-25
9.8566666667e+02	3.1125106471e-25
9.8600000000e+02	3.3834185465e-25
9.8633333333e+02	4.0520359844e-25
9.8666666667e+02	5.0556850873e-25
9.8700000000e+02	7.5353086073e-25
9.9100000000e+02	8.3783948914e-25
9.9133333333e+02	5.8171938014e-25
9.9166666667e+02	4.2400509888e-25
9.9200000000e+02	3.4853665694e-25
9.9233333333e+02	3.1072913338e-25
9.9266666667e+02	3.0681386491e-25
9.9300000000e+02	2.7785956741e-25
9.9333333333e+02	2.7732119586e-25
9.9366666667e+02	2.9361666143e-25
9.9400000000e+02	2.8567807515e-25
9.9433333333e+02	2.7988875090e-25
9.9466666667e+02	2.8031692676e-25
9.9500000000e+02	4.3964319753e-25
9.9533333333e+02	5.4636860162e-25
9.9566666667e+02	3.8947452553e-25
9.9600000000e+02	2.7270321997e-25
9.9633333333e+02	2.6866675908e-25
9.9666666667e+02	2.8521479873e-25
9.9700000000e+02	2.8630679748e-25
9.9733333333e+02	3.5773195551e-25
9.9866666667e+02	4.7844031012e-25
9.9900000000e+02	7.0962155230e-25
1.0016666667e+03	6.5282502777e-25
1.0020000000e+03	4.5154820626e-25
1.0023333333e+03	3.3213483184e-25
1.0026666667e+03	9.9077317902e-25
1.0036666667e+03	5.6726014834e-25
1.0040000000e+03	9.5821871608e-25
1.0116666667e+03	9.4706087941e-25
1.0120000000e+03	3.2239329308e-25
1.0123333333e+03	2.9316732397e-25
1.0126666667e+03	3.0255444533e-25
1.0130000000e+03	2.9726002367e-25
1.0133333333e+03	3.1066976665e-25
1.0136666667e+03	3.6255742851e-25
1.0140000000e+03	3.8260731215e-25
1.0143333333e+03	3.1749310721e-25
1.0146666667e+03	2.8107799893e-25
1.0150000000e+03	2.8057316060e-25
1.0153333333e+03	2.8608832050e-25
1.0156666667e+03	2.8837528154e-25
1.0160000000e+03	2.8971421396e-25
1.0163333333e+03	2.7877861229e-25
1.0166666667e+03	2.8985446450e-25
1.0170000000e+03	2.9338935597e-25
1.0173333333e+03	2.8295629123e-25
1.0176666667e+03	3.5104308879e-25
1.0180000000e+03	4.3906325805e-25
1.0183333333e+03	3.3691339740e-25
1.0186666667e+03	2.7874473874e-25
1.0190000000e+03	2.8102421737e-25
1.0193333333e+03	2.8306888845e-25
1.0196666667e+03	3.0110259662e-25
1.0200000000e+03	2.9050725351e-25
1.0203333333e+03	2.9784578671e-25
1.0206666667e+03	2.9506535881e-25
1.0210000000e+03	2.8163049367e-25
1.0213333333e+03	2.8560158881e-25
1.0216666667e+03	2.9408450991e-25
1.0220000000e+03	2.9382084972e-25
1.0223333333e+03	2.9535762990e-25
1.0226666667e+03	2.8922664001e-25
1.0230000000e+03	2.8863252940e-25
1.0233333333e+03	2.9603674842e-25
1.0236666667e+03	2.9589438555e-25
1.0240000000e+03	2.9647846441e-25
1.0243333333e+03	2.9072939746e-25
1.0246666667e+03	2.8500444281e-25
1.0250000000e+03	2.8652881808e-25
1.0253333333e+03	3.0135708681e-25
1.0256666667e+03	3.0455423688e-25
1.0260000000e+03	2.9095334277e-25
1.0263333333e+03	2.8823692287e-25
1.0266666667e+03	2.9141782334e-25
1.0270000000e+03	2.8707579996e-25
1.0273333333e+03	2.7903029129e-25
1.0276666667e+03	2.8887520750e-25
1.0280000000e+03	2.9134077082e-25
1.0283333333e+03	2.8858882176e-25
1.0286666667e+03	2.8805291065e-25
1.0290000000e+03	2.7741483713e-25
1.0293333333e+03	2.8138854024e-25
1.0296666667e+03	2.7722802195e-25
1.0300000000e+03	2.8632098561e-25
1.0303333333e+03	2.9342812552e-25
1.0306666667e+03	3.0398727288e-25
1.0310000000e+03	2.9776142209e-25
1.0313333333e+03	2.8856266634e-25
1.0316666667e+03	2.9211983578e-25
1.0320000000e+03	3.0143896478e-25
1.0323333333e+03	2.8825869641e-25
1.0326666667e+03	2.9550933646e-25
1.0330000000e+03	3.0586043649e-25
1.0333333333e+03	3.0663967125e-25
1.0336666667e+03	2.9685413572e-25
1.0340000000e+03	3.1229211275e-25
1.0343333333e+03	3.0584135444e-25
1.0346666667e+03	3.0255301439e-25
1.0350000000e+03	2.8994279359e-25
1.0353333333e+03	2.8566653463e-25
1.0356666667e+03	2.8735504495e-25
1.0360000000e+03	3.0069628808e-25
1.0363333333e+03	2.8947799095e-25
1.0366666667e+03	2.9522838137e-25
1.0370000000e+03	2.8295422199e-25
1.0373333333e+03	2.9664684616e-25
1.0376666667e+03	2.8316585664e-25
1.0380000000e+03	2.9070016344e-25
1.0383333333e+03	2.9700959989e-25
1.0386666667e+03	3.0134579763e-25
1.0390000000e+03	2.9937976338e-25
1.0393333333e+03	3.0122168015e-25
1.0396666667e+03	2.9414697874e-25
1.0400000000e+03	2.8608881809e-25
1.0403333333e+03	3.0006517979e-25
1.0406666667e+03	2.9151538766e-25
1.0410000000e+03	2.9038885348e-25
1.0413333333e+03	2.8825465861e-25
1.0416666667e+03	2.9343415162e-25
1.0420000000e+03	2.9296579514e-25
1.0423333333e+03	2.9015817313e-25
1.0426666667e+03	3.0051868252e-25
1.0430000000e+03	2.8797711197e-25
1.0433333333e+03	2.9640711030e-25
1.0436666667e+03	2.9864837939e-25
1.0440000000e+03	3.0109329365e-25
1.0443333333e+03	3.1173878339e-25
1.0446666667e+03	2.9706725357e-25
1.0450000000e+03	2.9833780855e-25
1.0453333333e+03	2.9383191615e-25
1.0456666667e+03	2.8615530698e-25
1.0460000000e+03	3.1307869590e-25
1.0463333333e+03	3.0110317512e-25
1.0466666667e+03	3.0062125810e-25
1.0470000000e+03	2.8636598147e-25
1.0473333333e+03	2.9642336379e-25
1.0476666667e+03	3.0490999239e-25
1.0480000000e+03	3.0237654377e-25
1.0483333333e+03	3.0993973300e-25
1.0486666667e+03	2.8905333530e-25
1.0490000000e+03	2.9504253966e-25
1.0493333333e+03	2.9753685062e-25
1.0496666667e+03	3.0071178476e-25
1.0500000000e+03	2.9146122172e-25
1.0503333333e+03	3.0171324009e-25
1.0506666667e+03	3.0244097073e-25
1.0510000000e+03	3.0934899717e-25
1.0513333333e+03	3.0333175949e-25
1.0516666667e+03	2.9472175481e-25
1.0520000000e+03	2.9080123547e-25
1.0523333333e+03	3.0463990643e-25
1.0526666667e+03	3.0147896686e-25
1.0530000000e+03	2.9836922764e-25
1.0533333333e+03	2.8656469598e-25
1.0536666667e+03	2.9503134319e-25
1.0540000000e+03	2.9692564897e-25
1.0543333333e+03	3.0591347989e-25
1.0546666667e+03	3.2164788947e-25
1.0550000000e+03	2.8731827835e-25
1.0553333333e+03	3.0668474878e-25
1.0556666667e+03	3.0316978991e-25
1.0560000000e+03	2.9499486382e-25
1.0563333333e+03	2.9654877211e-25
1.0566666667e+03	2.9546227823e-25
1.0570000000e+03	3.0296143248e-25
1.0573333333e+03	2.8405169252e-25
1.0576666667e+03	2.9524046788e-25
1.0580000000e+03	2.9765342806e-25
1.0583333333e+03	2.9845467165e-25
1.0586666667e+03	3.0617845744e-25
1.0590000000e+03	3.1469687660e-25
1.0593333333e+03	3.1498551469e-25
1.0596666667e+03	3.2479547487e-25
1.0600000000e+03	3.2706369853e-25
1.0603333333e+03	3.2160593268e-25
1.0606666667e+03	3.2143675019e-25
1.0610000000e+03	3.1328528835e-25
1.0613333333e+03	3.2426570406e-25
1.0616666667e+03	3.3312139672e-25
1.0620000000e+03	3.2182607615e-25
1.0623333333e+03	3.2757172078e-25
1.0626666667e+03	3.4269826341e-25
1.0630000000e+03	3.1694156287e-25
1.0633333333e+03	3.2584029347e-25
1.0636666667e+03	3.0635612383e-25
1.0640000000e+03	3.1558839579e-25
1.0643333333e+03	3.1843721633e-25
1.0646666667e+03	3.1063158670e-25
1.0650000000e+03	2.9864411364e-25
1.0653333333e+03	3.1171036302e-25
1.0656666667e+03	3.1318521721e-25
1.0660000000e+03	3.0102463198e-25
1.0663333333e+03	3.0749817647e-25
1.0666666667e+03	3.2546959394e-25
1.0670000000e+03	3.2707936354e-25
1.0673333333e+03	3.1430497626e-25
1.0676666667e+03	3.2165702930e-25
1.0680000000e+03	3.1456406179e-25
1.0683333333e+03	3.0189050908e-25
1.0686666667e+03	3.0627237244e-25
1.0690000000e+03	3.2637985711e-25
1.0693333333e+03	3.0503831378e-25
1.0696666667e+03	3.0438800402e-25
1.0700000000e+03	2.9647499268e-25
1.0703333333e+03	2.9589776771e-25
1.0706666667e+03	3.1248753122e-25
1.0710000000e+03	3.2620055895e-25
1.0713333333e+03	3.1655629986e-25
1.0716666667e+03	3.0928335968e-25
1.0720000000e+03	3.2430599736e-25
1.0723333333e+03	3.2350057601e-25
1.0726666667e+03	3.0734281464e-25
1.0730000000e+03	3.0421389075e-25
1.0733333333e+03	3.1229096678e-25
1.0736666667e+03	3.2125409186e-25
1.0740000000e+03	3.2003816870e-25
1.0743333333e+03	3.0288276732e-25
1.0746666667e+03	3.2662095070e-25
1.0750000000e+03	3.2568643796e-25
1.0753333333e+03	3.2304407927e-25
1.0756666667e+03	3.0621537885e-25
1.0760000000e+03	3.1469801841e-25
1.0763333333e+03	3.2130219257e-25
1.0766666667e+03	3.1928912198e-25
1.0770000000e+03	3.1109611515e-25
1.0773333333e+03	3.0173590131e-25
1.0776666667e+03	2.9944426478e-25
1.0780000000e+03	3.1150453428e-25
1.0783333333e+03	3.1684385637e-25
1.0786666667e+03	3.1842501135e-25
1.0790000000e+03	3.1956815722e-25
1.0793333333e+03	3.0695176540e-25
1.0796666667e+03	2.9932451581e-25
1.0800000000e+03	2.9896593751e-25
1.0803333333e+03	3.2994453361e-25
1.0806666667e+03	3.0639674670e-25
1.0810000000e+03	3.2198947743e-25
1.0813333333e+03	3.1911644301e-25
1.0816666667e+03	3.2154387405e-25
1.0820000000e+03	3.2098108310e-25
1.0823333333e+03	3.0978744674e-25
1.0826666667e+03	3.1193921105e-25
1.0830000000e+03	3.0195955396e-25
1.0833333333e+03	3.2368039925e-25
1.0836666667e+03	3.1779076066e-25
1.0840000000e+03	3.0679259096e-25
1.0843333333e+03	3.1307451209e-25
1.0846666667e+03	3.2327712209e-25
1.0850000000e+03	3.1977660690e-25
1.0853333333e+03	3.1918730250e-25
1.0856666667e+03	3.3543735282e-25
1.0860000000e+03	3.1677487671e-25
1.0863333333e+03	3.2243701255e-25
1.0866666667e+03	3.1461690105e-25
1.0870000000e+03	3.2755394944e-25
1.0873333333e+03	3.3297681795e-25
1.0876666667e+03	3.3330528490e-25
1.0880000000e+03	3.2862788333e-25
1.0883333333e+03	3.0759324782e-25
1.0886666667e+03	3.1067731037e-25
1.0890000000e+03	3.1361390604e-25
1.0893333333e+03	3.1870437046e-25
1.0896666667e+03	3.1487055288e-25
1.0900000000e+03	3.1748257461e-25
1.0903333333e+03	3.1778887304e-25
1.0906666667e+03	3.1374497032e-25
1.0910000000e+03	3.3403718517e-25
1.0913333333e+03	3.2316196808e-25
1.0916666667e+03	3.1504930187e-25
1.0920000000e+03	3.1674455549e-25
1.0923333333e+03	3.2712098511e-25
1.0926666667e+03	3.2447011851e-25
1.0930000000e+03	3.0975721195e-25
1.0933333333e+03	3.0523690112e-25
1.0936666667e+03	3.0518474032e-25
1.0940000000e+03	3.0909556396e-25
1.0943333333e+03	3.0016690907e-25
1.0946666667e+03	3.1420844180e-25
1.0950000000e+03	3.2100130066e-25
1.0953333333e+03	3.1449553119e-25
1.0956666667e+03	3.3199601107e-25
1.0960000000e+03	3.2584001040e-25
1.0963333333e+03	3.1313886538e-25
1.0966666667e+03	3.1502129760e-25
1.0970000000e+03	3.1984045975e-25
1.0973333333e+03	3.2182137153e-25
1.0976666667e+03	3.3166524180e-25
1.0980000000e+03	3.3206333985e-25
1.0983333333e+03	3.2126914343e-25
1.0986666667e+03	3.1772418837e-25
1.0990000000e+03	3.1301249485e-25
1.0993333333e+03	3.2941428701e-25
1.0996666667e+03	3.1621961313e-25
1.1000000000e+03	3.1161362577e-25
1.1003333333e+03	3.2310689141e-25
1.1006666667e+03	3.1714831703e-25
1.1010000000e+03	3.1183658622e-25
1.1013333333e+03	3.3343929709e-25
1.1016666667e+03	3.1845255857e-25
1.1020000000e+03	3.0512329778e-25
1.1023333333e+03	3.1089491355e-25
1.1026666667e+03	3.1330049187e-25
1.1030000000e+03	3.1221122296e-25
1.1033333333e+03	3.2275736624e-25
1.1036666667e+03	3.2391772979e-25
1.1040000000e+03	3.1182974504e-25
1.1043333333e+03	3.1445620617e-25
1.1046666667e+03	3.1561080295e-25
1.1050000000e+03	3.0113984306e-25
1.1053333333e+03	3.0767277632e-25
1.1056666667e+03	3.2255136564e-25
1.1060000000e+03	3.0530630275e-25
1.1063333333e+03	3.1707005062e-25
1.1066666667e+03	3.2481367150e-25
1.1070000000e+03	3.3060298261e-25
1.1073333333e+03	3.2326594484e-25
1.1076666667e+03	3.1068518156e-25
1.1080000000e+03	3.1320993457e-25
1.1083333333e+03	2.9728948166e-25
1.1086666667e+03	3.0580527018e-25
1.1090000000e+03	2.9804650863e-25
1.1093333333e+03	3.0673539822e-25
1.1096666667e+03	3.0988274898e-25
1.1100000000e+03	3.1593098689e-25
1.1103333333e+03	3.2906485064e-25
1.1106666667e+03	3.2677382255e-25
1.1110000000e+03	3.2718285049e-25
1.1113333333e+03	3.1201016493e-25
1.1116666667e+03	3.1840142705e-25
1.1120000000e+03	3.2574952069e-25
1.1123333333e+03	3.2699690719e-25
1.1126666667e+03	3.1057948779e-25
1.1130000000e+03	3.0219845216e-25
1.1133333333e+03	3.2207943654e-25
1.1136666667e+03	3.0981571469e-25
1.1140000000e+03	3.2222725684e-25
1.1143333333e+03	3.1411790273e-25
1.1146666667e+03	3.1736774471e-25
1.1150000000e+03	3.2458266423e-25
1.1153333333e+03	3.2135728652e-25
1.1156666667e+03	3.1474634494e-25
1.1160000000e+03	3.1069189280e-25
1.1163333333e+03	3.0694156273e-25
1.1166666667e+03	3.0592740950e-25
1.1170000000e+03	3.2323549002e-25
1.1173333333e+03	3.2725111330e-25
1.1176666667e+03	3.4265299361e-25
1.1180000000e+03	3.3297990455e-25
1.1183333333e+03	3.2116493166e-25
1.1186666667e+03	3.1299510593e-25
1.1190000000e+03	3.1963989002e-25
1.1193333333e+03	3.2184789907e-25
1.1196666667e+03	3.2146022870e-25
1.1200000000e+03	3.1811241828e-25
1.1203333333e+03	3.1783749334e-25
1.1206666667e+03	3.1133817859e-25
1.1210000000e+03	3.2105011145e-25
1.1213333333e+03	3.2978373703e-25
1.1216666667e+03	3.1201126065e-25
1.1220000000e+03	3.3306211702e-25
1.1223333333e+03	3.1897678702e-25
1.1226666667e+03	3.2801505101e-25
1.1230000000e+03	3.1304043832e-25
1.1233333333e+03	3.3444469098e-25
1.1236666667e+03	3.4193748072e-25
1.1240000000e+03	3.2700767103e-25
1.1243333333e+03	3.2075352873e-25
1.1246666667e+03	3.2457736505e-25
1.1250000000e+03	3.1222560519e-25
1.1253333333e+03	3.1910403038e-25
1.1256666667e+03	3.1894752591e-25
1.1260000000e+03	3.2378306628e-25
1.1263333333e+03	3.2583340027e-25
1.1266666667e+03	3.1959715782e-25
1.1270000000e+03	3.3512185147e-25
1.1273333333e+03	3.3021472284e-25
1.1276666667e+03	3.2143555255e-25
1.1280000000e+03	3.3973731372e-25
1.1283333333e+03	3.3718277241e-25
1.1286666667e+03	3.2124147459e-25
1.1290000000e+03	3.2756894176e-25
1.1293333333e+03	3.4052498060e-25
1.1296666667e+03	3.2614722015e-25
1.1300000000e+03	3.2835112728e-25
1.1303333333e+03	3.1657004536e-25
1.1306666667e+03	3.2986847233e-25
1.1310000000e+03	3.2275866819e-25
1.1313333333e+03	3.2359864313e-25
1.1316666667e+03	3.2757020268e-25
1.1320000000e+03	3.2335146478e-25
1.1323333333e+03	3.1184990230e-25
1.1326666667e+03	3.2096688030e-25
1.1330000000e+03	3.1494642237e-25
1.1333333333e+03	3.1655519739e-25
1.1336666667e+03	3.0889071039e-25
1.1340000000e+03	3.2193688586e-25
1.1343333333e+03	3.0775644496e-25
1.1346666667e+03	3.2664609837e-25
1.1350000000e+03	3.4690777929e-25
1.1353333333e+03	3.3034976632e-25
1.1356666667e+03	3.1409424049e-25
1.1360000000e+03	3.2657919712e-25
1.1363333333e+03	3.3178739772e-25
1.1366666667e+03	3.2578895340e-25
1.1370000000e+03	3.2851864829e-25
1.1373333333e+03	3.2216872499e-25
1.1376666667e+03	3.2622391485e-25
1.1380000000e+03	3.4953351921e-25
1.1383333333e+03	3.4210149103e-25
1.1386666667e+03	3.3594918064e-25
1.1390000000e+03	3.3524809260e-25
1.1393333333e+03	3.1887267905e-25
1.1396666667e+03	3.3726655725e-25
1.1400000000e+03	3.2119121964e-25
1.1403333333e+03	3.4222133777e-25
1.1406666667e+03	3.5071609435e-25
1.1410000000e+03	3.3668883960e-25
1.1413333333e+03	3.3629824781e-25
1.1416666667e+03	3.3683239570e-25
1.1420000000e+03	3.2720553704e-25
1.1423333333e+03	3.3465471452e-25
1.1426666667e+03	3.3027624710e-25
1.1430000000e+03	3.3215910360e-25
1.1433333333e+03	3.3122135857e-25
1.1436666667e+03	3.3331423844e-25
1.1440000000e+03	3.1865972703e-25
1.1443333333e+03	3.2162544275e-25
1.1446666667e+03	3.2503239221e-25
1.1450000000e+03	3.2591445585e-25
1.1453333333e+03	3.2009437450e-25
1.1456666667e+03	3.2228262179e-25
1.1460000000e+03	3.3513907974e-25
1.1463333333e+03	3.2871114913e-25
1.1466666667e+03	3.2871754814e-25
1.1470000000e+03	3.3331399231e-25
1.1473333333e+03	3.2844861098e-25
1.1476666667e+03	3.2321207130e-25
1.1480000000e+03	3.2240063498e-25
1.1483333333e+03	3.2137327316e-25
1.1486666667e+03	3.2846899829e-25
1.1490000000e+03	3.4177098911e-25
1.1493333333e+03	3.3355196592e-25
1.1496666667e+03	3.4282476156e-25
1.1500000000e+03	3.4206680451e-25
1.1503333333e+03	3.2341215763e-25
1.1506666667e+03	3.3123462591e-25
1.1510000000e+03	3.3275442261e-25
1.1513333333e+03	3.4094868518e-25
1.1516666667e+03	3.2380190141e-25
1.1520000000e+03	3.2657278904e-25
1.1523333333e+03	3.1951505053e-25
1.1526666667e+03	3.3512395496e-25
1.1530000000e+03	3.2853211865e-25
1.1533333333e+03	3.3424890695e-25
1.1536666667e+03	3.2089772870e-25
1.1540000000e+03	3.3836921262e-25
1.1543333333e+03	3.4693796742e-25
1.1546666667e+03	3.4537090124e-25
1.1550000000e+03	3.2962170115e-25
1.1553333333e+03	3.4369814718e-25
1.1556666667e+03	3.4226857533e-25
1.1560000000e+03	3.2516040522e-25
1.1563333333e+03	3.2778921389e-25
1.1566666667e+03	3.3379359073e-25
1.1570000000e+03	3.4742999512e-25
1.1573333333e+03	3.3700437309e-25
1.1576666667e+03	3.2753074827e-25
1.1580000000e+03	3.2880288510e-25
1.1583333333e+03	4.0394494464e-25
1.1586666667e+03	4.1140627332e-25
1.1590000000e+03	3.4078003087e-25
1.1593333333e+03	3.3255431113e-25
1.1596666667e+03	3.2834190341e-25
1.1600000000e+03	1.0904011050e-24
1.1606666667e+03	6.3208994413e-25
1.1610000000e+03	3.3618686778e-25
1.1613333333e+03	3.3947196539e-25
1.1616666667e+03	3.4402767469e-25
1.1620000000e+03	3.3946912483e-25
1.1623333333e+03	3.3832060588e-25
1.1626666667e+03	3.3771574957e-25
1.1630000000e+03	3.2963630749e-25
1.1633333333e+03	3.2479531805e-25
1.1636666667e+03	3.3018951945e-25
1.1640000000e+03	3.2293788239e-25
1.1643333333e+03	3.3115202066e-25
1.1646666667e+03	3.2127617502e-25
1.1650000000e+03	3.2176881788e-25
1.1653333333e+03	3.3262337646e-25
1.1656666667e+03	3.4038481318e-25
1.1660000000e+03	3.7446768425e-25
1.1663333333e+03	3.6335684746e-25
1.1666666667e+03	3.3251926942e-25
1.1670000000e+03	3.3581228106e-25
1.1673333333e+03	3.5376763757e-25
1.1676666667e+03	8.1168856832e-25
1.1683333333e+03	1.0293323415e-24
1.1686666667e+03	3.6016692704e-25
1.1690000000e+03	3.4621807956e-25
1.1693333333e+03	3.3728650537e-25
1.1696666667e+03	3.5248712753e-25
1.1700000000e+03	3.3483909490e-25
1.1703333333e+03	3.3787900843e-25
1.1706666667e+03	3.5188764521e-25
1.1710000000e+03	3.4809018103e-25
1.1713333333e+03	3.3617088782e-25
1.1716666667e+03	3.3285099876e-25
1.1720000000e+03	3.4859909401e-25
1.1723333333e+03	3.4843440683e-25
1.1726666667e+03	3.4828085423e-25
1.1730000000e+03	3.5668754450e-25
1.1733333333e+03	3.3906999661e-25
1.1736666667e+03	3.3647484306e-25
1.1740000000e+03	3.1831437801e-25
1.1743333333e+03	3.3524851635e-25
1.1746666667e+03	3.4215459890e-25
1.1750000000e+03	3.5091700461e-25
1.1753333333e+03	3.3395087833e-25
1.1756666667e+03	3.4202822066e-25
1.1760000000e+03	3.2973907280e-25
1.1763333333e+03	3.5807094890e-25
1.1766666667e+03	3.4907098018e-25
1.1770000000e+03	3.4945897848e-25
1.1773333333e+03	3.4598953730e-25
1.1776666667e+03	3.3179973145e-25
1.1780000000e+03	3.4870656918e-25
1.1783333333e+03	3.4678196984e-25
1.1786666667e+03	3.4116906236e-25
1.1790000000e+03	3.3677956989e-25
1.1793333333e+03	3.5154542548e-25
1.1796666667e+03	3.2488617391e-25
1.1800000000e+03	3.3391163772e-25
1.1803333333e+03	4.9773995138e-25
1.1806666667e+03	6.1014257464e-25
1.1810000000e+03	3.7967523771e-25
1.1813333333e+03	3.5397936987e-25
1.1816666667e+03	3.5068098256e-25
1.1820000000e+03	3.4254023627e-25
1.1823333333e+03	3.3716881560e-25
1.1826666667e+03	3.4330347976e-25
1.1830000000e+03	3.2897174918e-25
1.1833333333e+03	3.3944157040e-25
1.1836666667e+03	3.4860889796e-25
1.1840000000e+03	3.4540756280e-25
1.1843333333e+03	3.5597279405e-25
1.1846666667e+03	3.4438271190e-25
1.1850000000e+03	3.4189675455e-25
1.1853333333e+03	3.3088601452e-25
1.1856666667e+03	3.3539610651e-25
1.1860000000e+03	3.4240799381e-25
1.1863333333e+03	3.4683047748e-25
1.1866666667e+03	3.4280952579e-25
1.1870000000e+03	3.5114130511e-25
1.1873333333e+03	3.4184065808e-25
1.1876666667e+03	3.3165732338e-25
1.1880000000e+03	3.3988313364e-25
1.1883333333e+03	3.5037928776e-25
1.1886666667e+03	3.9209215940e-25
1.1890000000e+03	5.2270486223e-25
1.1893333333e+03	5.2854892524e-25
1.1896666667e+03	4.1436006493e-25
1.1900000000e+03	3.6058967160e-25
1.1903333333e+03	3.4413216884e-25
1.1906666667e+03	3.4648428777e-25
1.1910000000e+03	3.4681314622e-25
1.1913333333e+03	3.4250031208e-25
1.1916666667e+03	3.4357092361e-25
1.1920000000e+03	3.5646748838e-25
1.1923333333e+03	3.3705501728e-25
1.1926666667e+03	3.3758135914e-25
1.1930000000e+03	3.3402021530e-25
1.1933333333e+03	3.3714450056e-25
1.1936666667e+03	3.4867418644e-25
1.1940000000e+03	3.5677437497e-25
1.1943333333e+03	3.3956660316e-25
1.1946666667e+03	3.3850715863e-25
1.1950000000e+03	3.5334161190e-25
1.1953333333e+03	3.4465495699e-25
1.1956666667e+03	3.4956292553e-25
1.1960000000e+03	3.3854765014e-25
1.1963333333e+03	3.2718856478e-25
1.1966666667e+03	3.4520227640e-25
1.1970000000e+03	3.5221578868e-25
1.1973333333e+03	3.4915898661e-25
1.1976666667e+03	3.4435140008e-25
1.1980000000e+03	3.5035967709e-25
1.1983333333e+03	3.5119452227e-25
1.1986666667e+03	3.8094319119e-25
1.1990000000e+03	3.9451308372e-25
1.1993333333e+03	3.8571970781e-25
1.1996666667e+03	3.6672184414e-25
1.2000000000e+03	3.6983015931e-25
1.2003333333e+03	3.5680979467e-25
1.2006666667e+03	3.4397719344e-25
1.2010000000e+03	3.4118428188e-25
1.2013333333e+03	3.4365604895e-25
1.2016666667e+03	3.4484100073e-25
1.2020000000e+03	3.4751508635e-25
1.2023333333e+03	3.6054333188e-25
1.2026666667e+03	3.5575909168e-25
1.2030000000e+03	3.5620310814e-25
1.2033333333e+03	3.5668526441e-25
1.2036666667e+03	3.5849538253e-25
1.2040000000e+03	3.5541720491e-25
1.2043333333e+03	3.5279651416e-25
1.2046666667e+03	3.5578811721e-25
1.2050000000e+03	3.4410303193e-25
1.2053333333e+03	3.5437968543e-25
1.2056666667e+03	3.6292175784e-25
1.2060000000e+03	3.5680209244e-25
1.2063333333e+03	3.4306910031e-25
1.2066666667e+03	3.4535252332e-25
1.2070000000e+03	3.5777317583e-25
1.2073333333e+03	3.6626458227e-25
1.2076666667e+03	3.5356770528e-25
1.2080000000e+03	3.4552033786e-25
1.2083333333e+03	3.5034339890e-25
1.2086666667e+03	3.5698818372e-25
1.2090000000e+03	3.9317640253e-25
1.2093333333e+03	3.8306298923e-25
1.2096666667e+03	3.4530258900e-25
1.2100000000e+03	3.5087060413e-25
1.2103333333e+03	3.3798468403e-25
1.2106666667e+03	3.3856953044e-25
1.2110000000e+03	3.4522804529e-25
1.2113333333e+03	3.5992655695e-25
1.2116666667e+03	3.4468128606e-25
1.2120000000e+03	3.3665068456e-25
1.2123333333e+03	3.4848461475e-25
1.2126666667e+03	3.5032873095e-25
1.2130000000e+03	3.4716292224e-25
1.2133333333e+03	3.6367084893e-25
1.2136666667e+03	3.8351749818e-25
1.2140000000e+03	3.3546324964e-25
1.2143333333e+03	3.5423796115e-25
1.2146666667e+03	3.5482535756e-25
1.2150000000e+03	3.5680257237e-25
1.2153333333e+03	3.5999571463e-25
1.2156666667e+03	3.5348629836e-25
1.2160000000e+03	3.5387888029e-25
1.2163333333e+03	3.5348034230e-25
1.2166666667e+03	3.5864157695e-25
1.2170000000e+03	3.4098627200e-25
1.2173333333e+03	3.5464773087e-25
1.2176666667e+03	3.6054269933e-25
1.2180000000e+03	3.3861222607e-25
1.2183333333e+03	3.4526261307e-25
1.2186666667e+03	3.5530593326e-25
1.2190000000e+03	3.6376121859e-25
1.2193333333e+03	3.5131572884e-25
1.2196666667e+03	3.4853940715e-25
1.2200000000e+03	3.4464167164e-25
1.2203333333e+03	3.5837986622e-25
1.2206666667e+03	3.5115649875e-25
1.2210000000e+03	3.4988034819e-25
1.2213333333e+03	3.4924947295e-25
1.2216666667e+03	3.4681837689e-25
1.2220000000e+03	3.5935276424e-25
1.2223333333e+03	3.4823815402e-25
1.2226666667e+03	3.4640862096e-25
1.2230000000e+03	3.4876068607e-25
1.2233333333e+03	3.5502380833e-25
1.2236666667e+03	3.6814158540e-25
1.2240000000e+03	3.4526080105e-25
1.2243333333e+03	3.6360846755e-25
1.2246666667e+03	3.4916437567e-25
1.2250000000e+03	3.5387311143e-25
1.2253333333e+03	3.6331421496e-25
1.2256666667e+03	3.7006925809e-25
1.2260000000e+03	3.5412517405e-25
1.2263333333e+03	3.4887450065e-25
1.2266666667e+03	3.6127818826e-25
1.2270000000e+03	3.6279874874e-25
1.2273333333e+03	3.6259752926e-25
1.2276666667e+03	3.6596756936e-25
1.2280000000e+03	3.7344071740e-25
1.2283333333e+03	3.7519080230e-25
1.2286666667e+03	3.6554964072e-25
1.2290000000e+03	3.5098805327e-25
1.2293333333e+03	3.4450435947e-25
1.2296666667e+03	3.5394032450e-25
1.2300000000e+03	3.5544454181e-25
1.2303333333e+03	3.6251847949e-25
1.2306666667e+03	3.6081228002e-25
1.2310000000e+03	3.6200534641e-25
1.2313333333e+03	3.5344871316e-25
1.2316666667e+03	3.5534450983e-25
1.2320000000e+03	3.5203779175e-25
1.2323333333e+03	3.5258542299e-25
1.2326666667e+03	3.5200217774e-25
1.2330000000e+03	3.5412988286e-25
1.2333333333e+03	3.6604268977e-25
1.2336666667e+03	3.6923882939e-25
1.2340000000e+03	3.6646785581e-25
1.2343333333e+03	3.6196058356e-25
1.2346666667e+03	3.5726835642e-25
1.2350000000e+03	3.7150882036e-25
1.2353333333e+03	3.6433383549e-25
1.2356666667e+03	3.5175165083e-25
1.2360000000e+03	3.5423886415e-25
1.2363333333e+03	3.5768944905e-25
1.2366666667e+03	3.6212185239e-25
1.2370000000e+03	3.6649910411e-25
1.2373333333e+03	3.6328403796e-25
1.2376666667e+03	3.6072711508e-25
1.2380000000e+03	3.5880482129e-25
1.2383333333e+03	3.5382036014e-25
1.2386666667e+03	3.5997566132e-25
1.2390000000e+03	3.6131833245e-25
1.2393333333e+03	3.6056609888e-25
1.2396666667e+03	3.7615330931e-25
1.2400000000e+03	3.5235985213e-25
1.2403333333e+03	3.4809871786e-25
1.2406666667e+03	3.5744318584e-25
1.2410000000e+03	3.6677893759e-25
1.2413333333e+03	3.5777321139e-25
1.2416666667e+03	3.7473165131e-25
1.2420000000e+03	3.6933613681e-25
1.2423333333e+03	3.7086305903e-25
1.2426666667e+03	3.6542949852e-25
1.2430000000e+03	3.6010189038e-25
1.2433333333e+03	3.6206252315e-25
1.2436666667e+03	3.6002746991e-25
1.2440000000e+03	3.7493871790e-25
1.2443333333e+03	3.5920251445e-25
1.2446666667e+03	3.5213773904e-25
1.2450000000e+03	3.4626862512e-25
1.2453333333e+03	3.5611539889e-25
1.2456666667e+03	3.6760937832e-25
1.2460000000e+03	3.5046338722e-25
1.2463333333e+03	3.8115205215e-25
1.2466666667e+03	3.8194305063e-25
1.2470000000e+03	3.6782392278e-25
1.2473333333e+03	3.6962172989e-25
1.2476666667e+03	3.7292643816e-25
1.2480000000e+03	3.6058584721e-25
1.2483333333e+03	3.5532712230e-25
1.2486666667e+03	3.6393092079e-25
1.2490000000e+03	3.6059244830e-25
1.2493333333e+03	3.4888709517e-25
1.2496666667e+03	3.6038623708e-25
1.2500000000e+03	3.5294293254e-25
1.2503333333e+03	3.5710569428e-25
1.2506666667e+03	3.5150289981e-25
1.2510000000e+03	3.6791777816e-25
1.2513333333e+03	3.7447864516e-25
1.2516666667e+03	3.6663372582e-25
1.2520000000e+03	3.7081935586e-25
1.2523333333e+03	3.5507682027e-25
1.2526666667e+03	3.6357822771e-25
1.2530000000e+03	3.6239587888e-25
1.2533333333e+03	3.7249756042e-25
1.2536666667e+03	3.7501343085e-25
1.2540000000e+03	3.5784755764e-25
1.2543333333e+03	3.9033594131e-25
1.2546666667e+03	3.7638882478e-25
1.2550000000e+03	3.5448220464e-25
1.2553333333e+03	3.6525620150e-25
1.2556666667e+03	3.6594566385e-25
1.2560000000e+03	3.5279972424e-25
1.2563333333e+03	3.7350341939e-25
1.2566666667e+03	3.6122646704e-25
1.2570000000e+03	3.6424444002e-25
1.2573333333e+03	3.7575901637e-25
1.2576666667e+03	3.6161010267e-25
1.2580000000e+03	3.8183118942e-25
1.2583333333e+03	3.5973204608e-25
1.2586666667e+03	3.5521460590e-25
1.2590000000e+03	3.6307769439e-25
1.2593333333e+03	3.6000263545e-25
1.2596666667e+03	3.8046169341e-25
1.2600000000e+03	3.7309533869e-25
1.2603333333e+03	3.6314898511e-25
1.2606666667e+03	3.9156002759e-25
1.2610000000e+03	3.8225021733e-25
1.2613333333e+03	3.6591604500e-25
1.2616666667e+03	3.7580077959e-25
1.2620000000e+03	3.7266140408e-25
1.2623333333e+03	3.7169065580e-25
1.2626666667e+03	3.7558141549e-25
1.2630000000e+03	3.7490322411e-25
1.2633333333e+03	3.7088626843e-25
1.2636666667e+03	3.7152087255e-25
1.2640000000e+03	3.6949000428e-25
1.2643333333e+03	3.8049596447e-25
1.2646666667e+03	3.6322756185e-25
1.2650000000e+03	3.6315325110e-25
1.2653333333e+03	3.7574826963e-25
1.2656666667e+03	3.7479280175e-25
1.2660000000e+03	3.8431840760e-25
1.2663333333e+03	3.7231622119e-25
1.2666666667e+03	3.7844833401e-25
1.2670000000e+03	3.6425320604e-25
1.2673333333e+03	3.9274008941e-25
1.2676666667e+03	3.6435544705e-25
1.2680000000e+03	3.5484638149e-25
1.2683333333e+03	3.6021891432e-25
1.2686666667e+03	3.5176473517e-25
1.2690000000e+03	3.5848137571e-25
1.2693333333e+03	3.7932771522e-25
1.2696666667e+03	3.6768038398e-25
1.2700000000e+03	3.7389206712e-25
1.2703333333e+03	3.7536258455e-25
1.2706666667e+03	3.7322723687e-25
1.2710000000e+03	3.7826696902e-25
1.2713333333e+03	3.7382816868e-25
1.2716666667e+03	3.7643070987e-25
1.2720000000e+03	3.7199511799e-25
1.2723333333e+03	3.8113705603e-25
1.2726666667e+03	3.9400583184e-25
1.2730000000e+03	3.8478120688e-25
1.2733333333e+03	4.0748182769e-25
1.2736666667e+03	4.0101419633e-25
1.2740000000e+03	3.8120830787e-25
1.2743333333e+03	3.8067298337e-25
1.2746666667e+03	3.7638362171e-25
1.2750000000e+03	3.7700237983e-25
1.2753333333e+03	3.7359429392e-25
1.2756666667e+03	3.8359084976e-25
1.2760000000e+03	3.7072095465e-25
1.2763333333e+03	3.6789261163e-25
1.2766666667e+03	3.7528536896e-25
1.2770000000e+03	3.7527646255e-25
1.2773333333e+03	3.6005215110e-25
1.2776666667e+03	3.8592314799e-25
1.2780000000e+03	3.8008231798e-25
1.2783333333e+03	3.7849070224e-25
1.2786666667e+03	3.8123428354e-25
1.2790000000e+03	3.8750631051e-25
1.2793333333e+03	3.7871989101e-25
1.2796666667e+03	3.8067581432e-25
1.2800000000e+03	3.8131906489e-25
1.2803333333e+03	3.8642360820e-25
1.2806666667e+03	3.7223391793e-25
1.2810000000e+03	3.8741695060e-25
1.2813333333e+03	3.7839228292e-25
1.2816666667e+03	3.9397276937e-25
1.2820000000e+03	3.9653952680e-25
1.2823333333e+03	4.0514149959e-25
1.2826666667e+03	4.0252952103e-25
1.2830000000e+03	3.9707567278e-25
1.2833333333e+03	4.1377700868e-25
1.2836666667e+03	4.1041661365e-25
1.2840000000e+03	3.8306179813e-25
1.2843333333e+03	3.8655519487e-25
1.2846666667e+03	3.9339208803e-25
1.2850000000e+03	4.0233567965e-25
1.2853333333e+03	3.9426012498e-25
1.2856666667e+03	3.8290385767e-25
1.2860000000e+03	4.0927436522e-25
1.2863333333e+03	4.2575009985e-25
1.2866666667e+03	4.0469549525e-25
1.2870000000e+03	4.1469671424e-25
1.2873333333e+03	4.2067945807e-25
1.2876666667e+03	4.2034050029e-25
1.2880000000e+03	4.0393259523e-25
1.2883333333e+03	4.5191218860e-25
1.2886666667e+03	4.7163808843e-25
1.2890000000e+03	4.3187382761e-25
1.2893333333e+03	4.2411201573e-25
1.2896666667e+03	4.2855959553e-25
1.2900000000e+03	4.2317765532e-25
1.2903333333e+03	4.2793501657e-25
1.2906666667e+03	4.2406345667e-25
1.2910000000e+03	4.4272196230e-25
1.2913333333e+03	4.2989264568e-25
1.2916666667e+03	4.2985990040e-25
1.2920000000e+03	4.3287079301e-25
1.2923333333e+03	4.3926615219e-25
1.2926666667e+03	4.7155267063e-25
1.2930000000e+03	4.3522218442e-25
1.2933333333e+03	4.5346873598e-25
1.2936666667e+03	4.6069803458e-25
1.2940000000e+03	4.6061154626e-25
1.2943333333e+03	4.6141051663e-25
1.2946666667e+03	4.7369824879e-25
1.2950000000e+03	4.8346876445e-25
1.2953333333e+03	4.9181477978e-25
1.2956666667e+03	8.4852341149e-25
1.2960000000e+03	1.0491498361e-24
1.2963333333e+03	5.8344871720e-25
1.2966666667e+03	5.2870849626e-25
1.2970000000e+03	5.2808361063e-25
1.2973333333e+03	6.0611352947e-25
1.2976666667e+03	8.9358352332e-25
1.2980000000e+03	8.3479829114e-25
1.2983333333e+03	7.0826360293e-25
1.2986666667e+03	9.5798417465e-25
1.3013333333e+03	9.4747214012e-25
1.3016666667e+03	7.3610493594e-25
1.3020000000e+03	7.3178510195e-25
1.3023333333e+03	7.1777581783e-25
1.3026666667e+03	6.0385928446e-25
1.3030000000e+03	5.7829605532e-25
1.3033333333e+03	5.4956712165e-25
1.3036666667e+03	5.3276160024e-25
1.3040000000e+03	5.0597720436e-25
1.3043333333e+03	5.0691404585e-25
1.3046666667e+03	4.7382550914e-25
1.3050000000e+03	4.8661409392e-25
1.3053333333e+03	4.8633271022e-25
1.3056666667e+03	4.7984688803e-25
1.3060000000e+03	4.7952791636e-25
1.3063333333e+03	4.6054386333e-25
1.3066666667e+03	4.6134998685e-25
1.3070000000e+03	4.4192082456e-25
1.3073333333e+03	4.4863228455e-25
1.3076666667e+03	4.5163357453e-25
1.3080000000e+03	4.7023584265e-25
1.3083333333e+03	4.5339974787e-25
1.3086666667e+03	4.5623780030e-25
1.3090000000e+03	4.5864940838e-25
1.3093333333e+03	4.5154064035e-25
1.3096666667e+03	4.3983614592e-25
1.3100000000e+03	4.6224782093e-25
1.3103333333e+03	4.5648235905e-25
1.3106666667e+03	4.4753987663e-25
1.3110000000e+03	4.4231128079e-25
1.3113333333e+03	4.7028346525e-25
1.3116666667e+03	5.3977716490e-25
1.3120000000e+03	5.4909935447e-25
1.3123333333e+03	4.7387237780e-25
1.3126666667e+03	4.3599452637e-25
1.3130000000e+03	4.4697884427e-25
1.3133333333e+03	4.4355674037e-25
1.3136666667e+03	4.4039846403e-25
1.3140000000e+03	4.2208194391e-25
1.3143333333e+03	4.1753988773e-25
1.3146666667e+03	4.2734815749e-25
1.3150000000e+03	4.2293665877e-25
1.3153333333e+03	4.3251650226e-25
1.3156666667e+03	4.1986272179e-25
1.3160000000e+03	4.2671571110e-25
1.3163333333e+03	4.2499945298e-25
1.3166666667e+03	4.0949343381e-25
1.3170000000e+03	4.1492048222e-25
1.3173333333e+03	4.2283561891e-25
1.3176666667e+03	4.2930944290e-25
1.3180000000e+03	4.2984033726e-25
1.3183333333e+03	4.1278819687e-25
1.3186666667e+03	4.1482539839e-25
1.3190000000e+03	4.7908115666e-25
1.3193333333e+03	7.1053059285e-25
1.3196666667e+03	8.9987169518e-25
1.3200000000e+03	5.9389908179e-25
1.3203333333e+03	4.4318361957e-25
1.3206666667e+03	4.1592360904e-25
1.3210000000e+03	4.1462267098e-25
1.3213333333e+03	4.0657281549e-25
1.3216666667e+03	4.0937121839e-25
1.3220000000e+03	4.0576993601e-25
1.3223333333e+03	4.0530670013e-25
1.3226666667e+03	3.9244143290e-25
1.3230000000e+03	4.0258961103e-25
1.3233333333e+03	4.0349064964e-25
1.3236666667e+03	3.9656805376e-25
1.3240000000e+03	4.1811291399e-25
1.3243333333e+03	4.0409781232e-25
1.3246666667e+03	4.0271944195e-25
1.3250000000e+03	4.0252806412e-25
1.3253333333e+03	3.9393672336e-25
1.3256666667e+03	3.8468860879e-25
1.3260000000e+03	3.9100193653e-25
1.3263333333e+03	3.9372984587e-25
1.3266666667e+03	3.9474056319e-25
1.3270000000e+03	4.1067128774e-25
1.3273333333e+03	4.0093725015e-25
1.3276666667e+03	3.9169438039e-25
1.3280000000e+03	4.1682236921e-25
1.3283333333e+03	3.9037650083e-25
1.3286666667e+03	3.8259160448e-25
1.3290000000e+03	4.0226069195e-25
1.3293333333e+03	3.9492104611e-25
1.3296666667e+03	3.9673034645e-25
1.3300000000e+03	4.0051518329e-25
1.3303333333e+03	3.8710778367e-25
1.3306666667e+03	3.9807603011e-25
1.3310000000e+03	4.0392063997e-25
1.3313333333e+03	3.9322274760e-25
1.3316666667e+03	3.8952558206e-25
1.3320000000e+03	4.0563255886e-25
1.3323333333e+03	4.0402475036e-25
1.3326666667e+03	4.1370514538e-25
1.3330000000e+03	4.1358390948e-25
1.3333333333e+03	4.0034707785e-25
1.3336666667e+03	3.9714070730e-25
1.3340000000e+03	3.9899279714e-25
1.3343333333e+03	3.9933990252e-25
1.3346666667e+03	4.3118172883e-25
1.3350000000e+03	3.9091176573e-25
1.3353333333e+03	3.9297979009e-25
1.3356666667e+03	3.9985388977e-25
1.3360000000e+03	4.1945167001e-25
1.3363333333e+03	4.0636347740e-25
1.3366666667e+03	4.1248593211e-25
1.3370000000e+03	4.1566199027e-25
1.3373333333e+03	4.0252864414e-25
1.3376666667e+03	3.9708078604e-25
1.3380000000e+03	3.9479631432e-25
1.3383333333e+03	3.9294154171e-25
1.3386666667e+03	4.1582180327e-25
1.3390000000e+03	4.1108503518e-25
1.3393333333e+03	3.8548625423e-25
1.3396666667e+03	3.7906469974e-25
1.3400000000e+03	4.2024010698e-25
1.3403333333e+03	4.0073987103e-25
1.3406666667e+03	3.8875255169e-25
1.3410000000e+03	3.7786963588e-25
1.3413333333e+03	3.8412036106e-25
1.3416666667e+03	4.0886215501e-25
1.3420000000e+03	4.1022267471e-25
1.3423333333e+03	4.1034756182e-25
1.3426666667e+03	3.9995761868e-25
1.3430000000e+03	3.9156143848e-25
1.3433333333e+03	4.0168231836e-25
1.3436666667e+03	3.9638987731e-25
1.3440000000e+03	4.1281828287e-25
1.3443333333e+03	4.1234115266e-25
1.3446666667e+03	4.1560341031e-25
1.3450000000e+03	4.1177786845e-25
1.3453333333e+03	3.8857874711e-25
1.3456666667e+03	4.1704502751e-25
1.3460000000e+03	4.2734974916e-25
1.3463333333e+03	4.0013344798e-25
1.3466666667e+03	3.9797056242e-25
1.3470000000e+03	3.9949430710e-25
1.3473333333e+03	4.0835949178e-25
1.3476666667e+03	4.0985383334e-25
1.3480000000e+03	4.0101440827e-25
1.3483333333e+03	4.0687563884e-25
1.3486666667e+03	4.1066502358e-25
1.3490000000e+03	4.1235209558e-25
1.3493333333e+03	4.0090861196e-25
1.3496666667e+03	4.2172479849e-25
1.3500000000e+03	3.9694441021e-25
1.3503333333e+03	3.9444666367e-25
1.3506666667e+03	4.2260490439e-25
1.3510000000e+03	3.9646000817e-25
1.3513333333e+03	4.0818739879e-25
1.3516666667e+03	4.0557789719e-25
1.3520000000e+03	3.9979882405e-25
1.3523333333e+03	3.9806596065e-25
1.3526666667e+03	4.0694951186e-25
1.3530000000e+03	4.1115888108e-25
1.3533333333e+03	4.1370009618e-25
1.3536666667e+03	4.1128613812e-25
1.3540000000e+03	4.0849611154e-25
1.3543333333e+03	4.0819899380e-25
1.3546666667e+03	3.9956928171e-25
1.3550000000e+03	4.0364868897e-25
1.3553333333e+03	4.0101132522e-25
1.3556666667e+03	4.1583312151e-25
1.3560000000e+03	3.9348047864e-25
1.3563333333e+03	4.0266921890e-25
1.3566666667e+03	3.9164902736e-25
1.3570000000e+03	3.9813151617e-25
1.3573333333e+03	4.0153987182e-25
1.3576666667e+03	3.9780696505e-25
1.3580000000e+03	4.0928074467e-25
1.3583333333e+03	4.1062117730e-25
1.3586666667e+03	4.0585510854e-25
1.3590000000e+03	4.2095652485e-25
1.3593333333e+03	4.0041474777e-25
1.3596666667e+03	3.9110116525e-25
1.3600000000e+03	3.8033941772e-25
1.3603333333e+03	3.9238281260e-25
1.3606666667e+03	3.9992217489e-25
1.3610000000e+03	3.9963483712e-25
1.3613333333e+03	3.9836552099e-25
1.3616666667e+03	4.0182825237e-25
1.3620000000e+03	3.8883566739e-25
1.3623333333e+03	3.7845653440e-25
1.3626666667e+03	4.0394076689e-25
1.3630000000e+03	3.9305855243e-25
1.3633333333e+03	4.0932671815e-25
1.3636666667e+03	4.1295100382e-25
1.3640000000e+03	4.0601468069e-25
1.3643333333e+03	4.0299588806e-25
1.3646666667e+03	4.1582163345e-25
1.3650000000e+03	4.2410182057e-25
1.3653333333e+03	7.3992120587e-25
1.3656666667e+03	7.4891996440e-25
1.3660000000e+03	4.2759351276e-25
1.3663333333e+03	4.1549556570e-25
1.3666666667e+03	3.9903046593e-25
1.3670000000e+03	3.9985075314e-25
1.3673333333e+03	4.1414451377e-25
1.3676666667e+03	4.2069338252e-25
1.3680000000e+03	4.1102070614e-25
1.3683333333e+03	4.2386227478e-25
1.3686666667e+03	4.0321926217e-25
1.3690000000e+03	3.9290012764e-25
1.3693333333e+03	4.1791891760e-25
1.3696666667e+03	4.1050140697e-25
1.3700000000e+03	4.0551833712e-25
1.3703333333e+03	3.8988980877e-25
1.3706666667e+03	4.0487872760e-25
1.3710000000e+03	4.1108416753e-25
1.3713333333e+03	3.9944032872e-25
1.3716666667e+03	4.0526622245e-25
1.3720000000e+03	3.7579350916e-25
1.3723333333e+03	4.1500832398e-25
1.3726666667e+03	4.1656128514e-25
1.3730000000e+03	4.1523621604e-25
1.3733333333e+03	4.0834735364e-25
1.3736666667e+03	4.0418306692e-25
1.3740000000e+03	4.0990771728e-25
1.3743333333e+03	3.9442938119e-25
1.3746666667e+03	4.0518999663e-25
1.3750000000e+03	4.0731565038e-25
1.3753333333e+03	3.9709876807e-25
1.3756666667e+03	3.9264320417e-25
1.3760000000e+03	3.9978553429e-25
1.3763333333e+03	4.2372776708e-25
1.3766666667e+03	4.1273169356e-25
1.3770000000e+03	4.1617944988e-25
1.3773333333e+03	4.0932177556e-25
1.3776666667e+03	4.0839463105e-25
1.3780000000e+03	3.9646799952e-25
1.3783333333e+03	3.8837182690e-25
1.3786666667e+03	4.2773810297e-25
1.3790000000e+03	6.3964854156e-25
1.3793333333e+03	6.4559353255e-25
1.3796666667e+03	4.3820449069e-25
1.3800000000e+03	4.3256394962e-25
1.3803333333e+03	4.7092778374e-25
1.3806666667e+03	4.7397607990e-25
1.3810000000e+03	4.4078766428e-25
1.3813333333e+03	4.0083126991e-25
1.3816666667e+03	4.1340375064e-25
1.3820000000e+03	4.2371042288e-25
1.3823333333e+03	4.2579441876e-25
1.3826666667e+03	4.1103075956e-25
1.3830000000e+03	4.1969479838e-25
1.3833333333e+03	4.0577336924e-25
1.3836666667e+03	4.2580360641e-25
1.3840000000e+03	4.1672630455e-25
1.3843333333e+03	4.1256294848e-25
1.3846666667e+03	3.9139557456e-25
1.3850000000e+03	3.9462093725e-25
1.3853333333e+03	4.1713618875e-25
1.3856666667e+03	4.2305943335e-25
1.3860000000e+03	4.2914959437e-25
1.3863333333e+03	4.1586548645e-25
1.3866666667e+03	4.1789946106e-25
1.3870000000e+03	4.1469897242e-25
1.3873333333e+03	4.2516512053e-25
1.3876666667e+03	4.0118262632e-25
1.3880000000e+03	4.1814280047e-25
1.3883333333e+03	4.0442274978e-25
1.3886666667e+03	4.2304685016e-25
1.3890000000e+03	4.1595025372e-25
1.3893333333e+03	4.2932470118e-25
1.3896666667e+03	4.2039270187e-25
1.3900000000e+03	3.9976201605e-25
1.3903333333e+03	4.1642405343e-25
1.3906666667e+03	4.1501142010e-25
1.3910000000e+03	4.2283144953e-25
1.3913333333e+03	4.3596874271e-25
1.3916666667e+03	3.9738380874e-25
1.3920000000e+03	3.9839279850e-25
1.3923333333e+03	4.1159106866e-25
1.3926666667e+03	4.1072917219e-25
1.3930000000e+03	4.1368490014e-25
1.3933333333e+03	4.0603280602e-25
1.3936666667e+03	3.9979032156e-25
1.3940000000e+03	4.0248480422e-25
1.3943333333e+03	4.3946317720e-25
1.3946666667e+03	4.1935558360e-25
1.3950000000e+03	4.1139566841e-25
1.3953333333e+03	4.1281445586e-25
1.3956666667e+03	4.2697868524e-25
1.3960000000e+03	4.1803074772e-25
1.3963333333e+03	4.0414235987e-25
1.3966666667e+03	4.2103514408e-25
1.3970000000e+03	4.0363653126e-25
1.3973333333e+03	4.0814477228e-25
1.3976666667e+03	4.1930370808e-25
1.3980000000e+03	4.1774987824e-25
1.3983333333e+03	4.2075053034e-25
1.3986666667e+03	4.2261404704e-25
1.3990000000e+03	4.1173305457e-25
1.3993333333e+03	4.0758948537e-25
1.3996666667e+03	4.3112603430e-25
1.4000000000e+03	4.2586689991e-25
1.4003333333e+03	4.2530972032e-25
1.4006666667e+03	4.2376857029e-25
1.4010000000e+03	4.2475040492e-25
1.4013333333e+03	4.1896129267e-25
1.4016666667e+03	4.2225481876e-25
1.4020000000e+03	4.1908831906e-25
1.4023333333e+03	4.0086695385e-25
1.4026666667e+03	4.1040704650e-25
1.4030000000e+03	4.1078145985e-25
1.4033333333e+03	4.1188247891e-25
1.4036666667e+03	4.1774499681e-25
1.4040000000e+03	4.2482342368e-25
1.4043333333e+03	4.1568557024e-25
1.4046666667e+03	4.1512431893e-25
1.4050000000e+03	3.9400829889e-25
1.4053333333e+03	4.1752258939e-25
1.4056666667e+03	4.3885239247e-25
1.4060000000e+03	4.3942724538e-25
1.4063333333e+03	4.2892967077e-25
1.4066666667e+03	4.1969257424e-25
1.4070000000e+03	4.2402298703e-25
1.4073333333e+03	4.2343574929e-25
1.4076666667e+03	4.3986214854e-25
1.4080000000e+03	4.3023009551e-25
1.4083333333e+03	4.1890061853e-25
1.4086666667e+03	4.3204601826e-25
1.4090000000e+03	4.0748197661e-25
1.4093333333e+03	4.4419139936e-25
1.4096666667e+03	4.2374593777e-25
1.4100000000e+03	4.3807742640e-25
1.4103333333e+03	4.1711491623e-25
1.4106666667e+03	3.9715921494e-25
1.4110000000e+03	4.3656466663e-25
1.4113333333e+03	4.3517290582e-25
1.4116666667e+03	4.2761416984e-25
1.4120000000e+03	4.1562602207e-25
1.4123333333e+03	4.2980204198e-25
1.4126666667e+03	4.1499404416e-25
1.4130000000e+03	4.2241081849e-25
1.4133333333e+03	4.1394446536e-25
1.4136666667e+03	4.3970377802e-25
1.4140000000e+03	4.2162959792e-25
1.4143333333e+03	4.1497417887e-25
1.4146666667e+03	4.2872697585e-25
1.4150000000e+03	4.2277843419e-25
1.4153333333e+03	4.0906643785e-25
1.4156666667e+03	4.2476533456e-25
1.4160000000e+03	4.1484039236e-25
1.4163333333e+03	4.0925993311e-25
1.4166666667e+03	4.1247768170e-25
1.4170000000e+03	4.2881831716e-25
1.4173333333e+03	4.1187046019e-25
1.4176666667e+03	4.4401490006e-25
1.4180000000e+03	4.3803240371e-25
1.4183333333e+03	4.3779872884e-25
1.4186666667e+03	4.3268294145e-25
1.4190000000e+03	4.2900064812e-25
1.4193333333e+03	4.2027789789e-25
1.4196666667e+03	4.0674467004e-25
1.4200000000e+03	4.0818025056e-25
1.4203333333e+03	4.2080391102e-25
1.4206666667e+03	4.2485314878e-25
1.4210000000e+03	4.2014243886e-25
1.4213333333e+03	4.1451054670e-25
1.4216666667e+03	4.1249918903e-25
1.4220000000e+03	4.1802770362e-25
1.4223333333e+03	4.1289435179e-25
1.4226666667e+03	4.3671322754e-25
1.4230000000e+03	4.3978256781e-25
1.4233333333e+03	4.1899933753e-25
1.4236666667e+03	4.1494830065e-25
1.4240000000e+03	4.1662503592e-25
1.4243333333e+03	4.2902468204e-25
1.4246666667e+03	4.2635410121e-25
1.4250000000e+03	4.3440256523e-25
1.4253333333e+03	4.4478225704e-25
1.4256666667e+03	4.3201715081e-25
1.4260000000e+03	4.2011339476e-25
1.4263333333e+03	4.1431192953e-25
1.4266666667e+03	4.1405880825e-25
1.4270000000e+03	4.1919198987e-25
1.4273333333e+03	4.2126066143e-25
1.4276666667e+03	4.2243965262e-25
1.4280000000e+03	4.3310242828e-25
1.4283333333e+03	4.3683724953e-25
1.4286666667e+03	4.2572467296e-25
1.4290000000e+03	4.1116851344e-25
1.4293333333e+03	4.4946124800e-25
1.4296666667e+03	4.2433482292e-25
1.4300000000e+03	4.1889338978e-25
1.4303333333e+03	4.2010742759e-25
1.4306666667e+03	4.3300868752e-25
1.4310000000e+03	4.1247449470e-25
1.4313333333e+03	3.9930510615e-25
1.4316666667e+03	4.2200816837e-25
1.4320000000e+03	4.0967557153e-25
1.4323333333e+03	4.3381508189e-25
1.4326666667e+03	4.4092086301e-25
1.4330000000e+03	4.2709035643e-25
1.4333333333e+03	4.1775740471e-25
1.4336666667e+03	4.2386927102e-25
1.4340000000e+03	4.4897090068e-25
1.4343333333e+03	4.2533127395e-25
1.4346666667e+03	4.3769074137e-25
1.4350000000e+03	4.3267268821e-25
1.4353333333e+03	4.5040009386e-25
1.4356666667e+03	4.3258416031e-25
1.4360000000e+03	4.3122349607e-25
1.4363333333e+03	4.3394118430e-25
1.4366666667e+03	4.4908509049e-25
1.4370000000e+03	4.3323991486e-25
1.4373333333e+03	4.2233278743e-25
1.4376666667e+03	4.2426312126e-25
1.4380000000e+03	4.3410751441e-25
1.4383333333e+03	4.1339649161e-25
1.4386666667e+03	4.3301685421e-25
1.4390000000e+03	4.0756069018e-25
1.4393333333e+03	4.2216572905e-25
1.4396666667e+03	4.3329001909e-25
1.4400000000e+03	4.4588879305e-25
1.4403333333e+03	4.4801028724e-25
1.4406666667e+03	4.4957561329e-25
1.4410000000e+03	4.5076571419e-25
1.4413333333e+03	4.4272889421e-25
1.4416666667e+03	4.3025586025e-25
1.4420000000e+03	4.3753430930e-25
1.4423333333e+03	4.4873966468e-25
1.4426666667e+03	4.4082516680e-25
1.4430000000e+03	4.3381021105e-25
1.4433333333e+03	4.1135423494e-25
1.4436666667e+03	4.2679041434e-25
1.4440000000e+03	4.4199337314e-25
1.4443333333e+03	4.2461020077e-25
1.4446666667e+03	4.3254567055e-25
1.4450000000e+03	4.3537483468e-25
1.4453333333e+03	4.3750495118e-25
1.4456666667e+03	4.3909896231e-25
1.4460000000e+03	4.4658827328e-25
1.4463333333e+03	4.2576844224e-25
1.4466666667e+03	4.2724367878e-25
1.4470000000e+03	4.3333638026e-25
1.4473333333e+03	4.4208060799e-25
1.4476666667e+03	4.3326304309e-25
1.4480000000e+03	4.3765727372e-25
1.4483333333e+03	4.2606541561e-25
1.4486666667e+03	4.3120791345e-25
1.4490000000e+03	4.3411773108e-25
1.4493333333e+03	4.3880023004e-25
1.4496666667e+03	4.3303341101e-25
1.4500000000e+03	4.3097466512e-25
1.4503333333e+03	4.2744944187e-25
1.4506666667e+03	4.4383535289e-25
1.4510000000e+03	4.4508175038e-25
1.4513333333e+03	4.4119328046e-25
1.4516666667e+03	4.5133828678e-25
1.4520000000e+03	4.3561751561e-25
1.4523333333e+03	4.2679619966e-25
1.4526666667e+03	4.2417148467e-25
1.4530000000e+03	4.4787197497e-25
1.4533333333e+03	4.2293601363e-25
1.4536666667e+03	4.4112698978e-25
1.4540000000e+03	4.2631748405e-25
1.4543333333e+03	4.3336148522e-25
1.4546666667e+03	4.2157988799e-25
1.4550000000e+03	4.4250540454e-25
1.4553333333e+03	4.3833419020e-25
1.4556666667e+03	4.4146064470e-25
1.4560000000e+03	4.4308924480e-25
1.4563333333e+03	4.5584867404e-25
1.4566666667e+03	4.4657828564e-25
1.4570000000e+03	4.5378231094e-25
1.4573333333e+03	4.4311755687e-25
1.4576666667e+03	4.5193036024e-25
1.4580000000e+03	4.5192267691e-25
1.4583333333e+03	4.4765270736e-25
1.4586666667e+03	4.3603420378e-25
1.4590000000e+03	4.3606561817e-25
1.4593333333e+03	4.4409908101e-25
1.4596666667e+03	4.6305579675e-25
1.4600000000e+03	4.4724166567e-25
1.4603333333e+03	4.4902355220e-25
1.4606666667e+03	4.4780959408e-25
1.4610000000e+03	4.4304631568e-25
1.4613333333e+03	4.7455417270e-25
1.4616666667e+03	4.5971828974e-25
1.4620000000e+03	4.7028070030e-25
1.4623333333e+03	4.9788452998e-25
1.4626666667e+03	5.3396734600e-25
1.4630000000e+03	7.3975489621e-25
1.4743333333e+03	7.9891676039e-25
1.4746666667e+03	5.4293995378e-25
1.4750000000e+03	4.7489529121e-25
1.4753333333e+03	4.8044102517e-25
1.4756666667e+03	4.5938941229e-25
1.4760000000e+03	4.3714911487e-25
1.4763333333e+03	4.3106262947e-25
1.4766666667e+03	4.2306395665e-25
1.4770000000e+03	4.6999799823e-25
1.4773333333e+03	4.4929885446e-25
1.4776666667e+03	4.4719906606e-25
1.4780000000e+03	4.3847213096e-25
1.4783333333e+03	4.3900978912e-25
1.4786666667e+03	4.4864495098e-25
1.4790000000e+03	4.5848814394e-25
1.4793333333e+03	4.5176207931e-25
1.4796666667e+03	4.4155032661e-25
1.4800000000e+03	4.4968343135e-25
1.4803333333e+03	4.4965897655e-25
1.4806666667e+03	4.8687654966e-25
1.4810000000e+03	5.6504913187e-25
1.4873333333e+03	7.6387564938e-25
1.4876666667e+03	5.7192237099e-25
1.4880000000e+03	5.2367492726e-25
1.4883333333e+03	5.0622372686e-25
1.4886666667e+03	4.6814990314e-25
1.4890000000e+03	4.7218124236e-25
1.4893333333e+03	4.5605145439e-25
1.4896666667e+03	4.5900708314e-25
1.4900000000e+03	4.7948190347e-25
1.4903333333e+03	4.8818868107e-25
1.4906666667e+03	4.6510162427e-25
1.4910000000e+03	5.0221128147e-25
1.4913333333e+03	1.1189971993e-24
1.4930000000e+03	7.1099598608e-25
1.4933333333e+03	5.0048335020e-25
1.4936666667e+03	8.9110650421e-25
1.4950000000e+03	1.0920684199e-24
1.4953333333e+03	6.7776264623e-25
1.4956666667e+03	1.0219448179e-24
1.5016666667e+03	6.2118492116e-25
1.5020000000e+03	5.1398120091e-25
1.5023333333e+03	4.7426642978e-25
1.5026666667e+03	4.7422226867e-25
1.5030000000e+03	4.5931986566e-25
1.5033333333e+03	4.8110193424e-25
1.5036666667e+03	4.7063294886e-25
1.5040000000e+03	4.7129673617e-25
1.5043333333e+03	4.4749595352e-25
1.5046666667e+03	4.5739203421e-25
1.5050000000e+03	4.2654006603e-25
1.5053333333e+03	4.3567988110e-25
1.5056666667e+03	4.3725019524e-25
1.5060000000e+03	4.5907015049e-25
1.5063333333e+03	4.5732241619e-25
1.5066666667e+03	4.5678734330e-25
1.5070000000e+03	4.3983841681e-25
1.5073333333e+03	4.4998041023e-25
1.5076666667e+03	4.4804218655e-25
1.5080000000e+03	4.6244222837e-25
1.5083333333e+03	4.4793150488e-25
1.5086666667e+03	4.6191573170e-25
1.5090000000e+03	4.6065004165e-25
1.5093333333e+03	4.5587162862e-25
1.5096666667e+03	4.6751032824e-25
1.5100000000e+03	4.6080706210e-25
1.5103333333e+03	4.5702141780e-25
1.5106666667e+03	4.6945650079e-25
1.5110000000e+03	4.5851788356e-25
1.5113333333e+03	4.6821531027e-25
1.5116666667e+03	4.6397236385e-25
1.5120000000e+03	4.4892303330e-25
1.5123333333e+03	4.2788459114e-25
1.5126666667e+03	4.4732776727e-25
1.5130000000e+03	4.4933759748e-25
1.5133333333e+03	4.5591625884e-25
1.5136666667e+03	4.5325052603e-25
1.5140000000e+03	4.5143373471e-25
1.5143333333e+03	4.4027086320e-25
1.5146666667e+03	4.6949717965e-25
1.5150000000e+03	4.5224603057e-25
1.5153333333e+03	4.5541039530e-25
1.5156666667e+03	4.5205214157e-25
1.5160000000e+03	4.7267926761e-25
1.5163333333e+03	4.4867720722e-25
1.5166666667e+03	4.4909790967e-25
1.5170000000e+03	4.9287726114e-25
1.5173333333e+03	4.7445370904e-25
1.5176666667e+03	4.5677776993e-25
1.5180000000e+03	4.5248344037e-25
1.5183333333e+03	4.6399089697e-25
1.5186666667e+03	4.5604196777e-25
1.5190000000e+03	4.5961065150e-25
1.5193333333e+03	4.5077411922e-25
1.5196666667e+03	4.4899112666e-25
1.5200000000e+03	4.5034645186e-25
1.5203333333e+03	4.6157073280e-25
1.5206666667e+03	4.6709348743e-25
1.5210000000e+03	4.6240581264e-25
1.5213333333e+03	4.5995520848e-25
1.5216666667e+03	4.8021602092e-25
1.5220000000e+03	4.5360451818e-25
1.5223333333e+03	4.4593532529e-25
1.5226666667e+03	4.6417328126e-25
1.5230000000e+03	4.6163243852e-25
1.5233333333e+03	4.6759852192e-25
1.5236666667e+03	4.4954160086e-25
1.5240000000e+03	4.7263572220e-25
1.5243333333e+03	4.6851848781e-25
1.5246666667e+03	4.5492032644e-25
1.5250000000e+03	4.4520061180e-25
1.5253333333e+03	4.6148253467e-25
1.5256666667e+03	4.5688055944e-25
1.5260000000e+03	4.8020841568e-25
1.5263333333e+03	4.7354693604e-25
1.5266666667e+03	4.5732139432e-25
1.5270000000e+03	4.6242959163e-25
1.5273333333e+03	4.5097965019e-25
1.5276666667e+03	4.6068683828e-25
1.5280000000e+03	4.7642283225e-25
1.5283333333e+03	4.7243813252e-25
1.5286666667e+03	4.6645493570e-25
1.5290000000e+03	4.7818639226e-25
1.5293333333e+03	4.8196115714e-25
1.5296666667e+03	4.7971723089e-25
1.5300000000e+03	4.7599404301e-25
1.5303333333e+03	4.8883566366e-25
1.5306666667e+03	4.6533384929e-25
1.5310000000e+03	4.6873204275e-25
1.5313333333e+03	4.6418075644e-25
1.5316666667e+03	4.6656478437e-25
1.5320000000e+03	4.7691347195e-25
1.5323333333e+03	4.7570747601e-25
1.5326666667e+03	4.6391222582e-25
1.5330000000e+03	4.9016150137e-25
1.5333333333e+03	4.8702687934e-25
1.5336666667e+03	4.8434473678e-25
1.5340000000e+03	4.8564882447e-25
1.5343333333e+03	4.7281937136e-25
1.5346666667e+03	4.7274530217e-25
1.5350000000e+03	4.6701248242e-25
1.5353333333e+03	4.8433639587e-25
1.5356666667e+03	4.7205382322e-25
1.5360000000e+03	4.7348216145e-25
1.5363333333e+03	4.6458951011e-25
1.5366666667e+03	4.6386198751e-25
1.5370000000e+03	4.8841664209e-25
1.5373333333e+03	4.5494749059e-25
1.5376666667e+03	4.7598656926e-25
1.5380000000e+03	4.6627844277e-25
1.5383333333e+03	4.7098787186e-25
1.5386666667e+03	4.7197189925e-25
1.5390000000e+03	4.4062586723e-25
1.5393333333e+03	4.4770952113e-25
1.5396666667e+03	4.5845847585e-25
1.5400000000e+03	4.5802556204e-25
1.5403333333e+03	4.6888320255e-25
1.5406666667e+03	4.7625026657e-25
1.5410000000e+03	4.7474428277e-25
1.5413333333e+03	4.7049584818e-25
1.5416666667e+03	4.6668889946e-25
1.5420000000e+03	4.4062254765e-25
1.5423333333e+03	4.6348386574e-25
1.5426666667e+03	4.7639688184e-25
1.5430000000e+03	4.7954222318e-25
1.5433333333e+03	4.7734275310e-25
1.5436666667e+03	4.4572866316e-25
1.5440000000e+03	4.7212781780e-25
1.5443333333e+03	4.7442234519e-25
1.5446666667e+03	4.7754534652e-25
1.5450000000e+03	4.6795634788e-25
1.5453333333e+03	4.7474457505e-25
1.5456666667e+03	5.0149680490e-25
1.5460000000e+03	4.6374912315e-25
1.5463333333e+03	4.8384087311e-25
1.5466666667e+03	4.7292414973e-25
1.5470000000e+03	4.7525828898e-25
1.5473333333e+03	4.5948404287e-25
1.5476666667e+03	4.8513985336e-25
1.5480000000e+03	4.6259150897e-25
1.5483333333e+03	4.7140089564e-25
1.5486666667e+03	4.8228672252e-25
1.5490000000e+03	4.6767550244e-25
1.5493333333e+03	4.6185517881e-25
1.5496666667e+03	4.7298882913e-25
1.5500000000e+03	4.7575106958e-25
1.5503333333e+03	4.7771378038e-25
1.5506666667e+03	4.6612724650e-25
1.5510000000e+03	4.7862865815e-25
1.5513333333e+03	4.8198635456e-25
1.5516666667e+03	4.4770222672e-25
1.5520000000e+03	4.7041426809e-25
1.5523333333e+03	4.7844517941e-25
1.5526666667e+03	4.5845458703e-25
1.5530000000e+03	4.8115252819e-25
1.5533333333e+03	4.9619951796e-25
1.5536666667e+03	4.7265064083e-25
1.5540000000e+03	4.6995658143e-25
1.5543333333e+03	4.6506326033e-25
1.5546666667e+03	4.8362287396e-25
1.5550000000e+03	4.8316289626e-25
1.5553333333e+03	4.6478804436e-25
1.5556666667e+03	4.6326520305e-25
1.5560000000e+03	4.7135011583e-25
1.5563333333e+03	4.8302671556e-25
1.5566666667e+03	4.7657028890e-25
1.5570000000e+03	4.7355027815e-25
1.5573333333e+03	4.8413252738e-25
1.5576666667e+03	4.8814553789e-25
1.5580000000e+03	4.6579538805e-25
1.5583333333e+03	4.7879336748e-25
1.5586666667e+03	4.9156911134e-25
1.5590000000e+03	4.8747176973e-25
1.5593333333e+03	4.7538712338e-25
1.5596666667e+03	4.7852096205e-25
1.5600000000e+03	4.6001277169e-25
1.5603333333e+03	4.7947374939e-25
1.5606666667e+03	4.6597040385e-25
1.5610000000e+03	4.5992755336e-25
1.5613333333e+03	4.6239577193e-25
1.5616666667e+03	4.6276789275e-25
1.5620000000e+03	4.5030784962e-25
1.5623333333e+03	4.7158386518e-25
1.5626666667e+03	4.7761733029e-25
1.5630000000e+03	4.7184811546e-25
1.5633333333e+03	4.6254431123e-25
1.5636666667e+03	4.6727926749e-25
1.5640000000e+03	4.6152500504e-25
1.5643333333e+03	4.6420213488e-25
1.5646666667e+03	4.7278252730e-25
1.5650000000e+03	4.8206452624e-25
1.5653333333e+03	4.7030691176e-25
1.5656666667e+03	4.8220036266e-25
1.5660000000e+03	4.7917133168e-25
1.5663333333e+03	4.8752538380e-25
1.5666666667e+03	4.6895422321e-25
1.5670000000e+03	4.7106135207e-25
1.5673333333e+03	4.7997339891e-25
1.5676666667e+03	4.8034207776e-25
1.5680000000e+03	5.0300818422e-25
1.5683333333e+03	4.8011489432e-25
1.5686666667e+03	4.7932711479e-25
1.5690000000e+03	4.8490267579e-25
1.5693333333e+03	4.6178588830e-25
1.5696666667e+03	4.9407665596e-25
1.5700000000e+03	4.8108463880e-25
1.5703333333e+03	4.8075131063e-25
1.5706666667e+03	4.8581394255e-25
1.5710000000e+03	4.9403254941e-25
1.5713333333e+03	4.9391734902e-25
1.5716666667e+03	4.8423320876e-25
1.5720000000e+03	4.8327180229e-25
1.5723333333e+03	4.7742908105e-25
1.5726666667e+03	4.8955987907e-25
1.5730000000e+03	4.7554080694e-25
1.5733333333e+03	4.7933646908e-25
1.5736666667e+03	4.8721560052e-25
1.5740000000e+03	4.9492193497e-25
1.5743333333e+03	4.7333404599e-25
1.5746666667e+03	4.6589840364e-25
1.5750000000e+03	5.0276712681e-25
1.5753333333e+03	4.8161609638e-25
1.5756666667e+03	4.8974415607e-25
1.5760000000e+03	4.9466460323e-25
1.5763333333e+03	4.7541683534e-25
1.5766666667e+03	4.8451156037e-25
1.5770000000e+03	4.9471437414e-25
1.5773333333e+03	4.8851519876e-25
1.5776666667e+03	4.9074177709e-25
1.5780000000e+03	5.1210340737e-25
1.5783333333e+03	4.8390310386e-25
1.5786666667e+03	4.9404253856e-25
1.5790000000e+03	4.9970761532e-25
1.5793333333e+03	4.9580576677e-25
1.5796666667e+03	4.9430804604e-25
1.5800000000e+03	4.7522714105e-25
1.5803333333e+03	4.7338268749e-25
1.5806666667e+03	4.9465937898e-25
1.5810000000e+03	4.6455466951e-25
1.5813333333e+03	4.8571061705e-25
1.5816666667e+03	4.9999599927e-25
1.5820000000e+03	4.8987273600e-25
1.5823333333e+03	5.0686682902e-25
1.5826666667e+03	4.8602820784e-25
1.5830000000e+03	4.8954154506e-25
1.5833333333e+03	4.8878291522e-25
1.5836666667e+03	5.1489569673e-25
1.5840000000e+03	5.1475525908e-25
1.5843333333e+03	5.0268041056e-25
1.5846666667e+03	4.7398757886e-25
1.5850000000e+03	5.0379698834e-25
1.5853333333e+03	5.0242952446e-25
1.5856666667e+03	4.9408753041e-25
1.5860000000e+03	4.7631211636e-25
1.5863333333e+03	4.9745690251e-25
1.5866666667e+03	4.9856339476e-25
1.5870000000e+03	5.0467540538e-25
1.5873333333e+03	4.8272276269e-25
1.5876666667e+03	4.8581602419e-25
1.5880000000e+03	5.0704551793e-25
1.5883333333e+03	5.2161810396e-25
1.5886666667e+03	5.0407379353e-25
1.5890000000e+03	5.0827414412e-25
1.5893333333e+03	4.9734378702e-25
1.5896666667e+03	4.8046025253e-25
1.5900000000e+03	5.0387038295e-25
1.5903333333e+03	5.0058975969e-25
1.5906666667e+03	4.8411467277e-25
1.5910000000e+03	4.9206761097e-25
1.5913333333e+03	5.0664929988e-25
1.5916666667e+03	5.1048619895e-25
1.5920000000e+03	5.2324526268e-25
1.5923333333e+03	4.9775577251e-25
1.5926666667e+03	4.6530159604e-25
1.5930000000e+03	5.0555023824e-25
1.5933333333e+03	5.0114469934e-25
1.5936666667e+03	4.9482411730e-25
1.5940000000e+03	5.0021906069e-25
1.5943333333e+03	4.9551209050e-25
1.5946666667e+03	4.8955587996e-25
1.5950000000e+03	4.9061866086e-25
1.5953333333e+03	5.1588957783e-25
1.5956666667e+03	4.9280707042e-25
1.5960000000e+03	5.0339961443e-25
1.5963333333e+03	5.0756368133e-25
1.5966666667e+03	5.1428620911e-25
1.5970000000e+03	5.1503982706e-25
1.5973333333e+03	4.8521031448e-25
1.5976666667e+03	5.0224465757e-25
1.5980000000e+03	4.8393029390e-25
1.5983333333e+03	4.8847291809e-25
1.5986666667e+03	5.0770379983e-25
1.5990000000e+03	4.9515688477e-25
1.5993333333e+03	5.1911780644e-25
1.5996666667e+03	5.0008254455e-25
1.6000000000e+03	4.7150692819e-25
1.6003333333e+03	4.8779397606e-25
1.6006666667e+03	5.0390575685e-25
1.6010000000e+03	4.9053850942e-25
1.6013333333e+03	5.0410447372e-25
1.6016666667e+03	5.3128058065e-25
1.6020000000e+03	4.9721244421e-25
1.6023333333e+03	4.9285126180e-25
1.6026666667e+03	4.9931358025e-25
1.6030000000e+03	5.1420453904e-25
1.6033333333e+03	5.0856123572e-25
1.6036666667e+03	5.0613937112e-25
1.6040000000e+03	4.9853448542e-25
1.6043333333e+03	4.8201167197e-25
1.6046666667e+03	5.0261111408e-25
1.6050000000e+03	5.0616316791e-25
1.6053333333e+03	4.8751443816e-25
1.6056666667e+03	4.9228639302e-25
1.6060000000e+03	4.8853152533e-25
1.6063333333e+03	5.1722998894e-25
1.6066666667e+03	5.1676138534e-25
1.6070000000e+03	5.2237496176e-25
1.6073333333e+03	5.0800465549e-25
1.6076666667e+03	4.9234631060e-25
1.6080000000e+03	4.9679266410e-25
1.6083333333e+03	4.9961187108e-25
1.6086666667e+03	5.0105756552e-25
1.6090000000e+03	5.0080678351e-25
1.6093333333e+03	4.9436215061e-25
1.6096666667e+03	4.9684787318e-25
1.6100000000e+03	5.1413731794e-25
1.6103333333e+03	5.2079616770e-25
1.6106666667e+03	4.9248467726e-25
1.6110000000e+03	5.1355798904e-25
1.6113333333e+03	4.8661778346e-25
1.6116666667e+03	4.7416716368e-25
1.6120000000e+03	4.8811555594e-25
1.6123333333e+03	4.8773765963e-25
1.6126666667e+03	4.9514753550e-25
1.6130000000e+03	4.9651652543e-25
1.6133333333e+03	4.9362581238e-25
1.6136666667e+03	4.8044156784e-25
1.6140000000e+03	4.7816331374e-25
1.6143333333e+03	4.8819748651e-25
1.6146666667e+03	4.8319692725e-25
1.6150000000e+03	5.0131826259e-25
1.6153333333e+03	4.8997209016e-25
1.6156666667e+03	5.0746065166e-25
1.6160000000e+03	4.9069469376e-25
1.6163333333e+03	5.0088175530e-25
1.6166666667e+03	5.1230904672e-25
1.6170000000e+03	5.0691056139e-25
1.6173333333e+03	5.0051597576e-25
1.6176666667e+03	5.1625211880e-25
1.6180000000e+03	5.3060590441e-25
1.6183333333e+03	5.4213641895e-25
1.6186666667e+03	4.9558586761e-25
1.6190000000e+03	4.9647031432e-25
1.6193333333e+03	4.9128833796e-25
1.6196666667e+03	5.0051622775e-25
1.6200000000e+03	5.2361530234e-25
1.6203333333e+03	5.1910417499e-25
1.6206666667e+03	5.2787196469e-25
1.6210000000e+03	5.1832578355e-25
1.6213333333e+03	5.1010140097e-25
1.6216666667e+03	4.9513155915e-25
1.6220000000e+03	4.8076755757e-25
1.6223333333e+03	4.7997701638e-25
1.6226666667e+03	4.9546300983e-25
1.6230000000e+03	5.1561787651e-25
1.6233333333e+03	5.1307433092e-25
1.6236666667e+03	5.1459552474e-25
1.6240000000e+03	5.1689159613e-25
1.6243333333e+03	5.1941169361e-25
1.6246666667e+03	5.1846838972e-25
1.6250000000e+03	5.0434065150e-25
1.6253333333e+03	4.9421711940e-25
1.6256666667e+03	5.2486966546e-25
1.6260000000e+03	5.2724465914e-25
1.6263333333e+03	5.0866629935e-25
1.6266666667e+03	4.9850291592e-25
1.6270000000e+03	5.2671232503e-25
1.6273333333e+03	5.2029907146e-25
1.6276666667e+03	4.9757810546e-25
1.6280000000e+03	4.9879204547e-25
1.6283333333e+03	5.1011012990e-25
1.6286666667e+03	5.2030737306e-25
1.6290000000e+03	5.2050333574e-25
1.6293333333e+03	5.2905055803e-25
1.6296666667e+03	5.3296647745e-25
1.6300000000e+03	5.4308535006e-25
1.6303333333e+03	5.1338873771e-25
1.6306666667e+03	4.9892800744e-25
1.6310000000e+03	5.1272182067e-25
1.6313333333e+03	5.2721110476e-25
1.6316666667e+03	5.0705832598e-25
1.6320000000e+03	5.3366686484e-25
1.6323333333e+03	5.3768467156e-25
1.6326666667e+03	5.1597422058e-25
1.6330000000e+03	5.2560056932e-25
1.6333333333e+03	5.2291706835e-25
1.6336666667e+03	5.1998401610e-25
1.6340000000e+03	4.8613292378e-25
1.6343333333e+03	5.1663182577e-25
1.6346666667e+03	5.6495354404e-25
1.6350000000e+03	5.6535855773e-25
1.6353333333e+03	5.5859892434e-25
1.6356666667e+03	5.3990503765e-25
1.6360000000e+03	5.5952456199e-25
1.6363333333e+03	5.3227072651e-25
1.6366666667e+03	5.3126341188e-25
1.6370000000e+03	5.3456955014e-25
1.6373333333e+03	5.3144656909e-25
1.6376666667e+03	5.6158092188e-25
1.6380000000e+03	5.4995253476e-25
1.6383333333e+03	5.1213429657e-25
1.6386666667e+03	5.2850732550e-25
1.6390000000e+03	5.3658315454e-25
1.6393333333e+03	5.4954889976e-25
1.6396666667e+03	5.4601222723e-25
1.6400000000e+03	5.2716028965e-25
1.6403333333e+03	5.3966390891e-25
1.6406666667e+03	5.4549206479e-25
1.6410000000e+03	5.4153224232e-25
1.6413333333e+03	5.3335746738e-25
1.6416666667e+03	5.1357725634e-25
1.6420000000e+03	5.4634894782e-25
1.6423333333e+03	5.4497592419e-25
1.6426666667e+03	5.4538474366e-25
1.6430000000e+03	5.2459684455e-25
1.6433333333e+03	5.2266133860e-25
1.6436666667e+03	5.6153853750e-25
1.6440000000e+03	5.5279020575e-25
1.6443333333e+03	5.3757433230e-25
1.6446666667e+03	5.1811103526e-25
1.6450000000e+03	5.5003853991e-25
1.6453333333e+03	5.7805551748e-25
1.6456666667e+03	5.4282614813e-25
1.6460000000e+03	5.3811497902e-25
1.6463333333e+03	5.3229397459e-25
1.6466666667e+03	5.3293731778e-25
1.6470000000e+03	5.2647712376e-25
1.6473333333e+03	5.3748075931e-25
1.6476666667e+03	5.5491431142e-25
1.6480000000e+03	5.4998541395e-25
1.6483333333e+03	5.2048164195e-25
1.6486666667e+03	5.1380619148e-25
1.6490000000e+03	5.3181160036e-25
1.6493333333e+03	5.2291303417e-25
1.6496666667e+03	5.1923925849e-25
1.6500000000e+03	5.4511995676e-25
1.6503333333e+03	5.1074493726e-25
1.6506666667e+03	5.3117361163e-25
1.6510000000e+03	5.4302465475e-25
1.6513333333e+03	5.5215386956e-25
1.6516666667e+03	5.1925521423e-25
1.6520000000e+03	4.9088773441e-25
1.6523333333e+03	5.1583869445e-25
1.6526666667e+03	5.1568903814e-25
1.6530000000e+03	5.3613363204e-25
1.6533333333e+03	5.2538600188e-25
1.6536666667e+03	5.1925066441e-25
1.6540000000e+03	5.2914101646e-25
1.6543333333e+03	5.2446470613e-25
1.6546666667e+03	5.2629440988e-25
1.6550000000e+03	5.1975269947e-25
1.6553333333e+03	5.2576757450e-25
1.6556666667e+03	5.3343283382e-25
1.6560000000e+03	5.4439288725e-25
1.6563333333e+03	5.5084899417e-25
1.6566666667e+03	5.3561305243e-25
1.6570000000e+03	5.2155578588e-25
1.6573333333e+03	5.3854324150e-25
1.6576666667e+03	5.1859378265e-25
1.6580000000e+03	5.2171830356e-25
1.6583333333e+03	5.3743464378e-25
1.6586666667e+03	5.2845651284e-25
1.6590000000e+03	5.6393268175e-25
1.6593333333e+03	5.2993734628e-25
1.6596666667e+03	5.2944915740e-25
1.6600000000e+03	5.1401698976e-25
1.6603333333e+03	5.3312539184e-25
1.6606666667e+03	5.2398898160e-25
1.6610000000e+03	5.2869928243e-25
1.6613333333e+03	5.4362600281e-25
1.6616666667e+03	5.6047071903e-25
1.6620000000e+03	5.3093804219e-25
1.6623333333e+03	5.0946386642e-25
1.6626666667e+03	5.2360526691e-25
1.6630000000e+03	5.4395199667e-25
1.6633333333e+03	5.2087153067e-25
1.6636666667e+03	5.3208415879e-25
1.6640000000e+03	5.3200589168e-25
1.6643333333e+03	5.3503273536e-25
1.6646666667e+03	5.2507819690e-25
1.6650000000e+03	5.3448052872e-25
1.6653333333e+03	5.1332073614e-25
1.6656666667e+03	5.3515185279e-25
1.6660000000e+03	5.0610351383e-25
1.6663333333e+03	5.1188968756e-25
1.6666666667e+03	5.4533780412e-25
1.6670000000e+03	5.5948370021e-25
1.6673333333e+03	5.2700653768e-25
1.6676666667e+03	5.2047058525e-25
1.6680000000e+03	5.1471760964e-25
1.6683333333e+03	5.3628986826e-25
1.6686666667e+03	5.5658851952e-25
1.6690000000e+03	5.2813287750e-25
1.6693333333e+03	5.3909048341e-25
1.6696666667e+03	5.5712734414e-25
1.6700000000e+03	5.2942600465e-25
1.6703333333e+03	5.2421614892e-25
1.6706666667e+03	5.3974838810e-25
1.6710000000e+03	5.3452759497e-25
1.6713333333e+03	5.2192734910e-25
1.6716666667e+03	5.2498219253e-25
1.6720000000e+03	5.2454810791e-25
1.6723333333e+03	5.2625259613e-25
1.6726666667e+03	5.6068965955e-25
1.6730000000e+03	5.5234597041e-25
1.6733333333e+03	5.4816865234e-25
1.6736666667e+03	5.4130630162e-25
1.6740000000e+03	5.2917864925e-25
1.6743333333e+03	5.4238425160e-25
1.6746666667e+03	5.2639427225e-25
1.6750000000e+03	5.2842636489e-25
1.6753333333e+03	5.4918839548e-25
1.6756666667e+03	5.4226915005e-25
1.6760000000e+03	5.4361417260e-25
1.6763333333e+03	5.4590500527e-25
1.6766666667e+03	5.6661345462e-25
1.6770000000e+03	5.7104237005e-25
1.6773333333e+03	5.6222827970e-25
1.6776666667e+03	5.5139997362e-25
1.6780000000e+03	5.8215247802e-25
1.6783333333e+03	5.7544072395e-25
1.6786666667e+03	5.8167984539e-25
1.6790000000e+03	5.5749562781e-25
1.6793333333e+03	5.7137739271e-25
1.6796666667e+03	5.6240815241e-25
1.6800000000e+03	5.3845942680e-25
1.6803333333e+03	5.3792291357e-25
1.6806666667e+03	5.4553743879e-25
1.6810000000e+03	5.7292586982e-25
1.6813333333e+03	5.4550140817e-25
1.6816666667e+03	5.4555594118e-25
1.6820000000e+03	5.5903003842e-25
1.6823333333e+03	5.4437785264e-25
1.6826666667e+03	5.3106589454e-25
1.6830000000e+03	5.1131719028e-25
1.6833333333e+03	5.5046487324e-25
1.6836666667e+03	5.6864072083e-25
1.6840000000e+03	5.3524241022e-25
1.6843333333e+03	5.6043139000e-25
1.6846666667e+03	5.5420996319e-25
1.6850000000e+03	5.3336104947e-25
1.6853333333e+03	5.3980227638e-25
1.6856666667e+03	5.6457974496e-25
1.6860000000e+03	5.4682510934e-25
1.6863333333e+03	5.4837223543e-25
1.6866666667e+03	5.4859000936e-25
1.6870000000e+03	5.2781034049e-25
1.6873333333e+03	5.4104851118e-25
1.6876666667e+03	5.3519056229e-25
1.6880000000e+03	5.4250127702e-25
1.6883333333e+03	5.5441578951e-25
1.6886666667e+03	5.4987860548e-25
1.6890000000e+03	5.4175972606e-25
1.6893333333e+03	5.6107636618e-25
1.6896666667e+03	5.6705201011e-25
1.6900000000e+03	5.5756226483e-25
1.6903333333e+03	5.6200738440e-25
1.6906666667e+03	5.3982137405e-25
1.6910000000e+03	5.2301169456e-25
1.6913333333e+03	5.3068018698e-25
1.6916666667e+03	5.4998819463e-25
1.6920000000e+03	5.6670263096e-25
1.6923333333e+03	5.6476186641e-25
1.6926666667e+03	5.4477835614e-25
1.6930000000e+03	5.5054073091e-25
1.6933333333e+03	5.5034433873e-25
1.6936666667e+03	5.5365387162e-25
1.6940000000e+03	5.4147087909e-25
1.6943333333e+03	5.5186452762e-25
1.6946666667e+03	5.6550998494e-25
1.6950000000e+03	5.5851329995e-25
1.6953333333e+03	5.4552283101e-25
1.6956666667e+03	5.3322647887e-25
1.6960000000e+03	5.2414542015e-25
1.6963333333e+03	5.3850119734e-25
1.6966666667e+03	5.4155213685e-25
1.6970000000e+03	5.4019086065e-25
1.6973333333e+03	5.4724669528e-25
1.6976666667e+03	5.3648490220e-25
1.6980000000e+03	5.2384344903e-25
1.6983333333e+03	5.4185069268e-25
1.6986666667e+03	5.5137893263e-25
1.6990000000e+03	5.5477145220e-25
1.6993333333e+03	5.3046827565e-25
1.6996666667e+03	5.5384633353e-25
1.7000000000e+03	5.4969873249e-25
1.7003333333e+03	5.4639735799e-25
1.7006666667e+03	5.4381921947e-25
1.7010000000e+03	5.5031163167e-25
1.7013333333e+03	5.2145681555e-25
1.7016666667e+03	5.4302802875e-25
1.7020000000e+03	5.5138036490e-25
1.7023333333e+03	5.6000012369e-25
1.7026666667e+03	5.3257676850e-25
1.7030000000e+03	5.3820062040e-25
1.7033333333e+03	5.5292495309e-25
1.7036666667e+03	5.5787953480e-25
1.7040000000e+03	5.6522762479e-25
1.7043333333e+03	5.6421815568e-25
1.7046666667e+03	5.3914647574e-25
1.7050000000e+03	5.3698608756e-25
1.7053333333e+03	5.4119118055e-25
1.7056666667e+03	5.3489075220e-25
1.7060000000e+03	5.4088599747e-25
1.7063333333e+03	5.2931288446e-25
1.7066666667e+03	5.7129957202e-25
1.7070000000e+03	5.4803389735e-25
1.7073333333e+03	5.4666566979e-25
1.7076666667e+03	5.3822556412e-25
1.7080000000e+03	5.3742768135e-25
1.7083333333e+03	5.4844861642e-25
1.7086666667e+03	5.5965593153e-25
1.7090000000e+03	5.3830784572e-25
1.7093333333e+03	5.3902259544e-25
1.7096666667e+03	5.5817958467e-25
1.7100000000e+03	5.4950893545e-25
1.7103333333e+03	5.5422533715e-25
1.7106666667e+03	5.6342923798e-25
1.7110000000e+03	5.6176240432e-25
1.7113333333e+03	5.5183651720e-25
1.7116666667e+03	5.5600275204e-25
1.7120000000e+03	5.6457738462e-25
1.7123333333e+03	5.6761819915e-25
1.7126666667e+03	5.8634846445e-25
1.7130000000e+03	5.3417848469e-25
1.7133333333e+03	5.4699370044e-25
1.7136666667e+03	5.5581356944e-25
1.7140000000e+03	5.3167343347e-25
1.7143333333e+03	5.2459169938e-25
1.7146666667e+03	5.1625817282e-25
1.7150000000e+03	5.4496846434e-25
1.7153333333e+03	5.4159005765e-25
1.7156666667e+03	5.2513634094e-25
1.7160000000e+03	5.3345811730e-25
1.7163333333e+03	5.5879201729e-25
1.7166666667e+03	5.3751696055e-25
1.7170000000e+03	5.5051060239e-25
1.7173333333e+03	5.3725784914e-25
1.7176666667e+03	5.7151032257e-25
1.7180000000e+03	5.4118972416e-25
1.7183333333e+03	5.2250240687e-25
1.7186666667e+03	5.5151398489e-25
1.7190000000e+03	5.2656836191e-25
1.7193333333e+03	5.3610641890e-25
1.7196666667e+03	5.3360979012e-25
1.7200000000e+03	5.1996181939e-25
1.7203333333e+03	5.2878266957e-25
1.7206666667e+03	5.2971773132e-25
1.7210000000e+03	5.4641530321e-25
1.7213333333e+03	5.6306469971e-25
1.7216666667e+03	5.4624566946e-25
1.7220000000e+03	5.6017868106e-25
1.7223333333e+03	5.4875772096e-25
1.7226666667e+03	5.3050392701e-25
1.7230000000e+03	5.3408555623e-25
1.7233333333e+03	5.3794093353e-25
1.7236666667e+03	5.3170271143e-25
1.7240000000e+03	5.1009966136e-25
1.7243333333e+03	5.3472498344e-25
1.7246666667e+03	5.5377328633e-25
1.7250000000e+03	5.5517107189e-25
1.7253333333e+03	5.2715281099e-25
1.7256666667e+03	5.7201554478e-25
1.7260000000e+03	5.3913001956e-25
1.7263333333e+03	5.2388168781e-25
1.7266666667e+03	5.3825600238e-25
1.7270000000e+03	5.5205354536e-25
1.7273333333e+03	5.3603876034e-25
1.7276666667e+03	5.3395928658e-25
1.7280000000e+03	5.3354746418e-25
1.7283333333e+03	5.2631503089e-25
1.7286666667e+03	5.4197125608e-25
1.7290000000e+03	5.2743516864e-25
1.7293333333e+03	5.3831448608e-25
1.7296666667e+03	5.5159927439e-25
1.7300000000e+03	5.5189638420e-25
1.7303333333e+03	5.4656217268e-25
1.7306666667e+03	5.4602701594e-25
1.7310000000e+03	5.2612523251e-25
1.7313333333e+03	5.3017216740e-25
1.7316666667e+03	5.4088115489e-25
1.7320000000e+03	5.3500997007e-25
1.7323333333e+03	5.2679505033e-25
1.7326666667e+03	5.2586762262e-25
1.7330000000e+03	5.4838874308e-25
1.7333333333e+03	5.4319545853e-25
1.7336666667e+03	5.5194189314e-25
1.7340000000e+03	5.2892256462e-25
1.7343333333e+03	5.5930911679e-25
1.7346666667e+03	5.5766275913e-25
1.7350000000e+03	5.4045098295e-25
1.7353333333e+03	5.3472530962e-25
1.7356666667e+03	5.2482224298e-25
1.7360000000e+03	5.3012379339e-25
1.7363333333e+03	5.3128183405e-25
1.7366666667e+03	5.7027958022e-25
1.7370000000e+03	5.4363973402e-25
1.7373333333e+03	5.5175870310e-25
1.7376666667e+03	5.5093883749e-25
1.7380000000e+03	5.5999644870e-25
1.7383333333e+03	5.3763701735e-25
1.7386666667e+03	5.5138495678e-25
1.7390000000e+03	5.4982195596e-25
1.7393333333e+03	5.3262364401e-25
1.7396666667e+03	5.3646798203e-25
1.7400000000e+03	5.2817467612e-25
1.7403333333e+03	5.7066852142e-25
1.7406666667e+03	5.9371972173e-25
1.7410000000e+03	5.7355977520e-25
1.7413333333e+03	5.6415267610e-25
1.7416666667e+03	5.5916018427e-25
1.7420000000e+03	5.4205445848e-25
1.7423333333e+03	5.5547927380e-25
1.7426666667e+03	5.1393571301e-25
1.7430000000e+03	5.6073042059e-25
1.7433333333e+03	5.6442145144e-25
1.7436666667e+03	5.3266203574e-25
1.7440000000e+03	5.3025062770e-25
1.7443333333e+03	5.4298980579e-25
1.7446666667e+03	5.3548148035e-25
1.7450000000e+03	5.4417727656e-25
1.7453333333e+03	5.5488832692e-25
1.7456666667e+03	5.6758031278e-25
1.7460000000e+03	5.5192253756e-25
1.7463333333e+03	5.6152371160e-25
1.7466666667e+03	5.3601523120e-25
1.7470000000e+03	5.5221679722e-25
1.7473333333e+03	5.6180238768e-25
1.7476666667e+03	5.6573297410e-25
1.7480000000e+03	5.5775056597e-25
1.7483333333e+03	5.6712049052e-25
1.7486666667e+03	5.6161403176e-25
1.7490000000e+03	5.5596693974e-25
1.7493333333e+03	5.7860301534e-25
1.7496666667e+03	5.5555395360e-25
1.7500000000e+03	5.4731275457e-25
1.7503333333e+03	5.5149037150e-25
1.7506666667e+03	5.4118568398e-25
1.7510000000e+03	5.3092155464e-25
1.7513333333e+03	5.4313127549e-25
1.7516666667e+03	5.4257232947e-25
1.7520000000e+03	5.4276927509e-25
1.7523333333e+03	5.5187784236e-25
1.7526666667e+03	5.4175537170e-25
1.7530000000e+03	5.5778433375e-25
1.7533333333e+03	5.3486583844e-25
1.7536666667e+03	5.5315478171e-25
1.7540000000e+03	5.3374988701e-25
1.7543333333e+03	5.5237793486e-25
1.7546666667e+03	5.2983865829e-25
1.7550000000e+03	5.5119851507e-25
1.7553333333e+03	5.4790100655e-25
1.7556666667e+03	5.4119059120e-25
1.7560000000e+03	5.4148293685e-25
1.7563333333e+03	5.3393382903e-25
1.7566666667e+03	5.4901696972e-25
1.7570000000e+03	5.6083058802e-25
1.7573333333e+03	5.5701816166e-25
1.7576666667e+03	5.2728961034e-25
1.7580000000e+03	5.4705708919e-25
1.7583333333e+03	5.4320892901e-25
1.7586666667e+03	5.5114086150e-25
1.7590000000e+03	5.2451907527e-25
1.7593333333e+03	5.1752681382e-25
1.7596666667e+03	5.3333272724e-25
1.7600000000e+03	5.3343227399e-25
1.7603333333e+03	5.3059080156e-25
1.7606666667e+03	5.5938140618e-25
1.7610000000e+03	5.3446534184e-25
1.7613333333e+03	5.2943796493e-25
1.7616666667e+03	5.5693411174e-25
1.7620000000e+03	5.3479594710e-25
1.7623333333e+03	5.5168342688e-25
1.7626666667e+03	5.5972136727e-25
1.7630000000e+03	5.6633379347e-25
1.7633333333e+03	5.5791294632e-25
1.7636666667e+03	5.4683600202e-25
1.7640000000e+03	5.5200729992e-25
1.7643333333e+03	5.7349665262e-25
1.7646666667e+03	5.8162841637e-25
1.7650000000e+03	5.6903725421e-25
1.7653333333e+03	5.7818269502e-25
1.7656666667e+03	5.5696660443e-25
1.7660000000e+03	5.6452407354e-25
1.7663333333e+03	5.6447023873e-25
1.7666666667e+03	5.6021374638e-25
1.7670000000e+03	5.5190099006e-25
1.7673333333e+03	5.4510371800e-25
1.7676666667e+03	5.3936612087e-25
1.7680000000e+03	5.2328549362e-25
1.7683333333e+03	5.5371535566e-25
1.7686666667e+03	5.6301967695e-25
1.7690000000e+03	5.8002985084e-25
1.7693333333e+03	5.7260908218e-25
1.7696666667e+03	5.4618017724e-25
1.7700000000e+03	5.4723779771e-25
1.7703333333e+03	5.6537501211e-25
1.7706666667e+03	5.6929529903e-25
1.7710000000e+03	5.4194487980e-25
1.7713333333e+03	5.3647806567e-25
1.7716666667e+03	5.5925019439e-25
1.7720000000e+03	5.6597523104e-25
1.7723333333e+03	5.4024398199e-25
1.7726666667e+03	5.8050771295e-25
1.7730000000e+03	5.7766669144e-25
1.7733333333e+03	5.5462789218e-25
1.7736666667e+03	5.6122973850e-25
1.7740000000e+03	5.5993834142e-25
1.7743333333e+03	5.4907491475e-25
1.7746666667e+03	5.4675286662e-25
1.7750000000e+03	5.5567195827e-25
1.7753333333e+03	5.3292651829e-25
1.7756666667e+03	5.5489271987e-25
1.7760000000e+03	5.6489912992e-25
1.7763333333e+03	5.4791345811e-25
1.7766666667e+03	5.6792221978e-25
1.7770000000e+03	5.6194201446e-25
1.7773333333e+03	5.4803664801e-25
1.7776666667e+03	5.6262250568e-25
1.7780000000e+03	5.6086218011e-25
1.7783333333e+03	5.5439226006e-25
1.7786666667e+03	5.7954214850e-25
1.7790000000e+03	5.3468205722e-25
1.7793333333e+03	5.7361422290e-25
1.7796666667e+03	5.6087941001e-25
1.7800000000e+03	5.7753896927e-25
1.7803333333e+03	5.5894283872e-25
1.7806666667e+03	5.3628710005e-25
1.7810000000e+03	5.6146544079e-25
1.7813333333e+03	5.4041756111e-25
1.7816666667e+03	5.4437452148e-25
1.7820000000e+03	5.7182915202e-25
1.7823333333e+03	5.6773497506e-25
1.7826666667e+03	6.0466719843e-25
1.7830000000e+03	5.8455829392e-25
1.7833333333e+03	5.8119786386e-25
1.7836666667e+03	5.9198477414e-25
1.7840000000e+03	5.6906638141e-25
1.7843333333e+03	5.4289228602e-25
1.7846666667e+03	5.3771100456e-25
1.7850000000e+03	5.6293011887e-25
1.7853333333e+03	5.5986584549e-25
1.7856666667e+03	5.4829337970e-25
1.7860000000e+03	5.5554573211e-25
1.7863333333e+03	5.7412205937e-25
1.7866666667e+03	5.5495541443e-25
1.7870000000e+03	5.5063522559e-25
1.7873333333e+03	5.6352436774e-25
1.7876666667e+03	6.1595131701e-25
1.7880000000e+03	5.8910163428e-25
1.7883333333e+03	5.6477295299e-25
1.7886666667e+03	5.7721324246e-25
1.7890000000e+03	5.6919460405e-25
1.7893333333e+03	5.6312702952e-25
1.7896666667e+03	5.5490455603e-25
1.7900000000e+03	5.7046461288e-25
1.7903333333e+03	5.8056642964e-25
1.7906666667e+03	5.7950207015e-25
1.7910000000e+03	5.7184239218e-25
1.7913333333e+03	5.6295111515e-25
1.7916666667e+03	5.7111732233e-25
1.7920000000e+03	5.8539565436e-25
1.7923333333e+03	5.5419248870e-25
1.7926666667e+03	5.5387439552e-25
1.7930000000e+03	5.4864815627e-25
1.7933333333e+03	5.7237509640e-25
1.7936666667e+03	5.5336617051e-25
1.7940000000e+03	5.8591329459e-25
1.7943333333e+03	5.9054709864e-25
1.7946666667e+03	5.7793557060e-25
1.7950000000e+03	5.4160412038e-25
1.7953333333e+03	5.4481922503e-25
1.7956666667e+03	5.4502798529e-25
1.7960000000e+03	5.7222423405e-25
1.7963333333e+03	5.6736995810e-25
1.7966666667e+03	5.7450237565e-25
1.7970000000e+03	5.6646985297e-25
1.7973333333e+03	5.7657012360e-25
1.7976666667e+03	5.7116960668e-25
1.7980000000e+03	5.5405376886e-25
1.7983333333e+03	5.6434131837e-25
1.7986666667e+03	5.7433778514e-25
1.7990000000e+03	5.9161123141e-25
1.7993333333e+03	5.6507382451e-25
1.7996666667e+03	5.6979431589e-25
1.8000000000e+03	6.0029771180e-25
1.8003333333e+03	5.6419823838e-25
1.8006666667e+03	5.5479997736e-25
1.8010000000e+03	5.5050751117e-25
1.8013333333e+03	5.4543528494e-25
1.8016666667e+03	5.5800546042e-25
1.8020000000e+03	5.3239381274e-25
1.8023333333e+03	5.5920352388e-25
1.8026666667e+03	5.7392357265e-25
1.8030000000e+03	5.5640382197e-25
1.8033333333e+03	5.6593947200e-25
1.8036666667e+03	5.5764069493e-25
1.8040000000e+03	5.9366633160e-25
1.8043333333e+03	5.7047540251e-25
1.8046666667e+03	5.7941323625e-25
1.8050000000e+03	5.8677839930e-25
1.8053333333e+03	5.9626330483e-25
1.8056666667e+03	5.6508722601e-25
1.8060000000e+03	5.7224841724e-25
1.8063333333e+03	5.5523470441e-25
1.8066666667e+03	5.6707831162e-25
1.8070000000e+03	5.7775436234e-25
1.8073333333e+03	5.8892417132e-25
1.8076666667e+03	5.8885624750e-25
1.8080000000e+03	5.8251748449e-25
1.8083333333e+03	5.4403568549e-25
1.8086666667e+03	5.8182232543e-25
1.8090000000e+03	5.7766648700e-25
1.8093333333e+03	5.7072030494e-25
1.8096666667e+03	5.8440873293e-25
1.8100000000e+03	5.8872896011e-25
1.8103333333e+03	6.0765907444e-25
1.8106666667e+03	5.5661703680e-25
1.8110000000e+03	5.7443065825e-25
1.8113333333e+03	5.8609630573e-25
1.8116666667e+03	5.6254089648e-25
1.8120000000e+03	5.6180461118e-25
1.8123333333e+03	5.5313148895e-25
1.8126666667e+03	5.6785748733e-25
1.8130000000e+03	5.6619156776e-25
1.8133333333e+03	5.7657880202e-25
1.8136666667e+03	5.7592375591e-25
1.8140000000e+03	5.8419849671e-25
1.8143333333e+03	5.9600589924e-25
1.8146666667e+03	5.8084117666e-25
1.8150000000e+03	5.8915455245e-25
1.8153333333e+03	5.6832932897e-25
1.8156666667e+03	5.7070107554e-25
1.8160000000e+03	5.6972086746e-25
1.8163333333e+03	5.8614777543e-25
1.8166666667e+03	5.4737626607e-25
1.8170000000e+03	5.7327505357e-25
1.8173333333e+03	5.4811163955e-25
1.8176666667e+03	5.8821387436e-25
1.8180000000e+03	5.8754662943e-25
1.8183333333e+03	5.7372911151e-25
1.8186666667e+03	5.6891842403e-25
1.8190000000e+03	5.4744786999e-25
1.8193333333e+03	5.7628596151e-25
1.8196666667e+03	6.2591406702e-25
1.8200000000e+03	5.9948070456e-25
1.8203333333e+03	5.6181546623e-25
1.8206666667e+03	5.5848877769e-25
1.8210000000e+03	5.7277515532e-25
1.8213333333e+03	5.7676868820e-25
1.8216666667e+03	5.7657610616e-25
1.8220000000e+03	5.7248436104e-25
1.8223333333e+03	5.7971631085e-25
1.8226666667e+03	6.0054177364e-25
1.8230000000e+03	5.7307366013e-25
1.8233333333e+03	5.6707387707e-25
1.8236666667e+03	5.8134101908e-25
1.8240000000e+03	5.7432325273e-25
1.8243333333e+03	5.7686720910e-25
1.8246666667e+03	6.0013866459e-25
1.8250000000e+03	5.6993246487e-25
1.8253333333e+03	5.6944672918e-25
1.8256666667e+03	5.7943730934e-25
1.8260000000e+03	5.8660687424e-25
1.8263333333e+03	5.6886684901e-25
1.8266666667e+03	5.7164030896e-25
1.8270000000e+03	5.4134150285e-25
1.8273333333e+03	5.7872403356e-25
1.8276666667e+03	5.8445319463e-25
1.8280000000e+03	5.7039195645e-25
1.8283333333e+03	5.9344571649e-25
1.8286666667e+03	5.6980269792e-25
1.8290000000e+03	5.6997246444e-25
1.8293333333e+03	5.8500675770e-25
1.8296666667e+03	5.9117398628e-25
1.8300000000e+03	5.8283100561e-25
1.8303333333e+03	5.9528341407e-25
1.8306666667e+03	5.7571930264e-25
1.8310000000e+03	5.5350976750e-25
1.8313333333e+03	5.7831773068e-25
1.8316666667e+03	5.8879169634e-25
1.8320000000e+03	5.8047300141e-25
1.8323333333e+03	5.7321215887e-25
1.8326666667e+03	5.7604472507e-25
1.8330000000e+03	5.8586854184e-25
1.8333333333e+03	5.4684382957e-25
1.8336666667e+03	5.6791455367e-25
1.8340000000e+03	5.5067432064e-25
1.8343333333e+03	5.8433877995e-25
1.8346666667e+03	5.7723013796e-25
1.8350000000e+03	5.5153377724e-25
1.8353333333e+03	5.5745881316e-25
1.8356666667e+03	5.8482890328e-25
1.8360000000e+03	5.6591477599e-25
1.8363333333e+03	5.7423518355e-25
1.8366666667e+03	5.9581779519e-25
1.8370000000e+03	5.8220144448e-25
1.8373333333e+03	5.8992557215e-25
1.8376666667e+03	5.6018623406e-25
1.8380000000e+03	5.7748969702e-25
1.8383333333e+03	5.8719772843e-25
1.8386666667e+03	5.8574427667e-25
1.8390000000e+03	5.8483480009e-25
1.8393333333e+03	5.9305662542e-25
1.8396666667e+03	5.6072589210e-25
1.8400000000e+03	5.8178244806e-25
1.8403333333e+03	5.7189957298e-25
1.8406666667e+03	5.9565045106e-25
1.8410000000e+03	5.8363334359e-25
1.8413333333e+03	5.8561729163e-25
1.8416666667e+03	6.0490500717e-25
1.8420000000e+03	6.0714536472e-25
1.8423333333e+03	6.0204870707e-25
1.8426666667e+03	5.7933862709e-25
1.8430000000e+03	5.7314140336e-25
1.8433333333e+03	5.9589090261e-25
1.8436666667e+03	5.6133736686e-25
1.8440000000e+03	5.6361568591e-25
1.8443333333e+03	5.4998771068e-25
1.8446666667e+03	5.6667161182e-25
1.8450000000e+03	5.9835436569e-25
1.8453333333e+03	5.8321927863e-25
1.8456666667e+03	5.8048990760e-25
1.8460000000e+03	5.9341024237e-25
1.8463333333e+03	5.8430593856e-25
1.8466666667e+03	6.1170608122e-25
1.8470000000e+03	5.9511056145e-25
1.8473333333e+03	5.7938828304e-25
1.8476666667e+03	5.7158231864e-25
1.8480000000e+03	5.6106287144e-25
1.8483333333e+03	5.7455637489e-25
1.8486666667e+03	5.8291166153e-25
1.8490000000e+03	5.7012517443e-25
1.8493333333e+03	5.7299983333e-25
1.8496666667e+03	5.8976111676e-25
1.8500000000e+03	5.8544393238e-25
1.8503333333e+03	5.9411522856e-25
1.8506666667e+03	5.9550820451e-25
1.8510000000e+03	5.9952634860e-25
1.8513333333e+03	5.9326579704e-25
1.8516666667e+03	5.9943748790e-25
1.8520000000e+03	6.0346386455e-25
1.8523333333e+03	5.8344167389e-25
1.8526666667e+03	5.6908870955e-25
1.8530000000e+03	5.8316546644e-25
1.8533333333e+03	5.8208351072e-25
1.8536666667e+03	5.8836399618e-25
1.8540000000e+03	5.7739339982e-25
1.8543333333e+03	5.9138961518e-25
1.8546666667e+03	5.8929328888e-25
1.8550000000e+03	5.7173840478e-25
1.8553333333e+03	6.1770868034e-25
1.8556666667e+03	5.9598470519e-25
1.8560000000e+03	5.5007621109e-25
1.8563333333e+03	5.4510100700e-25
1.8566666667e+03	5.8112736976e-25
1.8570000000e+03	5.7698556683e-25
1.8573333333e+03	5.8546837297e-25
1.8576666667e+03	6.0262375558e-25
1.8580000000e+03	5.8971781732e-25
1.8583333333e+03	6.0821278930e-25
1.8586666667e+03	5.9970907887e-25
1.8590000000e+03	5.6223222440e-25
1.8593333333e+03	5.7779282940e-25
1.8596666667e+03	5.7930750921e-25
1.8600000000e+03	6.0418888667e-25
1.8603333333e+03	6.0141767277e-25
1.8606666667e+03	6.0978319113e-25
1.8610000000e+03	5.8764934665e-25
1.8613333333e+03	5.9157249311e-25
1.8616666667e+03	5.8799658888e-25
1.8620000000e+03	6.1125517946e-25
1.8623333333e+03	5.9580723799e-25
1.8626666667e+03	5.8433339807e-25
1.8630000000e+03	5.9047700085e-25
1.8633333333e+03	5.7009579502e-25
1.8636666667e+03	5.8856828397e-25
1.8640000000e+03	5.9548491269e-25
1.8643333333e+03	5.7552034776e-25
1.8646666667e+03	6.0246518197e-25
1.8650000000e+03	5.9659074169e-25
1.8653333333e+03	5.8315502656e-25
1.8656666667e+03	5.7565660141e-25
1.8660000000e+03	5.9013510116e-25
1.8663333333e+03	5.9584165590e-25
1.8666666667e+03	5.8756965410e-25
1.8670000000e+03	5.9734886864e-25
1.8673333333e+03	5.9927114692e-25
1.8676666667e+03	5.8753378638e-25
1.8680000000e+03	6.1844366300e-25
1.8683333333e+03	5.9901612160e-25
1.8686666667e+03	6.0194655371e-25
1.8690000000e+03	5.7320360261e-25
1.8693333333e+03	5.9708566196e-25
1.8696666667e+03	5.6407667866e-25
1.8700000000e+03	5.8350806211e-25
1.8703333333e+03	5.8672270656e-25
1.8706666667e+03	5.8221030567e-25
1.8710000000e+03	5.9259765841e-25
1.8713333333e+03	5.9789316199e-25
1.8716666667e+03	5.8196172272e-25
1.8720000000e+03	5.8630262935e-25
1.8723333333e+03	6.0164710503e-25
1.8726666667e+03	5.8959805612e-25
1.8730000000e+03	5.7938589374e-25
1.8733333333e+03	5.7019291974e-25
1.8736666667e+03	6.0054128076e-25
1.8740000000e+03	6.1824868120e-25
1.8743333333e+03	6.1239058562e-25
1.8746666667e+03	5.8264759635e-25
1.8750000000e+03	6.1766335940e-25
1.8753333333e+03	6.0910258678e-25
1.8756666667e+03	5.8879881910e-25
1.8760000000e+03	6.0576811493e-25
1.8763333333e+03	5.9212132877e-25
1.8766666667e+03	5.8596323821e-25
1.8770000000e+03	6.1672873870e-25
1.8773333333e+03	6.1612891303e-25
1.8776666667e+03	5.8922160075e-25
1.8780000000e+03	5.8593134788e-25
1.8783333333e+03	5.8707422511e-25
1.8786666667e+03	5.8611400041e-25
1.8790000000e+03	5.9899494312e-25
1.8793333333e+03	6.0611127545e-25
1.8796666667e+03	6.2781996949e-25
1.8800000000e+03	6.0203153194e-25
1.8803333333e+03	6.1477490413e-25
1.8806666667e+03	6.0297073744e-25
1.8810000000e+03	6.3192222219e-25
1.8813333333e+03	6.2609682809e-25
1.8816666667e+03	5.9109200813e-25
1.8820000000e+03	6.0204002199e-25
1.8823333333e+03	6.0028806102e-25
1.8826666667e+03	6.0620867218e-25
1.8830000000e+03	5.9058808109e-25
1.8833333333e+03	5.9866435446e-25
1.8836666667e+03	6.0593607031e-25
1.8840000000e+03	6.0100608356e-25
1.8843333333e+03	6.0709833792e-25
1.8846666667e+03	6.0573581892e-25
1.8850000000e+03	6.0890951602e-25
1.8853333333e+03	6.1676919761e-25
1.8856666667e+03	5.8178702221e-25
1.8860000000e+03	5.8238771143e-25
1.8863333333e+03	5.8911382773e-25
1.8866666667e+03	5.6612967697e-25
1.8870000000e+03	6.2272463634e-25
1.8873333333e+03	6.1343492794e-25
1.8876666667e+03	6.0735842888e-25
1.8880000000e+03	6.2757778208e-25
1.8883333333e+03	6.1588715541e-25
1.8886666667e+03	5.8853807099e-25
1.8890000000e+03	6.0582915844e-25
1.8893333333e+03	5.8251058870e-25
1.8896666667e+03	5.8214104895e-25
1.8900000000e+03	6.2318176590e-25
1.8903333333e+03	6.3886718215e-25
1.8906666667e+03	6.1359963582e-25
1.8910000000e+03	6.1515016441e-25
1.8913333333e+03	5.8709544296e-25
1.8916666667e+03	5.7970972906e-25
1.8920000000e+03	5.7259175358e-25
1.8923333333e+03	6.1569850959e-25
1.8926666667e+03	6.0202012103e-25
1.8930000000e+03	5.9776737447e-25
1.8933333333e+03	6.2187564379e-25
1.8936666667e+03	6.0647074653e-25
1.8940000000e+03	5.9306615879e-25
1.8943333333e+03	5.9701301699e-25
1.8946666667e+03	6.0424869962e-25
1.8950000000e+03	6.0416883380e-25
1.8953333333e+03	5.7286335211e-25
1.8956666667e+03	5.7636700908e-25
1.8960000000e+03	5.8331644601e-25
1.8963333333e+03	6.2898846473e-25
1.8966666667e+03	6.0706273071e-25
1.8970000000e+03	5.8749695315e-25
1.8973333333e+03	6.0220626280e-25
1.8976666667e+03	5.9342543446e-25
1.8980000000e+03	6.1701115813e-25
1.8983333333e+03	6.0725848644e-25
1.8986666667e+03	5.9416285786e-25
1.8990000000e+03	5.9160795386e-25
1.8993333333e+03	6.3335558942e-25
1.8996666667e+03	6.3469679035e-25
1.9000000000e+03	6.1934484106e-25
1.9003333333e+03	5.9125469118e-25
1.9006666667e+03	6.2203173943e-25
1.9010000000e+03	6.0251061030e-25
1.9013333333e+03	6.0820388719e-25
1.9016666667e+03	6.2056894201e-25
1.9020000000e+03	6.0463318207e-25
1.9023333333e+03	6.2012638086e-25
1.9026666667e+03	6.4466463495e-25
1.9030000000e+03	6.2160423512e-25
1.9033333333e+03	6.1603106987e-25
1.9036666667e+03	5.9332534120e-25
1.9040000000e+03	6.0955056585e-25
1.9043333333e+03	5.9162398019e-25
1.9046666667e+03	5.8723148172e-25
1.9050000000e+03	6.2783279080e-25
1.9053333333e+03	5.9472794930e-25
1.9056666667e+03	6.1446971696e-25
1.9060000000e+03	6.2364340137e-25
1.9063333333e+03	6.2588658430e-25
1.9066666667e+03	5.9704907044e-25
1.9070000000e+03	5.9346252551e-25
1.9073333333e+03	6.2044941300e-25
1.9076666667e+03	6.0551226339e-25
1.9080000000e+03	5.8850030812e-25
1.9083333333e+03	6.0328359779e-25
1.9086666667e+03	5.9633270146e-25
1.9090000000e+03	6.2999417925e-25
1.9093333333e+03	6.1699852960e-25
1.9096666667e+03	6.0538726257e-25
1.9100000000e+03	6.2846663849e-25
1.9103333333e+03	6.1390931429e-25
1.9106666667e+03	5.8689052895e-25
1.9110000000e+03	5.9445374334e-25
1.9113333333e+03	6.0511549900e-25
1.9116666667e+03	6.0801815337e-25
1.9120000000e+03	6.5041170076e-25
1.9123333333e+03	6.4562120044e-25
1.9126666667e+03	6.1836316414e-25
1.9130000000e+03	6.1238365879e-25
1.9133333333e+03	6.1598258042e-25
1.9136666667e+03	6.3581867180e-25
1.9140000000e+03	6.0281520133e-25
1.9143333333e+03	5.8886279851e-25
1.9146666667e+03	6.0443607585e-25
1.9150000000e+03	5.6749277246e-25
1.9153333333e+03	6.2027069310e-25
1.9156666667e+03	6.2238615735e-25
1.9160000000e+03	6.0136488173e-25
1.9163333333e+03	6.1148329986e-25
1.9166666667e+03	6.3186914517e-25
1.9170000000e+03	6.2257658490e-25
1.9173333333e+03	6.2689322334e-25
1.9176666667e+03	6.4732368303e-25
1.9180000000e+03	6.4197288375e-25
1.9183333333e+03	6.5523838481e-25
1.9186666667e+03	6.2032158714e-25
1.9190000000e+03	6.1886229034e-25
1.9193333333e+03	6.2815283307e-25
1.9196666667e+03	6.0101443397e-25
1.9200000000e+03	5.9372295728e-25
1.9203333333e+03	6.0072086879e-25
1.9206666667e+03	6.1949300172e-25
1.9210000000e+03	6.2519910252e-25
1.9213333333e+03	6.1255394575e-25
1.9216666667e+03	6.1176337024e-25
1.9220000000e+03	5.9798765851e-25
1.9223333333e+03	5.9940367654e-25
1.9226666667e+03	6.1601109895e-25
1.9230000000e+03	6.1443537949e-25
1.9233333333e+03	6.3871868541e-25
1.9236666667e+03	6.3639183958e-25
1.9240000000e+03	6.0461598639e-25
1.9243333333e+03	6.2067032322e-25
1.9246666667e+03	6.2509671940e-25
1.9250000000e+03	6.3702499570e-25
1.9253333333e+03	6.1161721303e-25
1.9256666667e+03	5.9787828866e-25
1.9260000000e+03	6.1273322707e-25
1.9263333333e+03	6.3259117361e-25
1.9266666667e+03	6.1812050182e-25
1.9270000000e+03	6.3228511653e-25
1.9273333333e+03	6.5762888489e-25
1.9276666667e+03	6.3786330442e-25
1.9280000000e+03	6.0650044902e-25
1.9283333333e+03	6.0704896448e-25
1.9286666667e+03	6.0175710100e-25
1.9290000000e+03	7.1136422405e-25
1.9293333333e+03	1.0751507424e-24
1.9333333333e+03	6.9267223232e-25
1.9336666667e+03	6.5217004860e-25
1.9340000000e+03	6.3600017553e-25
1.9343333333e+03	6.2928846736e-25
1.9346666667e+03	6.1697389189e-25
1.9350000000e+03	6.0682151632e-25
1.9353333333e+03	7.5391184074e-25
1.9380000000e+03	6.3954954504e-25
1.9383333333e+03	6.2505131787e-25
1.9386666667e+03	6.4266277177e-25
1.9390000000e+03	6.6493402942e-25
1.9416666667e+03	6.4269416103e-25
1.9420000000e+03	6.4244533385e-25
1.9423333333e+03	6.2642256873e-25
1.9426666667e+03	6.3940000498e-25
1.9430000000e+03	6.1463752749e-25
1.9433333333e+03	6.0970928310e-25
1.9436666667e+03	6.2848969595e-25
1.9440000000e+03	6.1704914387e-25
1.9443333333e+03	6.3469150223e-25
1.9446666667e+03	6.5927610296e-25
1.9450000000e+03	6.2343930804e-25
1.9453333333e+03	6.2524443636e-25
1.9456666667e+03	6.3211239926e-25
1.9460000000e+03	6.5716900985e-25
1.9463333333e+03	6.1914784710e-25
1.9466666667e+03	6.0781011192e-25
1.9470000000e+03	6.2153220439e-25
1.9483333333e+03	6.5070091068e-25
1.9486666667e+03	1.0462622584e-24
1.9500000000e+03	6.5700000993e-25
1.9503333333e+03	6.0696676189e-25
1.9506666667e+03	6.2715637549e-25
1.9510000000e+03	6.4350956447e-25
1.9513333333e+03	6.3725999234e-25
1.9516666667e+03	6.3142255591e-25
1.9520000000e+03	6.1979698623e-25
1.9523333333e+03	6.3124618478e-25
1.9526666667e+03	6.3778920940e-25
1.9573333333e+03	6.8691075395e-25
1.9576666667e+03	6.0211106997e-25
1.9580000000e+03	6.3029501504e-25
1.9583333333e+03	6.2969726716e-25
1.9586666667e+03	6.2447314591e-25
1.9590000000e+03	6.1968649863e-25
1.9593333333e+03	6.4102849557e-25
1.9596666667e+03	6.4378042440e-25
1.9600000000e+03	6.8203191502e-25
1.9623333333e+03	6.6160322325e-25
1.9626666667e+03	6.1748383312e-25
1.9630000000e+03	6.1069417090e-25
1.9633333333e+03	6.2872115240e-25
1.9636666667e+03	6.0071193636e-25
1.9640000000e+03	5.9630721039e-25
1.9643333333e+03	6.3280053293e-25
1.9646666667e+03	6.2821174802e-25
1.9650000000e+03	6.4035013936e-25
1.9653333333e+03	6.3043906714e-25
1.9656666667e+03	6.4783913783e-25
1.9660000000e+03	6.2296524634e-25
1.9663333333e+03	6.4786862830e-25
1.9666666667e+03	6.3013654697e-25
1.9670000000e+03	6.1548811289e-25
1.9673333333e+03	6.4146353743e-25
1.9676666667e+03	7.2034112845e-25
1.9710000000e+03	8.4120544906e-25
1.9713333333e+03	6.3244799580e-25
1.9716666667e+03	6.1858097703e-25
1.9720000000e+03	6.4458629588e-25
1.9723333333e+03	6.3916951538e-25
1.9726666667e+03	6.3867701652e-25
1.9730000000e+03	6.2155263605e-25
1.9733333333e+03	6.4755819465e-25
1.9736666667e+03	6.2896463612e-25
1.9740000000e+03	6.2808925719e-25
1.9743333333e+03	6.4463831708e-25
1.9746666667e+03	6.5731046070e-25
1.9750000000e+03	6.4584274599e-25
1.9753333333e+03	6.4197737760e-25
1.9756666667e+03	6.5211783349e-25
1.9760000000e+03	6.5578003138e-25
1.9763333333e+03	6.3731294811e-25
1.9766666667e+03	6.5957973664e-25
1.9770000000e+03	7.2656844117e-25
1.9793333333e+03	9.3092487152e-25
1.9796666667e+03	1.0581893529e-24
1.9820000000e+03	7.7548506209e-25
1.9823333333e+03	6.7483022901e-25
1.9826666667e+03	6.5312984188e-25
1.9830000000e+03	6.4041362173e-25
1.9833333333e+03	6.5417833711e-25
1.9836666667e+03	6.5794344443e-25
1.9840000000e+03	6.3647874429e-25
1.9843333333e+03	6.2202383907e-25
1.9846666667e+03	6.3386699221e-25
1.9850000000e+03	6.3578297196e-25
1.9853333333e+03	6.4514926243e-25
1.9856666667e+03	6.4800136464e-25
1.9860000000e+03	6.6150405088e-25
1.9863333333e+03	6.4591235866e-25
1.9866666667e+03	6.4166525458e-25
1.9870000000e+03	6.3196185864e-25
1.9873333333e+03	6.4756125360e-25
1.9876666667e+03	6.3240374136e-25
1.9880000000e+03	6.4833505028e-25
1.9883333333e+03	6.4235629130e-25
1.9886666667e+03	6.4257461370e-25
1.9890000000e+03	6.5049818714e-25
1.9893333333e+03	6.6356453266e-25
1.9896666667e+03	6.2666916571e-25
1.9900000000e+03	6.5226424351e-25
1.9903333333e+03	6.7826358266e-25
1.9906666667e+03	6.5416209977e-25
1.9910000000e+03	6.4340320656e-25
1.9913333333e+03	6.8789964858e-25
1.9916666667e+03	6.7748502304e-25
1.9920000000e+03	6.5150500128e-25
1.9923333333e+03	6.5483857060e-25
1.9926666667e+03	6.3492721475e-25
1.9930000000e+03	6.5502890788e-25
1.9933333333e+03	6.4741353219e-25
1.9936666667e+03	6.3159246872e-25
1.9940000000e+03	6.2692382135e-25
1.9943333333e+03	6.2802677829e-25
1.9946666667e+03	6.4071231843e-25
1.9950000000e+03	6.4274009918e-25
1.9953333333e+03	6.2984465380e-25
1.9956666667e+03	6.5557583478e-25
1.9960000000e+03	6.4546158435e-25
1.9963333333e+03	6.3610980521e-25
1.9966666667e+03	6.2369391800e-25
1.9970000000e+03	6.4159453131e-25
1.9973333333e+03	6.3435147416e-25
1.9976666667e+03	6.2787088681e-25
1.9980000000e+03	6.3343264656e-25


==> data_products/ULs_SHV_G189.1+3.0.txt <==
f(Hz)	G189.1+3.0
2.1000000000e+01	1.2340192959e-24
2.1333333333e+01	1.1340607358e-24
2.1666666667e+01	1.0738354753e-24
2.2000000000e+01	9.7027752777e-25
2.2333333333e+01	9.3231026220e-25
2.2666666667e+01	8.6227659988e-25
2.3000000000e+01	8.3654007290e-25
2.3333333333e+01	7.9582834402e-25
2.3666666667e+01	7.2668282782e-25
2.4000000000e+01	7.3055776899e-25
2.4333333333e+01	7.0125234305e-25
2.4666666667e+01	6.8710277601e-25
2.5000000000e+01	6.6798718945e-25
2.5333333333e+01	6.9109856087e-25
2.5666666667e+01	6.5291614543e-25
2.6000000000e+01	6.8575346495e-25
2.6333333333e+01	7.9886658591e-25
2.6666666667e+01	9.0310318164e-25
2.7000000000e+01	6.5855166912e-25
2.7333333333e+01	9.6867206361e-25
2.7666666667e+01	8.1151182372e-25
2.8000000000e+01	8.3064426786e-25
2.8333333333e+01	9.0822824307e-25
2.8666666667e+01	5.0486999069e-25
2.9000000000e+01	4.5804885285e-25
2.9333333333e+01	4.6835919257e-25
2.9666666667e+01	5.0788498796e-25
3.0000000000e+01	6.3295109701e-25
3.0333333333e+01	4.2041505741e-25
3.0666666667e+01	3.3537072434e-25
3.1000000000e+01	3.0423505585e-25
3.1333333333e+01	3.0181363062e-25
3.1666666667e+01	2.7835548212e-25
3.2000000000e+01	2.6790231543e-25
3.2333333333e+01	2.8091166590e-25
3.2666666667e+01	2.6328545738e-25
3.3000000000e+01	2.7100065549e-25
3.3333333333e+01	2.7345088490e-25
3.3666666667e+01	2.5186572034e-25
3.4000000000e+01	2.3830911664e-25
3.4333333333e+01	2.3101811466e-25
3.4666666667e+01	2.3092509856e-25
3.5000000000e+01	2.5273187243e-25
3.5333333333e+01	3.3732723606e-25
3.5666666667e+01	3.2214458009e-25
3.6000000000e+01	2.3738927440e-25
3.6333333333e+01	2.0266650147e-25
3.6666666667e+01	1.9508923501e-25
3.7000000000e+01	1.8833976882e-25
3.7333333333e+01	1.8890503837e-25
3.7666666667e+01	1.8665044509e-25
3.8000000000e+01	2.0366102238e-25
3.8333333333e+01	1.9304283688e-25
3.8666666667e+01	1.9115229235e-25
3.9000000000e+01	1.8022580478e-25
3.9333333333e+01	1.7704404235e-25
3.9666666667e+01	1.7748524389e-25
4.0000000000e+01	1.7920833432e-25
4.0333333333e+01	1.7689812771e-25
4.0666666667e+01	2.0584424339e-25
4.1000000000e+01	2.2395034617e-25
4.1333333333e+01	1.7073334244e-25
4.1666666667e+01	1.5898939120e-25
4.2000000000e+01	1.5922438239e-25
4.2333333333e+01	1.5632405949e-25
4.2666666667e+01	1.5674918293e-25
4.3000000000e+01	1.4880008934e-25
4.3333333333e+01	1.4849748010e-25
4.3666666667e+01	1.5210677996e-25
4.4000000000e+01	1.5271589876e-25
4.4333333333e+01	1.4407380294e-25
4.4666666667e+01	1.4628641330e-25
4.5000000000e+01	1.4477989383e-25
4.5333333333e+01	1.4127443267e-25
4.5666666667e+01	1.5394249294e-25
4.6000000000e+01	2.2671897678e-25
4.6333333333e+01	1.8999041162e-25
4.6666666667e+01	1.3845149165e-25
4.7000000000e+01	1.3188447959e-25
4.7333333333e+01	1.3067000586e-25
4.7666666667e+01	1.2693636372e-25
4.8000000000e+01	1.2826843864e-25
4.8333333333e+01	1.2055999812e-25
4.8666666667e+01	1.2135296629e-25
4.9000000000e+01	1.2362593129e-25
4.9333333333e+01	1.2178041339e-25
4.9666666667e+01	1.1931671647e-25
5.0000000000e+01	1.2111782938e-25
5.0333333333e+01	1.1887683234e-25
5.0666666667e+01	1.2430633404e-25
5.1000000000e+01	1.2677920069e-25
5.1333333333e+01	1.2512047079e-25
5.1666666667e+01	1.2779224589e-25
5.2000000000e+01	1.2332247546e-25
5.2333333333e+01	1.2840790508e-25
5.2666666667e+01	1.2310573705e-25
5.3000000000e+01	1.1804714199e-25
5.3333333333e+01	1.1688846190e-25
5.3666666667e+01	1.1907829207e-25
5.4000000000e+01	1.2204278531e-25
5.4333333333e+01	1.1451598531e-25
5.4666666667e+01	1.1188322378e-25
5.5000000000e+01	1.1073845379e-25
5.5333333333e+01	1.0755656208e-25
5.5666666667e+01	1.1050038712e-25
5.6000000000e+01	1.1432199519e-25
5.6333333333e+01	1.1477631942e-25
5.6666666667e+01	1.1445838911e-25
5.7000000000e+01	1.0779936905e-25
5.7333333333e+01	1.1355725327e-25
5.7666666667e+01	1.0799563399e-25
5.8000000000e+01	1.1142009726e-25
5.8333333333e+01	1.1024954877e-25
5.8666666667e+01	1.1092302777e-25
5.9000000000e+01	1.1309865435e-25
5.9333333333e+01	1.1467527057e-25
5.9666666667e+01	5.9247805271e-25
6.0000000000e+01	1.3361036426e-24
6.0333333333e+01	7.4556085850e-25
6.0666666667e+01	1.1165924956e-25
6.1000000000e+01	1.0488255147e-25
6.1333333333e+01	1.0365597786e-25
6.1666666667e+01	1.0630480055e-25
6.2000000000e+01	1.0076005705e-25
6.2333333333e+01	1.0568091674e-25
6.2666666667e+01	1.0145732991e-25
6.3000000000e+01	1.0813069089e-25
6.3333333333e+01	1.0386561536e-25
6.3666666667e+01	1.0211764098e-25
6.4000000000e+01	9.9196851081e-26
6.4333333333e+01	1.0029937399e-25
6.4666666667e+01	1.0605958261e-25
6.5000000000e+01	1.0220025156e-25
6.5333333333e+01	1.0312624808e-25
6.5666666667e+01	9.9529949479e-26
6.6000000000e+01	9.8224883315e-26
6.6333333333e+01	1.0086920878e-25
6.6666666667e+01	1.0280630406e-25
6.7000000000e+01	1.0046802279e-25
6.7333333333e+01	1.0020945741e-25
6.7666666667e+01	9.9998781468e-26
6.8000000000e+01	1.0420534522e-25
6.8333333333e+01	1.0023885826e-25
6.8666666667e+01	9.8385868278e-26
6.9000000000e+01	9.3835262286e-26
6.9333333333e+01	1.0248254961e-25
6.9666666667e+01	1.0038539940e-25
7.0000000000e+01	9.9691201211e-26
7.0333333333e+01	1.0605367160e-25
7.0666666667e+01	1.0320074493e-25
7.1000000000e+01	1.0022542107e-25
7.1333333333e+01	9.8453400964e-26
7.1666666667e+01	9.7363954066e-26
7.2000000000e+01	9.8418403769e-26
7.2333333333e+01	9.6436103778e-26
7.2666666667e+01	1.0208360828e-25
7.3000000000e+01	1.0397527725e-25
7.3333333333e+01	9.7233126069e-26
7.3666666667e+01	9.7333209895e-26
7.4000000000e+01	9.5403171572e-26
7.4333333333e+01	1.0017223251e-25
7.4666666667e+01	9.8963644502e-26
7.5000000000e+01	9.7251117932e-26
7.5333333333e+01	9.5968049203e-26
7.5666666667e+01	1.0328870035e-25
7.6000000000e+01	1.0171189239e-25
7.6333333333e+01	9.6998662237e-26
7.6666666667e+01	9.4066632035e-26
7.7000000000e+01	9.6768399565e-26
7.7333333333e+01	9.7712455145e-26
7.7666666667e+01	9.9780035940e-26
7.8000000000e+01	9.6945376020e-26
7.8333333333e+01	9.3889577395e-26
7.8666666667e+01	1.0086518947e-25
7.9000000000e+01	9.4767735038e-26
7.9333333333e+01	9.5919435809e-26
7.9666666667e+01	9.8327517374e-26
8.0000000000e+01	9.4111151137e-26
8.0333333333e+01	9.3042983584e-26
8.0666666667e+01	9.8438196573e-26
8.1000000000e+01	9.6335487128e-26
8.1333333333e+01	1.0293694179e-25
8.1666666667e+01	1.0254135893e-25
8.2000000000e+01	1.0903745960e-25
8.2333333333e+01	1.1266251381e-25
8.2666666667e+01	1.1266948962e-25
8.3000000000e+01	1.0326476203e-25
8.3333333333e+01	1.0105157803e-25
8.3666666667e+01	9.7299846590e-26
8.4000000000e+01	9.5928516515e-26
8.4333333333e+01	9.2126880879e-26
8.4666666667e+01	9.3202472998e-26
8.5000000000e+01	9.0608717065e-26
8.5333333333e+01	9.6707990598e-26
8.5666666667e+01	9.6762960182e-26
8.6000000000e+01	9.4026401555e-26
8.6333333333e+01	9.4472476843e-26
8.6666666667e+01	9.3228863684e-26
8.7000000000e+01	9.7902716458e-26
8.7333333333e+01	9.5138113952e-26
8.7666666667e+01	9.7003022887e-26
8.8000000000e+01	9.4813749149e-26
8.8333333333e+01	9.6500146253e-26
8.8666666667e+01	9.8612098334e-26
8.9000000000e+01	1.0624676701e-25
8.9333333333e+01	1.0875192995e-25
8.9666666667e+01	1.0600226762e-25
9.0000000000e+01	9.7600698003e-26
9.0333333333e+01	9.5127987375e-26
9.0666666667e+01	9.5599869090e-26
9.1000000000e+01	9.2740798389e-26
9.1333333333e+01	9.1716287141e-26
9.1666666667e+01	9.5524387749e-26
9.2000000000e+01	9.5030137807e-26
9.2333333333e+01	1.0160357253e-25
9.2666666667e+01	9.8232156882e-26
9.3000000000e+01	9.5958609426e-26
9.3333333333e+01	9.4068689404e-26
9.3666666667e+01	8.7414541988e-26
9.4000000000e+01	9.4510768571e-26
9.4333333333e+01	9.3289636856e-26
9.4666666667e+01	9.7091206306e-26
9.5000000000e+01	9.5339753911e-26
9.5333333333e+01	9.0662500794e-26
9.5666666667e+01	9.5644203623e-26
9.6000000000e+01	9.8934863800e-26
9.6333333333e+01	9.4774072305e-26
9.6666666667e+01	9.4571116064e-26
9.7000000000e+01	9.6100865551e-26
9.7333333333e+01	9.5200133318e-26
9.7666666667e+01	9.5169735005e-26
9.8000000000e+01	9.5114685236e-26
9.8333333333e+01	9.4483040065e-26
9.8666666667e+01	9.7133991334e-26
9.9000000000e+01	9.3969319718e-26
9.9333333333e+01	9.2944755474e-26
9.9666666667e+01	9.9083871247e-26
1.0000000000e+02	1.0312259898e-25
1.0033333333e+02	1.0051023837e-25
1.0066666667e+02	9.7076292526e-26
1.0100000000e+02	9.4760615797e-26
1.0133333333e+02	9.3674128535e-26
1.0166666667e+02	9.7059973937e-26
1.0200000000e+02	9.4810492939e-26
1.0233333333e+02	9.6474345621e-26
1.0266666667e+02	9.2052206488e-26
1.0300000000e+02	9.6510536559e-26
1.0333333333e+02	9.5337466606e-26
1.0366666667e+02	9.7436297795e-26
1.0400000000e+02	9.5991188419e-26
1.0433333333e+02	9.8185783084e-26
1.0466666667e+02	9.6713917229e-26
1.0500000000e+02	9.4797850844e-26
1.0533333333e+02	9.6557820617e-26
1.0566666667e+02	9.3219912089e-26
1.0600000000e+02	9.1054855948e-26
1.0633333333e+02	9.4587370800e-26
1.0666666667e+02	9.5688708070e-26
1.0700000000e+02	9.6336379342e-26
1.0733333333e+02	9.4200029370e-26
1.0766666667e+02	9.3700512718e-26
1.0800000000e+02	9.0154205766e-26
1.0833333333e+02	9.3509807892e-26
1.0866666667e+02	9.4740844508e-26
1.0900000000e+02	8.9502633008e-26
1.0933333333e+02	9.3288046778e-26
1.0966666667e+02	9.5734591104e-26
1.1000000000e+02	9.3871061761e-26
1.1033333333e+02	8.9171272167e-26
1.1066666667e+02	9.5858907707e-26
1.1100000000e+02	9.4004108265e-26
1.1133333333e+02	9.4533499965e-26
1.1166666667e+02	9.3795750865e-26
1.1200000000e+02	9.2974700181e-26
1.1233333333e+02	9.6253847918e-26
1.1266666667e+02	9.1766231668e-26
1.1300000000e+02	8.9593487930e-26
1.1333333333e+02	9.2218251030e-26
1.1366666667e+02	9.3400883358e-26
1.1400000000e+02	9.1174792590e-26
1.1433333333e+02	9.2419257177e-26
1.1466666667e+02	9.0985923776e-26
1.1500000000e+02	8.7153929553e-26
1.1533333333e+02	9.1992254120e-26
1.1566666667e+02	9.4621611819e-26
1.1600000000e+02	9.2461918086e-26
1.1633333333e+02	9.0853980568e-26
1.1666666667e+02	9.3917453384e-26
1.1700000000e+02	9.4816155386e-26
1.1733333333e+02	9.7076487541e-26
1.1766666667e+02	9.1395276298e-26
1.1800000000e+02	9.0936352598e-26
1.1833333333e+02	9.0326177916e-26
1.1866666667e+02	9.3796621865e-26
1.1900000000e+02	9.2000047725e-26
1.1933333333e+02	8.9562536996e-26
1.1966666667e+02	1.1565147367e-25
1.2000000000e+02	2.1447003306e-25
1.2033333333e+02	1.4916252109e-25
1.2066666667e+02	9.4793425030e-26
1.2100000000e+02	9.2729341582e-26
1.2133333333e+02	9.2922131786e-26
1.2166666667e+02	9.3379350870e-26
1.2200000000e+02	9.4031518246e-26
1.2233333333e+02	9.6215312732e-26
1.2266666667e+02	9.1379973695e-26
1.2300000000e+02	9.4197906216e-26
1.2333333333e+02	9.2165507736e-26
1.2366666667e+02	9.6499201558e-26
1.2400000000e+02	9.6800158017e-26
1.2433333333e+02	9.2289138664e-26
1.2466666667e+02	9.7428607891e-26
1.2500000000e+02	9.3187863944e-26
1.2533333333e+02	9.1877363564e-26
1.2566666667e+02	9.0537764927e-26
1.2600000000e+02	9.4613417775e-26
1.2633333333e+02	9.0785898409e-26
1.2666666667e+02	8.8332044895e-26
1.2700000000e+02	8.9510924122e-26
1.2733333333e+02	9.0870083940e-26
1.2766666667e+02	9.3727929249e-26
1.2800000000e+02	8.9940844038e-26
1.2833333333e+02	9.0805018776e-26
1.2866666667e+02	9.0772276979e-26
1.2900000000e+02	8.9513084608e-26
1.2933333333e+02	9.1994493764e-26
1.2966666667e+02	9.2411128494e-26
1.3000000000e+02	9.4929958357e-26
1.3033333333e+02	9.1681330293e-26
1.3066666667e+02	9.2081902978e-26
1.3100000000e+02	8.8191118306e-26
1.3133333333e+02	9.1556570740e-26
1.3166666667e+02	8.9655334848e-26
1.3200000000e+02	9.0786382175e-26
1.3233333333e+02	9.2842857479e-26
1.3266666667e+02	9.1223509713e-26
1.3300000000e+02	9.1383094745e-26
1.3333333333e+02	9.4030870510e-26
1.3366666667e+02	9.4042180876e-26
1.3400000000e+02	8.9951998660e-26
1.3433333333e+02	9.3852609102e-26
1.3466666667e+02	9.0244864671e-26
1.3500000000e+02	8.9078024940e-26
1.3533333333e+02	8.8698416932e-26
1.3566666667e+02	9.3052126739e-26
1.3600000000e+02	9.6506593498e-26
1.3633333333e+02	9.1231316807e-26
1.3666666667e+02	9.1485487194e-26
1.3700000000e+02	9.2661267396e-26
1.3733333333e+02	9.0878508221e-26
1.3766666667e+02	9.0084519418e-26
1.3800000000e+02	9.5580091517e-26
1.3833333333e+02	9.1926124528e-26
1.3866666667e+02	9.0037229108e-26
1.3900000000e+02	8.8222236332e-26
1.3933333333e+02	9.0384545332e-26
1.3966666667e+02	8.9354906479e-26
1.4000000000e+02	8.7653434168e-26
1.4033333333e+02	8.8306405451e-26
1.4066666667e+02	8.8624387693e-26
1.4100000000e+02	9.1498800195e-26
1.4133333333e+02	9.4736800895e-26
1.4166666667e+02	9.2495015544e-26
1.4200000000e+02	9.3631461349e-26
1.4233333333e+02	9.2360218415e-26
1.4266666667e+02	8.8281179574e-26
1.4300000000e+02	8.9222344113e-26
1.4333333333e+02	9.3484904124e-26
1.4366666667e+02	9.6497083300e-26
1.4400000000e+02	9.4426105734e-26
1.4433333333e+02	9.2266730456e-26
1.4466666667e+02	8.9421518583e-26
1.4500000000e+02	8.7926955639e-26
1.4533333333e+02	9.0831961503e-26
1.4566666667e+02	9.5358850112e-26
1.4600000000e+02	9.0823273840e-26
1.4633333333e+02	9.1704723085e-26
1.4666666667e+02	8.9697959125e-26
1.4700000000e+02	9.0977593477e-26
1.4733333333e+02	9.5775224781e-26
1.4766666667e+02	9.5556126881e-26
1.4800000000e+02	9.7005438171e-26
1.4833333333e+02	9.4271294949e-26
1.4866666667e+02	9.4390384135e-26
1.4900000000e+02	9.1634986363e-26
1.4933333333e+02	9.2287498877e-26
1.4966666667e+02	9.3500351676e-26
1.5000000000e+02	9.1919579971e-26
1.5033333333e+02	9.3835981976e-26
1.5066666667e+02	9.1578964226e-26
1.5100000000e+02	9.1469334240e-26
1.5133333333e+02	9.5907121096e-26
1.5166666667e+02	8.6392872560e-26
1.5200000000e+02	9.4199606124e-26
1.5233333333e+02	9.4359692231e-26
1.5266666667e+02	9.2529161012e-26
1.5300000000e+02	8.9893902032e-26
1.5333333333e+02	9.0862585079e-26
1.5366666667e+02	9.3449559268e-26
1.5400000000e+02	9.1599025929e-26
1.5433333333e+02	9.1453751552e-26
1.5466666667e+02	9.4103084678e-26
1.5500000000e+02	9.1709935319e-26
1.5533333333e+02	9.2101211530e-26
1.5566666667e+02	9.0044189741e-26
1.5600000000e+02	9.0418751321e-26
1.5633333333e+02	8.9026363930e-26
1.5666666667e+02	9.2039702761e-26
1.5700000000e+02	9.3671223046e-26
1.5733333333e+02	9.0183997229e-26
1.5766666667e+02	8.8959793587e-26
1.5800000000e+02	9.2152064645e-26
1.5833333333e+02	9.2176338485e-26
1.5866666667e+02	9.0497763376e-26
1.5900000000e+02	9.1285775470e-26
1.5933333333e+02	9.0852579530e-26
1.5966666667e+02	9.1216142517e-26
1.6000000000e+02	9.1340996982e-26
1.6033333333e+02	8.8604228935e-26
1.6066666667e+02	8.8805716338e-26
1.6100000000e+02	9.1691610484e-26
1.6133333333e+02	9.0257716224e-26
1.6166666667e+02	8.8330589808e-26
1.6200000000e+02	9.1058517257e-26
1.6233333333e+02	8.8111596068e-26
1.6266666667e+02	8.7729183865e-26
1.6300000000e+02	8.8778086489e-26
1.6333333333e+02	8.9011872777e-26
1.6366666667e+02	8.6691951487e-26
1.6400000000e+02	8.6364219279e-26
1.6433333333e+02	9.0574660687e-26
1.6466666667e+02	9.0958538744e-26
1.6500000000e+02	8.8320904773e-26
1.6533333333e+02	8.6786623055e-26
1.6566666667e+02	9.1891454489e-26
1.6600000000e+02	9.1490506469e-26
1.6633333333e+02	9.0667125953e-26
1.6666666667e+02	9.7341147094e-26
1.6700000000e+02	9.1132436892e-26
1.6733333333e+02	9.1957624036e-26
1.6766666667e+02	8.8232068436e-26
1.6800000000e+02	9.3484701814e-26
1.6833333333e+02	9.2747946443e-26
1.6866666667e+02	9.2448802702e-26
1.6900000000e+02	9.6266390527e-26
1.6933333333e+02	9.2715864050e-26
1.6966666667e+02	9.3642676805e-26
1.7000000000e+02	9.1638672070e-26
1.7033333333e+02	9.5993528322e-26
1.7066666667e+02	9.4418846297e-26
1.7100000000e+02	9.4796411076e-26
1.7133333333e+02	9.5999525382e-26
1.7166666667e+02	9.2189931721e-26
1.7200000000e+02	8.8167778265e-26
1.7233333333e+02	8.8629315804e-26
1.7266666667e+02	9.0254333814e-26
1.7300000000e+02	8.9163795257e-26
1.7333333333e+02	9.3382927337e-26
1.7366666667e+02	8.9841084349e-26
1.7400000000e+02	9.1867162338e-26
1.7433333333e+02	8.9805699345e-26
1.7466666667e+02	9.0404385056e-26
1.7500000000e+02	8.9416152751e-26
1.7533333333e+02	9.2515291543e-26
1.7566666667e+02	9.0626163473e-26
1.7600000000e+02	8.8686576865e-26
1.7633333333e+02	9.1726139325e-26
1.7666666667e+02	9.2413297658e-26
1.7700000000e+02	9.2205985989e-26
1.7733333333e+02	9.6132819177e-26
1.7766666667e+02	9.1448490830e-26
1.7800000000e+02	9.1968993755e-26
1.7833333333e+02	9.2225038273e-26
1.7866666667e+02	9.2422869737e-26
1.7900000000e+02	8.7806568108e-26
1.7933333333e+02	9.0818401917e-26
1.7966666667e+02	3.1885456885e-25
1.8000000000e+02	9.0133545489e-25
1.8033333333e+02	6.3946218186e-25
1.8066666667e+02	9.9426028353e-26
1.8100000000e+02	8.7089685458e-26
1.8133333333e+02	8.7899329222e-26
1.8166666667e+02	8.7797894830e-26
1.8200000000e+02	9.0164404877e-26
1.8233333333e+02	9.2742916690e-26
1.8266666667e+02	8.9697705998e-26
1.8300000000e+02	8.7787891110e-26
1.8333333333e+02	8.9534531411e-26
1.8366666667e+02	9.2395837299e-26
1.8400000000e+02	9.5216849645e-26
1.8433333333e+02	9.8038798909e-26
1.8466666667e+02	9.1601714149e-26
1.8500000000e+02	9.0830566935e-26
1.8533333333e+02	9.1855434812e-26
1.8566666667e+02	8.9435632548e-26
1.8600000000e+02	8.8290780062e-26
1.8633333333e+02	9.1027579233e-26
1.8666666667e+02	9.1509080709e-26
1.8700000000e+02	9.1503653274e-26
1.8733333333e+02	8.8820718285e-26
1.8766666667e+02	9.0685471614e-26
1.8800000000e+02	8.9673685867e-26
1.8833333333e+02	8.9153426309e-26
1.8866666667e+02	9.2509741990e-26
1.8900000000e+02	9.1813026131e-26
1.8933333333e+02	9.0104339244e-26
1.8966666667e+02	8.9652104970e-26
1.9000000000e+02	8.7039905046e-26
1.9033333333e+02	8.6429693747e-26
1.9066666667e+02	9.2144964980e-26
1.9100000000e+02	9.5294465328e-26
1.9133333333e+02	9.3500236212e-26
1.9166666667e+02	9.1588305084e-26
1.9200000000e+02	8.9622328213e-26
1.9233333333e+02	8.8215050847e-26
1.9266666667e+02	8.9231923457e-26
1.9300000000e+02	9.2004251593e-26
1.9333333333e+02	9.0982063320e-26
1.9366666667e+02	9.1820653536e-26
1.9400000000e+02	9.2693714608e-26
1.9433333333e+02	9.0156794952e-26
1.9466666667e+02	9.1013259668e-26
1.9500000000e+02	9.0236704024e-26
1.9533333333e+02	9.6872469692e-26
1.9566666667e+02	9.0733011463e-26
1.9600000000e+02	9.0284770078e-26
1.9633333333e+02	8.6887359692e-26
1.9666666667e+02	8.8896988466e-26
1.9700000000e+02	9.0864888682e-26
1.9733333333e+02	8.8926591033e-26
1.9766666667e+02	9.1490496135e-26
1.9800000000e+02	8.8231236071e-26
1.9833333333e+02	9.2727265203e-26
1.9866666667e+02	9.5369857168e-26
1.9900000000e+02	9.0407829534e-26
1.9933333333e+02	9.0060701382e-26
1.9966666667e+02	9.4225486260e-26
2.0000000000e+02	9.1032840809e-26
2.0033333333e+02	9.1302476760e-26
2.0066666667e+02	9.1014751203e-26
2.0100000000e+02	9.0251353853e-26
2.0133333333e+02	8.9486800516e-26
2.0166666667e+02	9.1254608718e-26
2.0200000000e+02	9.3284547109e-26
2.0233333333e+02	9.0005265687e-26
2.0266666667e+02	9.2271079437e-26
2.0300000000e+02	9.1339655649e-26
2.0333333333e+02	9.0125984246e-26
2.0366666667e+02	8.7990358446e-26
2.0400000000e+02	9.4048931764e-26
2.0433333333e+02	9.0241962130e-26
2.0466666667e+02	9.3207086333e-26
2.0500000000e+02	9.4762088160e-26
2.0533333333e+02	9.2657949993e-26
2.0566666667e+02	9.1308505091e-26
2.0600000000e+02	9.2985927648e-26
2.0633333333e+02	9.1853135250e-26
2.0666666667e+02	8.9328502721e-26
2.0700000000e+02	9.1690944164e-26
2.0733333333e+02	9.3463587878e-26
2.0766666667e+02	8.8643408615e-26
2.0800000000e+02	8.8806482305e-26
2.0833333333e+02	9.1384784777e-26
2.0866666667e+02	9.2047663210e-26
2.0900000000e+02	8.9698727536e-26
2.0933333333e+02	9.1254394998e-26
2.0966666667e+02	9.1667285058e-26
2.1000000000e+02	9.0313420599e-26
2.1033333333e+02	8.9621236075e-26
2.1066666667e+02	9.2600446761e-26
2.1100000000e+02	9.1122285728e-26
2.1133333333e+02	9.0906267661e-26
2.1166666667e+02	9.1080606182e-26
2.1200000000e+02	9.3073204974e-26
2.1233333333e+02	9.1880376778e-26
2.1266666667e+02	9.4182930658e-26
2.1300000000e+02	9.0077233009e-26
2.1333333333e+02	9.0210459538e-26
2.1366666667e+02	8.9332937597e-26
2.1400000000e+02	9.0464172715e-26
2.1433333333e+02	9.1060231766e-26
2.1466666667e+02	9.0602604741e-26
2.1500000000e+02	9.2310461642e-26
2.1533333333e+02	9.1680910769e-26
2.1566666667e+02	8.8106639469e-26
2.1600000000e+02	8.9813086743e-26
2.1633333333e+02	9.5053753909e-26
2.1666666667e+02	9.0554490330e-26
2.1700000000e+02	9.4653017604e-26
2.1733333333e+02	9.4422160707e-26
2.1766666667e+02	9.3832618388e-26
2.1800000000e+02	9.3253456197e-26
2.1833333333e+02	9.3489106351e-26
2.1866666667e+02	9.0995447075e-26
2.1900000000e+02	8.9184313828e-26
2.1933333333e+02	9.2317603900e-26
2.1966666667e+02	9.2523529234e-26
2.2000000000e+02	9.0010260245e-26
2.2033333333e+02	8.8420564400e-26
2.2066666667e+02	8.8071815499e-26
2.2100000000e+02	8.6646322034e-26
2.2133333333e+02	8.7170199979e-26
2.2166666667e+02	8.8526988505e-26
2.2200000000e+02	9.4435924435e-26
2.2233333333e+02	9.6280100092e-26
2.2266666667e+02	9.9062874952e-26
2.2300000000e+02	1.0465897116e-25
2.2333333333e+02	9.8845735511e-26
2.2366666667e+02	9.2377035926e-26
2.2400000000e+02	9.4670440944e-26
2.2433333333e+02	9.3489048053e-26
2.2466666667e+02	9.1526440659e-26
2.2500000000e+02	9.0362228725e-26
2.2533333333e+02	9.1113707659e-26
2.2566666667e+02	8.9858385253e-26
2.2600000000e+02	9.2791006003e-26
2.2633333333e+02	9.4642080271e-26
2.2666666667e+02	9.2207283258e-26
2.2700000000e+02	9.4006099715e-26
2.2733333333e+02	8.9347261596e-26
2.2766666667e+02	8.9540321355e-26
2.2800000000e+02	9.1230734772e-26
2.2833333333e+02	8.7036208991e-26
2.2866666667e+02	8.9409782530e-26
2.2900000000e+02	9.1317125546e-26
2.2933333333e+02	8.9050921968e-26
2.2966666667e+02	8.8562963956e-26
2.3000000000e+02	8.9458226936e-26
2.3033333333e+02	8.9239906980e-26
2.3066666667e+02	8.8594356989e-26
2.3100000000e+02	9.0886345285e-26
2.3133333333e+02	9.6144732108e-26
2.3166666667e+02	9.2321376705e-26
2.3200000000e+02	9.4955691721e-26
2.3233333333e+02	9.0275919914e-26
2.3266666667e+02	9.1962710031e-26
2.3300000000e+02	9.3241919103e-26
2.3333333333e+02	9.3570848945e-26
2.3366666667e+02	9.1659857115e-26
2.3400000000e+02	9.3459865247e-26
2.3433333333e+02	8.9997181659e-26
2.3466666667e+02	9.2124311091e-26
2.3500000000e+02	9.1847265809e-26
2.3533333333e+02	9.0348615604e-26
2.3566666667e+02	9.0971952736e-26
2.3600000000e+02	9.0193773139e-26
2.3633333333e+02	9.0514648778e-26
2.3666666667e+02	8.7353083850e-26
2.3700000000e+02	9.1759647446e-26
2.3733333333e+02	9.1902191820e-26
2.3766666667e+02	9.3510160882e-26
2.3800000000e+02	9.3098509009e-26
2.3833333333e+02	9.3231421890e-26
2.3866666667e+02	8.8533797576e-26
2.3900000000e+02	9.2214557155e-26
2.3933333333e+02	9.3294953345e-26
2.3966666667e+02	8.9136153274e-26
2.4000000000e+02	9.3648022577e-26
2.4033333333e+02	9.4673698501e-26
2.4066666667e+02	9.8166413589e-26
2.4100000000e+02	9.2089356109e-26
2.4133333333e+02	9.0310956840e-26
2.4166666667e+02	9.0061438906e-26
2.4200000000e+02	8.9520327452e-26
2.4233333333e+02	9.1529218059e-26
2.4266666667e+02	9.3560233661e-26
2.4300000000e+02	9.2095594194e-26
2.4333333333e+02	8.9656090529e-26
2.4366666667e+02	9.2265246619e-26
2.4400000000e+02	9.3485009355e-26
2.4433333333e+02	9.2750256753e-26
2.4466666667e+02	9.3897013864e-26
2.4500000000e+02	9.1714589184e-26
2.4533333333e+02	9.1707032953e-26
2.4566666667e+02	8.9123331768e-26
2.4600000000e+02	8.9463137967e-26
2.4633333333e+02	9.4118977468e-26
2.4666666667e+02	9.0209094455e-26
2.4700000000e+02	9.2917276132e-26
2.4733333333e+02	9.1618214770e-26
2.4766666667e+02	9.2720230364e-26
2.4800000000e+02	9.5962839329e-26
2.4833333333e+02	9.6253103527e-26
2.4866666667e+02	9.2863374361e-26
2.4900000000e+02	9.2692101038e-26
2.4933333333e+02	9.3447233975e-26
2.4966666667e+02	9.2278798887e-26
2.5000000000e+02	9.1425873811e-26
2.5033333333e+02	9.2409115030e-26
2.5066666667e+02	9.2363389337e-26
2.5100000000e+02	9.0989244728e-26
2.5133333333e+02	9.6210501307e-26
2.5166666667e+02	9.2261856033e-26
2.5200000000e+02	9.4583601094e-26
2.5233333333e+02	9.0156048925e-26
2.5266666667e+02	9.3527071441e-26
2.5300000000e+02	9.0357671647e-26
2.5333333333e+02	9.1136702980e-26
2.5366666667e+02	8.7111718790e-26
2.5400000000e+02	9.2506319743e-26
2.5433333333e+02	8.8465811243e-26
2.5466666667e+02	9.1193857113e-26
2.5500000000e+02	9.2235666015e-26
2.5533333333e+02	9.0221343452e-26
2.5566666667e+02	9.3129638991e-26
2.5600000000e+02	9.1671592177e-26
2.5633333333e+02	8.9562356784e-26
2.5666666667e+02	9.7337794814e-26
2.5700000000e+02	9.6448040838e-26
2.5733333333e+02	9.0126609576e-26
2.5766666667e+02	9.3000726119e-26
2.5800000000e+02	9.3668417167e-26
2.5833333333e+02	9.2403400881e-26
2.5866666667e+02	9.2617086580e-26
2.5900000000e+02	9.5174541761e-26
2.5933333333e+02	9.5420949880e-26
2.5966666667e+02	9.9939830507e-26
2.6000000000e+02	9.6824093331e-26
2.6033333333e+02	9.3112984988e-26
2.6066666667e+02	9.4351543715e-26
2.6100000000e+02	9.2688216403e-26
2.6133333333e+02	9.2592803402e-26
2.6166666667e+02	9.6653058467e-26
2.6200000000e+02	9.6001943122e-26
2.6233333333e+02	9.6600737597e-26
2.6266666667e+02	9.1277638332e-26
2.6300000000e+02	9.5194368295e-26
2.6333333333e+02	9.5943302612e-26
2.6366666667e+02	9.6003238686e-26
2.6400000000e+02	9.3728059832e-26
2.6433333333e+02	9.6008258190e-26
2.6466666667e+02	9.7277529990e-26
2.6500000000e+02	9.3835323299e-26
2.6533333333e+02	9.0661533868e-26
2.6566666667e+02	9.2083499764e-26
2.6600000000e+02	9.6015872455e-26
2.6633333333e+02	9.4568682958e-26
2.6666666667e+02	9.4299796224e-26
2.6700000000e+02	9.4459976970e-26
2.6733333333e+02	9.2002592863e-26
2.6766666667e+02	8.8612618778e-26
2.6800000000e+02	9.2280987419e-26
2.6833333333e+02	9.2052712182e-26
2.6866666667e+02	9.5069079088e-26
2.6900000000e+02	9.4362902131e-26
2.6933333333e+02	1.2098478852e-25
2.6966666667e+02	1.6678554888e-25
2.7000000000e+02	1.2683243120e-25
2.7033333333e+02	9.2538208997e-26
2.7066666667e+02	9.6289615570e-26
2.7100000000e+02	9.5594313518e-26
2.7133333333e+02	9.6251487012e-26
2.7166666667e+02	9.3952391735e-26
2.7200000000e+02	9.6833780909e-26
2.7233333333e+02	9.6502524953e-26
2.7266666667e+02	9.5057183918e-26
2.7300000000e+02	9.5403671042e-26
2.7333333333e+02	9.6507673019e-26
2.7366666667e+02	9.5106375704e-26
2.7400000000e+02	9.6497197664e-26
2.7433333333e+02	9.7865312651e-26
2.7466666667e+02	9.4178819605e-26
2.7500000000e+02	1.0275725726e-25
2.7533333333e+02	9.8982000341e-26
2.7566666667e+02	9.9442382647e-26
2.7600000000e+02	1.0185065516e-25
2.7633333333e+02	1.4262012645e-25
2.7666666667e+02	2.3122102206e-25
2.7700000000e+02	2.0585917406e-25
2.7733333333e+02	1.1959353526e-25
2.7766666667e+02	1.0507514438e-25
2.7800000000e+02	9.5660030351e-26
2.7833333333e+02	9.6173671711e-26
2.7866666667e+02	1.0125576764e-25
2.7900000000e+02	9.9771575488e-26
2.7933333333e+02	1.0004537647e-25
2.7966666667e+02	9.9746510811e-26
2.8000000000e+02	9.8131449398e-26
2.8033333333e+02	1.0497565444e-25
2.8066666667e+02	1.0661178245e-25
2.8100000000e+02	1.0956331832e-25
2.8133333333e+02	1.1219851082e-25
2.8166666667e+02	1.0135625611e-25
2.8200000000e+02	9.5486144758e-26
2.8233333333e+02	1.0293250386e-25
2.8266666667e+02	9.6792145350e-26
2.8300000000e+02	9.0534874926e-26
2.8333333333e+02	9.1396072651e-26
2.8366666667e+02	9.6815335205e-26
2.8400000000e+02	9.9947169376e-26
2.8433333333e+02	9.2887040540e-26
2.8466666667e+02	1.0032757201e-25
2.8500000000e+02	9.9689969663e-26
2.8533333333e+02	9.8008520620e-26
2.8566666667e+02	9.9910069509e-26
2.8600000000e+02	9.5793157636e-26
2.8633333333e+02	9.7645087719e-26
2.8666666667e+02	9.7056983875e-26
2.8700000000e+02	1.0164005425e-25
2.8733333333e+02	9.6544406968e-26
2.8766666667e+02	9.3424352323e-26
2.8800000000e+02	9.1554024187e-26
2.8833333333e+02	9.4732744944e-26
2.8866666667e+02	9.6138057579e-26
2.8900000000e+02	9.6255721344e-26
2.8933333333e+02	9.6049101558e-26
2.8966666667e+02	9.1881219368e-26
2.9000000000e+02	9.5041702874e-26
2.9033333333e+02	9.6614424061e-26
2.9066666667e+02	9.8150795400e-26
2.9100000000e+02	9.5451976007e-26
2.9133333333e+02	9.6553717265e-26
2.9166666667e+02	9.5984552662e-26
2.9200000000e+02	9.3809138722e-26
2.9233333333e+02	9.4533824021e-26
2.9266666667e+02	9.2919145753e-26
2.9300000000e+02	9.1106839531e-26
2.9333333333e+02	9.0977307147e-26
2.9366666667e+02	9.7029758323e-26
2.9400000000e+02	9.6045266140e-26
2.9433333333e+02	9.1453512740e-26
2.9466666667e+02	9.1456774779e-26
2.9500000000e+02	9.4460200517e-26
2.9533333333e+02	9.5565238161e-26
2.9566666667e+02	9.8361387245e-26
2.9600000000e+02	1.0523500425e-25
2.9633333333e+02	9.6461645861e-26
2.9666666667e+02	8.7611787088e-26
2.9700000000e+02	9.3116814731e-26
2.9733333333e+02	9.8167982121e-26
2.9766666667e+02	9.7199574208e-26
2.9800000000e+02	9.7436612749e-26
2.9833333333e+02	9.9066084359e-26
2.9866666667e+02	9.6260143830e-26
2.9900000000e+02	1.0898337328e-25
2.9933333333e+02	8.0574291289e-25
2.9966666667e+02	1.6572488262e-24
3.0000000000e+02	9.7023394085e-25
3.0033333333e+02	2.1265946901e-25
3.0066666667e+02	1.0495307309e-25
3.0100000000e+02	1.0018297719e-25
3.0133333333e+02	9.9436200013e-26
3.0166666667e+02	1.9494418652e-25
3.0200000000e+02	7.6348539843e-25
3.0233333333e+02	7.0711253583e-25
3.0266666667e+02	1.5961217355e-25
3.0300000000e+02	6.3300571870e-25
3.0333333333e+02	1.0084705891e-24
3.0366666667e+02	4.0827740583e-25
3.0400000000e+02	9.5851704314e-26
3.0433333333e+02	9.2567938896e-26
3.0466666667e+02	9.4169042703e-26
3.0500000000e+02	9.3283601429e-26
3.0533333333e+02	9.5232497912e-26
3.0566666667e+02	9.7491138346e-26
3.0600000000e+02	9.9479273381e-26
3.0633333333e+02	9.9470724025e-26
3.0666666667e+02	9.3840581484e-26
3.0700000000e+02	9.5181895667e-26
3.0733333333e+02	9.6820950594e-26
3.0766666667e+02	9.8276848694e-26
3.0800000000e+02	9.8422845285e-26
3.0833333333e+02	9.5443488093e-26
3.0866666667e+02	9.2839537617e-26
3.0900000000e+02	9.3063019258e-26
3.0933333333e+02	9.4483460460e-26
3.0966666667e+02	9.1698649049e-26
3.1000000000e+02	9.3600809801e-26
3.1033333333e+02	9.6100429866e-26
3.1066666667e+02	9.7909914382e-26
3.1100000000e+02	9.8467475607e-26
3.1133333333e+02	9.3935676785e-26
3.1166666667e+02	9.3344061032e-26
3.1200000000e+02	9.9108473314e-26
3.1233333333e+02	9.5049997727e-26
3.1266666667e+02	9.3993630277e-26
3.1300000000e+02	9.4617152812e-26
3.1333333333e+02	9.8511979882e-26
3.1366666667e+02	9.8703825654e-26
3.1400000000e+02	9.7528071926e-26
3.1433333333e+02	9.7866379501e-26
3.1466666667e+02	9.8850494944e-26
3.1500000000e+02	9.8022429958e-26
3.1533333333e+02	9.9473810911e-26
3.1566666667e+02	9.8300452625e-26
3.1600000000e+02	1.0277256277e-25
3.1633333333e+02	1.0054641114e-25
3.1666666667e+02	9.7523012677e-26
3.1700000000e+02	9.2950740578e-26
3.1733333333e+02	9.5676724141e-26
3.1766666667e+02	1.0005994844e-25
3.1800000000e+02	9.8012151600e-26
3.1833333333e+02	9.9975671039e-26
3.1866666667e+02	9.5821752552e-26
3.1900000000e+02	9.2673205654e-26
3.1933333333e+02	9.5399537526e-26
3.1966666667e+02	9.6181351755e-26
3.2000000000e+02	1.0308343549e-25
3.2033333333e+02	1.0044622872e-25
3.2066666667e+02	9.8475221623e-26
3.2100000000e+02	1.0110244875e-25
3.2133333333e+02	1.0210371409e-25
3.2166666667e+02	9.8153083631e-26
3.2200000000e+02	1.0278364221e-25
3.2233333333e+02	1.0004189519e-25
3.2266666667e+02	9.7734031376e-26
3.2300000000e+02	1.0101942968e-25
3.2333333333e+02	1.0266493237e-25
3.2366666667e+02	9.8385489768e-26
3.2400000000e+02	9.7582784715e-26
3.2433333333e+02	1.0256776678e-25
3.2466666667e+02	1.0294790744e-25
3.2500000000e+02	1.0458145222e-25
3.2533333333e+02	1.0106965523e-25
3.2566666667e+02	9.9511328122e-26
3.2600000000e+02	1.0150899611e-25
3.2633333333e+02	1.0022175953e-25
3.2666666667e+02	9.8931175810e-26
3.2700000000e+02	1.0320788760e-25
3.2733333333e+02	9.8914525497e-26
3.2766666667e+02	9.7336591696e-26
3.2800000000e+02	1.0384934921e-25
3.2833333333e+02	1.0105989591e-25
3.2866666667e+02	1.0083720348e-25
3.2900000000e+02	1.0128203057e-25
3.2933333333e+02	9.8936524251e-26
3.2966666667e+02	1.0080200611e-25
3.3000000000e+02	9.8622722695e-26
3.3033333333e+02	9.7928077847e-26
3.3066666667e+02	1.0026455866e-25
3.3100000000e+02	9.7282919904e-26
3.3133333333e+02	1.0437748752e-25
3.3166666667e+02	1.0124979380e-25
3.3200000000e+02	1.0176522701e-25
3.3233333333e+02	9.9721125271e-26
3.3266666667e+02	1.0487013892e-25
3.3300000000e+02	1.0293710222e-25
3.3333333333e+02	1.0094353688e-25
3.3366666667e+02	1.0344972771e-25
3.3400000000e+02	1.0241731651e-25
3.3433333333e+02	9.7321594597e-26
3.3466666667e+02	9.9207403480e-26
3.3500000000e+02	9.9087283355e-26
3.3533333333e+02	1.0079625635e-25
3.3566666667e+02	9.7777084833e-26
3.3600000000e+02	9.8703126351e-26
3.3633333333e+02	9.7232918521e-26
3.3666666667e+02	9.8045341667e-26
3.3700000000e+02	1.0179692318e-25
3.3733333333e+02	9.9770683615e-26
3.3766666667e+02	9.7074441074e-26
3.3800000000e+02	1.0034291501e-25
3.3833333333e+02	9.9327456755e-26
3.3866666667e+02	9.4904490164e-26
3.3900000000e+02	9.9131518302e-26
3.3933333333e+02	9.9257621898e-26
3.3966666667e+02	9.5689936664e-26
3.4000000000e+02	9.7802599950e-26
3.4033333333e+02	9.8175986547e-26
3.4066666667e+02	9.8645066689e-26
3.4100000000e+02	1.0001973198e-25
3.4133333333e+02	1.0330892700e-25
3.4166666667e+02	9.8844510339e-26
3.4200000000e+02	9.7881688963e-26
3.4233333333e+02	9.6675403179e-26
3.4266666667e+02	9.9620881364e-26
3.4300000000e+02	1.0339905765e-25
3.4333333333e+02	1.0260719722e-25
3.4366666667e+02	1.0160007691e-25
3.4400000000e+02	1.0125544491e-25
3.4433333333e+02	1.0446898509e-25
3.4466666667e+02	9.9719073163e-26
3.4500000000e+02	9.7713742140e-26
3.4533333333e+02	9.6706061740e-26
3.4566666667e+02	9.5632317427e-26
3.4600000000e+02	9.6950974943e-26
3.4633333333e+02	1.0036241058e-25
3.4666666667e+02	9.8877218004e-26
3.4700000000e+02	1.0051723674e-25
3.4733333333e+02	9.7919206338e-26
3.4766666667e+02	1.0178446438e-25
3.4800000000e+02	1.0141389831e-25
3.4833333333e+02	9.8387373275e-26
3.4866666667e+02	9.6279166632e-26
3.4900000000e+02	9.9204536266e-26
3.4933333333e+02	9.8783996656e-26
3.4966666667e+02	9.9038649049e-26
3.5000000000e+02	1.0013181535e-25
3.5033333333e+02	1.0224079198e-25
3.5066666667e+02	1.0186651927e-25
3.5100000000e+02	1.0433142217e-25
3.5133333333e+02	1.0152302805e-25
3.5166666667e+02	9.8155337646e-26
3.5200000000e+02	9.7781414113e-26
3.5233333333e+02	9.7953734109e-26
3.5266666667e+02	9.9678342063e-26
3.5300000000e+02	1.0231975957e-25
3.5333333333e+02	1.0042683146e-25
3.5366666667e+02	9.8053871206e-26
3.5400000000e+02	1.0575053750e-25
3.5433333333e+02	1.0113900437e-25
3.5466666667e+02	9.5717943610e-26
3.5500000000e+02	9.4929134075e-26
3.5533333333e+02	9.6697000271e-26
3.5566666667e+02	1.0016303868e-25
3.5600000000e+02	1.0082367261e-25
3.5633333333e+02	9.9292174880e-26
3.5666666667e+02	1.0328026005e-25
3.5700000000e+02	1.0242465679e-25
3.5733333333e+02	9.7303425863e-26
3.5766666667e+02	9.8217578260e-26
3.5800000000e+02	1.0125535356e-25
3.5833333333e+02	1.0376263841e-25
3.5866666667e+02	1.0598184391e-25
3.5900000000e+02	9.9225456829e-26
3.5933333333e+02	1.0377396091e-25
3.5966666667e+02	1.0314288363e-25
3.6000000000e+02	1.0456855985e-25
3.6033333333e+02	1.0036738862e-25
3.6066666667e+02	9.6561968422e-26
3.6100000000e+02	9.9065836874e-26
3.6133333333e+02	1.0294125585e-25
3.6166666667e+02	1.0477346468e-25
3.6200000000e+02	1.0117802221e-25
3.6233333333e+02	1.0426572690e-25
3.6266666667e+02	9.9562957461e-26
3.6300000000e+02	1.0028709201e-25
3.6333333333e+02	9.9847361604e-26
3.6366666667e+02	9.6815527736e-26
3.6400000000e+02	1.0226392542e-25
3.6433333333e+02	1.0233205833e-25
3.6466666667e+02	1.0204906588e-25
3.6500000000e+02	1.0680326152e-25
3.6533333333e+02	9.9635768901e-26
3.6566666667e+02	1.0234004736e-25
3.6600000000e+02	1.0079150568e-25
3.6633333333e+02	1.0125236371e-25
3.6666666667e+02	9.7663643338e-26
3.6700000000e+02	1.0322293131e-25
3.6733333333e+02	1.0558440338e-25
3.6766666667e+02	1.0167459217e-25
3.6800000000e+02	1.0362783988e-25
3.6833333333e+02	1.0144129544e-25
3.6866666667e+02	1.0267858960e-25
3.6900000000e+02	1.0170138504e-25
3.6933333333e+02	1.0059521772e-25
3.6966666667e+02	1.0083636156e-25
3.7000000000e+02	1.0302650436e-25
3.7033333333e+02	1.0313977773e-25
3.7066666667e+02	1.0254717034e-25
3.7100000000e+02	1.0561909344e-25
3.7133333333e+02	9.8755558306e-26
3.7166666667e+02	1.0052748952e-25
3.7200000000e+02	1.0462130145e-25
3.7233333333e+02	9.9239371319e-26
3.7266666667e+02	1.0547425456e-25
3.7300000000e+02	1.0650614409e-25
3.7333333333e+02	1.0764983818e-25
3.7366666667e+02	1.0436245973e-25
3.7400000000e+02	1.0542235735e-25
3.7433333333e+02	1.0181876222e-25
3.7466666667e+02	1.0140395814e-25
3.7500000000e+02	1.0824888367e-25
3.7533333333e+02	1.0750982500e-25
3.7566666667e+02	1.0106467286e-25
3.7600000000e+02	1.0343596544e-25
3.7633333333e+02	1.0285857739e-25
3.7666666667e+02	1.0047598401e-25
3.7700000000e+02	9.9124271840e-26
3.7733333333e+02	1.0211408776e-25
3.7766666667e+02	1.0370492877e-25
3.7800000000e+02	1.0065943372e-25
3.7833333333e+02	9.5848464758e-26
3.7866666667e+02	1.0375297731e-25
3.7900000000e+02	1.0368888962e-25
3.7933333333e+02	1.0470132794e-25
3.7966666667e+02	1.0286530739e-25
3.8000000000e+02	1.0214499651e-25
3.8033333333e+02	1.0429005016e-25
3.8066666667e+02	1.0383922764e-25
3.8100000000e+02	1.0074547096e-25
3.8133333333e+02	1.0616592472e-25
3.8166666667e+02	1.0177814317e-25
3.8200000000e+02	1.0324671566e-25
3.8233333333e+02	1.0021664184e-25
3.8266666667e+02	1.0321534440e-25
3.8300000000e+02	1.0358385805e-25
3.8333333333e+02	1.0115468641e-25
3.8366666667e+02	1.0267515182e-25
3.8400000000e+02	1.0389057098e-25
3.8433333333e+02	1.0484868812e-25
3.8466666667e+02	1.0541913598e-25
3.8500000000e+02	9.9040151715e-26
3.8533333333e+02	1.0051980724e-25
3.8566666667e+02	1.0492015023e-25
3.8600000000e+02	1.0824874098e-25
3.8633333333e+02	1.0557841413e-25
3.8666666667e+02	1.0103472817e-25
3.8700000000e+02	1.0104447351e-25
3.8733333333e+02	1.0242292253e-25
3.8766666667e+02	1.0771062347e-25
3.8800000000e+02	1.0581491347e-25
3.8833333333e+02	1.0671789316e-25
3.8866666667e+02	1.0954675941e-25
3.8900000000e+02	1.0644469169e-25
3.8933333333e+02	1.0494371961e-25
3.8966666667e+02	1.0665293193e-25
3.9000000000e+02	1.0377359645e-25
3.9033333333e+02	1.0609484603e-25
3.9066666667e+02	1.0498062840e-25
3.9100000000e+02	9.9524083587e-26
3.9133333333e+02	1.0128802737e-25
3.9166666667e+02	1.0430522963e-25
3.9200000000e+02	1.0817082696e-25
3.9233333333e+02	1.0067420705e-25
3.9266666667e+02	1.0812456732e-25
3.9300000000e+02	1.0323402202e-25
3.9333333333e+02	1.0850674460e-25
3.9366666667e+02	1.0526514495e-25
3.9400000000e+02	1.0203796643e-25
3.9433333333e+02	1.0378793461e-25
3.9466666667e+02	1.0623263123e-25
3.9500000000e+02	1.0637395081e-25
3.9533333333e+02	1.0439054282e-25
3.9566666667e+02	1.0621030392e-25
3.9600000000e+02	1.0339175447e-25
3.9633333333e+02	1.0758981374e-25
3.9666666667e+02	1.0389282719e-25
3.9700000000e+02	1.0443365305e-25
3.9733333333e+02	1.0263071984e-25
3.9766666667e+02	9.8245853657e-26
3.9800000000e+02	9.7790380644e-26
3.9833333333e+02	1.0153657050e-25
3.9866666667e+02	1.0322102858e-25
3.9900000000e+02	1.0904536109e-25
3.9933333333e+02	1.0769808452e-25
3.9966666667e+02	1.0466583638e-25
4.0000000000e+02	1.0591025181e-25
4.0033333333e+02	1.0911778525e-25
4.0066666667e+02	1.0660882193e-25
4.0100000000e+02	1.0883200179e-25
4.0133333333e+02	1.0834963833e-25
4.0166666667e+02	1.1102283605e-25
4.0200000000e+02	1.0638594029e-25
4.0233333333e+02	1.1002285680e-25
4.0266666667e+02	1.0365569690e-25
4.0300000000e+02	1.0542308959e-25
4.0333333333e+02	1.0505427110e-25
4.0366666667e+02	1.0476013272e-25
4.0400000000e+02	1.0606417703e-25
4.0433333333e+02	1.0692042670e-25
4.0466666667e+02	1.0688524832e-25
4.0500000000e+02	1.0500759736e-25
4.0533333333e+02	1.1012701188e-25
4.0566666667e+02	1.0934862228e-25
4.0600000000e+02	1.0728845835e-25
4.0633333333e+02	1.1086835308e-25
4.0666666667e+02	1.0764457387e-25
4.0700000000e+02	1.0965297036e-25
4.0733333333e+02	1.1067480512e-25
4.0766666667e+02	1.1005925012e-25
4.0800000000e+02	1.0685659887e-25
4.0833333333e+02	1.0995351106e-25
4.0866666667e+02	1.1399171051e-25
4.0900000000e+02	1.1512286508e-25
4.0933333333e+02	1.1809719433e-25
4.0966666667e+02	1.1856206653e-25
4.1000000000e+02	1.1571674310e-25
4.1033333333e+02	1.1586579416e-25
4.1066666667e+02	1.1263810172e-25
4.1100000000e+02	1.1202861098e-25
4.1133333333e+02	1.1139498244e-25
4.1166666667e+02	1.1082918180e-25
4.1200000000e+02	1.1339364135e-25
4.1233333333e+02	1.1210101366e-25
4.1266666667e+02	1.1380896013e-25
4.1300000000e+02	1.1133517523e-25
4.1333333333e+02	1.1092392734e-25
4.1366666667e+02	1.0758587199e-25
4.1400000000e+02	1.1377092032e-25
4.1433333333e+02	1.0810719634e-25
4.1466666667e+02	1.1107803391e-25
4.1500000000e+02	1.1624311991e-25
4.1533333333e+02	1.0889323499e-25
4.1566666667e+02	1.0698106795e-25
4.1600000000e+02	1.0753635528e-25
4.1633333333e+02	1.0789421777e-25
4.1666666667e+02	1.1363540267e-25
4.1700000000e+02	1.1168195691e-25
4.1733333333e+02	1.0651986396e-25
4.1766666667e+02	1.0652744893e-25
4.1800000000e+02	1.1121014846e-25
4.1833333333e+02	1.0914038360e-25
4.1866666667e+02	1.0984644393e-25
4.1900000000e+02	1.0929235476e-25
4.1933333333e+02	1.0668744601e-25
4.1966666667e+02	1.0528806126e-25
4.2000000000e+02	1.1721567744e-25
4.2033333333e+02	1.2104943466e-25
4.2066666667e+02	1.1038844968e-25
4.2100000000e+02	1.0826379011e-25
4.2133333333e+02	1.0546860224e-25
4.2166666667e+02	1.1304284341e-25
4.2200000000e+02	1.1582306217e-25
4.2233333333e+02	1.1223510874e-25
4.2266666667e+02	1.0884029382e-25
4.2300000000e+02	1.0802572410e-25
4.2333333333e+02	1.1037331193e-25
4.2366666667e+02	1.0991556613e-25
4.2400000000e+02	1.1333789250e-25
4.2433333333e+02	1.1376904618e-25
4.2466666667e+02	1.0962754327e-25
4.2500000000e+02	1.1115403005e-25
4.2533333333e+02	1.1324547406e-25
4.2566666667e+02	1.1772908656e-25
4.2600000000e+02	1.1414614543e-25
4.2633333333e+02	1.0791195539e-25
4.2666666667e+02	1.0383717222e-25
4.2700000000e+02	1.0401366064e-25
4.2733333333e+02	1.1152611769e-25
4.2766666667e+02	1.1568732002e-25
4.2800000000e+02	1.1192552239e-25
4.2833333333e+02	1.0948224760e-25
4.2866666667e+02	1.1262597277e-25
4.2900000000e+02	1.1235185045e-25
4.2933333333e+02	1.1178352388e-25
4.2966666667e+02	1.1042009557e-25
4.3000000000e+02	1.0768269756e-25
4.3033333333e+02	1.0906537838e-25
4.3066666667e+02	1.0742281512e-25
4.3100000000e+02	1.0782075282e-25
4.3133333333e+02	1.0770846486e-25
4.3166666667e+02	1.0679056373e-25
4.3200000000e+02	1.1279467498e-25
4.3233333333e+02	1.1060522679e-25
4.3266666667e+02	1.0787924737e-25
4.3300000000e+02	1.0914267205e-25
4.3333333333e+02	1.0696272134e-25
4.3366666667e+02	1.0333471280e-25
4.3400000000e+02	1.1088009351e-25
4.3433333333e+02	1.1315263108e-25
4.3466666667e+02	1.0861652626e-25
4.3500000000e+02	1.1159597103e-25
4.3533333333e+02	1.1147325694e-25
4.3566666667e+02	1.0567335402e-25
4.3600000000e+02	1.0909085113e-25
4.3633333333e+02	1.1182696029e-25
4.3666666667e+02	1.1154583866e-25
4.3700000000e+02	1.0970498470e-25
4.3733333333e+02	1.0778947670e-25
4.3766666667e+02	1.0518167430e-25
4.3800000000e+02	1.1193237043e-25
4.3833333333e+02	1.1212382237e-25
4.3866666667e+02	1.1097081456e-25
4.3900000000e+02	1.1374895248e-25
4.3933333333e+02	1.1135977702e-25
4.3966666667e+02	1.1556049297e-25
4.4000000000e+02	1.1265321276e-25
4.4033333333e+02	1.0965528991e-25
4.4066666667e+02	1.1151532141e-25
4.4100000000e+02	1.1038836525e-25
4.4133333333e+02	1.0704020607e-25
4.4166666667e+02	1.0754039915e-25
4.4200000000e+02	1.0474012650e-25
4.4233333333e+02	1.0866652313e-25
4.4266666667e+02	1.1177405004e-25
4.4300000000e+02	1.1025445779e-25
4.4333333333e+02	1.0918356263e-25
4.4366666667e+02	1.1467534253e-25
4.4400000000e+02	1.1092447712e-25
4.4433333333e+02	1.1099809515e-25
4.4466666667e+02	1.0975097916e-25
4.4500000000e+02	1.0797948031e-25
4.4533333333e+02	1.1362278297e-25
4.4566666667e+02	1.0634339696e-25
4.4600000000e+02	1.1296200163e-25
4.4633333333e+02	1.0856703837e-25
4.4666666667e+02	1.0959992746e-25
4.4700000000e+02	1.1227914225e-25
4.4733333333e+02	1.1308735128e-25
4.4766666667e+02	1.1314021158e-25
4.4800000000e+02	1.0827691526e-25
4.4833333333e+02	1.1248895321e-25
4.4866666667e+02	1.1238263469e-25
4.4900000000e+02	1.1139454529e-25
4.4933333333e+02	1.1082050691e-25
4.4966666667e+02	1.1459508905e-25
4.5000000000e+02	1.2034318410e-25
4.5033333333e+02	1.1698114163e-25
4.5066666667e+02	1.1282135371e-25
4.5100000000e+02	1.0632490949e-25
4.5133333333e+02	1.0991497652e-25
4.5166666667e+02	1.1221345483e-25
4.5200000000e+02	1.1333064997e-25
4.5233333333e+02	1.1531374867e-25
4.5266666667e+02	1.1490223672e-25
4.5300000000e+02	1.1587219371e-25
4.5333333333e+02	1.1025161642e-25
4.5366666667e+02	1.1149053046e-25
4.5400000000e+02	1.1941071751e-25
4.5433333333e+02	1.1953556623e-25
4.5466666667e+02	1.1360667046e-25
4.5500000000e+02	1.1177772872e-25
4.5533333333e+02	1.1214000578e-25
4.5566666667e+02	1.1179940867e-25
4.5600000000e+02	1.1365044030e-25
4.5633333333e+02	1.1397677764e-25
4.5666666667e+02	1.1671446785e-25
4.5700000000e+02	1.1416548227e-25
4.5733333333e+02	1.1300371204e-25
4.5766666667e+02	1.1262396853e-25
4.5800000000e+02	1.1691412397e-25
4.5833333333e+02	1.1381415493e-25
4.5866666667e+02	1.1222774919e-25
4.5900000000e+02	1.1009447679e-25
4.5933333333e+02	1.1509881682e-25
4.5966666667e+02	1.1063065310e-25
4.6000000000e+02	1.1322598278e-25
4.6033333333e+02	1.1037050974e-25
4.6066666667e+02	1.1243512448e-25
4.6100000000e+02	1.1133837971e-25
4.6133333333e+02	1.1054879005e-25
4.6166666667e+02	1.1937083924e-25
4.6200000000e+02	1.1541350631e-25
4.6233333333e+02	1.1812480386e-25
4.6266666667e+02	1.1299243945e-25
4.6300000000e+02	1.1455014692e-25
4.6333333333e+02	1.1877878930e-25
4.6366666667e+02	1.1312733523e-25
4.6400000000e+02	1.1108560714e-25
4.6433333333e+02	1.1535608240e-25
4.6466666667e+02	1.1463540378e-25
4.6500000000e+02	1.1773668549e-25
4.6533333333e+02	1.1554194132e-25
4.6566666667e+02	1.1508809232e-25
4.6600000000e+02	1.1213782441e-25
4.6633333333e+02	1.1315755423e-25
4.6666666667e+02	1.1274752483e-25
4.6700000000e+02	1.1397822003e-25
4.6733333333e+02	1.1608335186e-25
4.6766666667e+02	1.1451103448e-25
4.6800000000e+02	1.1594165110e-25
4.6833333333e+02	1.1431081546e-25
4.6866666667e+02	1.1168096516e-25
4.6900000000e+02	1.1909062617e-25
4.6933333333e+02	1.1346846459e-25
4.6966666667e+02	1.1700987484e-25
4.7000000000e+02	1.1148541424e-25
4.7033333333e+02	1.1342424198e-25
4.7066666667e+02	1.1378008305e-25
4.7100000000e+02	1.1804757339e-25
4.7133333333e+02	1.1755389466e-25
4.7166666667e+02	1.1505579775e-25
4.7200000000e+02	1.1922417437e-25
4.7233333333e+02	1.1744681331e-25
4.7266666667e+02	1.1626893245e-25
4.7300000000e+02	1.1641772533e-25
4.7333333333e+02	1.1502229953e-25
4.7366666667e+02	1.2511756882e-25
4.7400000000e+02	1.2062019476e-25
4.7433333333e+02	1.1796186045e-25
4.7466666667e+02	1.2003164217e-25
4.7500000000e+02	1.1527022202e-25
4.7533333333e+02	1.1723237722e-25
4.7566666667e+02	1.2201447758e-25
4.7600000000e+02	1.1883226475e-25
4.7633333333e+02	1.1558311356e-25
4.7666666667e+02	1.1324960796e-25
4.7700000000e+02	1.1564165563e-25
4.7733333333e+02	1.1781628167e-25
4.7766666667e+02	1.1848219529e-25
4.7800000000e+02	1.2563991523e-25
4.7833333333e+02	1.1892564580e-25
4.7866666667e+02	1.1726963584e-25
4.7900000000e+02	1.1760190644e-25
4.7933333333e+02	1.1866514063e-25
4.7966666667e+02	1.1656581486e-25
4.8000000000e+02	1.1553998292e-25
4.8033333333e+02	1.1846653171e-25
4.8066666667e+02	1.2454625372e-25
4.8100000000e+02	1.2296882668e-25
4.8133333333e+02	1.2354982724e-25
4.8166666667e+02	1.2101437715e-25
4.8200000000e+02	1.1903784155e-25
4.8233333333e+02	1.2080801197e-25
4.8266666667e+02	1.2102153925e-25
4.8300000000e+02	1.2302070658e-25
4.8333333333e+02	1.2522041357e-25
4.8366666667e+02	1.2042496313e-25
4.8400000000e+02	1.2107046005e-25
4.8433333333e+02	1.1773886622e-25
4.8466666667e+02	1.1957573308e-25
4.8500000000e+02	1.1721030022e-25
4.8533333333e+02	1.1787172965e-25
4.8566666667e+02	1.2475383913e-25
4.8600000000e+02	1.2439058463e-25
4.8633333333e+02	1.2023350764e-25
4.8666666667e+02	1.1965080729e-25
4.8700000000e+02	1.2076875879e-25
4.8733333333e+02	1.1760314344e-25
4.8766666667e+02	1.1091231278e-25
4.8800000000e+02	1.2225047062e-25
4.8833333333e+02	1.1849509374e-25
4.8866666667e+02	1.1886485601e-25
4.8900000000e+02	1.1588755691e-25
4.8933333333e+02	1.1914613961e-25
4.8966666667e+02	1.1956534071e-25
4.9000000000e+02	1.2553529092e-25
4.9033333333e+02	1.2443078353e-25
4.9066666667e+02	1.2104906696e-25
4.9100000000e+02	1.2028601034e-25
4.9133333333e+02	1.2138464791e-25
4.9166666667e+02	1.2504150930e-25
4.9200000000e+02	1.2321644295e-25
4.9233333333e+02	1.2503743120e-25
4.9266666667e+02	1.2098800227e-25
4.9300000000e+02	1.2231193120e-25
4.9333333333e+02	1.2578451518e-25
4.9366666667e+02	1.2047600198e-25
4.9400000000e+02	1.2623538213e-25
4.9433333333e+02	1.2512634800e-25
4.9466666667e+02	1.2127066768e-25
4.9500000000e+02	1.1614100170e-25
4.9533333333e+02	1.1772371481e-25
4.9566666667e+02	1.2040058965e-25
4.9600000000e+02	1.2137710471e-25
4.9633333333e+02	1.2047954066e-25
4.9666666667e+02	1.2608864890e-25
4.9700000000e+02	1.2208191748e-25
4.9733333333e+02	1.2712210776e-25
4.9766666667e+02	1.2974214034e-25
4.9800000000e+02	1.1861892132e-25
4.9833333333e+02	1.1575214697e-25
4.9866666667e+02	1.2735218756e-25
4.9900000000e+02	1.2727827153e-25
4.9933333333e+02	1.2830659962e-25
4.9966666667e+02	1.2191510734e-25
5.0000000000e+02	1.2945369373e-25
5.0033333333e+02	1.2550524448e-25
5.0066666667e+02	1.2957980866e-25
5.0100000000e+02	1.6579142430e-25
5.0133333333e+02	1.2167404097e-24
5.0200000000e+02	1.0679524782e-24
5.0233333333e+02	1.7760762234e-25
5.0266666667e+02	6.5031466999e-25
5.0300000000e+02	7.2909446903e-25
5.0333333333e+02	3.5292562836e-25
5.0366666667e+02	7.2883749316e-25
5.0400000000e+02	7.5473102116e-25
5.0500000000e+02	1.5333154572e-24
5.0533333333e+02	5.1754750849e-25
5.0566666667e+02	1.8265099154e-25
5.0600000000e+02	1.6966865895e-25
5.0633333333e+02	2.0133840861e-25
5.0666666667e+02	2.7704283266e-25
5.0700000000e+02	6.5396982232e-25
5.0733333333e+02	1.5091721502e-24
5.0933333333e+02	1.5563691132e-24
5.0966666667e+02	1.3209901727e-24
5.1200000000e+02	6.8707602653e-25
5.1233333333e+02	3.6484938980e-25
5.1266666667e+02	2.1868109915e-25
5.1300000000e+02	2.1559447673e-25
5.1333333333e+02	4.4580203044e-25
5.1366666667e+02	3.9629561340e-25
5.1400000000e+02	1.4785714232e-25
5.1433333333e+02	1.3300017612e-25
5.1466666667e+02	1.3009299391e-25
5.1500000000e+02	1.3087718242e-25
5.1533333333e+02	1.3065123288e-25
5.1566666667e+02	1.2861935089e-25
5.1600000000e+02	1.2933341051e-25
5.1633333333e+02	4.7978215691e-25
5.1666666667e+02	9.7677480297e-25
5.1700000000e+02	5.3063766536e-25
5.1733333333e+02	1.3190911719e-25
5.1766666667e+02	1.2986227162e-25
5.1800000000e+02	1.2940633339e-25
5.1833333333e+02	1.2327728570e-25
5.1866666667e+02	1.2775935362e-25
5.1900000000e+02	1.2060130017e-25
5.1933333333e+02	1.2248526399e-25
5.1966666667e+02	1.2380659054e-25
5.2000000000e+02	1.2401304661e-25
5.2033333333e+02	1.1951626190e-25
5.2066666667e+02	1.2919161267e-25
5.2100000000e+02	1.2939458743e-25
5.2133333333e+02	1.2598048975e-25
5.2166666667e+02	1.2418653821e-25
5.2200000000e+02	1.2675353276e-25
5.2233333333e+02	1.2793138875e-25
5.2266666667e+02	1.2979836144e-25
5.2300000000e+02	1.3559905624e-25
5.2333333333e+02	1.2824131143e-25
5.2366666667e+02	1.2001036233e-25
5.2400000000e+02	1.2070084249e-25
5.2433333333e+02	1.2491918043e-25
5.2466666667e+02	1.3048293852e-25
5.2500000000e+02	1.2716511306e-25
5.2533333333e+02	1.2337291455e-25
5.2566666667e+02	1.2617974171e-25
5.2600000000e+02	1.2762541598e-25
5.2633333333e+02	1.2901212217e-25
5.2666666667e+02	1.2563496328e-25
5.2700000000e+02	1.2339123520e-25
5.2733333333e+02	1.2466583454e-25
5.2766666667e+02	1.3304151168e-25
5.2800000000e+02	1.3004040049e-25
5.2833333333e+02	1.2787103599e-25
5.2866666667e+02	1.2728386721e-25
5.2900000000e+02	1.3519747279e-25
5.2933333333e+02	1.2588410317e-25
5.2966666667e+02	1.2451025316e-25
5.3000000000e+02	1.2258823862e-25
5.3033333333e+02	1.2562667320e-25
5.3066666667e+02	1.2703399525e-25
5.3100000000e+02	1.2243416809e-25
5.3133333333e+02	1.2441180174e-25
5.3166666667e+02	1.3316340349e-25
5.3200000000e+02	1.3053964647e-25
5.3233333333e+02	1.2468738319e-25
5.3266666667e+02	1.2786983241e-25
5.3300000000e+02	1.2556848754e-25
5.3333333333e+02	1.2873154245e-25
5.3366666667e+02	1.3115932525e-25
5.3400000000e+02	1.3116790240e-25
5.3433333333e+02	1.2694725222e-25
5.3466666667e+02	1.2368745491e-25
5.3500000000e+02	1.2564547473e-25
5.3533333333e+02	1.3191523541e-25
5.3566666667e+02	1.2758604864e-25
5.3600000000e+02	1.2786783899e-25
5.3633333333e+02	1.2602981223e-25
5.3666666667e+02	1.3443208663e-25
5.3700000000e+02	1.2567554869e-25
5.3733333333e+02	1.2357715773e-25
5.3766666667e+02	1.2160734164e-25
5.3800000000e+02	1.2233868637e-25
5.3833333333e+02	1.3558164856e-25
5.3866666667e+02	1.2914424066e-25
5.3900000000e+02	1.2177287198e-25
5.3933333333e+02	1.2555227188e-25
5.3966666667e+02	1.3432135066e-25
5.4000000000e+02	1.8739089750e-25
5.4033333333e+02	2.0044311040e-25
5.4066666667e+02	1.4274053156e-25
5.4100000000e+02	1.3120506075e-25
5.4133333333e+02	1.3594517745e-25
5.4166666667e+02	1.3573606466e-25
5.4200000000e+02	1.3128268599e-25
5.4233333333e+02	1.3121946253e-25
5.4266666667e+02	1.3250924437e-25
5.4300000000e+02	1.3127948881e-25
5.4333333333e+02	1.2961185643e-25
5.4366666667e+02	1.3276181516e-25
5.4400000000e+02	1.3388051246e-25
5.4433333333e+02	1.3806635438e-25
5.4466666667e+02	1.3359357686e-25
5.4500000000e+02	1.3392979813e-25
5.4533333333e+02	1.3055197501e-25
5.4566666667e+02	1.3409241508e-25
5.4600000000e+02	1.3195580705e-25
5.4633333333e+02	1.3579002391e-25
5.4666666667e+02	1.3599000775e-25
5.4700000000e+02	1.3819864570e-25
5.4733333333e+02	1.3628153688e-25
5.4766666667e+02	1.3910005975e-25
5.4800000000e+02	1.3765294848e-25
5.4833333333e+02	1.3468526244e-25
5.4866666667e+02	1.2934704345e-25
5.4900000000e+02	1.3972230289e-25
5.4933333333e+02	1.3617954365e-25
5.4966666667e+02	1.3020126461e-25
5.5000000000e+02	1.3732859738e-25
5.5033333333e+02	1.3914346062e-25
5.5066666667e+02	1.3482082697e-25
5.5100000000e+02	1.3695574119e-25
5.5133333333e+02	1.3402438788e-25
5.5166666667e+02	1.3718587908e-25
5.5200000000e+02	1.3461136718e-25
5.5233333333e+02	1.4184533500e-25
5.5266666667e+02	1.3344435540e-25
5.5300000000e+02	1.3965399484e-25
5.5333333333e+02	1.3603250361e-25
5.5366666667e+02	1.4039350880e-25
5.5400000000e+02	1.3201481374e-25
5.5433333333e+02	1.3037474374e-25
5.5466666667e+02	1.3098052483e-25
5.5500000000e+02	1.3453222425e-25
5.5533333333e+02	1.3452780401e-25
5.5566666667e+02	1.3038083947e-25
5.5600000000e+02	1.3087446061e-25
5.5633333333e+02	1.3455940117e-25
5.5666666667e+02	1.3718925354e-25
5.5700000000e+02	1.3630495092e-25
5.5733333333e+02	1.3395269319e-25
5.5766666667e+02	1.4199817059e-25
5.5800000000e+02	1.3124414212e-25
5.5833333333e+02	1.3416109592e-25
5.5866666667e+02	1.3678237305e-25
5.5900000000e+02	1.3008060587e-25
5.5933333333e+02	1.3068027937e-25
5.5966666667e+02	1.2926531181e-25
5.6000000000e+02	1.3538354994e-25
5.6033333333e+02	1.3226500774e-25
5.6066666667e+02	1.3061933544e-25
5.6100000000e+02	1.3844742262e-25
5.6133333333e+02	1.4017641415e-25
5.6166666667e+02	1.4713475194e-25
5.6200000000e+02	1.3789769044e-25
5.6233333333e+02	1.3530547034e-25
5.6266666667e+02	1.3842792367e-25
5.6300000000e+02	1.3645392718e-25
5.6333333333e+02	1.3825723955e-25
5.6366666667e+02	1.4430348271e-25
5.6400000000e+02	1.3687404593e-25
5.6433333333e+02	1.4127984821e-25
5.6466666667e+02	1.4054306743e-25
5.6500000000e+02	1.3840609322e-25
5.6533333333e+02	1.3957878602e-25
5.6566666667e+02	1.3510471840e-25
5.6600000000e+02	1.3301096297e-25
5.6633333333e+02	1.3467684740e-25
5.6666666667e+02	1.3769502199e-25
5.6700000000e+02	1.3708949243e-25
5.6733333333e+02	1.4318013475e-25
5.6766666667e+02	1.4282135732e-25
5.6800000000e+02	1.3469466970e-25
5.6833333333e+02	1.3601207194e-25
5.6866666667e+02	1.3611636904e-25
5.6900000000e+02	1.3679797800e-25
5.6933333333e+02	1.3081878845e-25
5.6966666667e+02	1.3035089257e-25
5.7000000000e+02	1.3458040062e-25
5.7033333333e+02	1.3476094991e-25
5.7066666667e+02	1.3493349216e-25
5.7100000000e+02	1.4160723657e-25
5.7133333333e+02	1.4103624975e-25
5.7166666667e+02	1.4084803890e-25
5.7200000000e+02	1.3276880027e-25
5.7233333333e+02	1.4150675748e-25
5.7266666667e+02	1.4076127735e-25
5.7300000000e+02	1.3697620801e-25
5.7333333333e+02	1.3800947525e-25
5.7366666667e+02	1.3282125684e-25
5.7400000000e+02	1.3879653793e-25
5.7433333333e+02	1.4031981150e-25
5.7466666667e+02	1.4852216432e-25
5.7500000000e+02	1.5129777365e-25
5.7533333333e+02	1.4507044572e-25
5.7566666667e+02	1.5085485681e-25
5.7600000000e+02	1.5370340221e-25
5.7633333333e+02	1.5467492940e-25
5.7666666667e+02	1.5313057938e-25
5.7700000000e+02	1.5075308677e-25
5.7733333333e+02	1.5266059079e-25
5.7766666667e+02	1.5275585332e-25
5.7800000000e+02	1.5311619695e-25
5.7833333333e+02	1.5075597177e-25
5.7866666667e+02	1.5193848655e-25
5.7900000000e+02	1.5410694410e-25
5.7933333333e+02	1.5043800758e-25
5.7966666667e+02	1.5045210750e-25
5.8000000000e+02	1.4964982772e-25
5.8033333333e+02	1.4961330991e-25
5.8066666667e+02	1.5784786252e-25
5.8100000000e+02	1.4728033515e-25
5.8133333333e+02	1.4358532051e-25
5.8166666667e+02	1.4900358438e-25
5.8200000000e+02	1.4946313953e-25
5.8233333333e+02	1.4262738636e-25
5.8266666667e+02	1.3907057635e-25
5.8300000000e+02	1.4570139270e-25
5.8333333333e+02	1.4338798874e-25
5.8366666667e+02	1.4517965219e-25
5.8400000000e+02	1.4286752961e-25
5.8433333333e+02	1.4018271162e-25
5.8466666667e+02	1.4502187053e-25
5.8500000000e+02	1.3965169500e-25
5.8533333333e+02	1.4213352830e-25
5.8566666667e+02	1.4373268704e-25
5.8600000000e+02	1.3929610589e-25
5.8633333333e+02	1.3711816032e-25
5.8666666667e+02	1.4198390365e-25
5.8700000000e+02	1.3916346149e-25
5.8733333333e+02	1.4319844778e-25
5.8766666667e+02	1.3892651675e-25
5.8800000000e+02	1.4098119093e-25
5.8833333333e+02	1.3756367273e-25
5.8866666667e+02	1.4391222694e-25
5.8900000000e+02	1.4705252229e-25
5.8933333333e+02	1.4126736460e-25
5.8966666667e+02	1.3847722132e-25
5.9000000000e+02	1.3674215683e-25
5.9033333333e+02	1.3781883328e-25
5.9066666667e+02	1.3761054285e-25
5.9100000000e+02	1.3890830024e-25
5.9133333333e+02	1.3992531873e-25
5.9166666667e+02	1.3919611097e-25
5.9200000000e+02	1.4324837131e-25
5.9233333333e+02	1.4443162086e-25
5.9266666667e+02	1.4775040188e-25
5.9300000000e+02	1.3646191680e-25
5.9333333333e+02	1.3615080993e-25
5.9366666667e+02	1.3638692142e-25
5.9400000000e+02	1.3094312213e-25
5.9433333333e+02	1.3724396766e-25
5.9466666667e+02	1.3614439839e-25
5.9500000000e+02	1.3723013227e-25
5.9533333333e+02	1.4102444305e-25
5.9566666667e+02	1.3099518198e-25
5.9600000000e+02	1.4115310700e-25
5.9633333333e+02	1.3947736970e-25
5.9666666667e+02	1.4039747222e-25
5.9700000000e+02	1.4263438869e-25
5.9733333333e+02	1.3613632819e-25
5.9766666667e+02	1.3120966592e-25
5.9800000000e+02	1.3720386178e-25
5.9833333333e+02	1.4519978368e-25
5.9866666667e+02	1.5194690406e-25
5.9900000000e+02	5.1701728633e-25
5.9933333333e+02	9.9186451295e-25
5.9966666667e+02	6.7968128434e-25
6.0000000000e+02	1.8901656417e-25
6.0033333333e+02	1.4217835126e-25
6.0066666667e+02	1.4679497112e-25
6.0100000000e+02	1.4320820373e-25
6.0133333333e+02	1.4048951471e-25
6.0166666667e+02	1.4393375737e-25
6.0200000000e+02	1.3928184744e-25
6.0233333333e+02	1.3824306526e-25
6.0266666667e+02	1.4718785577e-25
6.0300000000e+02	1.4219507087e-25
6.0333333333e+02	1.3827580878e-25
6.0366666667e+02	1.4645292316e-25
6.0400000000e+02	4.5064712774e-25
6.0433333333e+02	8.8122941776e-25
6.0466666667e+02	4.5299272431e-25
6.0500000000e+02	1.3897480868e-25
6.0533333333e+02	1.4480895362e-25
6.0566666667e+02	1.3778968154e-25
6.0600000000e+02	1.4392279846e-25
6.0633333333e+02	3.9630678370e-25
6.0666666667e+02	6.2438119539e-25
6.0700000000e+02	2.8561787726e-25
6.0733333333e+02	1.4888071025e-25
6.0766666667e+02	1.4285533087e-25
6.0800000000e+02	1.4152069281e-25
6.0833333333e+02	1.3793163320e-25
6.0866666667e+02	1.4125969100e-25
6.0900000000e+02	1.4107749665e-25
6.0933333333e+02	1.4113843985e-25
6.0966666667e+02	1.3422212567e-25
6.1000000000e+02	1.3722466562e-25
6.1033333333e+02	1.3815233050e-25
6.1066666667e+02	1.3758566467e-25
6.1100000000e+02	1.5035251567e-25
6.1133333333e+02	1.4273250287e-25
6.1166666667e+02	1.3587003744e-25
6.1200000000e+02	1.4300687720e-25
6.1233333333e+02	1.4661300684e-25
6.1266666667e+02	1.3387019749e-25
6.1300000000e+02	1.3679486186e-25
6.1333333333e+02	1.3392661592e-25
6.1366666667e+02	1.3903365678e-25
6.1400000000e+02	1.3038418081e-25
6.1433333333e+02	1.4244445785e-25
6.1466666667e+02	1.4032032756e-25
6.1500000000e+02	1.3959342037e-25
6.1533333333e+02	1.4657128610e-25
6.1566666667e+02	1.4722149870e-25
6.1600000000e+02	1.4310642920e-25
6.1633333333e+02	1.3977297732e-25
6.1666666667e+02	1.4658550229e-25
6.1700000000e+02	1.4342988021e-25
6.1733333333e+02	1.4182068487e-25
6.1766666667e+02	1.3904178434e-25
6.1800000000e+02	1.4395563025e-25
6.1833333333e+02	1.3777799137e-25
6.1866666667e+02	1.4754723734e-25
6.1900000000e+02	1.4518575961e-25
6.1933333333e+02	1.4673908162e-25
6.1966666667e+02	1.4808211289e-25
6.2000000000e+02	1.4810063361e-25
6.2033333333e+02	1.4760591248e-25
6.2066666667e+02	1.4390772062e-25
6.2100000000e+02	1.4395696221e-25
6.2133333333e+02	1.4393884142e-25
6.2166666667e+02	1.4732834147e-25
6.2200000000e+02	1.4093623233e-25
6.2233333333e+02	1.4219520250e-25
6.2266666667e+02	1.4228218337e-25
6.2300000000e+02	1.4168986893e-25
6.2333333333e+02	1.4110150522e-25
6.2366666667e+02	1.4416049760e-25
6.2400000000e+02	1.4254067816e-25
6.2433333333e+02	1.4848970850e-25
6.2466666667e+02	1.4707252634e-25
6.2500000000e+02	1.4791344413e-25
6.2533333333e+02	1.4386119701e-25
6.2566666667e+02	1.4827940840e-25
6.2600000000e+02	1.4404068908e-25
6.2633333333e+02	1.4249448539e-25
6.2666666667e+02	1.4620801821e-25
6.2700000000e+02	1.4786067226e-25
6.2733333333e+02	1.4782943560e-25
6.2766666667e+02	1.4210367244e-25
6.2800000000e+02	1.3553055895e-25
6.2833333333e+02	1.4196206434e-25
6.2866666667e+02	1.4412991649e-25
6.2900000000e+02	1.4093769004e-25
6.2933333333e+02	1.4078410526e-25
6.2966666667e+02	1.4319317047e-25
6.3000000000e+02	1.3437190340e-25
6.3033333333e+02	1.3789844579e-25
6.3066666667e+02	1.4491315968e-25
6.3100000000e+02	1.4161832326e-25
6.3133333333e+02	1.4176712502e-25
6.3166666667e+02	1.4938823715e-25
6.3200000000e+02	1.4411284490e-25
6.3233333333e+02	1.4869205906e-25
6.3266666667e+02	1.4403508687e-25
6.3300000000e+02	1.4915875990e-25
6.3333333333e+02	1.6037441243e-25
6.3366666667e+02	1.4919753401e-25
6.3400000000e+02	1.4449871760e-25
6.3433333333e+02	1.4861501293e-25
6.3466666667e+02	1.5122953778e-25
6.3500000000e+02	1.5250677651e-25
6.3533333333e+02	1.5329894494e-25
6.3566666667e+02	1.4113116593e-25
6.3600000000e+02	1.4272596910e-25
6.3633333333e+02	1.4963463790e-25
6.3666666667e+02	1.4436798840e-25
6.3700000000e+02	1.4929072262e-25
6.3733333333e+02	1.4416153754e-25
6.3766666667e+02	1.4701964380e-25
6.3800000000e+02	1.4929239117e-25
6.3833333333e+02	1.4212684154e-25
6.3866666667e+02	1.5230920300e-25
6.3900000000e+02	1.5276314174e-25
6.3933333333e+02	1.3969186384e-25
6.3966666667e+02	1.4533247225e-25
6.4000000000e+02	1.4257722421e-25
6.4033333333e+02	1.4884802190e-25
6.4066666667e+02	1.4476438735e-25
6.4100000000e+02	1.4960678298e-25
6.4133333333e+02	1.4588724321e-25
6.4166666667e+02	1.5041767776e-25
6.4200000000e+02	1.4496383370e-25
6.4233333333e+02	1.4622917986e-25
6.4266666667e+02	1.4609063814e-25
6.4300000000e+02	1.4940986985e-25
6.4333333333e+02	1.4731548845e-25
6.4366666667e+02	1.3876190302e-25
6.4400000000e+02	1.4264462008e-25
6.4433333333e+02	1.4789278507e-25
6.4466666667e+02	1.4840467154e-25
6.4500000000e+02	1.4497451439e-25
6.4533333333e+02	1.4368647895e-25
6.4566666667e+02	1.4744171172e-25
6.4600000000e+02	1.5026516508e-25
6.4633333333e+02	1.5382626695e-25
6.4666666667e+02	1.5201210999e-25
6.4700000000e+02	1.5066501554e-25
6.4733333333e+02	1.4483080050e-25
6.4766666667e+02	1.4242626710e-25
6.4800000000e+02	1.4220836017e-25
6.4833333333e+02	1.4647755038e-25
6.4866666667e+02	1.5064640324e-25
6.4900000000e+02	1.4581047140e-25
6.4933333333e+02	1.4909328546e-25
6.4966666667e+02	1.4698575577e-25
6.5000000000e+02	1.4806541131e-25
6.5033333333e+02	1.4806102524e-25
6.5066666667e+02	1.5247432578e-25
6.5100000000e+02	1.4581359804e-25
6.5133333333e+02	1.5144181374e-25
6.5166666667e+02	1.4963226202e-25
6.5200000000e+02	1.4938990664e-25
6.5233333333e+02	1.5059628827e-25
6.5266666667e+02	1.5036510613e-25
6.5300000000e+02	1.5005501417e-25
6.5333333333e+02	1.5123330573e-25
6.5366666667e+02	1.4823079974e-25
6.5400000000e+02	1.4262122495e-25
6.5433333333e+02	1.4933536521e-25
6.5466666667e+02	1.4985554887e-25
6.5500000000e+02	1.4737173338e-25
6.5533333333e+02	1.4967790078e-25
6.5566666667e+02	1.4972986352e-25
6.5600000000e+02	1.5118950718e-25
6.5633333333e+02	1.5864962005e-25
6.5666666667e+02	1.4613424062e-25
6.5700000000e+02	1.5224115466e-25
6.5733333333e+02	1.5938031387e-25
6.5766666667e+02	1.5783936754e-25
6.5800000000e+02	1.4749527081e-25
6.5833333333e+02	1.5064340806e-25
6.5866666667e+02	1.4830080008e-25
6.5900000000e+02	1.4690903626e-25
6.5933333333e+02	1.5309844905e-25
6.5966666667e+02	1.6153174260e-25
6.6000000000e+02	1.8945578241e-25
6.6033333333e+02	2.3434056476e-25
6.6066666667e+02	1.6451725858e-25
6.6100000000e+02	1.5418118218e-25
6.6133333333e+02	1.4990749983e-25
6.6166666667e+02	1.5202035164e-25
6.6200000000e+02	1.4309471654e-25
6.6233333333e+02	1.4525203754e-25
6.6266666667e+02	1.4879502180e-25
6.6300000000e+02	1.4977987967e-25
6.6333333333e+02	1.5576963000e-25
6.6366666667e+02	1.5168133445e-25
6.6400000000e+02	1.5352966657e-25
6.6433333333e+02	1.5398546267e-25
6.6466666667e+02	1.4879264615e-25
6.6500000000e+02	1.5027250619e-25
6.6533333333e+02	1.4831279210e-25
6.6566666667e+02	1.5018108587e-25
6.6600000000e+02	1.5339023177e-25
6.6633333333e+02	1.5832186422e-25
6.6666666667e+02	1.5517035905e-25
6.6700000000e+02	1.5034098491e-25
6.6733333333e+02	1.5551166538e-25
6.6766666667e+02	1.5086577770e-25
6.6800000000e+02	1.5238882199e-25
6.6833333333e+02	1.5885918344e-25
6.6866666667e+02	1.5499356268e-25
6.6900000000e+02	1.4882775725e-25
6.6933333333e+02	1.5506696397e-25
6.6966666667e+02	1.5381909781e-25
6.7000000000e+02	1.4900117905e-25
6.7033333333e+02	1.5767968178e-25
6.7066666667e+02	1.5479397695e-25
6.7100000000e+02	1.5342184485e-25
6.7133333333e+02	1.5858514545e-25
6.7166666667e+02	1.5655549835e-25
6.7200000000e+02	1.5305470421e-25
6.7233333333e+02	1.5616646187e-25
6.7266666667e+02	1.5363910435e-25
6.7300000000e+02	1.5784770027e-25
6.7333333333e+02	1.6246067936e-25
6.7366666667e+02	1.5311721677e-25
6.7400000000e+02	1.5588072031e-25
6.7433333333e+02	1.5492797177e-25
6.7466666667e+02	1.4570301176e-25
6.7500000000e+02	1.5318589106e-25
6.7533333333e+02	1.5367260659e-25
6.7566666667e+02	1.5338669432e-25
6.7600000000e+02	1.5234846852e-25
6.7633333333e+02	1.5824600434e-25
6.7666666667e+02	1.6117300733e-25
6.7700000000e+02	1.5835397799e-25
6.7733333333e+02	1.5887689238e-25
6.7766666667e+02	1.5061534293e-25
6.7800000000e+02	1.5667283994e-25
6.7833333333e+02	1.5452757612e-25
6.7866666667e+02	1.5590919114e-25
6.7900000000e+02	1.5254679360e-25
6.7933333333e+02	1.5581224257e-25
6.7966666667e+02	1.4767735727e-25
6.8000000000e+02	1.5028091619e-25
6.8033333333e+02	1.5109725309e-25
6.8066666667e+02	1.5552557061e-25
6.8100000000e+02	1.5530191392e-25
6.8133333333e+02	1.5672874371e-25
6.8166666667e+02	1.5407228253e-25
6.8200000000e+02	1.5521119484e-25
6.8233333333e+02	1.6361636779e-25
6.8266666667e+02	1.4804026275e-25
6.8300000000e+02	1.5217309619e-25
6.8333333333e+02	1.6077608160e-25
6.8366666667e+02	1.5893532020e-25
6.8400000000e+02	1.5495982846e-25
6.8433333333e+02	1.5660255294e-25
6.8466666667e+02	1.5496380383e-25
6.8500000000e+02	1.6725859332e-25
6.8533333333e+02	1.5583194243e-25
6.8566666667e+02	1.5978554825e-25
6.8600000000e+02	1.5608996185e-25
6.8633333333e+02	1.5542211752e-25
6.8666666667e+02	1.5413232198e-25
6.8700000000e+02	1.5662110027e-25
6.8733333333e+02	1.5516983603e-25
6.8766666667e+02	1.5263762190e-25
6.8800000000e+02	1.5694547524e-25
6.8833333333e+02	1.5842141072e-25
6.8866666667e+02	1.4891673763e-25
6.8900000000e+02	1.5248167987e-25
6.8933333333e+02	1.5504435829e-25
6.8966666667e+02	1.5590944385e-25
6.9000000000e+02	1.5542381341e-25
6.9033333333e+02	1.5971580690e-25
6.9066666667e+02	1.5968009242e-25
6.9100000000e+02	1.5573218336e-25
6.9133333333e+02	1.5643371183e-25
6.9166666667e+02	1.5894562528e-25
6.9200000000e+02	1.5521779192e-25
6.9233333333e+02	1.5368385755e-25
6.9266666667e+02	1.5107160478e-25
6.9300000000e+02	1.5694254480e-25
6.9333333333e+02	1.5145453513e-25
6.9366666667e+02	1.5492148089e-25
6.9400000000e+02	1.5707872205e-25
6.9433333333e+02	1.5859197671e-25
6.9466666667e+02	1.5520091056e-25
6.9500000000e+02	1.5921249464e-25
6.9533333333e+02	1.5996933266e-25
6.9566666667e+02	1.5608480399e-25
6.9600000000e+02	1.5423329854e-25
6.9633333333e+02	1.5307564027e-25
6.9666666667e+02	1.5652732009e-25
6.9700000000e+02	1.5557553949e-25
6.9733333333e+02	1.5616132159e-25
6.9766666667e+02	1.6047102529e-25
6.9800000000e+02	1.5974471764e-25
6.9833333333e+02	1.6531921503e-25
6.9866666667e+02	1.5761366431e-25
6.9900000000e+02	1.5551165820e-25
6.9933333333e+02	1.5566595585e-25
6.9966666667e+02	1.6118160182e-25
7.0000000000e+02	1.6252884408e-25
7.0033333333e+02	1.5668276474e-25
7.0066666667e+02	1.5910007730e-25
7.0100000000e+02	1.5891089351e-25
7.0133333333e+02	1.5684348178e-25
7.0166666667e+02	1.5713286200e-25
7.0200000000e+02	1.5238992180e-25
7.0233333333e+02	1.5947556141e-25
7.0266666667e+02	1.6225459608e-25
7.0300000000e+02	1.5332832950e-25
7.0333333333e+02	1.5517019064e-25
7.0366666667e+02	1.6027022155e-25
7.0400000000e+02	1.6677976591e-25
7.0433333333e+02	1.6200688663e-25
7.0466666667e+02	1.5726309159e-25
7.0500000000e+02	1.4861377938e-25
7.0533333333e+02	1.5859290031e-25
7.0566666667e+02	1.5841038257e-25
7.0600000000e+02	1.6055255015e-25
7.0633333333e+02	1.6425363145e-25
7.0666666667e+02	1.6522946674e-25
7.0700000000e+02	1.5957388903e-25
7.0733333333e+02	1.5588009395e-25
7.0766666667e+02	1.6147372099e-25
7.0800000000e+02	1.5856283256e-25
7.0833333333e+02	1.6369524068e-25
7.0866666667e+02	1.6671395820e-25
7.0900000000e+02	1.6434443080e-25
7.0933333333e+02	1.6170252081e-25
7.0966666667e+02	1.5978192025e-25
7.1000000000e+02	1.6902551137e-25
7.1033333333e+02	1.5565362585e-25
7.1066666667e+02	1.5497510129e-25
7.1100000000e+02	1.5547488423e-25
7.1133333333e+02	1.6305741790e-25
7.1166666667e+02	1.5755067275e-25
7.1200000000e+02	1.6620123148e-25
7.1233333333e+02	1.6130761607e-25
7.1266666667e+02	1.6201349595e-25
7.1300000000e+02	1.5850227253e-25
7.1333333333e+02	1.5461884248e-25
7.1366666667e+02	1.6250973764e-25
7.1400000000e+02	1.6199185594e-25
7.1433333333e+02	1.5868471219e-25
7.1466666667e+02	1.6469658291e-25
7.1500000000e+02	1.7591275825e-25
7.1533333333e+02	1.5937064511e-25
7.1566666667e+02	1.5643647132e-25
7.1600000000e+02	1.5877788130e-25
7.1633333333e+02	1.5946320289e-25
7.1666666667e+02	1.6393597801e-25
7.1700000000e+02	1.6306766919e-25
7.1733333333e+02	1.6154419026e-25
7.1766666667e+02	1.5945791160e-25
7.1800000000e+02	1.5414488451e-25
7.1833333333e+02	1.6115958039e-25
7.1866666667e+02	1.6170830553e-25
7.1900000000e+02	1.5247813757e-25
7.1933333333e+02	1.5815157845e-25
7.1966666667e+02	1.5914621442e-25
7.2000000000e+02	1.6205985276e-25
7.2033333333e+02	1.5744373093e-25
7.2066666667e+02	1.6623127246e-25
7.2100000000e+02	1.5890085246e-25
7.2133333333e+02	1.6089463464e-25
7.2166666667e+02	1.6201924668e-25
7.2200000000e+02	1.6437864991e-25
7.2233333333e+02	1.6557468006e-25
7.2266666667e+02	1.5331357998e-25
7.2300000000e+02	1.5684362373e-25
7.2333333333e+02	1.5573946371e-25
7.2366666667e+02	1.6112368619e-25
7.2400000000e+02	1.6393223210e-25
7.2433333333e+02	1.6231940979e-25
7.2466666667e+02	1.5780662359e-25
7.2500000000e+02	1.5808705128e-25
7.2533333333e+02	1.6877147526e-25
7.2566666667e+02	1.6282238047e-25
7.2600000000e+02	1.6580530057e-25
7.2633333333e+02	1.6977263164e-25
7.2666666667e+02	1.6682244886e-25
7.2700000000e+02	1.6369860344e-25
7.2733333333e+02	1.5383464387e-25
7.2766666667e+02	1.6884850099e-25
7.2800000000e+02	1.6366248949e-25
7.2833333333e+02	1.5985075722e-25
7.2866666667e+02	1.6119564706e-25
7.2900000000e+02	1.6169705842e-25
7.2933333333e+02	1.6170204585e-25
7.2966666667e+02	1.6216826435e-25
7.3000000000e+02	1.6449440709e-25
7.3033333333e+02	1.6818064553e-25
7.3066666667e+02	1.6363991776e-25
7.3100000000e+02	1.6739097128e-25
7.3133333333e+02	1.6292529952e-25
7.3166666667e+02	1.6468810907e-25
7.3200000000e+02	1.7144210618e-25
7.3233333333e+02	1.6574765127e-25
7.3266666667e+02	1.6852233093e-25
7.3300000000e+02	1.6363143412e-25
7.3333333333e+02	1.6246279535e-25
7.3366666667e+02	1.5939789176e-25
7.3400000000e+02	1.6725945741e-25
7.3433333333e+02	1.6951604466e-25
7.3466666667e+02	1.6698075245e-25
7.3500000000e+02	1.6841837337e-25
7.3533333333e+02	1.6706087705e-25
7.3566666667e+02	1.6462198768e-25
7.3600000000e+02	1.5840940879e-25
7.3633333333e+02	1.6323022071e-25
7.3666666667e+02	1.6384104736e-25
7.3700000000e+02	1.6929175825e-25
7.3733333333e+02	1.6731236685e-25
7.3766666667e+02	1.6905493464e-25
7.3800000000e+02	1.6657029077e-25
7.3833333333e+02	1.6887991723e-25
7.3866666667e+02	1.6266569550e-25
7.3900000000e+02	1.6410612661e-25
7.3933333333e+02	1.6530019362e-25
7.3966666667e+02	1.6570435774e-25
7.4000000000e+02	1.6313405583e-25
7.4033333333e+02	1.6950906081e-25
7.4066666667e+02	1.6560618340e-25
7.4100000000e+02	1.6410974096e-25
7.4133333333e+02	1.7276764679e-25
7.4166666667e+02	1.7225051047e-25
7.4200000000e+02	1.6781345919e-25
7.4233333333e+02	1.7089252186e-25
7.4266666667e+02	1.7208863133e-25
7.4300000000e+02	1.6847654616e-25
7.4333333333e+02	1.6727580991e-25
7.4366666667e+02	1.6536285008e-25
7.4400000000e+02	1.6638144046e-25
7.4433333333e+02	1.7048481068e-25
7.4466666667e+02	1.6980339266e-25
7.4500000000e+02	1.7271239537e-25
7.4533333333e+02	1.6774676964e-25
7.4566666667e+02	1.6459848006e-25
7.4600000000e+02	1.6752216017e-25
7.4633333333e+02	1.6963259388e-25
7.4666666667e+02	1.6691177156e-25
7.4700000000e+02	1.7159330564e-25
7.4733333333e+02	1.7018884370e-25
7.4766666667e+02	1.7720760422e-25
7.4800000000e+02	1.7265801065e-25
7.4833333333e+02	1.6780272954e-25
7.4866666667e+02	1.6501484848e-25
7.4900000000e+02	1.7501610466e-25
7.4933333333e+02	1.7351081040e-25
7.4966666667e+02	1.6474263400e-25
7.5000000000e+02	1.6334837195e-25
7.5033333333e+02	1.6826330497e-25
7.5066666667e+02	1.6871873299e-25
7.5100000000e+02	1.7233630135e-25
7.5133333333e+02	1.7903398399e-25
7.5166666667e+02	1.7631317910e-25
7.5200000000e+02	1.6829659064e-25
7.5233333333e+02	1.7259188240e-25
7.5266666667e+02	1.6736617432e-25
7.5300000000e+02	1.7508286715e-25
7.5333333333e+02	1.6563351985e-25
7.5366666667e+02	1.7339717694e-25
7.5400000000e+02	1.6755061778e-25
7.5433333333e+02	1.7755186433e-25
7.5466666667e+02	1.8967578548e-25
7.5500000000e+02	1.8603743586e-25
7.5533333333e+02	1.8143531312e-25
7.5566666667e+02	1.6403797033e-25
7.5600000000e+02	1.6550086765e-25
7.5633333333e+02	1.6841101239e-25
7.5666666667e+02	1.7353237525e-25
7.5700000000e+02	1.8527234924e-25
7.5733333333e+02	1.7894605507e-25
7.5766666667e+02	1.7919884845e-25
7.5800000000e+02	1.8095805002e-25
7.5833333333e+02	1.7813439855e-25
7.5866666667e+02	2.9832359248e-25
7.5900000000e+02	5.2135234016e-25
7.5933333333e+02	2.9427225565e-25
7.5966666667e+02	1.7861694322e-25
7.6000000000e+02	1.7979862143e-25
7.6033333333e+02	1.8119995963e-25
7.6066666667e+02	1.6610726316e-25
7.6100000000e+02	1.7667082314e-25
7.6133333333e+02	1.8402494967e-25
7.6166666667e+02	1.7867526392e-25
7.6200000000e+02	1.7929938373e-25
7.6233333333e+02	1.8705155972e-25
7.6266666667e+02	1.9544819924e-25
7.6300000000e+02	1.9729883308e-25
7.6333333333e+02	1.9261624981e-25
7.6366666667e+02	1.8988518219e-25
7.6400000000e+02	1.8547710163e-25
7.6433333333e+02	1.8432429435e-25
7.6466666667e+02	1.7824165758e-25
7.6500000000e+02	1.7437490649e-25
7.6533333333e+02	1.8335279929e-25
7.6566666667e+02	1.8292995338e-25
7.6600000000e+02	1.7046252902e-25
7.6633333333e+02	1.7912742278e-25
7.6666666667e+02	1.7597902119e-25
7.6700000000e+02	1.7980216607e-25
7.6733333333e+02	1.7874388090e-25
7.6766666667e+02	1.7510262849e-25
7.6800000000e+02	1.6700536851e-25
7.6833333333e+02	1.7410097511e-25
7.6866666667e+02	1.8275787202e-25
7.6900000000e+02	1.7565579255e-25
7.6933333333e+02	1.7430541534e-25
7.6966666667e+02	1.7259844253e-25
7.7000000000e+02	1.6986650043e-25
7.7033333333e+02	1.7157738066e-25
7.7066666667e+02	1.7751834139e-25
7.7100000000e+02	1.8067226321e-25
7.7133333333e+02	1.7686128625e-25
7.7166666667e+02	1.7322320484e-25
7.7200000000e+02	1.8007326938e-25
7.7233333333e+02	1.7360401916e-25
7.7266666667e+02	1.6885405588e-25
7.7300000000e+02	1.7219056453e-25
7.7333333333e+02	1.7866493893e-25
7.7366666667e+02	1.7490888948e-25
7.7400000000e+02	1.7674868844e-25
7.7433333333e+02	1.7753435520e-25
7.7466666667e+02	1.6751795915e-25
7.7500000000e+02	1.7225590562e-25
7.7533333333e+02	1.7632794533e-25
7.7566666667e+02	1.7238412010e-25
7.7600000000e+02	1.6916092890e-25
7.7633333333e+02	1.7903909554e-25
7.7666666667e+02	1.9023677634e-25
7.7700000000e+02	1.7720779104e-25
7.7733333333e+02	1.8601559060e-25
7.7766666667e+02	1.8547603157e-25
7.7800000000e+02	2.0007626530e-25
7.7833333333e+02	3.2858332083e-25
7.7866666667e+02	2.5597302500e-25
7.7900000000e+02	1.7747507948e-25
7.7933333333e+02	1.7763695464e-25
7.7966666667e+02	1.7690361304e-25
7.8000000000e+02	1.8566049291e-25
7.8033333333e+02	1.7826998598e-25
7.8066666667e+02	1.7348679063e-25
7.8100000000e+02	1.7328727847e-25
7.8133333333e+02	1.7132278787e-25
7.8166666667e+02	1.7911851856e-25
7.8200000000e+02	1.7706528185e-25
7.8233333333e+02	1.7944347255e-25
7.8266666667e+02	1.7858652124e-25
7.8300000000e+02	1.8460226329e-25
7.8333333333e+02	1.8201749430e-25
7.8366666667e+02	1.8122440861e-25
7.8400000000e+02	1.8114836030e-25
7.8433333333e+02	1.8212679163e-25
7.8466666667e+02	1.8362132399e-25
7.8500000000e+02	1.7696016807e-25
7.8533333333e+02	1.7192385864e-25
7.8566666667e+02	1.7642860455e-25
7.8600000000e+02	1.7460043193e-25
7.8633333333e+02	1.7737836793e-25
7.8666666667e+02	1.7886187324e-25
7.8700000000e+02	1.8554504642e-25
7.8733333333e+02	1.8056155199e-25
7.8766666667e+02	1.7304963159e-25
7.8800000000e+02	1.8087446035e-25
7.8833333333e+02	1.8000076901e-25
7.8866666667e+02	1.7544776466e-25
7.8900000000e+02	1.7187738396e-25
7.8933333333e+02	1.7290600972e-25
7.8966666667e+02	1.7478057946e-25
7.9000000000e+02	1.8143754100e-25
7.9033333333e+02	1.7819913500e-25
7.9066666667e+02	1.7639252070e-25
7.9100000000e+02	1.7616193055e-25
7.9133333333e+02	1.8511269108e-25
7.9166666667e+02	1.7571775787e-25
7.9200000000e+02	1.7876895735e-25
7.9233333333e+02	1.8896834665e-25
7.9266666667e+02	1.8027727101e-25
7.9300000000e+02	1.7569457802e-25
7.9333333333e+02	1.7786770286e-25
7.9366666667e+02	1.7988776210e-25
7.9400000000e+02	1.9189395199e-25
7.9433333333e+02	1.9540209615e-25
7.9466666667e+02	1.8610440361e-25
7.9500000000e+02	1.8669988682e-25
7.9533333333e+02	1.8799204283e-25
7.9566666667e+02	1.9486857849e-25
7.9600000000e+02	1.8712493929e-25
7.9633333333e+02	1.8493227308e-25
7.9666666667e+02	1.8381702551e-25
7.9700000000e+02	1.8769522469e-25
7.9733333333e+02	1.8862238888e-25
7.9766666667e+02	1.8821906418e-25
7.9800000000e+02	1.8327372959e-25
7.9833333333e+02	1.8298297267e-25
7.9866666667e+02	1.7313237947e-25
7.9900000000e+02	1.7902764963e-25
7.9933333333e+02	1.8218143049e-25
7.9966666667e+02	1.8673471122e-25
8.0000000000e+02	1.8768502878e-25
8.0033333333e+02	1.8909370397e-25
8.0066666667e+02	1.9071797783e-25
8.0100000000e+02	1.8819388035e-25
8.0133333333e+02	1.9162020266e-25
8.0166666667e+02	1.8767336929e-25
8.0200000000e+02	1.7414215794e-25
8.0233333333e+02	1.8620839815e-25
8.0266666667e+02	1.8329827539e-25
8.0300000000e+02	1.7452465339e-25
8.0333333333e+02	1.7707587437e-25
8.0366666667e+02	1.8184223493e-25
8.0400000000e+02	1.8517935492e-25
8.0433333333e+02	1.7772001248e-25
8.0466666667e+02	1.8250809775e-25
8.0500000000e+02	1.8564264401e-25
8.0533333333e+02	1.7620606547e-25
8.0566666667e+02	1.8647107242e-25
8.0600000000e+02	1.8329973490e-25
8.0633333333e+02	1.8046166210e-25
8.0666666667e+02	1.8187812298e-25
8.0700000000e+02	1.7760410821e-25
8.0733333333e+02	1.7750766701e-25
8.0766666667e+02	1.8272784733e-25
8.0800000000e+02	1.8735989658e-25
8.0833333333e+02	1.8261991991e-25
8.0866666667e+02	1.8075823789e-25
8.0900000000e+02	1.8762447358e-25
8.0933333333e+02	1.9815888375e-25
8.0966666667e+02	1.8276927464e-25
8.1000000000e+02	1.8651782102e-25
8.1033333333e+02	1.8681928741e-25
8.1066666667e+02	1.8152890359e-25
8.1100000000e+02	1.8612517816e-25
8.1133333333e+02	1.8575425539e-25
8.1166666667e+02	1.7940492290e-25
8.1200000000e+02	1.8007324243e-25
8.1233333333e+02	1.8034785334e-25
8.1266666667e+02	1.7973257599e-25
8.1300000000e+02	1.7930748961e-25
8.1333333333e+02	1.8396660027e-25
8.1366666667e+02	1.8257160439e-25
8.1400000000e+02	1.8384217157e-25
8.1433333333e+02	1.8063598811e-25
8.1466666667e+02	1.8231537496e-25
8.1500000000e+02	1.8250156812e-25
8.1533333333e+02	1.8086097461e-25
8.1566666667e+02	1.8663520301e-25
8.1600000000e+02	1.8273853226e-25
8.1633333333e+02	1.8152671759e-25
8.1666666667e+02	1.9111768301e-25
8.1700000000e+02	1.8970055457e-25
8.1733333333e+02	1.9001296368e-25
8.1766666667e+02	1.9180689329e-25
8.1800000000e+02	1.8084614670e-25
8.1833333333e+02	1.8166358487e-25
8.1866666667e+02	1.8648821135e-25
8.1900000000e+02	1.8850812132e-25
8.1933333333e+02	1.9828760022e-25
8.1966666667e+02	1.9184545148e-25
8.2000000000e+02	1.9131706899e-25
8.2033333333e+02	1.8483505281e-25
8.2066666667e+02	1.8641303259e-25
8.2100000000e+02	1.8640622325e-25
8.2133333333e+02	1.9646165488e-25
8.2166666667e+02	1.9351840706e-25
8.2200000000e+02	1.9209214776e-25
8.2233333333e+02	1.9219310718e-25
8.2266666667e+02	1.8918217528e-25
8.2300000000e+02	1.8831273021e-25
8.2333333333e+02	1.9290946999e-25
8.2366666667e+02	1.8827803094e-25
8.2400000000e+02	1.8476493731e-25
8.2433333333e+02	1.8474448417e-25
8.2466666667e+02	1.9032471365e-25
8.2500000000e+02	1.9178373856e-25
8.2533333333e+02	1.9808575222e-25
8.2566666667e+02	1.8995671775e-25
8.2600000000e+02	1.9443033626e-25
8.2633333333e+02	1.8385507488e-25
8.2666666667e+02	1.7729985519e-25
8.2700000000e+02	1.9553805174e-25
8.2733333333e+02	1.9275932494e-25
8.2766666667e+02	1.8792379116e-25
8.2800000000e+02	1.8852926469e-25
8.2833333333e+02	1.8569739370e-25
8.2866666667e+02	1.8184878264e-25
8.2900000000e+02	1.8506990775e-25
8.2933333333e+02	1.8883235784e-25
8.2966666667e+02	1.8710467394e-25
8.3000000000e+02	1.9451679099e-25
8.3033333333e+02	1.8718846486e-25
8.3066666667e+02	1.8510540009e-25
8.3100000000e+02	1.8627255801e-25
8.3133333333e+02	1.8189241185e-25
8.3166666667e+02	1.9102576971e-25
8.3200000000e+02	1.9396456981e-25
8.3233333333e+02	1.9433383165e-25
8.3266666667e+02	1.8330742675e-25
8.3300000000e+02	1.8985681444e-25
8.3333333333e+02	1.9797123216e-25
8.3366666667e+02	1.9051807981e-25
8.3400000000e+02	1.9992545498e-25
8.3433333333e+02	1.9254119917e-25
8.3466666667e+02	1.9161654406e-25
8.3500000000e+02	1.8238577187e-25
8.3533333333e+02	1.9338168231e-25
8.3566666667e+02	1.9053107285e-25
8.3600000000e+02	1.8966881991e-25
8.3633333333e+02	1.8720771663e-25
8.3666666667e+02	1.8590481952e-25
8.3700000000e+02	1.7777199357e-25
8.3733333333e+02	1.9000585224e-25
8.3766666667e+02	1.9243696924e-25
8.3800000000e+02	1.9918301588e-25
8.3833333333e+02	2.0297175971e-25
8.3866666667e+02	1.9680098670e-25
8.3900000000e+02	1.9653369363e-25
8.3933333333e+02	1.9227277226e-25
8.3966666667e+02	1.8356528931e-25
8.4000000000e+02	1.8603808501e-25
8.4033333333e+02	1.9776603202e-25
8.4066666667e+02	1.9465808357e-25
8.4100000000e+02	2.3751272126e-25
8.4133333333e+02	3.0091910943e-25
8.4166666667e+02	2.1472258897e-25
8.4200000000e+02	1.9941131181e-25
8.4233333333e+02	1.9372449127e-25
8.4266666667e+02	1.9440948904e-25
8.4300000000e+02	2.0577710133e-25
8.4333333333e+02	2.0887895381e-25
8.4366666667e+02	2.4346412950e-25
8.4400000000e+02	2.2778095945e-25
8.4433333333e+02	2.0697099718e-25
8.4466666667e+02	1.8891854486e-25
8.4500000000e+02	1.8468963989e-25
8.4533333333e+02	1.9933136708e-25
8.4566666667e+02	1.9810569936e-25
8.4600000000e+02	1.8856837457e-25
8.4633333333e+02	1.9110150386e-25
8.4666666667e+02	1.9755754918e-25
8.4700000000e+02	1.8899178911e-25
8.4733333333e+02	1.8821840846e-25
8.4766666667e+02	1.9059457281e-25
8.4800000000e+02	1.8971614903e-25
8.4833333333e+02	1.9817014766e-25
8.4866666667e+02	1.9615174793e-25
8.4900000000e+02	1.9002950495e-25
8.4933333333e+02	1.8930246668e-25
8.4966666667e+02	1.9441373417e-25
8.5000000000e+02	1.9291355078e-25
8.5033333333e+02	1.9064517808e-25
8.5066666667e+02	1.9981858293e-25
8.5100000000e+02	1.9264313987e-25
8.5133333333e+02	1.9351937283e-25
8.5166666667e+02	1.9523921162e-25
8.5200000000e+02	1.8092901299e-25
8.5233333333e+02	1.8780775982e-25
8.5266666667e+02	1.8928390356e-25
8.5300000000e+02	1.8678175848e-25
8.5333333333e+02	1.9433082305e-25
8.5366666667e+02	1.9857531146e-25
8.5400000000e+02	1.9073585681e-25
8.5433333333e+02	1.9088931464e-25
8.5466666667e+02	1.9846850287e-25
8.5500000000e+02	1.9518739208e-25
8.5533333333e+02	2.0074434294e-25
8.5566666667e+02	2.0371009266e-25
8.5600000000e+02	2.0500869024e-25
8.5633333333e+02	1.9709694671e-25
8.5666666667e+02	1.9434247839e-25
8.5700000000e+02	1.9378322489e-25
8.5733333333e+02	1.9781358896e-25
8.5766666667e+02	1.9619321583e-25
8.5800000000e+02	2.0133764758e-25
8.5833333333e+02	1.9794714232e-25
8.5866666667e+02	1.9368337020e-25
8.5900000000e+02	1.9272060067e-25
8.5933333333e+02	1.9104220112e-25
8.5966666667e+02	1.8656133010e-25
8.6000000000e+02	1.9942721557e-25
8.6033333333e+02	1.9599610924e-25
8.6066666667e+02	2.0067315336e-25
8.6100000000e+02	1.9086335491e-25
8.6133333333e+02	1.9807810465e-25
8.6166666667e+02	2.0149835827e-25
8.6200000000e+02	1.9209019155e-25
8.6233333333e+02	1.9299655972e-25
8.6266666667e+02	1.9350399818e-25
8.6300000000e+02	1.9965400037e-25
8.6333333333e+02	1.8642891374e-25
8.6366666667e+02	1.8773653370e-25
8.6400000000e+02	2.0535328103e-25
8.6433333333e+02	1.9608593772e-25
8.6466666667e+02	1.9594414089e-25
8.6500000000e+02	1.9793144348e-25
8.6533333333e+02	1.9445275712e-25
8.6566666667e+02	2.0240422279e-25
8.6600000000e+02	2.0392180325e-25
8.6633333333e+02	1.9839549392e-25
8.6666666667e+02	1.9577783281e-25
8.6700000000e+02	1.9721975706e-25
8.6733333333e+02	2.0003237948e-25
8.6766666667e+02	2.0419648657e-25
8.6800000000e+02	2.0254990350e-25
8.6833333333e+02	2.0284364833e-25
8.6866666667e+02	2.0875597316e-25
8.6900000000e+02	2.0244924667e-25
8.6933333333e+02	2.0249238116e-25
8.6966666667e+02	2.0172422414e-25
8.7000000000e+02	2.0140189557e-25
8.7033333333e+02	1.9989584489e-25
8.7066666667e+02	2.0633547606e-25
8.7100000000e+02	2.0837673564e-25
8.7133333333e+02	1.9843849298e-25
8.7166666667e+02	1.9740835196e-25
8.7200000000e+02	1.9789678220e-25
8.7233333333e+02	2.0102900498e-25
8.7266666667e+02	1.9527558474e-25
8.7300000000e+02	1.9969157086e-25
8.7333333333e+02	2.0135224289e-25
8.7366666667e+02	1.9483951079e-25
8.7400000000e+02	1.9713219114e-25
8.7433333333e+02	1.9380175317e-25
8.7466666667e+02	1.9593658217e-25
8.7500000000e+02	2.0443950697e-25
8.7533333333e+02	2.0379529989e-25
8.7566666667e+02	2.0080192716e-25
8.7600000000e+02	1.9908623757e-25
8.7633333333e+02	1.9241555707e-25
8.7666666667e+02	1.9628283191e-25
8.7700000000e+02	2.0120711895e-25
8.7733333333e+02	2.0754790661e-25
8.7766666667e+02	1.9980822605e-25
8.7800000000e+02	1.9181695491e-25
8.7833333333e+02	1.9352842375e-25
8.7866666667e+02	2.0138876108e-25
8.7900000000e+02	2.0858608999e-25
8.7933333333e+02	1.9582912747e-25
8.7966666667e+02	1.9880921713e-25
8.8000000000e+02	2.0840904668e-25
8.8033333333e+02	1.9801249131e-25
8.8066666667e+02	2.0211758478e-25
8.8100000000e+02	2.0367180494e-25
8.8133333333e+02	1.9931933619e-25
8.8166666667e+02	2.0047235369e-25
8.8200000000e+02	1.9947606315e-25
8.8233333333e+02	2.0078196255e-25
8.8266666667e+02	2.0968213582e-25
8.8300000000e+02	2.0529456573e-25
8.8333333333e+02	2.0444954315e-25
8.8366666667e+02	2.0162626130e-25
8.8400000000e+02	2.0138505667e-25
8.8433333333e+02	2.0440584700e-25
8.8466666667e+02	2.0929512959e-25
8.8500000000e+02	2.0393711418e-25
8.8533333333e+02	2.0329304205e-25
8.8566666667e+02	2.0234764921e-25
8.8600000000e+02	1.9742197741e-25
8.8633333333e+02	2.0387292567e-25
8.8666666667e+02	1.9773206024e-25
8.8700000000e+02	1.9549151211e-25
8.8733333333e+02	1.9979051940e-25
8.8766666667e+02	2.0114056565e-25
8.8800000000e+02	2.0748864086e-25
8.8833333333e+02	2.0000392176e-25
8.8866666667e+02	2.0381826621e-25
8.8900000000e+02	2.0366190611e-25
8.8933333333e+02	2.0233901770e-25
8.8966666667e+02	2.0093954045e-25
8.9000000000e+02	2.0420937226e-25
8.9033333333e+02	2.0197269007e-25
8.9066666667e+02	2.0503191180e-25
8.9100000000e+02	2.0174223057e-25
8.9133333333e+02	2.0520198875e-25
8.9166666667e+02	2.0049344863e-25
8.9200000000e+02	2.0018256660e-25
8.9233333333e+02	2.0582396347e-25
8.9266666667e+02	2.0321776996e-25
8.9300000000e+02	2.0452293202e-25
8.9333333333e+02	1.9677176517e-25
8.9366666667e+02	1.9421720099e-25
8.9400000000e+02	2.0964839119e-25
8.9433333333e+02	2.1154611534e-25
8.9466666667e+02	2.0366149966e-25
8.9500000000e+02	2.0644414794e-25
8.9533333333e+02	2.0426925746e-25
8.9566666667e+02	2.1041816860e-25
8.9600000000e+02	2.0153660982e-25
8.9633333333e+02	2.0617311949e-25
8.9666666667e+02	2.0655846741e-25
8.9700000000e+02	1.9905702962e-25
8.9733333333e+02	2.0153197545e-25
8.9766666667e+02	2.0332708580e-25
8.9800000000e+02	1.9975092751e-25
8.9833333333e+02	2.0271756924e-25
8.9866666667e+02	2.3160082742e-25
8.9900000000e+02	3.2898681534e-25
8.9933333333e+02	3.4361048308e-25
8.9966666667e+02	2.3645274627e-25
9.0000000000e+02	2.3322405278e-25
9.0033333333e+02	2.7939939392e-25
9.0066666667e+02	2.4498933283e-25
9.0100000000e+02	2.0440760923e-25
9.0133333333e+02	1.9794840412e-25
9.0166666667e+02	2.0172706911e-25
9.0200000000e+02	2.0035223597e-25
9.0233333333e+02	1.9868154690e-25
9.0266666667e+02	2.0745926595e-25
9.0300000000e+02	2.0587972222e-25
9.0333333333e+02	2.0583792639e-25
9.0366666667e+02	1.9868820568e-25
9.0400000000e+02	2.0354424715e-25
9.0433333333e+02	1.9816094055e-25
9.0466666667e+02	2.0445876011e-25
9.0500000000e+02	2.1409819809e-25
9.0533333333e+02	2.0216850852e-25
9.0566666667e+02	2.0524125809e-25
9.0600000000e+02	2.0837276690e-25
9.0633333333e+02	2.7548291391e-25
9.0666666667e+02	3.4049146927e-25
9.0700000000e+02	2.2834281041e-25
9.0733333333e+02	2.1375608154e-25
9.0766666667e+02	2.1718522442e-25
9.0800000000e+02	2.0515764185e-25
9.0833333333e+02	1.9934636205e-25
9.0866666667e+02	2.0451605000e-25
9.0900000000e+02	2.0807093713e-25
9.0933333333e+02	2.0232921786e-25
9.0966666667e+02	2.3030864585e-25
9.1000000000e+02	2.8699403096e-25
9.1033333333e+02	2.3659394167e-25
9.1066666667e+02	2.0698078223e-25
9.1100000000e+02	2.0912055122e-25
9.1133333333e+02	2.0316051008e-25
9.1166666667e+02	2.0237289223e-25
9.1200000000e+02	2.0670994213e-25
9.1233333333e+02	2.0800308877e-25
9.1266666667e+02	2.0661448483e-25
9.1300000000e+02	2.0869107521e-25
9.1333333333e+02	2.0566807832e-25
9.1366666667e+02	2.0827238354e-25
9.1400000000e+02	2.0276512555e-25
9.1433333333e+02	1.9657189141e-25
9.1466666667e+02	2.0996138127e-25
9.1500000000e+02	2.0833544407e-25
9.1533333333e+02	2.0875077098e-25
9.1566666667e+02	2.1369961698e-25
9.1600000000e+02	2.0800947235e-25
9.1633333333e+02	2.0186646673e-25
9.1666666667e+02	2.0185932898e-25
9.1700000000e+02	1.9796133870e-25
9.1733333333e+02	2.0805847565e-25
9.1766666667e+02	1.9977669001e-25
9.1800000000e+02	2.0626471349e-25
9.1833333333e+02	2.0449752014e-25
9.1866666667e+02	2.0292775169e-25
9.1900000000e+02	2.0855169352e-25
9.1933333333e+02	2.0825986269e-25
9.1966666667e+02	2.1847387724e-25
9.2000000000e+02	2.1013495848e-25
9.2033333333e+02	2.1401852405e-25
9.2066666667e+02	2.0886460292e-25
9.2100000000e+02	2.1123180430e-25
9.2133333333e+02	2.1141911665e-25
9.2166666667e+02	2.0850492782e-25
9.2200000000e+02	2.0260700820e-25
9.2233333333e+02	2.0743235384e-25
9.2266666667e+02	2.0351340961e-25
9.2300000000e+02	2.1980351462e-25
9.2333333333e+02	2.2578245574e-25
9.2366666667e+02	2.1442035185e-25
9.2400000000e+02	2.1173439972e-25
9.2433333333e+02	2.0488633529e-25
9.2466666667e+02	2.0632235060e-25
9.2500000000e+02	2.0606563552e-25
9.2533333333e+02	2.1114522661e-25
9.2566666667e+02	2.1295656176e-25
9.2600000000e+02	2.2045134403e-25
9.2633333333e+02	2.1486882756e-25
9.2666666667e+02	2.0170292365e-25
9.2700000000e+02	2.1792317287e-25
9.2733333333e+02	2.1692496196e-25
9.2766666667e+02	2.1609514675e-25
9.2800000000e+02	2.1466206354e-25
9.2833333333e+02	2.0919884283e-25
9.2866666667e+02	2.2016650914e-25
9.2900000000e+02	2.1169744997e-25
9.2933333333e+02	2.0903680958e-25
9.2966666667e+02	2.1543177978e-25
9.3000000000e+02	2.1070439424e-25
9.3033333333e+02	2.0557389821e-25
9.3066666667e+02	2.0693977109e-25
9.3100000000e+02	2.1407137537e-25
9.3133333333e+02	2.1496670842e-25
9.3166666667e+02	2.1007618021e-25
9.3200000000e+02	2.0412223042e-25
9.3233333333e+02	1.9902456122e-25
9.3266666667e+02	2.1542504269e-25
9.3300000000e+02	2.0468354945e-25
9.3333333333e+02	2.1387113952e-25
9.3366666667e+02	2.1036583318e-25
9.3400000000e+02	2.1870404975e-25
9.3433333333e+02	2.2121196570e-25
9.3466666667e+02	2.1464903601e-25
9.3500000000e+02	2.1345450390e-25
9.3533333333e+02	2.1202002843e-25
9.3566666667e+02	2.0951181121e-25
9.3600000000e+02	2.0592414025e-25
9.3633333333e+02	2.1514436003e-25
9.3666666667e+02	2.1012244132e-25
9.3700000000e+02	2.0675041061e-25
9.3733333333e+02	2.1520814407e-25
9.3766666667e+02	2.1915108210e-25
9.3800000000e+02	2.0742932305e-25
9.3833333333e+02	2.1222779844e-25
9.3866666667e+02	2.0945810803e-25
9.3900000000e+02	2.1380224860e-25
9.3933333333e+02	2.1689090562e-25
9.3966666667e+02	2.0958275042e-25
9.4000000000e+02	2.2411348961e-25
9.4033333333e+02	2.1287145364e-25
9.4066666667e+02	2.0607771672e-25
9.4100000000e+02	2.0433700961e-25
9.4133333333e+02	2.0940588111e-25
9.4166666667e+02	2.1414751948e-25
9.4200000000e+02	2.1566116067e-25
9.4233333333e+02	2.1361466027e-25
9.4266666667e+02	2.0532455396e-25
9.4300000000e+02	2.1308072612e-25
9.4333333333e+02	2.1462934237e-25
9.4366666667e+02	2.1114410886e-25
9.4400000000e+02	2.1552132292e-25
9.4433333333e+02	2.1517703573e-25
9.4466666667e+02	2.0349164107e-25
9.4500000000e+02	2.1546939614e-25
9.4533333333e+02	2.0136987779e-25
9.4566666667e+02	2.1874927248e-25
9.4600000000e+02	2.1624373580e-25
9.4633333333e+02	2.1533369740e-25
9.4666666667e+02	2.1361086567e-25
9.4700000000e+02	2.1370050108e-25
9.4733333333e+02	2.2378610909e-25
9.4766666667e+02	2.1199843864e-25
9.4800000000e+02	2.1239308356e-25
9.4833333333e+02	2.1069798447e-25
9.4866666667e+02	2.1261163018e-25
9.4900000000e+02	2.1335005945e-25
9.4933333333e+02	2.0779851158e-25
9.4966666667e+02	2.1028033624e-25
9.5000000000e+02	2.1226806671e-25
9.5033333333e+02	2.1189120720e-25
9.5066666667e+02	2.1626032533e-25
9.5100000000e+02	2.1497116031e-25
9.5133333333e+02	2.1290918993e-25
9.5166666667e+02	2.1944933015e-25
9.5200000000e+02	2.2548122405e-25
9.5233333333e+02	2.0940696318e-25
9.5266666667e+02	2.0926700824e-25
9.5300000000e+02	2.0888698248e-25
9.5333333333e+02	2.1832028764e-25
9.5366666667e+02	2.1835546449e-25
9.5400000000e+02	2.2032030456e-25
9.5433333333e+02	2.1539726149e-25
9.5466666667e+02	2.1932446621e-25
9.5500000000e+02	2.1868796515e-25
9.5533333333e+02	2.2692454016e-25
9.5566666667e+02	2.1218782861e-25
9.5600000000e+02	2.1294866026e-25
9.5633333333e+02	2.1488134277e-25
9.5666666667e+02	2.1408169999e-25
9.5700000000e+02	2.1889989896e-25
9.5733333333e+02	2.1650602679e-25
9.5766666667e+02	2.1656425215e-25
9.5800000000e+02	2.1693572394e-25
9.5833333333e+02	2.0136473448e-25
9.5866666667e+02	2.1358779969e-25
9.5900000000e+02	2.1490768828e-25
9.5933333333e+02	2.1767423958e-25
9.5966666667e+02	2.1492601947e-25
9.6000000000e+02	2.2651706822e-25
9.6033333333e+02	2.2057916815e-25
9.6066666667e+02	2.2168889026e-25
9.6100000000e+02	2.3877979529e-25
9.6133333333e+02	2.0560789979e-25
9.6166666667e+02	2.0764034341e-25
9.6200000000e+02	2.1393121840e-25
9.6233333333e+02	2.1970775236e-25
9.6266666667e+02	2.2092806951e-25
9.6300000000e+02	2.1763378885e-25
9.6333333333e+02	2.1702137447e-25
9.6366666667e+02	2.1634712645e-25
9.6400000000e+02	2.1741264878e-25
9.6433333333e+02	2.1652171146e-25
9.6466666667e+02	2.1227934704e-25
9.6500000000e+02	2.1349415247e-25
9.6533333333e+02	2.2231836965e-25
9.6566666667e+02	2.2566273470e-25
9.6600000000e+02	2.0890008469e-25
9.6633333333e+02	2.2787489254e-25
9.6666666667e+02	2.2162417970e-25
9.6700000000e+02	2.1700133767e-25
9.6733333333e+02	2.2301380157e-25
9.6766666667e+02	2.1839072905e-25
9.6800000000e+02	2.2524531773e-25
9.6833333333e+02	2.2860052352e-25
9.6866666667e+02	2.1965208396e-25
9.6900000000e+02	2.1539056877e-25
9.6933333333e+02	2.2086509607e-25
9.6966666667e+02	2.1532786974e-25
9.7000000000e+02	2.1708506857e-25
9.7033333333e+02	2.2025127449e-25
9.7066666667e+02	2.2296878021e-25
9.7100000000e+02	2.1869733985e-25
9.7133333333e+02	2.2536541147e-25
9.7166666667e+02	2.2623455981e-25
9.7200000000e+02	2.1600521209e-25
9.7233333333e+02	2.2567458804e-25
9.7266666667e+02	2.2575655958e-25
9.7300000000e+02	2.0760582458e-25
9.7333333333e+02	2.1358773862e-25
9.7366666667e+02	2.2088219679e-25
9.7400000000e+02	2.1600586744e-25
9.7433333333e+02	2.1680210904e-25
9.7466666667e+02	2.2232207682e-25
9.7500000000e+02	2.1368174267e-25
9.7533333333e+02	2.1347966291e-25
9.7566666667e+02	2.1941221680e-25
9.7600000000e+02	2.2070695642e-25
9.7633333333e+02	2.1586632125e-25
9.7666666667e+02	2.2392330714e-25
9.7700000000e+02	2.2139072219e-25
9.7733333333e+02	2.2183712183e-25
9.7766666667e+02	2.1776365396e-25
9.7800000000e+02	2.2133436757e-25
9.7833333333e+02	2.2351537019e-25
9.7866666667e+02	2.1600585225e-25
9.7900000000e+02	2.2084400068e-25
9.7933333333e+02	2.2124569442e-25
9.7966666667e+02	2.2302633257e-25
9.8000000000e+02	2.2270765132e-25
9.8033333333e+02	2.1735850582e-25
9.8066666667e+02	2.0365997499e-25
9.8100000000e+02	2.1247493381e-25
9.8133333333e+02	2.1580706558e-25
9.8166666667e+02	2.1374639909e-25
9.8200000000e+02	2.2139608131e-25
9.8233333333e+02	2.2615669439e-25
9.8266666667e+02	2.1509408184e-25
9.8300000000e+02	2.2838863626e-25
9.8333333333e+02	2.2305691975e-25
9.8366666667e+02	2.2395398920e-25
9.8400000000e+02	2.1392459306e-25
9.8433333333e+02	2.2483792109e-25
9.8466666667e+02	2.3509731754e-25
9.8500000000e+02	2.3302430417e-25
9.8533333333e+02	2.3405223016e-25
9.8566666667e+02	2.5121576265e-25
9.8600000000e+02	2.7308117687e-25
9.8633333333e+02	3.2704637045e-25
9.8666666667e+02	4.0805251096e-25
9.8700000000e+02	6.0818693114e-25
9.8733333333e+02	1.0213571243e-24
9.8766666667e+02	1.9926798854e-24
9.9066666667e+02	1.1705784379e-24
9.9100000000e+02	6.7623378715e-25
9.9133333333e+02	4.6951510951e-25
9.9166666667e+02	3.4222136519e-25
9.9200000000e+02	2.8130956650e-25
9.9233333333e+02	2.5079450345e-25
9.9266666667e+02	2.4763442701e-25
9.9300000000e+02	2.2426494574e-25
9.9333333333e+02	2.2383041736e-25
9.9366666667e+02	2.3698275088e-25
9.9400000000e+02	2.3057538965e-25
9.9433333333e+02	2.2590273251e-25
9.9466666667e+02	2.2624832017e-25
9.9500000000e+02	3.5484312726e-25
9.9533333333e+02	4.4098292507e-25
9.9566666667e+02	3.1435118160e-25
9.9600000000e+02	2.2010317441e-25
9.9633333333e+02	2.1684528162e-25
9.9666666667e+02	2.3020147176e-25
9.9700000000e+02	2.3108284159e-25
9.9733333333e+02	2.8873124053e-25
9.9866666667e+02	3.8615690360e-25
9.9900000000e+02	5.7274701895e-25
9.9933333333e+02	1.4186392427e-24
1.0013333333e+03	1.1116693727e-24
1.0016666667e+03	5.2690562644e-25
1.0020000000e+03	3.6445185212e-25
1.0023333333e+03	2.6807138848e-25
1.0026666667e+03	7.9966903894e-25
1.0033333333e+03	2.2649337975e-24
1.0036666667e+03	4.5784482993e-25
1.0040000000e+03	7.7339380598e-25
1.0063333333e+03	1.7830179900e-24
1.0066666667e+03	1.8677385433e-24
1.0103333333e+03	1.5748302003e-24
1.0106666667e+03	9.0360005004e-25
1.0110000000e+03	1.0881274454e-24
1.0113333333e+03	1.5593558786e-24
1.0116666667e+03	7.6438813574e-25
1.0120000000e+03	2.6020883518e-25
1.0123333333e+03	2.3662008336e-25
1.0126666667e+03	2.4419658066e-25
1.0130000000e+03	2.3992336740e-25
1.0133333333e+03	2.5074658760e-25
1.0136666667e+03	2.9262595775e-25
1.0140000000e+03	3.0880854274e-25
1.0143333333e+03	2.5625381599e-25
1.0146666667e+03	2.2686259381e-25
1.0150000000e+03	2.2645513064e-25
1.0153333333e+03	2.3090650529e-25
1.0156666667e+03	2.3275234850e-25
1.0160000000e+03	2.3383302248e-25
1.0163333333e+03	2.2500672170e-25
1.0166666667e+03	2.3394622096e-25
1.0170000000e+03	2.3679928897e-25
1.0173333333e+03	2.2837859387e-25
1.0176666667e+03	2.8333254813e-25
1.0180000000e+03	3.5437504873e-25
1.0183333333e+03	2.7192824595e-25
1.0186666667e+03	2.2497938182e-25
1.0190000000e+03	2.2681918584e-25
1.0193333333e+03	2.2846947291e-25
1.0196666667e+03	2.4302477010e-25
1.0200000000e+03	2.3447309752e-25
1.0203333333e+03	2.4039614622e-25
1.0206666667e+03	2.3815201794e-25
1.0210000000e+03	2.2730852124e-25
1.0213333333e+03	2.3051365628e-25
1.0216666667e+03	2.3736035895e-25
1.0220000000e+03	2.3714755454e-25
1.0223333333e+03	2.3838791466e-25
1.0226666667e+03	2.3343949367e-25
1.0230000000e+03	2.3295997740e-25
1.0233333333e+03	2.3893604219e-25
1.0236666667e+03	2.3882113881e-25
1.0240000000e+03	2.3929255829e-25
1.0243333333e+03	2.3465239349e-25
1.0246666667e+03	2.3003169010e-25
1.0250000000e+03	2.3126203801e-25
1.0253333333e+03	2.4323017325e-25
1.0256666667e+03	2.4581064472e-25
1.0260000000e+03	2.3483314336e-25
1.0263333333e+03	2.3264067697e-25
1.0266666667e+03	2.3520803313e-25
1.0270000000e+03	2.3170351592e-25
1.0273333333e+03	2.2520985589e-25
1.0276666667e+03	2.3315584681e-25
1.0280000000e+03	2.3514584280e-25
1.0283333333e+03	2.3292470025e-25
1.0286666667e+03	2.3249215774e-25
1.0290000000e+03	2.2390599674e-25
1.0293333333e+03	2.2711323672e-25
1.0296666667e+03	2.2375521519e-25
1.0300000000e+03	2.3109429306e-25
1.0303333333e+03	2.3683058050e-25
1.0306666667e+03	2.4535303892e-25
1.0310000000e+03	2.4032805417e-25
1.0313333333e+03	2.3290358980e-25
1.0316666667e+03	2.3577463872e-25
1.0320000000e+03	2.4329625828e-25
1.0323333333e+03	2.3265825075e-25
1.0326666667e+03	2.3851035947e-25
1.0330000000e+03	2.4686489953e-25
1.0333333333e+03	2.4749383249e-25
1.0336666667e+03	2.3959576868e-25
1.0340000000e+03	2.5205600935e-25
1.0343333333e+03	2.4684949810e-25
1.0346666667e+03	2.4419542572e-25
1.0350000000e+03	2.3401751279e-25
1.0353333333e+03	2.3056607510e-25
1.0356666667e+03	2.3192889906e-25
1.0360000000e+03	2.4269683192e-25
1.0363333333e+03	2.3364236307e-25
1.0366666667e+03	2.3828359608e-25
1.0370000000e+03	2.2837692375e-25
1.0373333333e+03	2.3942846193e-25
1.0376666667e+03	2.2854773750e-25
1.0380000000e+03	2.3462879824e-25
1.0383333333e+03	2.3972124632e-25
1.0386666667e+03	2.4322106157e-25
1.0390000000e+03	2.4163424356e-25
1.0393333333e+03	2.4312088435e-25
1.0396666667e+03	2.3741077855e-25
1.0400000000e+03	2.3090690691e-25
1.0403333333e+03	2.4218745422e-25
1.0406666667e+03	2.3528677888e-25
1.0410000000e+03	2.3437753493e-25
1.0413333333e+03	2.3265499178e-25
1.0416666667e+03	2.3683544426e-25
1.0420000000e+03	2.3645742618e-25
1.0423333333e+03	2.3419134910e-25
1.0426666667e+03	2.4255348361e-25
1.0430000000e+03	2.3243097940e-25
1.0433333333e+03	2.3923496724e-25
1.0436666667e+03	2.4104393173e-25
1.0440000000e+03	2.4301726153e-25
1.0443333333e+03	2.5160940828e-25
1.0446666667e+03	2.3976777954e-25
1.0450000000e+03	2.4079326499e-25
1.0453333333e+03	2.3715648644e-25
1.0456666667e+03	2.3096057116e-25
1.0460000000e+03	2.5269087331e-25
1.0463333333e+03	2.4302523703e-25
1.0466666667e+03	2.4263627402e-25
1.0470000000e+03	2.3113060994e-25
1.0473333333e+03	2.3924808570e-25
1.0476666667e+03	2.4609778074e-25
1.0480000000e+03	2.4405299343e-25
1.0483333333e+03	2.5015736565e-25
1.0486666667e+03	2.3329961664e-25
1.0490000000e+03	2.3813360024e-25
1.0493333333e+03	2.4014679890e-25
1.0496666667e+03	2.4270933954e-25
1.0500000000e+03	2.3524306066e-25
1.0503333333e+03	2.4351763032e-25
1.0506666667e+03	2.4410499347e-25
1.0510000000e+03	2.4968057321e-25
1.0513333333e+03	2.4482396348e-25
1.0516666667e+03	2.3787468960e-25
1.0520000000e+03	2.3471037511e-25
1.0523333333e+03	2.4587979000e-25
1.0526666667e+03	2.4332854461e-25
1.0530000000e+03	2.4081862384e-25
1.0533333333e+03	2.3129099564e-25
1.0536666667e+03	2.3812456338e-25
1.0540000000e+03	2.3965348818e-25
1.0543333333e+03	2.4690771172e-25
1.0546666667e+03	2.5960720788e-25
1.0550000000e+03	2.3189922414e-25
1.0553333333e+03	2.4753021530e-25
1.0556666667e+03	2.4469323521e-25
1.0560000000e+03	2.3809512029e-25
1.0563333333e+03	2.3934930477e-25
1.0566666667e+03	2.3847237801e-25
1.0570000000e+03	2.4452506656e-25
1.0573333333e+03	2.2926270995e-25
1.0576666667e+03	2.3829335130e-25
1.0580000000e+03	2.4024089044e-25
1.0583333333e+03	2.4088758709e-25
1.0586666667e+03	2.4712157938e-25
1.0590000000e+03	2.5399693310e-25
1.0593333333e+03	2.5422989757e-25
1.0596666667e+03	2.6214767490e-25
1.0600000000e+03	2.6397839487e-25
1.0603333333e+03	2.5957334388e-25
1.0606666667e+03	2.5943679396e-25
1.0610000000e+03	2.5285761742e-25
1.0613333333e+03	2.6172008832e-25
1.0616666667e+03	2.6886766094e-25
1.0620000000e+03	2.5975102523e-25
1.0623333333e+03	2.6438842783e-25
1.0626666667e+03	2.7659730476e-25
1.0630000000e+03	2.5580865565e-25
1.0633333333e+03	2.6299096488e-25
1.0636666667e+03	2.4726497679e-25
1.0640000000e+03	2.5471649264e-25
1.0643333333e+03	2.5701582172e-25
1.0646666667e+03	2.5071577195e-25
1.0650000000e+03	2.4104048878e-25
1.0653333333e+03	2.5158646974e-25
1.0656666667e+03	2.5277684838e-25
1.0660000000e+03	2.4296184359e-25
1.0663333333e+03	2.4818674592e-25
1.0666666667e+03	2.6269176730e-25
1.0670000000e+03	2.6399103835e-25
1.0673333333e+03	2.5368062400e-25
1.0676666667e+03	2.5961458479e-25
1.0680000000e+03	2.5388973612e-25
1.0683333333e+03	2.4366070698e-25
1.0686666667e+03	2.4719737969e-25
1.0690000000e+03	2.6342645541e-25
1.0693333333e+03	2.4620135101e-25
1.0696666667e+03	2.4567647549e-25
1.0700000000e+03	2.3928975620e-25
1.0703333333e+03	2.3882386861e-25
1.0706666667e+03	2.5221373475e-25
1.0710000000e+03	2.6328174097e-25
1.0713333333e+03	2.5549770365e-25
1.0716666667e+03	2.4962759613e-25
1.0720000000e+03	2.6175260970e-25
1.0723333333e+03	2.6110254112e-25
1.0726666667e+03	2.4806135088e-25
1.0730000000e+03	2.4553594586e-25
1.0733333333e+03	2.5205508441e-25
1.0736666667e+03	2.5928936747e-25
1.0740000000e+03	2.5830797624e-25
1.0743333333e+03	2.4446157464e-25
1.0746666667e+03	2.6362104594e-25
1.0750000000e+03	2.6286678561e-25
1.0753333333e+03	2.6073409522e-25
1.0756666667e+03	2.4715137924e-25
1.0760000000e+03	2.5399785467e-25
1.0763333333e+03	2.5932819033e-25
1.0766666667e+03	2.5770340853e-25
1.0770000000e+03	2.5109070036e-25
1.0773333333e+03	2.4353592056e-25
1.0776666667e+03	2.4168630369e-25
1.0780000000e+03	2.5142034204e-25
1.0783333333e+03	2.5572979516e-25
1.0786666667e+03	2.5700597088e-25
1.0790000000e+03	2.5792862239e-25
1.0793333333e+03	2.4774572872e-25
1.0796666667e+03	2.4158965236e-25
1.0800000000e+03	2.4130023802e-25
1.0803333333e+03	2.6630356340e-25
1.0806666667e+03	2.4729776416e-25
1.0810000000e+03	2.5988290904e-25
1.0813333333e+03	2.5756403654e-25
1.0816666667e+03	2.5952325536e-25
1.0820000000e+03	2.5906901769e-25
1.0823333333e+03	2.5003445294e-25
1.0826666667e+03	2.5177117668e-25
1.0830000000e+03	2.4371643422e-25
1.0833333333e+03	2.6124767936e-25
1.0836666667e+03	2.5649405690e-25
1.0840000000e+03	2.4761725646e-25
1.0843333333e+03	2.5268749649e-25
1.0846666667e+03	2.6092218785e-25
1.0850000000e+03	2.5809686549e-25
1.0853333333e+03	2.5762122839e-25
1.0856666667e+03	2.7073690652e-25
1.0860000000e+03	2.5567412056e-25
1.0863333333e+03	2.6024412186e-25
1.0866666667e+03	2.5393238354e-25
1.0870000000e+03	2.6437408429e-25
1.0873333333e+03	2.6875096908e-25
1.0876666667e+03	2.6901608006e-25
1.0880000000e+03	2.6524087369e-25
1.0883333333e+03	2.4826347955e-25
1.0886666667e+03	2.5075267625e-25
1.0890000000e+03	2.5312285006e-25
1.0893333333e+03	2.5723144614e-25
1.0896666667e+03	2.5413711003e-25
1.0900000000e+03	2.5624531496e-25
1.0903333333e+03	2.5649253338e-25
1.0906666667e+03	2.5322863416e-25
1.0910000000e+03	2.6960680859e-25
1.0913333333e+03	2.6082924518e-25
1.0916666667e+03	2.5428138123e-25
1.0920000000e+03	2.5564964781e-25
1.0923333333e+03	2.6402463179e-25
1.0926666667e+03	2.6188507453e-25
1.0930000000e+03	2.5001004995e-25
1.0933333333e+03	2.4636163406e-25
1.0936666667e+03	2.4631953424e-25
1.0940000000e+03	2.4947602317e-25
1.0943333333e+03	2.4226956157e-25
1.0946666667e+03	2.5360270948e-25
1.0950000000e+03	2.5908533560e-25
1.0953333333e+03	2.5383442396e-25
1.0956666667e+03	2.6795934400e-25
1.0960000000e+03	2.6299073641e-25
1.0963333333e+03	2.5273943707e-25
1.0966666667e+03	2.5425877853e-25
1.0970000000e+03	2.5814840216e-25
1.0973333333e+03	2.5974722806e-25
1.0976666667e+03	2.6769237478e-25
1.0980000000e+03	2.6801368615e-25
1.0983333333e+03	2.5930151583e-25
1.0986666667e+03	2.5644032534e-25
1.0990000000e+03	2.5263744137e-25
1.0993333333e+03	2.6587559280e-25
1.0996666667e+03	2.5522595835e-25
1.1000000000e+03	2.5150839154e-25
1.1003333333e+03	2.6078479192e-25
1.1006666667e+03	2.5597553027e-25
1.1010000000e+03	2.5168834652e-25
1.1013333333e+03	2.6912424346e-25
1.1016666667e+03	2.5702820469e-25
1.1020000000e+03	2.4626994297e-25
1.1023333333e+03	2.5092830730e-25
1.1026666667e+03	2.5286988842e-25
1.1030000000e+03	2.5199072189e-25
1.1033333333e+03	2.6050268450e-25
1.1036666667e+03	2.6143923267e-25
1.1040000000e+03	2.5168282490e-25
1.1043333333e+03	2.5380268410e-25
1.1046666667e+03	2.5473457782e-25
1.1050000000e+03	2.4305483231e-25
1.1053333333e+03	2.4832766828e-25
1.1056666667e+03	2.6033641809e-25
1.1060000000e+03	2.4641764924e-25
1.1063333333e+03	2.5591236019e-25
1.1066666667e+03	2.6216236170e-25
1.1070000000e+03	2.6683500822e-25
1.1073333333e+03	2.6091316651e-25
1.1076666667e+03	2.5075902922e-25
1.1080000000e+03	2.5279679816e-25
1.1083333333e+03	2.3994714342e-25
1.1086666667e+03	2.4682037391e-25
1.1090000000e+03	2.4055815211e-25
1.1093333333e+03	2.4757109527e-25
1.1096666667e+03	2.5011137293e-25
1.1100000000e+03	2.5499300345e-25
1.1103333333e+03	2.6559355706e-25
1.1106666667e+03	2.6374443128e-25
1.1110000000e+03	2.6407456434e-25
1.1113333333e+03	2.5182844471e-25
1.1116666667e+03	2.5698693561e-25
1.1120000000e+03	2.6291770070e-25
1.1123333333e+03	2.6392448650e-25
1.1126666667e+03	2.5067372207e-25
1.1130000000e+03	2.4390925282e-25
1.1133333333e+03	2.5995551649e-25
1.1136666667e+03	2.5005726846e-25
1.1140000000e+03	2.6007482464e-25
1.1143333333e+03	2.5352963393e-25
1.1146666667e+03	2.5615263390e-25
1.1150000000e+03	2.6197591200e-25
1.1153333333e+03	2.5937265755e-25
1.1156666667e+03	2.5403685980e-25
1.1160000000e+03	2.5076444597e-25
1.1163333333e+03	2.4773749399e-25
1.1166666667e+03	2.4691895453e-25
1.1170000000e+03	2.6088858593e-25
1.1173333333e+03	2.6412966035e-25
1.1176666667e+03	2.7656076677e-25
1.1180000000e+03	2.6875346032e-25
1.1183333333e+03	2.5921740483e-25
1.1186666667e+03	2.5262340649e-25
1.1190000000e+03	2.5798651908e-25
1.1193333333e+03	2.5976863886e-25
1.1196666667e+03	2.5945574384e-25
1.1200000000e+03	2.5675367197e-25
1.1203333333e+03	2.5653177561e-25
1.1206666667e+03	2.5128607367e-25
1.1210000000e+03	2.5912473158e-25
1.1213333333e+03	2.6617378188e-25
1.1216666667e+03	2.5182932908e-25
1.1220000000e+03	2.6881981533e-25
1.1223333333e+03	2.5745131794e-25
1.1226666667e+03	2.6474624682e-25
1.1230000000e+03	2.5265999500e-25
1.1233333333e+03	2.6993571311e-25
1.1236666667e+03	2.7598326476e-25
1.1240000000e+03	2.6393317417e-25
1.1243333333e+03	2.5888535488e-25
1.1246666667e+03	2.6197163494e-25
1.1250000000e+03	2.5200233002e-25
1.1253333333e+03	2.5755401811e-25
1.1256666667e+03	2.5742770083e-25
1.1260000000e+03	2.6133054358e-25
1.1263333333e+03	2.6298540127e-25
1.1266666667e+03	2.5795202924e-25
1.1270000000e+03	2.7048226029e-25
1.1273333333e+03	2.6652163749e-25
1.1276666667e+03	2.5943582733e-25
1.1280000000e+03	2.7420747443e-25
1.1283333333e+03	2.7214566287e-25
1.1286666667e+03	2.5927918387e-25
1.1290000000e+03	2.6438618484e-25
1.1293333333e+03	2.7484321310e-25
1.1296666667e+03	2.6323869036e-25
1.1300000000e+03	2.6501749941e-25
1.1303333333e+03	2.5550879786e-25
1.1306666667e+03	2.6624217311e-25
1.1310000000e+03	2.6050373533e-25
1.1313333333e+03	2.6118169268e-25
1.1316666667e+03	2.6438720254e-25
1.1320000000e+03	2.6098219104e-25
1.1323333333e+03	2.5169909415e-25
1.1326666667e+03	2.5905755437e-25
1.1330000000e+03	2.5419834552e-25
1.1333333333e+03	2.5549681383e-25
1.1336666667e+03	2.4931068255e-25
1.1340000000e+03	2.5984046153e-25
1.1343333333e+03	2.4839519860e-25
1.1346666667e+03	2.6364134303e-25
1.1350000000e+03	2.7999487303e-25
1.1353333333e+03	2.6663063327e-25
1.1356666667e+03	2.5351053576e-25
1.1360000000e+03	2.6358734595e-25
1.1363333333e+03	2.6779096880e-25
1.1366666667e+03	2.6294952747e-25
1.1370000000e+03	2.6515270833e-25
1.1373333333e+03	2.6002758264e-25
1.1376666667e+03	2.6330059189e-25
1.1380000000e+03	2.8211415014e-25
1.1383333333e+03	2.7611564013e-25
1.1386666667e+03	2.7115001103e-25
1.1390000000e+03	2.7058415154e-25
1.1393333333e+03	2.5736729072e-25
1.1396666667e+03	2.7221328696e-25
1.1400000000e+03	2.5923862228e-25
1.1403333333e+03	2.7621237037e-25
1.1406666667e+03	2.8306862564e-25
1.1410000000e+03	2.7174700172e-25
1.1413333333e+03	2.7143174878e-25
1.1416666667e+03	2.7186286816e-25
1.1420000000e+03	2.6409287502e-25
1.1423333333e+03	2.7010522651e-25
1.1426666667e+03	2.6657129471e-25
1.1430000000e+03	2.6809097861e-25
1.1433333333e+03	2.6733410945e-25
1.1436666667e+03	2.6902330661e-25
1.1440000000e+03	2.5719541370e-25
1.1443333333e+03	2.5958909077e-25
1.1446666667e+03	2.6233889472e-25
1.1450000000e+03	2.6305082254e-25
1.1453333333e+03	2.5835334085e-25
1.1456666667e+03	2.6011951059e-25
1.1460000000e+03	2.7049616550e-25
1.1463333333e+03	2.6530807886e-25
1.1466666667e+03	2.6531324360e-25
1.1470000000e+03	2.6902310795e-25
1.1473333333e+03	2.6509618008e-25
1.1476666667e+03	2.6086968431e-25
1.1480000000e+03	2.6021476095e-25
1.1483333333e+03	2.5938556062e-25
1.1486666667e+03	2.6511263501e-25
1.1490000000e+03	2.7584888669e-25
1.1493333333e+03	2.6921518030e-25
1.1496666667e+03	2.7669940346e-25
1.1500000000e+03	2.7608764408e-25
1.1503333333e+03	2.6103117721e-25
1.1506666667e+03	2.6734481773e-25
1.1510000000e+03	2.6857147020e-25
1.1513333333e+03	2.7518519191e-25
1.1516666667e+03	2.6134574571e-25
1.1520000000e+03	2.6358217388e-25
1.1523333333e+03	2.5788575912e-25
1.1526666667e+03	2.7048395805e-25
1.1530000000e+03	2.6516358047e-25
1.1533333333e+03	2.6977769266e-25
1.1536666667e+03	2.5900174100e-25
1.1540000000e+03	2.7310325793e-25
1.1543333333e+03	2.8001923836e-25
1.1546666667e+03	2.7875443393e-25
1.1550000000e+03	2.6604300010e-25
1.1553333333e+03	2.7740432710e-25
1.1556666667e+03	2.7625049657e-25
1.1560000000e+03	2.6244221609e-25
1.1563333333e+03	2.6456397004e-25
1.1566666667e+03	2.6941019959e-25
1.1570000000e+03	2.8041636186e-25
1.1573333333e+03	2.7200167390e-25
1.1576666667e+03	2.6435535826e-25
1.1580000000e+03	2.6538212044e-25
1.1583333333e+03	3.2603049063e-25
1.1586666667e+03	3.3205264955e-25
1.1590000000e+03	2.7504906829e-25
1.1593333333e+03	2.6840995700e-25
1.1596666667e+03	2.6501005467e-25
1.1600000000e+03	8.8008034749e-25
1.1603333333e+03	1.2834379191e-24
1.1606666667e+03	5.1017000545e-25
1.1610000000e+03	2.7134185215e-25
1.1613333333e+03	2.7399330751e-25
1.1616666667e+03	2.7767029408e-25
1.1620000000e+03	2.7399101485e-25
1.1623333333e+03	2.7306402665e-25
1.1626666667e+03	2.7257583735e-25
1.1630000000e+03	2.6605478912e-25
1.1633333333e+03	2.6214754833e-25
1.1636666667e+03	2.6650129543e-25
1.1640000000e+03	2.6064838200e-25
1.1643333333e+03	2.6727814571e-25
1.1646666667e+03	2.5930719114e-25
1.1650000000e+03	2.5970481115e-25
1.1653333333e+03	2.6846570074e-25
1.1656666667e+03	2.7473008171e-25
1.1660000000e+03	3.0223891756e-25
1.1663333333e+03	2.9327118169e-25
1.1666666667e+03	2.6838167426e-25
1.1670000000e+03	2.7103951716e-25
1.1673333333e+03	2.8553157547e-25
1.1676666667e+03	6.5512695649e-25
1.1680000000e+03	1.3335916534e-24
1.1683333333e+03	8.3079076191e-25
1.1686666667e+03	2.9069654539e-25
1.1690000000e+03	2.7943820524e-25
1.1693333333e+03	2.7222938742e-25
1.1696666667e+03	2.8449805513e-25
1.1700000000e+03	2.7025404289e-25
1.1703333333e+03	2.7270760621e-25
1.1706666667e+03	2.8401420327e-25
1.1710000000e+03	2.8094920858e-25
1.1713333333e+03	2.7132895447e-25
1.1716666667e+03	2.6864941838e-25
1.1720000000e+03	2.8135996047e-25
1.1723333333e+03	2.8122703879e-25
1.1726666667e+03	2.8110310400e-25
1.1730000000e+03	2.8788827953e-25
1.1733333333e+03	2.7366887201e-25
1.1736666667e+03	2.7157428166e-25
1.1740000000e+03	2.5691667693e-25
1.1743333333e+03	2.7058449355e-25
1.1746666667e+03	2.7615850435e-25
1.1750000000e+03	2.8323078356e-25
1.1753333333e+03	2.6953714894e-25
1.1756666667e+03	2.7605650243e-25
1.1760000000e+03	2.6613773266e-25
1.1763333333e+03	2.8900484757e-25
1.1766666667e+03	2.8174082742e-25
1.1770000000e+03	2.8205398711e-25
1.1773333333e+03	2.7925374508e-25
1.1776666667e+03	2.6780092355e-25
1.1780000000e+03	2.8144670542e-25
1.1783333333e+03	2.7989333019e-25
1.1786666667e+03	2.7536306189e-25
1.1790000000e+03	2.7182023160e-25
1.1793333333e+03	2.8373799219e-25
1.1796666667e+03	2.6222087956e-25
1.1800000000e+03	2.6950547722e-25
1.1803333333e+03	4.0173395585e-25
1.1806666667e+03	4.9245592898e-25
1.1810000000e+03	3.0644201809e-25
1.1813333333e+03	2.8570246804e-25
1.1816666667e+03	2.8304028635e-25
1.1820000000e+03	2.7646975851e-25
1.1823333333e+03	2.7213439811e-25
1.1826666667e+03	2.7708578465e-25
1.1830000000e+03	2.6551841337e-25
1.1833333333e+03	2.7396877522e-25
1.1836666667e+03	2.8136787340e-25
1.1840000000e+03	2.7878402406e-25
1.1843333333e+03	2.8731139290e-25
1.1846666667e+03	2.7795685035e-25
1.1850000000e+03	2.7595039401e-25
1.1853333333e+03	2.6706344785e-25
1.1856666667e+03	2.7070361596e-25
1.1860000000e+03	2.7636302348e-25
1.1863333333e+03	2.7993248149e-25
1.1866666667e+03	2.7668710642e-25
1.1870000000e+03	2.8341182011e-25
1.1873333333e+03	2.7590511764e-25
1.1876666667e+03	2.6768598369e-25
1.1880000000e+03	2.7432516804e-25
1.1883333333e+03	2.8279678360e-25
1.1886666667e+03	3.1646391619e-25
1.1890000000e+03	4.2188353871e-25
1.1893333333e+03	4.2660037638e-25
1.1896666667e+03	3.3443670248e-25
1.1900000000e+03	2.9103774935e-25
1.1903333333e+03	2.7775463300e-25
1.1906666667e+03	2.7965306619e-25
1.1910000000e+03	2.7991849315e-25
1.1913333333e+03	2.7643753504e-25
1.1916666667e+03	2.7730164290e-25
1.1920000000e+03	2.8771066868e-25
1.1923333333e+03	2.7204254964e-25
1.1926666667e+03	2.7246736866e-25
1.1930000000e+03	2.6959311194e-25
1.1933333333e+03	2.7211477304e-25
1.1936666667e+03	2.8142056878e-25
1.1940000000e+03	2.8795836180e-25
1.1943333333e+03	2.7406969118e-25
1.1946666667e+03	2.7321459638e-25
1.1950000000e+03	2.8518772327e-25
1.1953333333e+03	2.7817658376e-25
1.1956666667e+03	2.8213788446e-25
1.1960000000e+03	2.7324727773e-25
1.1963333333e+03	2.6407917643e-25
1.1966666667e+03	2.7861833410e-25
1.1970000000e+03	2.8427905316e-25
1.1973333333e+03	2.8181185883e-25
1.1976666667e+03	2.7793157807e-25
1.1980000000e+03	2.8278095552e-25
1.1983333333e+03	2.8345477255e-25
1.1986666667e+03	3.0746540383e-25
1.1990000000e+03	3.1841788331e-25
1.1993333333e+03	3.1132060755e-25
1.1996666667e+03	2.9598712487e-25
1.2000000000e+03	2.9849589626e-25
1.2003333333e+03	2.8798694961e-25
1.2006666667e+03	2.7762954985e-25
1.2010000000e+03	2.7537534581e-25
1.2013333333e+03	2.7737034895e-25
1.2016666667e+03	2.7832674267e-25
1.2020000000e+03	2.8048504037e-25
1.2023333333e+03	2.9100034781e-25
1.2026666667e+03	2.8713891026e-25
1.2030000000e+03	2.8749728311e-25
1.2033333333e+03	2.8788643923e-25
1.2036666667e+03	2.8934741481e-25
1.2040000000e+03	2.8686296792e-25
1.2043333333e+03	2.8474776608e-25
1.2046666667e+03	2.8716233723e-25
1.2050000000e+03	2.7773111613e-25
1.2053333333e+03	2.8602556919e-25
1.2056666667e+03	2.9292001383e-25
1.2060000000e+03	2.8798073302e-25
1.2063333333e+03	2.7689661321e-25
1.2066666667e+03	2.7873960082e-25
1.2070000000e+03	2.8876451012e-25
1.2073333333e+03	2.9561806143e-25
1.2076666667e+03	2.8537020689e-25
1.2080000000e+03	2.7887504664e-25
1.2083333333e+03	2.8276781712e-25
1.2086666667e+03	2.8813093030e-25
1.2090000000e+03	3.1733902633e-25
1.2093333333e+03	3.0917632707e-25
1.2096666667e+03	2.7869929802e-25
1.2100000000e+03	2.8319333298e-25
1.2103333333e+03	2.7279289870e-25
1.2106666667e+03	2.7326493768e-25
1.2110000000e+03	2.7863913259e-25
1.2113333333e+03	2.9050253881e-25
1.2116666667e+03	2.7819783438e-25
1.2120000000e+03	2.7171620617e-25
1.2123333333e+03	2.8126756241e-25
1.2126666667e+03	2.8275597838e-25
1.2130000000e+03	2.8020080303e-25
1.2133333333e+03	2.9352461735e-25
1.2136666667e+03	3.0954316859e-25
1.2140000000e+03	2.7075780826e-25
1.2143333333e+03	2.8591118123e-25
1.2146666667e+03	2.8638527836e-25
1.2150000000e+03	2.8798112038e-25
1.2153333333e+03	2.9055835708e-25
1.2156666667e+03	2.8530450205e-25
1.2160000000e+03	2.8562136127e-25
1.2163333333e+03	2.8529969482e-25
1.2166666667e+03	2.8946541068e-25
1.2170000000e+03	2.7521552883e-25
1.2173333333e+03	2.8624191299e-25
1.2176666667e+03	2.9099983727e-25
1.2180000000e+03	2.7329939801e-25
1.2183333333e+03	2.7866703280e-25
1.2186666667e+03	2.8677315878e-25
1.2190000000e+03	2.9359755617e-25
1.2193333333e+03	2.8355260033e-25
1.2196666667e+03	2.8131178623e-25
1.2200000000e+03	2.7816586094e-25
1.2203333333e+03	2.8925417973e-25
1.2206666667e+03	2.8342408315e-25
1.2210000000e+03	2.8239408142e-25
1.2213333333e+03	2.8188489182e-25
1.2216666667e+03	2.7992271491e-25
1.2220000000e+03	2.9003942144e-25
1.2223333333e+03	2.8106863997e-25
1.2226666667e+03	2.7959199428e-25
1.2230000000e+03	2.8149038403e-25
1.2233333333e+03	2.8654545119e-25
1.2236666667e+03	2.9713302098e-25
1.2240000000e+03	2.7866557029e-25
1.2243333333e+03	2.9347426833e-25
1.2246666667e+03	2.8181620843e-25
1.2250000000e+03	2.8561670513e-25
1.2253333333e+03	2.9323677231e-25
1.2256666667e+03	2.9868887675e-25
1.2260000000e+03	2.8582014895e-25
1.2263333333e+03	2.8158224562e-25
1.2266666667e+03	2.9159346227e-25
1.2270000000e+03	2.9282073120e-25
1.2273333333e+03	2.9265832371e-25
1.2276666667e+03	2.9537833751e-25
1.2280000000e+03	3.0141003603e-25
1.2283333333e+03	3.0282255782e-25
1.2286666667e+03	2.9504102056e-25
1.2290000000e+03	2.8328812808e-25
1.2293333333e+03	2.7805503407e-25
1.2296666667e+03	2.8567095388e-25
1.2300000000e+03	2.8688503197e-25
1.2303333333e+03	2.9259452136e-25
1.2306666667e+03	2.9121742021e-25
1.2310000000e+03	2.9218036336e-25
1.2313333333e+03	2.8527416643e-25
1.2316666667e+03	2.8680429455e-25
1.2320000000e+03	2.8413538896e-25
1.2323333333e+03	2.8457739099e-25
1.2326666667e+03	2.8410664432e-25
1.2330000000e+03	2.8582394950e-25
1.2333333333e+03	2.9543896841e-25
1.2336666667e+03	2.9801862433e-25
1.2340000000e+03	2.9578212679e-25
1.2343333333e+03	2.9214423454e-25
1.2346666667e+03	2.8835706221e-25
1.2350000000e+03	2.9985077072e-25
1.2353333333e+03	2.9405972451e-25
1.2356666667e+03	2.8390444001e-25
1.2360000000e+03	2.8591191006e-25
1.2363333333e+03	2.8869693288e-25
1.2366666667e+03	2.9227439722e-25
1.2370000000e+03	2.9580734780e-25
1.2373333333e+03	2.9321241597e-25
1.2376666667e+03	2.9114868221e-25
1.2380000000e+03	2.8959716783e-25
1.2383333333e+03	2.8557412871e-25
1.2386666667e+03	2.9054217173e-25
1.2390000000e+03	2.9162586329e-25
1.2393333333e+03	2.9101872342e-25
1.2396666667e+03	3.0359941278e-25
1.2400000000e+03	2.8439532910e-25
1.2403333333e+03	2.8095609880e-25
1.2406666667e+03	2.8849816986e-25
1.2410000000e+03	2.9603320592e-25
1.2413333333e+03	2.8876453882e-25
1.2416666667e+03	3.0245196964e-25
1.2420000000e+03	2.9809716273e-25
1.2423333333e+03	2.9932956631e-25
1.2426666667e+03	2.9494405184e-25
1.2430000000e+03	2.9064405325e-25
1.2433333333e+03	2.9222651163e-25
1.2436666667e+03	2.9058398728e-25
1.2440000000e+03	3.0261909643e-25
1.2443333333e+03	2.8991815241e-25
1.2446666667e+03	2.8421605804e-25
1.2450000000e+03	2.7947900138e-25
1.2453333333e+03	2.8742649156e-25
1.2456666667e+03	2.9670346805e-25
1.2460000000e+03	2.8286466163e-25
1.2463333333e+03	3.0763397888e-25
1.2466666667e+03	3.0827240654e-25
1.2470000000e+03	2.9687663035e-25
1.2473333333e+03	2.9832766951e-25
1.2476666667e+03	3.0099495294e-25
1.2480000000e+03	2.9103466262e-25
1.2483333333e+03	2.8679026079e-25
1.2486666667e+03	2.9373452555e-25
1.2490000000e+03	2.9103999047e-25
1.2493333333e+03	2.8159241085e-25
1.2496666667e+03	2.9087355406e-25
1.2500000000e+03	2.8486594272e-25
1.2503333333e+03	2.8822577497e-25
1.2506666667e+03	2.8370366904e-25
1.2510000000e+03	2.9695238254e-25
1.2513333333e+03	3.0224776429e-25
1.2516666667e+03	2.9591600315e-25
1.2520000000e+03	2.9929429278e-25
1.2523333333e+03	2.8658823798e-25
1.2526666667e+03	2.9344986127e-25
1.2530000000e+03	2.9249556843e-25
1.2533333333e+03	3.0064879879e-25
1.2536666667e+03	3.0267939846e-25
1.2540000000e+03	2.8882454487e-25
1.2543333333e+03	3.1504644419e-25
1.2546666667e+03	3.0378950112e-25
1.2550000000e+03	2.8610831410e-25
1.2553333333e+03	2.9480418102e-25
1.2556666667e+03	2.9536065722e-25
1.2560000000e+03	2.8475035699e-25
1.2563333333e+03	3.0146064382e-25
1.2566666667e+03	2.9155171724e-25
1.2570000000e+03	2.9398757198e-25
1.2573333333e+03	3.0328117257e-25
1.2576666667e+03	2.9186135575e-25
1.2580000000e+03	3.0818212155e-25
1.2583333333e+03	2.9034554594e-25
1.2586666667e+03	2.8669944699e-25
1.2590000000e+03	2.9304587274e-25
1.2593333333e+03	2.9056394299e-25
1.2596666667e+03	3.0707677919e-25
1.2600000000e+03	3.0113127529e-25
1.2603333333e+03	2.9310341263e-25
1.2606666667e+03	3.1603442400e-25
1.2610000000e+03	3.0852032574e-25
1.2613333333e+03	2.9533675137e-25
1.2616666667e+03	3.0331488034e-25
1.2620000000e+03	3.0078103966e-25
1.2623333333e+03	2.9999753304e-25
1.2626666667e+03	3.0313782804e-25
1.2630000000e+03	3.0259044882e-25
1.2633333333e+03	2.9934829899e-25
1.2636666667e+03	2.9986049823e-25
1.2640000000e+03	2.9822135164e-25
1.2643333333e+03	3.0710443992e-25
1.2646666667e+03	2.9316683319e-25
1.2650000000e+03	2.9310685578e-25
1.2653333333e+03	3.0327249871e-25
1.2656666667e+03	3.0250132515e-25
1.2660000000e+03	3.1018959552e-25
1.2663333333e+03	3.0050243697e-25
1.2666666667e+03	3.0545176429e-25
1.2670000000e+03	2.9399464719e-25
1.2673333333e+03	3.1698687096e-25
1.2676666667e+03	2.9407716756e-25
1.2680000000e+03	2.8640224712e-25
1.2683333333e+03	2.9073850516e-25
1.2686666667e+03	2.8391500059e-25
1.2690000000e+03	2.8933610967e-25
1.2693333333e+03	3.0616152707e-25
1.2696666667e+03	2.9676077786e-25
1.2700000000e+03	3.0177432768e-25
1.2703333333e+03	3.0296120605e-25
1.2706666667e+03	3.0123773244e-25
1.2710000000e+03	3.0530538168e-25
1.2713333333e+03	3.0172275421e-25
1.2716666667e+03	3.0382330725e-25
1.2720000000e+03	3.0024326939e-25
1.2723333333e+03	3.0762187527e-25
1.2726666667e+03	3.1800847213e-25
1.2730000000e+03	3.1056312830e-25
1.2733333333e+03	3.2888516608e-25
1.2736666667e+03	3.2366503632e-25
1.2740000000e+03	3.0767938378e-25
1.2743333333e+03	3.0724731473e-25
1.2746666667e+03	3.0378530164e-25
1.2750000000e+03	3.0428471131e-25
1.2753333333e+03	3.0153399011e-25
1.2756666667e+03	3.0960237183e-25
1.2760000000e+03	2.9921487157e-25
1.2763333333e+03	2.9693207023e-25
1.2766666667e+03	3.0289888410e-25
1.2770000000e+03	3.0289169559e-25
1.2773333333e+03	2.9060390787e-25
1.2776666667e+03	3.1148480741e-25
1.2780000000e+03	3.0677057915e-25
1.2783333333e+03	3.0548596037e-25
1.2786666667e+03	3.0770034917e-25
1.2790000000e+03	3.1276260346e-25
1.2793333333e+03	3.0567094233e-25
1.2796666667e+03	3.0724959963e-25
1.2800000000e+03	3.0776877757e-25
1.2803333333e+03	3.1188873694e-25
1.2806666667e+03	3.0043600868e-25
1.2810000000e+03	3.1269047963e-25
1.2813333333e+03	3.0540652455e-25
1.2816666667e+03	3.1798178687e-25
1.2820000000e+03	3.2005345826e-25
1.2823333333e+03	3.2699624946e-25
1.2826666667e+03	3.2488807937e-25
1.2830000000e+03	3.2048619034e-25
1.2833333333e+03	3.3396610836e-25
1.2836666667e+03	3.3125387924e-25
1.2840000000e+03	3.0917536572e-25
1.2843333333e+03	3.1199494266e-25
1.2846666667e+03	3.1751310958e-25
1.2850000000e+03	3.2473162686e-25
1.2853333333e+03	3.1821371623e-25
1.2856666667e+03	3.0904788942e-25
1.2860000000e+03	3.3033195208e-25
1.2863333333e+03	3.4362978367e-25
1.2866666667e+03	3.2663627216e-25
1.2870000000e+03	3.3470841758e-25
1.2873333333e+03	3.3953718677e-25
1.2876666667e+03	3.3926360848e-25
1.2880000000e+03	3.2602052323e-25
1.2883333333e+03	3.6474562816e-25
1.2886666667e+03	3.8066672058e-25
1.2890000000e+03	3.4857234328e-25
1.2893333333e+03	3.4230765951e-25
1.2896666667e+03	3.4589737302e-25
1.2900000000e+03	3.4155352213e-25
1.2903333333e+03	3.4539326525e-25
1.2906666667e+03	3.4226846671e-25
1.2910000000e+03	3.5732804804e-25
1.2913333333e+03	3.4697329934e-25
1.2916666667e+03	3.4694687009e-25
1.2920000000e+03	3.4937701015e-25
1.2923333333e+03	3.5453880787e-25
1.2926666667e+03	3.8059777850e-25
1.2930000000e+03	3.5127485615e-25
1.2933333333e+03	3.6600194269e-25
1.2936666667e+03	3.7183682638e-25
1.2940000000e+03	3.7176702027e-25
1.2943333333e+03	3.7241188216e-25
1.2946666667e+03	3.8232950929e-25
1.2950000000e+03	3.9021545033e-25
1.2953333333e+03	3.9695165413e-25
1.2956666667e+03	6.8485695349e-25
1.2960000000e+03	8.4678578198e-25
1.2963333333e+03	4.7091088539e-25
1.2966666667e+03	4.2672916873e-25
1.2970000000e+03	4.2622481344e-25
1.2973333333e+03	4.8920402152e-25
1.2976666667e+03	7.2122569770e-25
1.2980000000e+03	6.7377918712e-25
1.2983333333e+03	5.7165099607e-25
1.2986666667e+03	7.7320450380e-25
1.2990000000e+03	9.7917469717e-25
1.2993333333e+03	1.9450338581e-24
1.3006666667e+03	1.9243109869e-24
1.3010000000e+03	9.5681540260e-25
1.3013333333e+03	7.6472007090e-25
1.3016666667e+03	5.9412218572e-25
1.3020000000e+03	5.9063557793e-25
1.3023333333e+03	5.7932845839e-25
1.3026666667e+03	4.8738458396e-25
1.3030000000e+03	4.6675208875e-25
1.3033333333e+03	4.4356450225e-25
1.3036666667e+03	4.3000049443e-25
1.3040000000e+03	4.0838237580e-25
1.3043333333e+03	4.0913851571e-25
1.3046666667e+03	3.8243222317e-25
1.3050000000e+03	3.9275409655e-25
1.3053333333e+03	3.9252698723e-25
1.3056666667e+03	3.8729217535e-25
1.3060000000e+03	3.8703472817e-25
1.3063333333e+03	3.7171239228e-25
1.3066666667e+03	3.7236302759e-25
1.3070000000e+03	3.5668143683e-25
1.3073333333e+03	3.6209836461e-25
1.3076666667e+03	3.6452075424e-25
1.3080000000e+03	3.7953494536e-25
1.3083333333e+03	3.6594626127e-25
1.3086666667e+03	3.6823689924e-25
1.3090000000e+03	3.7018334708e-25
1.3093333333e+03	3.6444574556e-25
1.3096666667e+03	3.5499885901e-25
1.3100000000e+03	3.7308768399e-25
1.3103333333e+03	3.6843428656e-25
1.3106666667e+03	3.6121666452e-25
1.3110000000e+03	3.5699658036e-25
1.3113333333e+03	3.7957338233e-25
1.3116666667e+03	4.3566287001e-25
1.3120000000e+03	4.4318695981e-25
1.3123333333e+03	3.8247005163e-25
1.3126666667e+03	3.5189822582e-25
1.3130000000e+03	3.6076384624e-25
1.3133333333e+03	3.5800181091e-25
1.3136666667e+03	3.5545271505e-25
1.3140000000e+03	3.4066915575e-25
1.3143333333e+03	3.3700318883e-25
1.3146666667e+03	3.4491960181e-25
1.3150000000e+03	3.4135900992e-25
1.3153333333e+03	3.4909105637e-25
1.3156666667e+03	3.3887798573e-25
1.3160000000e+03	3.4440914411e-25
1.3163333333e+03	3.4302392446e-25
1.3166666667e+03	3.3050876588e-25
1.3170000000e+03	3.3488902432e-25
1.3173333333e+03	3.4127745902e-25
1.3176666667e+03	3.4650258695e-25
1.3180000000e+03	3.4693108037e-25
1.3183333333e+03	3.3316802237e-25
1.3186666667e+03	3.3481228064e-25
1.3190000000e+03	3.8667414120e-25
1.3193333333e+03	5.7348072026e-25
1.3196666667e+03	7.2630098279e-25
1.3200000000e+03	4.7934554348e-25
1.3203333333e+03	3.5770065908e-25
1.3206666667e+03	3.3569866419e-25
1.3210000000e+03	3.3464865607e-25
1.3213333333e+03	3.2815148765e-25
1.3216666667e+03	3.3041012384e-25
1.3220000000e+03	3.2750347065e-25
1.3223333333e+03	3.2712958549e-25
1.3226666667e+03	3.1674582047e-25
1.3230000000e+03	3.2493657898e-25
1.3233333333e+03	3.2566382180e-25
1.3236666667e+03	3.2007648283e-25
1.3240000000e+03	3.3746568758e-25
1.3243333333e+03	3.2615387261e-25
1.3246666667e+03	3.2504136762e-25
1.3250000000e+03	3.2488690348e-25
1.3253333333e+03	3.1795269355e-25
1.3256666667e+03	3.1048839088e-25
1.3260000000e+03	3.1558397969e-25
1.3263333333e+03	3.1778571939e-25
1.3266666667e+03	3.1860148566e-25
1.3270000000e+03	3.3145943081e-25
1.3273333333e+03	3.2360293182e-25
1.3276666667e+03	3.1614286231e-25
1.3280000000e+03	3.3642406804e-25
1.3283333333e+03	3.1507918043e-25
1.3286666667e+03	3.0879586483e-25
1.3290000000e+03	3.2467110308e-25
1.3293333333e+03	3.1874715635e-25
1.3296666667e+03	3.2020747188e-25
1.3300000000e+03	3.2326227484e-25
1.3303333333e+03	3.1244094601e-25
1.3306666667e+03	3.2129359490e-25
1.3310000000e+03	3.2601087394e-25
1.3313333333e+03	3.1737643218e-25
1.3316666667e+03	3.1439239015e-25
1.3320000000e+03	3.2739259134e-25
1.3323333333e+03	3.2609490312e-25
1.3326666667e+03	3.3390810633e-25
1.3330000000e+03	3.3381025488e-25
1.3333333333e+03	3.2312659422e-25
1.3336666667e+03	3.2053868075e-25
1.3340000000e+03	3.2203353239e-25
1.3343333333e+03	3.2231368675e-25
1.3346666667e+03	3.4801373917e-25
1.3350000000e+03	3.1551120138e-25
1.3353333333e+03	3.1718033725e-25
1.3356666667e+03	3.2272853415e-25
1.3360000000e+03	3.3854621919e-25
1.3363333333e+03	3.2798252750e-25
1.3366666667e+03	3.3292405960e-25
1.3370000000e+03	3.3548750745e-25
1.3373333333e+03	3.2488737162e-25
1.3376666667e+03	3.2049031734e-25
1.3380000000e+03	3.1864648330e-25
1.3383333333e+03	3.1714946636e-25
1.3386666667e+03	3.3561649510e-25
1.3390000000e+03	3.3179337305e-25
1.3393333333e+03	3.1113218340e-25
1.3396666667e+03	3.0594924303e-25
1.3400000000e+03	3.3918257941e-25
1.3403333333e+03	3.2344362394e-25
1.3406666667e+03	3.1376846485e-25
1.3410000000e+03	3.0498468768e-25
1.3413333333e+03	3.1002974896e-25
1.3416666667e+03	3.2999925056e-25
1.3420000000e+03	3.3109734799e-25
1.3423333333e+03	3.3119814640e-25
1.3426666667e+03	3.2281225544e-25
1.3430000000e+03	3.1603556275e-25
1.3433333333e+03	3.2420428841e-25
1.3436666667e+03	3.1993267374e-25
1.3440000000e+03	3.3319230527e-25
1.3443333333e+03	3.3280720577e-25
1.3446666667e+03	3.3544022662e-25
1.3450000000e+03	3.3235256998e-25
1.3453333333e+03	3.1362818436e-25
1.3456666667e+03	3.3660377916e-25
1.3460000000e+03	3.4492088647e-25
1.3463333333e+03	3.2295417010e-25
1.3466666667e+03	3.2120847023e-25
1.3470000000e+03	3.2243830918e-25
1.3473333333e+03	3.2959354295e-25
1.3476666667e+03	3.3079965016e-25
1.3480000000e+03	3.2366520739e-25
1.3483333333e+03	3.2839590127e-25
1.3486666667e+03	3.3145437491e-25
1.3490000000e+03	3.3281603797e-25
1.3493333333e+03	3.2357981748e-25
1.3496666667e+03	3.4038089792e-25
1.3500000000e+03	3.2038024620e-25
1.3503333333e+03	3.1836427462e-25
1.3506666667e+03	3.4109124560e-25
1.3510000000e+03	3.1998927749e-25
1.3513333333e+03	3.2945464391e-25
1.3516666667e+03	3.2734847302e-25
1.3520000000e+03	3.2268408972e-25
1.3523333333e+03	3.2128546768e-25
1.3526666667e+03	3.2845552537e-25
1.3530000000e+03	3.3185297528e-25
1.3533333333e+03	3.3390403104e-25
1.3536666667e+03	3.3195568649e-25
1.3540000000e+03	3.2970381096e-25
1.3543333333e+03	3.2946400243e-25
1.3546666667e+03	3.2249882239e-25
1.3550000000e+03	3.2579137790e-25
1.3553333333e+03	3.2366271901e-25
1.3556666667e+03	3.3562563024e-25
1.3560000000e+03	3.1758445107e-25
1.3563333333e+03	3.2500083178e-25
1.3566666667e+03	3.1610625715e-25
1.3570000000e+03	3.2133837860e-25
1.3573333333e+03	3.2408931751e-25
1.3576666667e+03	3.2107642815e-25
1.3580000000e+03	3.3033710104e-25
1.3583333333e+03	3.3141898587e-25
1.3586666667e+03	3.2757221478e-25
1.3590000000e+03	3.3976081185e-25
1.3593333333e+03	3.2318121171e-25
1.3596666667e+03	3.1566406879e-25
1.3600000000e+03	3.0697808850e-25
1.3603333333e+03	3.1669850708e-25
1.3606666667e+03	3.2278364818e-25
1.3610000000e+03	3.2255173323e-25
1.3613333333e+03	3.2152724767e-25
1.3616666667e+03	3.2432207410e-25
1.3620000000e+03	3.1383554887e-25
1.3623333333e+03	3.0545838296e-25
1.3626666667e+03	3.2602711870e-25
1.3630000000e+03	3.1724390761e-25
1.3633333333e+03	3.3037420698e-25
1.3636666667e+03	3.3329942650e-25
1.3640000000e+03	3.2770100804e-25
1.3643333333e+03	3.2526449174e-25
1.3646666667e+03	3.3561635805e-25
1.3650000000e+03	3.4229943083e-25
1.3653333333e+03	5.9720235884e-25
1.3656666667e+03	6.0446540223e-25
1.3660000000e+03	3.4511763201e-25
1.3663333333e+03	3.3535318350e-25
1.3666666667e+03	3.2206393547e-25
1.3670000000e+03	3.2272600253e-25
1.3673333333e+03	3.3426272765e-25
1.3676666667e+03	3.3954842542e-25
1.3680000000e+03	3.3174145205e-25
1.3683333333e+03	3.4210608956e-25
1.3686666667e+03	3.2544478059e-25
1.3690000000e+03	3.1711604040e-25
1.3693333333e+03	3.3730910996e-25
1.3696666667e+03	3.3132231730e-25
1.3700000000e+03	3.2730040112e-25
1.3703333333e+03	3.1468636341e-25
1.3706666667e+03	3.2678416194e-25
1.3710000000e+03	3.3179267277e-25
1.3713333333e+03	3.2239474235e-25
1.3716666667e+03	3.2709691530e-25
1.3720000000e+03	3.0330901226e-25
1.3723333333e+03	3.3495992283e-25
1.3726666667e+03	3.3621334287e-25
1.3730000000e+03	3.3514385820e-25
1.3733333333e+03	3.2958374606e-25
1.3736666667e+03	3.2622268298e-25
1.3740000000e+03	3.3084314076e-25
1.3743333333e+03	3.1835032565e-25
1.3746666667e+03	3.2703539221e-25
1.3750000000e+03	3.2875104169e-25
1.3753333333e+03	3.2050483092e-25
1.3756666667e+03	3.1690867332e-25
1.3760000000e+03	3.2267336335e-25
1.3763333333e+03	3.4199752622e-25
1.3766666667e+03	3.3312241764e-25
1.3770000000e+03	3.3590515746e-25
1.3773333333e+03	3.3037021773e-25
1.3776666667e+03	3.2962190442e-25
1.3780000000e+03	3.1999572744e-25
1.3783333333e+03	3.1346117572e-25
1.3786666667e+03	3.4523433311e-25
1.3790000000e+03	5.1627067155e-25
1.3793333333e+03	5.2106896982e-25
1.3796666667e+03	3.5368192372e-25
1.3800000000e+03	3.4912935190e-25
1.3803333333e+03	3.8009342220e-25
1.3806666667e+03	3.8255375127e-25
1.3810000000e+03	3.5576684486e-25
1.3813333333e+03	3.2351739345e-25
1.3816666667e+03	3.3366484576e-25
1.3820000000e+03	3.4198352743e-25
1.3823333333e+03	3.4366555418e-25
1.3826666667e+03	3.3174956633e-25
1.3830000000e+03	3.3874245203e-25
1.3833333333e+03	3.2750624167e-25
1.3836666667e+03	3.4367296968e-25
1.3840000000e+03	3.3634653271e-25
1.3843333333e+03	3.3298622076e-25
1.3846666667e+03	3.1590169131e-25
1.3850000000e+03	3.1850493363e-25
1.3853333333e+03	3.3667735686e-25
1.3856666667e+03	3.4145810327e-25
1.3860000000e+03	3.4637357062e-25
1.3863333333e+03	3.3565175251e-25
1.3866666667e+03	3.3729340628e-25
1.3870000000e+03	3.3471024019e-25
1.3873333333e+03	3.4315763741e-25
1.3876666667e+03	3.2380097889e-25
1.3880000000e+03	3.3748980944e-25
1.3883333333e+03	3.2641613488e-25
1.3886666667e+03	3.4144794718e-25
1.3890000000e+03	3.3572016954e-25
1.3893333333e+03	3.4651490215e-25
1.3896666667e+03	3.3930574121e-25
1.3900000000e+03	3.2265438140e-25
1.3903333333e+03	3.3610258094e-25
1.3906666667e+03	3.3496242176e-25
1.3910000000e+03	3.4127409385e-25
1.3913333333e+03	3.5187741540e-25
1.3916666667e+03	3.2073489185e-25
1.3920000000e+03	3.2154926379e-25
1.3923333333e+03	3.3220180086e-25
1.3926666667e+03	3.3150615029e-25
1.3930000000e+03	3.3389176607e-25
1.3933333333e+03	3.2771563728e-25
1.3936666667e+03	3.2267722723e-25
1.3940000000e+03	3.2485198771e-25
1.3943333333e+03	3.5469782993e-25
1.3946666667e+03	3.3846866630e-25
1.3950000000e+03	3.3204409016e-25
1.3953333333e+03	3.3318921642e-25
1.3956666667e+03	3.4462139479e-25
1.3960000000e+03	3.3739936986e-25
1.3963333333e+03	3.2618982765e-25
1.3966666667e+03	3.3982426669e-25
1.3970000000e+03	3.2578156522e-25
1.3973333333e+03	3.2942023937e-25
1.3976666667e+03	3.3842679673e-25
1.3980000000e+03	3.3717267556e-25
1.3983333333e+03	3.3959455035e-25
1.3986666667e+03	3.4109862478e-25
1.3990000000e+03	3.3231639997e-25
1.3993333333e+03	3.2897205833e-25
1.3996666667e+03	3.4796878721e-25
1.4000000000e+03	3.4372405488e-25
1.4003333333e+03	3.4327434624e-25
1.4006666667e+03	3.4203045915e-25
1.4010000000e+03	3.4282291374e-25
1.4013333333e+03	3.3815042772e-25
1.4016666667e+03	3.4080868584e-25
1.4020000000e+03	3.3825295277e-25
1.4023333333e+03	3.2354619454e-25
1.4026666667e+03	3.3124615744e-25
1.4030000000e+03	3.3154835251e-25
1.4033333333e+03	3.3243700278e-25
1.4036666667e+03	3.3716873568e-25
1.4040000000e+03	3.4288184836e-25
1.4043333333e+03	3.3550653923e-25
1.4046666667e+03	3.3505354423e-25
1.4050000000e+03	3.1801046332e-25
1.4053333333e+03	3.3698922706e-25
1.4056666667e+03	3.5420485572e-25
1.4060000000e+03	3.5466882879e-25
1.4063333333e+03	3.4619606673e-25
1.4066666667e+03	3.3874065689e-25
1.4070000000e+03	3.4223580301e-25
1.4073333333e+03	3.4176183395e-25
1.4076666667e+03	3.5501984615e-25
1.4080000000e+03	3.4724566054e-25
1.4083333333e+03	3.3810145664e-25
1.4086666667e+03	3.4871132113e-25
1.4090000000e+03	3.2888528628e-25
1.4093333333e+03	3.5851405443e-25
1.4096666667e+03	3.4201219208e-25
1.4100000000e+03	3.5357936808e-25
1.4103333333e+03	3.3666018747e-25
1.4106666667e+03	3.2055361856e-25
1.4110000000e+03	3.5235839523e-25
1.4113333333e+03	3.5123508259e-25
1.4116666667e+03	3.4513430467e-25
1.4120000000e+03	3.3545847694e-25
1.4123333333e+03	3.4690017162e-25
1.4126666667e+03	3.3494839736e-25
1.4130000000e+03	3.4093459574e-25
1.4133333333e+03	3.3410126535e-25
1.4136666667e+03	3.5489202275e-25
1.4140000000e+03	3.4030405999e-25
1.4143333333e+03	3.3493236376e-25
1.4146666667e+03	3.4603246838e-25
1.4150000000e+03	3.4123130431e-25
1.4153333333e+03	3.3016413054e-25
1.4156666667e+03	3.4283496370e-25
1.4160000000e+03	3.3482438251e-25
1.4163333333e+03	3.3032030369e-25
1.4166666667e+03	3.3291740056e-25
1.4170000000e+03	3.4610619143e-25
1.4173333333e+03	3.3242730227e-25
1.4176666667e+03	3.5837159899e-25
1.4180000000e+03	3.5354302954e-25
1.4183333333e+03	3.5335442678e-25
1.4186666667e+03	3.4922539213e-25
1.4190000000e+03	3.4625335369e-25
1.4193333333e+03	3.3921308107e-25
1.4196666667e+03	3.2829019423e-25
1.4200000000e+03	3.2944887447e-25
1.4203333333e+03	3.3963763476e-25
1.4206666667e+03	3.4290583997e-25
1.4210000000e+03	3.3910374989e-25
1.4213333333e+03	3.3455815875e-25
1.4216666667e+03	3.3293475948e-25
1.4220000000e+03	3.3739691292e-25
1.4223333333e+03	3.3325370173e-25
1.4226666667e+03	3.5247830114e-25
1.4230000000e+03	3.5495561526e-25
1.4233333333e+03	3.3818113434e-25
1.4236666667e+03	3.3491147703e-25
1.4240000000e+03	3.3626479716e-25
1.4243333333e+03	3.4627275186e-25
1.4246666667e+03	3.4411728292e-25
1.4250000000e+03	3.5061332826e-25
1.4253333333e+03	3.5899094521e-25
1.4256666667e+03	3.4868802174e-25
1.4260000000e+03	3.3908030793e-25
1.4263333333e+03	3.3439785162e-25
1.4266666667e+03	3.3419355335e-25
1.4270000000e+03	3.3833662716e-25
1.4273333333e+03	3.4000628539e-25
1.4276666667e+03	3.4095786823e-25
1.4280000000e+03	3.4956396672e-25
1.4283333333e+03	3.5257840129e-25
1.4286666667e+03	3.4360926121e-25
1.4290000000e+03	3.3186074971e-25
1.4293333333e+03	3.6276743440e-25
1.4296666667e+03	3.4248749079e-25
1.4300000000e+03	3.3809562220e-25
1.4303333333e+03	3.3907549173e-25
1.4306666667e+03	3.4948830704e-25
1.4310000000e+03	3.3291482829e-25
1.4313333333e+03	3.2228560203e-25
1.4316666667e+03	3.4060961032e-25
1.4320000000e+03	3.3065577218e-25
1.4323333333e+03	3.5013916096e-25
1.4326666667e+03	3.5587435170e-25
1.4330000000e+03	3.4471152641e-25
1.4333333333e+03	3.3717875030e-25
1.4336666667e+03	3.4211173633e-25
1.4340000000e+03	3.6237166716e-25
1.4343333333e+03	3.4329174252e-25
1.4346666667e+03	3.5326726835e-25
1.4350000000e+03	3.4921711657e-25
1.4353333333e+03	3.6352519206e-25
1.4356666667e+03	3.4914566428e-25
1.4360000000e+03	3.4804745018e-25
1.4363333333e+03	3.5024094026e-25
1.4366666667e+03	3.6246383159e-25
1.4370000000e+03	3.4967493437e-25
1.4373333333e+03	3.4087161561e-25
1.4376666667e+03	3.4242961923e-25
1.4380000000e+03	3.5037518798e-25
1.4383333333e+03	3.3365898689e-25
1.4386666667e+03	3.4949489851e-25
1.4390000000e+03	3.2894881728e-25
1.4393333333e+03	3.4073678010e-25
1.4396666667e+03	3.4971537430e-25
1.4400000000e+03	3.5988404830e-25
1.4403333333e+03	3.6159634053e-25
1.4406666667e+03	3.6285974048e-25
1.4410000000e+03	3.6382029014e-25
1.4413333333e+03	3.5733364289e-25
1.4416666667e+03	3.4726645568e-25
1.4420000000e+03	3.5314100949e-25
1.4423333333e+03	3.6218503285e-25
1.4426666667e+03	3.5579711375e-25
1.4430000000e+03	3.5013522963e-25
1.4433333333e+03	3.3201064854e-25
1.4436666667e+03	3.4446943830e-25
1.4440000000e+03	3.5673999196e-25
1.4443333333e+03	3.4270975271e-25
1.4446666667e+03	3.4911459857e-25
1.4450000000e+03	3.5139806264e-25
1.4453333333e+03	3.5311731408e-25
1.4456666667e+03	3.5440386621e-25
1.4460000000e+03	3.6044861009e-25
1.4463333333e+03	3.4364458811e-25
1.4466666667e+03	3.4483527535e-25
1.4470000000e+03	3.4975279315e-25
1.4473333333e+03	3.5681040062e-25
1.4476666667e+03	3.4969360154e-25
1.4480000000e+03	3.5324025606e-25
1.4483333333e+03	3.4388428012e-25
1.4486666667e+03	3.4803487320e-25
1.4490000000e+03	3.5038343402e-25
1.4493333333e+03	3.5416275457e-25
1.4496666667e+03	3.4950826177e-25
1.4500000000e+03	3.4784661470e-25
1.4503333333e+03	3.4500135007e-25
1.4506666667e+03	3.5822668357e-25
1.4510000000e+03	3.5923267112e-25
1.4513333333e+03	3.5609422423e-25
1.4516666667e+03	3.6428242273e-25
1.4520000000e+03	3.5159393434e-25
1.4523333333e+03	3.4447410772e-25
1.4526666667e+03	3.4235565786e-25
1.4530000000e+03	3.6148470646e-25
1.4533333333e+03	3.4135848922e-25
1.4536666667e+03	3.5604071995e-25
1.4540000000e+03	3.4408772863e-25
1.4543333333e+03	3.4977305576e-25
1.4546666667e+03	3.4026393831e-25
1.4550000000e+03	3.5715326077e-25
1.4553333333e+03	3.5378660629e-25
1.4556666667e+03	3.5631001823e-25
1.4560000000e+03	3.5762448767e-25
1.4563333333e+03	3.6792282915e-25
1.4566666667e+03	3.6044054890e-25
1.4570000000e+03	3.6625503411e-25
1.4573333333e+03	3.5764733881e-25
1.4576666667e+03	3.6476029478e-25
1.4580000000e+03	3.6475409344e-25
1.4583333333e+03	3.6130773204e-25
1.4586666667e+03	3.5193025010e-25
1.4590000000e+03	3.5195560516e-25
1.4593333333e+03	3.5843954279e-25
1.4596666667e+03	3.7373981432e-25
1.4600000000e+03	3.6097597364e-25
1.4603333333e+03	3.6241416305e-25
1.4606666667e+03	3.6143435784e-25
1.4610000000e+03	3.5758983889e-25
1.4613333333e+03	3.8302033931e-25
1.4616666667e+03	3.7104605850e-25
1.4620000000e+03	3.7957115069e-25
1.4623333333e+03	4.0185064757e-25
1.4626666667e+03	4.3097367131e-25
1.4630000000e+03	5.9706812763e-25
1.4633333333e+03	1.1364678898e-24
1.4740000000e+03	1.1455499752e-24
1.4743333333e+03	6.4481862398e-25
1.4746666667e+03	4.3821560800e-25
1.4750000000e+03	3.8329566157e-25
1.4753333333e+03	3.8777171304e-25
1.4756666667e+03	3.7078061619e-25
1.4760000000e+03	3.5283011285e-25
1.4763333333e+03	3.4791761215e-25
1.4766666667e+03	3.4146175410e-25
1.4770000000e+03	3.7934297729e-25
1.4773333333e+03	3.6263636395e-25
1.4776666667e+03	3.6094159081e-25
1.4780000000e+03	3.5389794051e-25
1.4783333333e+03	3.5433189309e-25
1.4786666667e+03	3.6210858789e-25
1.4790000000e+03	3.7005318795e-25
1.4793333333e+03	3.6462447252e-25
1.4796666667e+03	3.5638240194e-25
1.4800000000e+03	3.6294676217e-25
1.4803333333e+03	3.6292702431e-25
1.4806666667e+03	3.9296592882e-25
1.4810000000e+03	4.5606028282e-25
1.4813333333e+03	1.2657664345e-24
1.4870000000e+03	1.4778563059e-24
1.4873333333e+03	6.1653637718e-25
1.4876666667e+03	4.6160778515e-25
1.4880000000e+03	4.2266649387e-25
1.4883333333e+03	4.0858134810e-25
1.4886666667e+03	3.7785134988e-25
1.4890000000e+03	3.8110510889e-25
1.4893333333e+03	3.6808649644e-25
1.4896666667e+03	3.7047203216e-25
1.4900000000e+03	3.8699759042e-25
1.4903333333e+03	3.9402497128e-25
1.4906666667e+03	3.7539103476e-25
1.4910000000e+03	4.0534283860e-25
1.4913333333e+03	9.0316071721e-25
1.4930000000e+03	5.7385634665e-25
1.4933333333e+03	4.0394819736e-25
1.4936666667e+03	7.1922645556e-25
1.4950000000e+03	8.8142606426e-25
1.4953333333e+03	5.4703318117e-25
1.4956666667e+03	8.2482817227e-25
1.4960000000e+03	1.6341960409e-24
1.4983333333e+03	2.3242556273e-24
1.5013333333e+03	9.8554238930e-25
1.5016666667e+03	5.0136838524e-25
1.5020000000e+03	4.1484253073e-25
1.5023333333e+03	3.8278809735e-25
1.5026666667e+03	3.8275245421e-25
1.5030000000e+03	3.7072448398e-25
1.5033333333e+03	3.8830514343e-25
1.5036666667e+03	3.7985545620e-25
1.5040000000e+03	3.8039120966e-25
1.5043333333e+03	3.6118121347e-25
1.5046666667e+03	3.6916850008e-25
1.5050000000e+03	3.4426737814e-25
1.5053333333e+03	3.5164427053e-25
1.5056666667e+03	3.5291169644e-25
1.5060000000e+03	3.7052293484e-25
1.5063333333e+03	3.6911231025e-25
1.5066666667e+03	3.6868044427e-25
1.5070000000e+03	3.5500069189e-25
1.5073333333e+03	3.6318645862e-25
1.5076666667e+03	3.6162208698e-25
1.5080000000e+03	3.7324459337e-25
1.5083333333e+03	3.6153275402e-25
1.5086666667e+03	3.7281964940e-25
1.5090000000e+03	3.7179809052e-25
1.5093333333e+03	3.6794135616e-25
1.5096666667e+03	3.7733513865e-25
1.5100000000e+03	3.7192482426e-25
1.5103333333e+03	3.6886936958e-25
1.5106666667e+03	3.7890592595e-25
1.5110000000e+03	3.7007719128e-25
1.5113333333e+03	3.7790414103e-25
1.5116666667e+03	3.7447959044e-25
1.5120000000e+03	3.6233303262e-25
1.5123333333e+03	3.4535256608e-25
1.5126666667e+03	3.6104546764e-25
1.5130000000e+03	3.6266763407e-25
1.5133333333e+03	3.6797737793e-25
1.5136666667e+03	3.6582582192e-25
1.5140000000e+03	3.6435946029e-25
1.5143333333e+03	3.5534972635e-25
1.5146666667e+03	3.7893875852e-25
1.5150000000e+03	3.6501507741e-25
1.5153333333e+03	3.6756908730e-25
1.5156666667e+03	3.6485858645e-25
1.5160000000e+03	3.8150707312e-25
1.5163333333e+03	3.6213462243e-25
1.5166666667e+03	3.6247417817e-25
1.5170000000e+03	3.9780920000e-25
1.5173333333e+03	3.8293925346e-25
1.5176666667e+03	3.6867271745e-25
1.5180000000e+03	3.6520669469e-25
1.5183333333e+03	3.7449454881e-25
1.5186666667e+03	3.6807883964e-25
1.5190000000e+03	3.7095918193e-25
1.5193333333e+03	3.6382707397e-25
1.5196666667e+03	3.6238799187e-25
1.5200000000e+03	3.6348189674e-25
1.5203333333e+03	3.7254119521e-25
1.5206666667e+03	3.7699869970e-25
1.5210000000e+03	3.7321520164e-25
1.5213333333e+03	3.7123727943e-25
1.5216666667e+03	3.8759010847e-25
1.5220000000e+03	3.6611153470e-25
1.5223333333e+03	3.5992160522e-25
1.5226666667e+03	3.7464175412e-25
1.5230000000e+03	3.7259099890e-25
1.5233333333e+03	3.7740632119e-25
1.5236666667e+03	3.6283228849e-25
1.5240000000e+03	3.8147192691e-25
1.5243333333e+03	3.7814884052e-25
1.5246666667e+03	3.6717354480e-25
1.5250000000e+03	3.5932860609e-25
1.5253333333e+03	3.7247000908e-25
1.5256666667e+03	3.6875568053e-25
1.5260000000e+03	3.8758397016e-25
1.5263333333e+03	3.8220738232e-25
1.5266666667e+03	3.6911148548e-25
1.5270000000e+03	3.7323439405e-25
1.5273333333e+03	3.6399296134e-25
1.5276666667e+03	3.7182778967e-25
1.5280000000e+03	3.8452856462e-25
1.5283333333e+03	3.8131244909e-25
1.5286666667e+03	3.7648331428e-25
1.5290000000e+03	3.8595196240e-25
1.5293333333e+03	3.8899863611e-25
1.5296666667e+03	3.8718752698e-25
1.5300000000e+03	3.8418248190e-25
1.5303333333e+03	3.9454716138e-25
1.5306666667e+03	3.7557846733e-25
1.5310000000e+03	3.7832120417e-25
1.5313333333e+03	3.7464778746e-25
1.5316666667e+03	3.7657197492e-25
1.5320000000e+03	3.8492456785e-25
1.5323333333e+03	3.8395118904e-25
1.5326666667e+03	3.7443105206e-25
1.5330000000e+03	3.9561726642e-25
1.5333333333e+03	3.9308726234e-25
1.5336666667e+03	3.9092246175e-25
1.5340000000e+03	3.9197501199e-25
1.5343333333e+03	3.8162015312e-25
1.5346666667e+03	3.8156037068e-25
1.5350000000e+03	3.7693331924e-25
1.5353333333e+03	3.9091572966e-25
1.5356666667e+03	3.8100226685e-25
1.5360000000e+03	3.8215510171e-25
1.5363333333e+03	3.7497769915e-25
1.5366666667e+03	3.7439050390e-25
1.5370000000e+03	3.9420896230e-25
1.5373333333e+03	3.6719546943e-25
1.5376666667e+03	3.8417644971e-25
1.5380000000e+03	3.7634086399e-25
1.5383333333e+03	3.8014192029e-25
1.5386666667e+03	3.8093614469e-25
1.5390000000e+03	3.5563625584e-25
1.5393333333e+03	3.6135358735e-25
1.5396666667e+03	3.7002924235e-25
1.5400000000e+03	3.6967983062e-25
1.5403333333e+03	3.7844320768e-25
1.5406666667e+03	3.8438928407e-25
1.5410000000e+03	3.8317378022e-25
1.5413333333e+03	3.7974480002e-25
1.5416666667e+03	3.7667215021e-25
1.5420000000e+03	3.5563357656e-25
1.5423333333e+03	3.7408531572e-25
1.5426666667e+03	3.8450761962e-25
1.5430000000e+03	3.8704627543e-25
1.5433333333e+03	3.8527104760e-25
1.5436666667e+03	3.5975480487e-25
1.5440000000e+03	3.8106198907e-25
1.5443333333e+03	3.8291393920e-25
1.5446666667e+03	3.8543456402e-25
1.5450000000e+03	3.7769512831e-25
1.5453333333e+03	3.8317401612e-25
1.5456666667e+03	4.0476617302e-25
1.5460000000e+03	3.7429940926e-25
1.5463333333e+03	3.9051578524e-25
1.5466666667e+03	3.8170472143e-25
1.5470000000e+03	3.8358864293e-25
1.5473333333e+03	3.7085699406e-25
1.5476666667e+03	3.9156421318e-25
1.5480000000e+03	3.7336508015e-25
1.5483333333e+03	3.8047527845e-25
1.5486666667e+03	3.8926140519e-25
1.5490000000e+03	3.7746845341e-25
1.5493333333e+03	3.7277077618e-25
1.5496666667e+03	3.8175692523e-25
1.5500000000e+03	3.8398637411e-25
1.5503333333e+03	3.8557050971e-25
1.5506666667e+03	3.7621883103e-25
1.5510000000e+03	3.8630892234e-25
1.5513333333e+03	3.8901897336e-25
1.5516666667e+03	3.6134769991e-25
1.5520000000e+03	3.7967895542e-25
1.5523333333e+03	3.8616083368e-25
1.5526666667e+03	3.7002610362e-25
1.5530000000e+03	3.8834597862e-25
1.5533333333e+03	4.0049064715e-25
1.5536666667e+03	3.8148396799e-25
1.5540000000e+03	3.7930954912e-25
1.5543333333e+03	3.7536007061e-25
1.5546666667e+03	3.9033983460e-25
1.5550000000e+03	3.8996857917e-25
1.5553333333e+03	3.7513793935e-25
1.5556666667e+03	3.7390882953e-25
1.5560000000e+03	3.8043429325e-25
1.5563333333e+03	3.8985866552e-25
1.5566666667e+03	3.8464757927e-25
1.5570000000e+03	3.8221007979e-25
1.5573333333e+03	3.9075118411e-25
1.5576666667e+03	3.9399014972e-25
1.5580000000e+03	3.7595098271e-25
1.5583333333e+03	3.8644186190e-25
1.5586666667e+03	3.9675337116e-25
1.5590000000e+03	3.9344634056e-25
1.5593333333e+03	3.8369262726e-25
1.5596666667e+03	3.8622199907e-25
1.5600000000e+03	3.7128373964e-25
1.5603333333e+03	3.8699100913e-25
1.5606666667e+03	3.7609224080e-25
1.5610000000e+03	3.7121495855e-25
1.5613333333e+03	3.7320709762e-25
1.5616666667e+03	3.7350744235e-25
1.5620000000e+03	3.6345074025e-25
1.5623333333e+03	3.8062295613e-25
1.5626666667e+03	3.8549266328e-25
1.5630000000e+03	3.8083623679e-25
1.5633333333e+03	3.7332698609e-25
1.5636666667e+03	3.7714864579e-25
1.5640000000e+03	3.7250428760e-25
1.5643333333e+03	3.7466504235e-25
1.5646666667e+03	3.8159041568e-25
1.5650000000e+03	3.8908206698e-25
1.5653333333e+03	3.7959230639e-25
1.5656666667e+03	3.8919170275e-25
1.5660000000e+03	3.8674692291e-25
1.5663333333e+03	3.9348961334e-25
1.5666666667e+03	3.7850052960e-25
1.5670000000e+03	3.8020122735e-25
1.5673333333e+03	3.8739428433e-25
1.5676666667e+03	3.8769185099e-25
1.5680000000e+03	4.0598603169e-25
1.5683333333e+03	3.8750848756e-25
1.5686666667e+03	3.8687265798e-25
1.5690000000e+03	3.9137278334e-25
1.5693333333e+03	3.7271485069e-25
1.5696666667e+03	3.9877725094e-25
1.5700000000e+03	3.8829118400e-25
1.5703333333e+03	3.8802214945e-25
1.5706666667e+03	3.9210828146e-25
1.5710000000e+03	3.9874165183e-25
1.5713333333e+03	3.9864867173e-25
1.5716666667e+03	3.9083244568e-25
1.5720000000e+03	3.9005647899e-25
1.5723333333e+03	3.8534072428e-25
1.5726666667e+03	3.9513168734e-25
1.5730000000e+03	3.8381666774e-25
1.5733333333e+03	3.8688020798e-25
1.5736666667e+03	3.9323958225e-25
1.5740000000e+03	3.9945948928e-25
1.5743333333e+03	3.8203555533e-25
1.5746666667e+03	3.7603412826e-25
1.5750000000e+03	4.0579147035e-25
1.5753333333e+03	3.8872013199e-25
1.5756666667e+03	3.9528042028e-25
1.5760000000e+03	3.9925179268e-25
1.5763333333e+03	3.8371660826e-25
1.5766666667e+03	3.9105710776e-25
1.5770000000e+03	3.9929196358e-25
1.5773333333e+03	3.9428850899e-25
1.5776666667e+03	3.9608561633e-25
1.5780000000e+03	4.1332693323e-25
1.5783333333e+03	3.9056601268e-25
1.5786666667e+03	3.9874971424e-25
1.5790000000e+03	4.0332208921e-25
1.5793333333e+03	4.0017284421e-25
1.5796666667e+03	3.9896400961e-25
1.5800000000e+03	3.8356350294e-25
1.5803333333e+03	3.8207481467e-25
1.5806666667e+03	3.9924757610e-25
1.5810000000e+03	3.7494957874e-25
1.5813333333e+03	3.9202488578e-25
1.5816666667e+03	4.0355484855e-25
1.5820000000e+03	3.9538419922e-25
1.5823333333e+03	4.0910040624e-25
1.5826666667e+03	3.9228121843e-25
1.5830000000e+03	3.9511688967e-25
1.5833333333e+03	3.9450458726e-25
1.5836666667e+03	4.1558063507e-25
1.5840000000e+03	4.1546728558e-25
1.5843333333e+03	4.0572148027e-25
1.5846666667e+03	3.8256303226e-25
1.5850000000e+03	4.0662268824e-25
1.5853333333e+03	4.0551898604e-25
1.5856666667e+03	3.9878602788e-25
1.5860000000e+03	3.8443920403e-25
1.5863333333e+03	4.0150550254e-25
1.5866666667e+03	4.0239857031e-25
1.5870000000e+03	4.0733167282e-25
1.5873333333e+03	3.8961334025e-25
1.5876666667e+03	3.9210996159e-25
1.5880000000e+03	4.0924462894e-25
1.5883333333e+03	4.2100639855e-25
1.5886666667e+03	4.0684610217e-25
1.5890000000e+03	4.1023627299e-25
1.5893333333e+03	4.0141420519e-25
1.5896666667e+03	3.8778723175e-25
1.5900000000e+03	4.0668192621e-25
1.5903333333e+03	4.0403408218e-25
1.5906666667e+03	3.9073677337e-25
1.5910000000e+03	3.9715571827e-25
1.5913333333e+03	4.0892483496e-25
1.5916666667e+03	4.1202165818e-25
1.5920000000e+03	4.2231970465e-25
1.5923333333e+03	4.0174672534e-25
1.5926666667e+03	3.7555243521e-25
1.5930000000e+03	4.0803776455e-25
1.5933333333e+03	4.0448198293e-25
1.5936666667e+03	3.9938053906e-25
1.5940000000e+03	4.0373488503e-25
1.5943333333e+03	3.9993581335e-25
1.5946666667e+03	3.9512845960e-25
1.5950000000e+03	3.9598624723e-25
1.5953333333e+03	4.1638281257e-25
1.5956666667e+03	3.9775254794e-25
1.5960000000e+03	4.0630196133e-25
1.5963333333e+03	4.0966284700e-25
1.5966666667e+03	4.1508870777e-25
1.5970000000e+03	4.1569696500e-25
1.5973333333e+03	3.9162108349e-25
1.5976666667e+03	4.0536977699e-25
1.5980000000e+03	3.9058795820e-25
1.5983333333e+03	3.9425438358e-25
1.5986666667e+03	4.0977593890e-25
1.5990000000e+03	3.9964912106e-25
1.5993333333e+03	4.1898836804e-25
1.5996666667e+03	4.0362470064e-25
1.6000000000e+03	3.8056085903e-25
1.6003333333e+03	3.9370639849e-25
1.6006666667e+03	4.0671047706e-25
1.6010000000e+03	3.9592155570e-25
1.6013333333e+03	4.0687086465e-25
1.6016666667e+03	4.2880513959e-25
1.6020000000e+03	4.0130819629e-25
1.6023333333e+03	3.9778821551e-25
1.6026666667e+03	4.0300405714e-25
1.6030000000e+03	4.1502279054e-25
1.6033333333e+03	4.1046798926e-25
1.6036666667e+03	4.0851326321e-25
1.6040000000e+03	4.0237523711e-25
1.6043333333e+03	3.8903940745e-25
1.6046666667e+03	4.0566554996e-25
1.6050000000e+03	4.0853247000e-25
1.6053333333e+03	3.9348077894e-25
1.6056666667e+03	3.9733230080e-25
1.6060000000e+03	3.9430168642e-25
1.6063333333e+03	4.1746468003e-25
1.6066666667e+03	4.1708646250e-25
1.6070000000e+03	4.2161727071e-25
1.6073333333e+03	4.1001876437e-25
1.6076666667e+03	3.9738066124e-25
1.6080000000e+03	4.0096938499e-25
1.6083333333e+03	4.0324481248e-25
1.6086666667e+03	4.0441165582e-25
1.6090000000e+03	4.0420924561e-25
1.6093333333e+03	3.9900767828e-25
1.6096666667e+03	4.0101394513e-25
1.6100000000e+03	4.1496853531e-25
1.6103333333e+03	4.2034300052e-25
1.6106666667e+03	3.9749233921e-25
1.6110000000e+03	4.1450094959e-25
1.6113333333e+03	3.9275707444e-25
1.6116666667e+03	3.8270797807e-25
1.6120000000e+03	3.9396595081e-25
1.6123333333e+03	3.9366094459e-25
1.6126666667e+03	3.9964157512e-25
1.6130000000e+03	4.0074650900e-25
1.6133333333e+03	3.9841336780e-25
1.6136666667e+03	3.8777215103e-25
1.6140000000e+03	3.8593333534e-25
1.6143333333e+03	3.9403207829e-25
1.6146666667e+03	3.8999604613e-25
1.6150000000e+03	4.0462206864e-25
1.6153333333e+03	3.9546438957e-25
1.6156666667e+03	4.0957969009e-25
1.6160000000e+03	3.9604761461e-25
1.6163333333e+03	4.0426975655e-25
1.6166666667e+03	4.1349290807e-25
1.6170000000e+03	4.0913570334e-25
1.6173333333e+03	4.0397452998e-25
1.6176666667e+03	4.1667542524e-25
1.6180000000e+03	4.2826059749e-25
1.6183333333e+03	4.3756706206e-25
1.6186666667e+03	3.9999536004e-25
1.6190000000e+03	4.0070921127e-25
1.6193333333e+03	3.9652675443e-25
1.6196666667e+03	4.0397473336e-25
1.6200000000e+03	4.2261836963e-25
1.6203333333e+03	4.1897736587e-25
1.6206666667e+03	4.2605399058e-25
1.6210000000e+03	4.1834911357e-25
1.6213333333e+03	4.1171108152e-25
1.6216666667e+03	3.9962868034e-25
1.6220000000e+03	3.8803526262e-25
1.6223333333e+03	3.8739720405e-25
1.6226666667e+03	3.9989619954e-25
1.6230000000e+03	4.1616351805e-25
1.6233333333e+03	4.1411058131e-25
1.6236666667e+03	4.1533836142e-25
1.6240000000e+03	4.1719155773e-25
1.6243333333e+03	4.1922556912e-25
1.6246666667e+03	4.1846421331e-25
1.6250000000e+03	4.0706148756e-25
1.6253333333e+03	3.9889062125e-25
1.6256666667e+03	4.2363078637e-25
1.6260000000e+03	4.2554768214e-25
1.6263333333e+03	4.1055278781e-25
1.6266666667e+03	4.0234975686e-25
1.6270000000e+03	4.2511802668e-25
1.6273333333e+03	4.1994178612e-25
1.6276666667e+03	4.0160332739e-25
1.6280000000e+03	4.0258311799e-25
1.6283333333e+03	4.1171812678e-25
1.6286666667e+03	4.1994848647e-25
1.6290000000e+03	4.2010665111e-25
1.6293333333e+03	4.2700525231e-25
1.6296666667e+03	4.3016585414e-25
1.6300000000e+03	4.3833295969e-25
1.6303333333e+03	4.1436434411e-25
1.6306666667e+03	4.0269285509e-25
1.6310000000e+03	4.1382606459e-25
1.6313333333e+03	4.2552059986e-25
1.6316666667e+03	4.0925496653e-25
1.6320000000e+03	4.3073114811e-25
1.6323333333e+03	4.3397398482e-25
1.6326666667e+03	4.1645112910e-25
1.6330000000e+03	4.2422071069e-25
1.6333333333e+03	4.2205481370e-25
1.6336666667e+03	4.1968749985e-25
1.6340000000e+03	3.9236573636e-25
1.6343333333e+03	4.1698189287e-25
1.6346666667e+03	4.5598313234e-25
1.6350000000e+03	4.5631002543e-25
1.6353333333e+03	4.5085421611e-25
1.6356666667e+03	4.3576607816e-25
1.6360000000e+03	4.5160131322e-25
1.6363333333e+03	4.2960430231e-25
1.6366666667e+03	4.2879128240e-25
1.6370000000e+03	4.3145972000e-25
1.6373333333e+03	4.2893911154e-25
1.6376666667e+03	4.5326103451e-25
1.6380000000e+03	4.4387557540e-25
1.6383333333e+03	4.1335186440e-25
1.6386666667e+03	4.2656680055e-25
1.6390000000e+03	4.3308493264e-25
1.6393333333e+03	4.4354979507e-25
1.6396666667e+03	4.4069528954e-25
1.6400000000e+03	4.2547958616e-25
1.6403333333e+03	4.3557145926e-25
1.6406666667e+03	4.4027545803e-25
1.6410000000e+03	4.3707942134e-25
1.6413333333e+03	4.3048142842e-25
1.6416666667e+03	4.1451650054e-25
1.6420000000e+03	4.4096706216e-25
1.6423333333e+03	4.3985887261e-25
1.6426666667e+03	4.4018883741e-25
1.6430000000e+03	4.2341058821e-25
1.6433333333e+03	4.2184841009e-25
1.6436666667e+03	4.5322682538e-25
1.6440000000e+03	4.4616590550e-25
1.6443333333e+03	4.3388492822e-25
1.6446666667e+03	4.1817578675e-25
1.6450000000e+03	4.4394499155e-25
1.6453333333e+03	4.6655794677e-25
1.6456666667e+03	4.3812375363e-25
1.6460000000e+03	4.3432129292e-25
1.6463333333e+03	4.2962306621e-25
1.6466666667e+03	4.3014231890e-25
1.6470000000e+03	4.2492819194e-25
1.6473333333e+03	4.3380940395e-25
1.6476666667e+03	4.4788030551e-25
1.6480000000e+03	4.4390211272e-25
1.6483333333e+03	4.2008914171e-25
1.6486666667e+03	4.1470127779e-25
1.6490000000e+03	4.2923373417e-25
1.6493333333e+03	4.2205155765e-25
1.6496666667e+03	4.1908639394e-25
1.6500000000e+03	4.3997512363e-25
1.6503333333e+03	4.1223049005e-25
1.6506666667e+03	4.2871880317e-25
1.6510000000e+03	4.3828397153e-25
1.6513333333e+03	4.4565230828e-25
1.6516666667e+03	4.1909927208e-25
1.6520000000e+03	3.9620342084e-25
1.6523333333e+03	4.1634174377e-25
1.6526666667e+03	4.1622095375e-25
1.6530000000e+03	4.3272211577e-25
1.6533333333e+03	4.2404752984e-25
1.6536666667e+03	4.1909559985e-25
1.6540000000e+03	4.2707826277e-25
1.6543333333e+03	4.2330393715e-25
1.6546666667e+03	4.2478072061e-25
1.6550000000e+03	4.1950080045e-25
1.6553333333e+03	4.2435550327e-25
1.6556666667e+03	4.3054225790e-25
1.6560000000e+03	4.3938829408e-25
1.6563333333e+03	4.4459912228e-25
1.6566666667e+03	4.3230194755e-25
1.6570000000e+03	4.2095610063e-25
1.6573333333e+03	4.3466695050e-25
1.6576666667e+03	4.1856541997e-25
1.6580000000e+03	4.2108727127e-25
1.6583333333e+03	4.3377218337e-25
1.6586666667e+03	4.2652578884e-25
1.6590000000e+03	4.5515917789e-25
1.6593333333e+03	4.2772099343e-25
1.6596666667e+03	4.2732696830e-25
1.6600000000e+03	4.1487141649e-25
1.6603333333e+03	4.3029411651e-25
1.6606666667e+03	4.2291997220e-25
1.6610000000e+03	4.2672173210e-25
1.6613333333e+03	4.3876932926e-25
1.6616666667e+03	4.5236497185e-25
1.6620000000e+03	4.2852867127e-25
1.6623333333e+03	4.1119651708e-25
1.6626666667e+03	4.2261026988e-25
1.6630000000e+03	4.3903244417e-25
1.6633333333e+03	4.2040382719e-25
1.6636666667e+03	4.2945372049e-25
1.6640000000e+03	4.2939054984e-25
1.6643333333e+03	4.3183356427e-25
1.6646666667e+03	4.2379909546e-25
1.6650000000e+03	4.3138786937e-25
1.6653333333e+03	4.1430945894e-25
1.6656666667e+03	4.3192970587e-25
1.6660000000e+03	4.0848432222e-25
1.6663333333e+03	4.1315443651e-25
1.6666666667e+03	4.4015095175e-25
1.6670000000e+03	4.5156833302e-25
1.6673333333e+03	4.2535549046e-25
1.6676666667e+03	4.2008021766e-25
1.6680000000e+03	4.1543689811e-25
1.6683333333e+03	4.3284821655e-25
1.6686666667e+03	4.4923158591e-25
1.6690000000e+03	4.2626457753e-25
1.6693333333e+03	4.3510863828e-25
1.6696666667e+03	4.4966647996e-25
1.6700000000e+03	4.2730828134e-25
1.6703333333e+03	4.2310332261e-25
1.6706666667e+03	4.3563964378e-25
1.6710000000e+03	4.3142585730e-25
1.6713333333e+03	4.2125599531e-25
1.6716666667e+03	4.2372160879e-25
1.6720000000e+03	4.2337125208e-25
1.6723333333e+03	4.2474697206e-25
1.6726666667e+03	4.5254168228e-25
1.6730000000e+03	4.4580735598e-25
1.6733333333e+03	4.4243577508e-25
1.6736666667e+03	4.3689706095e-25
1.6740000000e+03	4.2710863680e-25
1.6743333333e+03	4.3776709180e-25
1.6746666667e+03	4.2486132114e-25
1.6750000000e+03	4.2650145594e-25
1.6753333333e+03	4.4325882624e-25
1.6756666667e+03	4.3767419148e-25
1.6760000000e+03	4.3875978091e-25
1.6763333333e+03	4.4060874896e-25
1.6766666667e+03	4.5732287298e-25
1.6770000000e+03	4.6089752218e-25
1.6773333333e+03	4.5378352746e-25
1.6776666667e+03	4.4504382669e-25
1.6780000000e+03	4.6986466980e-25
1.6783333333e+03	4.6444750466e-25
1.6786666667e+03	4.6948320037e-25
1.6790000000e+03	4.4996372766e-25
1.6793333333e+03	4.6116792438e-25
1.6796666667e+03	4.5392870563e-25
1.6800000000e+03	4.3459930230e-25
1.6803333333e+03	4.3416627380e-25
1.6806666667e+03	4.4031208012e-25
1.6810000000e+03	4.6241772527e-25
1.6813333333e+03	4.4028299923e-25
1.6816666667e+03	4.4032701370e-25
1.6820000000e+03	4.5120217526e-25
1.6823333333e+03	4.3937615940e-25
1.6826666667e+03	4.2863186296e-25
1.6830000000e+03	4.1269236471e-25
1.6833333333e+03	4.4428909207e-25
1.6836666667e+03	4.5895911229e-25
1.6840000000e+03	4.3200279624e-25
1.6843333333e+03	4.5233322876e-25
1.6846666667e+03	4.4731181467e-25
1.6850000000e+03	4.3048431959e-25
1.6853333333e+03	4.3568313788e-25
1.6856666667e+03	4.5568143306e-25
1.6860000000e+03	4.4135137982e-25
1.6863333333e+03	4.4260009028e-25
1.6866666667e+03	4.4277585914e-25
1.6870000000e+03	4.2600425270e-25
1.6873333333e+03	4.3668899413e-25
1.6876666667e+03	4.3196094894e-25
1.6880000000e+03	4.3786154490e-25
1.6883333333e+03	4.4747794042e-25
1.6886666667e+03	4.4381590588e-25
1.6890000000e+03	4.3726302714e-25
1.6893333333e+03	4.5285379945e-25
1.6896666667e+03	4.5767683820e-25
1.6900000000e+03	4.5001751148e-25
1.6903333333e+03	4.5360523930e-25
1.6906666667e+03	4.3569855192e-25
1.6910000000e+03	4.2213118804e-25
1.6913333333e+03	4.2832055216e-25
1.6916666667e+03	4.4390435706e-25
1.6920000000e+03	4.5739484865e-25
1.6923333333e+03	4.5582842623e-25
1.6926666667e+03	4.3969941225e-25
1.6930000000e+03	4.4435031802e-25
1.6933333333e+03	4.4419180671e-25
1.6936666667e+03	4.4686298418e-25
1.6940000000e+03	4.3702989409e-25
1.6943333333e+03	4.4541877573e-25
1.6946666667e+03	4.5643224478e-25
1.6950000000e+03	4.5078510729e-25
1.6953333333e+03	4.4030028994e-25
1.6956666667e+03	4.3037570548e-25
1.6960000000e+03	4.2304623629e-25
1.6963333333e+03	4.3463301597e-25
1.6966666667e+03	4.3709547854e-25
1.6970000000e+03	4.3599677053e-25
1.6973333333e+03	4.4169164865e-25
1.6976666667e+03	4.3300563159e-25
1.6980000000e+03	4.2280251051e-25
1.6983333333e+03	4.3733644778e-25
1.6986666667e+03	4.4502684417e-25
1.6990000000e+03	4.4776500152e-25
1.6993333333e+03	4.2814951511e-25
1.6996666667e+03	4.4701832330e-25
1.7000000000e+03	4.4367072749e-25
1.7003333333e+03	4.4100613480e-25
1.7006666667e+03	4.3892527755e-25
1.7010000000e+03	4.4416540832e-25
1.7013333333e+03	4.2087622007e-25
1.7016666667e+03	4.3828669474e-25
1.7020000000e+03	4.4502800018e-25
1.7023333333e+03	4.5198514675e-25
1.7026666667e+03	4.2985131375e-25
1.7030000000e+03	4.3439041547e-25
1.7033333333e+03	4.4627466226e-25
1.7036666667e+03	4.5027358520e-25
1.7040000000e+03	4.5620434734e-25
1.7043333333e+03	4.5538958851e-25
1.7046666667e+03	4.3515383059e-25
1.7050000000e+03	4.3341014639e-25
1.7053333333e+03	4.3680414488e-25
1.7056666667e+03	4.3171896738e-25
1.7060000000e+03	4.3655782669e-25
1.7063333333e+03	4.2721698021e-25
1.7066666667e+03	4.6110511404e-25
1.7070000000e+03	4.4232701215e-25
1.7073333333e+03	4.4122269359e-25
1.7076666667e+03	4.3441054795e-25
1.7080000000e+03	4.3376656388e-25
1.7083333333e+03	4.4266173861e-25
1.7086666667e+03	4.5170734370e-25
1.7090000000e+03	4.3447695876e-25
1.7093333333e+03	4.3505384480e-25
1.7096666667e+03	4.5051576030e-25
1.7100000000e+03	4.4351753923e-25
1.7103333333e+03	4.4732422324e-25
1.7106666667e+03	4.5475284029e-25
1.7110000000e+03	4.5340751191e-25
1.7113333333e+03	4.4539616806e-25
1.7116666667e+03	4.4875880351e-25
1.7120000000e+03	4.5567952799e-25
1.7123333333e+03	4.5813381853e-25
1.7126666667e+03	4.7325131824e-25
1.7130000000e+03	4.3114408476e-25
1.7133333333e+03	4.4148745243e-25
1.7136666667e+03	4.4860611118e-25
1.7140000000e+03	4.2912221745e-25
1.7143333333e+03	4.2340643546e-25
1.7146666667e+03	4.1668031154e-25
1.7150000000e+03	4.3985285165e-25
1.7153333333e+03	4.3712608503e-25
1.7156666667e+03	4.2384602446e-25
1.7160000000e+03	4.3056266460e-25
1.7163333333e+03	4.5101006456e-25
1.7166666667e+03	4.3383862256e-25
1.7170000000e+03	4.4432600080e-25
1.7173333333e+03	4.3362948955e-25
1.7176666667e+03	4.6127521421e-25
1.7180000000e+03	4.3680296940e-25
1.7183333333e+03	4.2172013372e-25
1.7186666667e+03	4.4513584703e-25
1.7190000000e+03	4.2500183172e-25
1.7193333333e+03	4.3270015160e-25
1.7196666667e+03	4.3068508218e-25
1.7200000000e+03	4.1966958452e-25
1.7203333333e+03	4.2678903521e-25
1.7206666667e+03	4.2754373865e-25
1.7210000000e+03	4.4102061867e-25
1.7213333333e+03	4.5445861556e-25
1.7216666667e+03	4.4088370454e-25
1.7220000000e+03	4.5212926329e-25
1.7223333333e+03	4.4291122188e-25
1.7226666667e+03	4.2817828989e-25
1.7230000000e+03	4.3106908070e-25
1.7233333333e+03	4.3418081800e-25
1.7236666667e+03	4.2914584816e-25
1.7240000000e+03	4.1170967745e-25
1.7243333333e+03	4.3158517273e-25
1.7246666667e+03	4.4695936572e-25
1.7250000000e+03	4.4808754103e-25
1.7253333333e+03	4.2547355001e-25
1.7256666667e+03	4.6168298722e-25
1.7260000000e+03	4.3514054854e-25
1.7263333333e+03	4.2283337365e-25
1.7266666667e+03	4.3443511516e-25
1.7270000000e+03	4.4557133500e-25
1.7273333333e+03	4.3264554328e-25
1.7276666667e+03	4.3096716642e-25
1.7280000000e+03	4.3063477791e-25
1.7283333333e+03	4.2479736416e-25
1.7286666667e+03	4.3743375644e-25
1.7290000000e+03	4.2570144544e-25
1.7293333333e+03	4.3448231830e-25
1.7296666667e+03	4.4520468556e-25
1.7300000000e+03	4.4544448769e-25
1.7303333333e+03	4.4113915939e-25
1.7306666667e+03	4.4070722574e-25
1.7310000000e+03	4.2464417482e-25
1.7313333333e+03	4.2791052135e-25
1.7316666667e+03	4.3655391816e-25
1.7320000000e+03	4.3181519004e-25
1.7323333333e+03	4.2518479560e-25
1.7326666667e+03	4.2443625372e-25
1.7330000000e+03	4.4261341387e-25
1.7333333333e+03	4.3842183002e-25
1.7336666667e+03	4.4548121869e-25
1.7340000000e+03	4.2690194676e-25
1.7343333333e+03	4.5142742392e-25
1.7346666667e+03	4.5009862205e-25
1.7350000000e+03	4.3620671944e-25
1.7353333333e+03	4.3158543599e-25
1.7356666667e+03	4.2359251092e-25
1.7360000000e+03	4.2787147791e-25
1.7363333333e+03	4.2880615123e-25
1.7366666667e+03	4.6028186218e-25
1.7370000000e+03	4.3878041194e-25
1.7373333333e+03	4.4533336305e-25
1.7376666667e+03	4.4467163627e-25
1.7380000000e+03	4.5198218060e-25
1.7383333333e+03	4.3393552234e-25
1.7386666667e+03	4.4503170636e-25
1.7390000000e+03	4.4377018314e-25
1.7393333333e+03	4.2988914773e-25
1.7396666667e+03	4.3299197505e-25
1.7400000000e+03	4.2629831387e-25
1.7403333333e+03	4.6059578290e-25
1.7406666667e+03	4.7920077908e-25
1.7410000000e+03	4.6292936054e-25
1.7413333333e+03	4.5533673888e-25
1.7416666667e+03	4.5130721807e-25
1.7420000000e+03	4.3750091045e-25
1.7423333333e+03	4.4833629577e-25
1.7426666667e+03	4.1480581671e-25
1.7430000000e+03	4.5257458118e-25
1.7433333333e+03	4.5555367181e-25
1.7436666667e+03	4.2992013432e-25
1.7440000000e+03	4.2797384793e-25
1.7443333333e+03	4.3825584437e-25
1.7446666667e+03	4.3219575360e-25
1.7450000000e+03	4.3921427121e-25
1.7453333333e+03	4.4785933299e-25
1.7456666667e+03	4.5810323982e-25
1.7460000000e+03	4.4546559649e-25
1.7463333333e+03	4.5321485916e-25
1.7466666667e+03	4.3262655254e-25
1.7470000000e+03	4.4570309821e-25
1.7473333333e+03	4.5343978313e-25
1.7476666667e+03	4.5661222293e-25
1.7480000000e+03	4.5016949237e-25
1.7483333333e+03	4.5773210985e-25
1.7486666667e+03	4.5328775802e-25
1.7490000000e+03	4.4872989883e-25
1.7493333333e+03	4.6699984113e-25
1.7496666667e+03	4.4839657104e-25
1.7500000000e+03	4.4174496617e-25
1.7503333333e+03	4.4511678828e-25
1.7506666667e+03	4.3679970851e-25
1.7510000000e+03	4.2851536390e-25
1.7513333333e+03	4.3837002685e-25
1.7516666667e+03	4.3791889248e-25
1.7520000000e+03	4.3807785048e-25
1.7523333333e+03	4.4542952227e-25
1.7526666667e+03	4.3725951267e-25
1.7530000000e+03	4.5019674689e-25
1.7533333333e+03	4.3169885907e-25
1.7536666667e+03	4.4646016065e-25
1.7540000000e+03	4.3079815665e-25
1.7543333333e+03	4.4583315501e-25
1.7546666667e+03	4.2764134076e-25
1.7550000000e+03	4.4488122624e-25
1.7553333333e+03	4.4221975384e-25
1.7556666667e+03	4.3680366920e-25
1.7560000000e+03	4.3703962610e-25
1.7563333333e+03	4.3094661922e-25
1.7566666667e+03	4.4312046574e-25
1.7570000000e+03	4.5265542792e-25
1.7573333333e+03	4.4957835702e-25
1.7576666667e+03	4.2558396298e-25
1.7580000000e+03	4.4153861451e-25
1.7583333333e+03	4.3843270226e-25
1.7586666667e+03	4.4483469311e-25
1.7590000000e+03	4.2334781937e-25
1.7593333333e+03	4.1770425218e-25
1.7596666667e+03	4.3046146026e-25
1.7600000000e+03	4.3054180604e-25
1.7603333333e+03	4.2824840774e-25
1.7606666667e+03	4.5148576985e-25
1.7610000000e+03	4.3137561180e-25
1.7613333333e+03	4.2731793468e-25
1.7616666667e+03	4.4951051897e-25
1.7620000000e+03	4.3164244865e-25
1.7623333333e+03	4.4527260640e-25
1.7626666667e+03	4.5176015794e-25
1.7630000000e+03	4.5709715395e-25
1.7633333333e+03	4.5030055217e-25
1.7636666667e+03	4.4136017148e-25
1.7640000000e+03	4.4553400956e-25
1.7643333333e+03	4.6287841328e-25
1.7646666667e+03	4.6944169118e-25
1.7650000000e+03	4.5927916079e-25
1.7653333333e+03	4.6666059381e-25
1.7656666667e+03	4.4953674435e-25
1.7660000000e+03	4.5563649976e-25
1.7663333333e+03	4.5559304881e-25
1.7666666667e+03	4.5215756507e-25
1.7670000000e+03	4.4544820516e-25
1.7673333333e+03	4.3996201706e-25
1.7676666667e+03	4.3533110973e-25
1.7680000000e+03	4.2235217568e-25
1.7683333333e+03	4.4691260894e-25
1.7686666667e+03	4.5442227697e-25
1.7690000000e+03	4.6815146312e-25
1.7693333333e+03	4.6216204085e-25
1.7696666667e+03	4.4083084471e-25
1.7700000000e+03	4.4168446727e-25
1.7703333333e+03	4.5632330603e-25
1.7706666667e+03	4.5948743293e-25
1.7710000000e+03	4.3741246772e-25
1.7713333333e+03	4.3300011372e-25
1.7716666667e+03	4.5137986670e-25
1.7720000000e+03	4.5680775242e-25
1.7723333333e+03	4.3603964562e-25
1.7726666667e+03	4.6853715335e-25
1.7730000000e+03	4.6624411899e-25
1.7733333333e+03	4.4764913191e-25
1.7736666667e+03	4.5297758873e-25
1.7740000000e+03	4.5193528128e-25
1.7743333333e+03	4.4316723412e-25
1.7746666667e+03	4.4129307155e-25
1.7750000000e+03	4.4849181451e-25
1.7753333333e+03	4.3013360245e-25
1.7756666667e+03	4.4786287862e-25
1.7760000000e+03	4.5593921382e-25
1.7763333333e+03	4.4222980369e-25
1.7766666667e+03	4.5837919849e-25
1.7770000000e+03	4.5355247816e-25
1.7773333333e+03	4.4232923226e-25
1.7776666667e+03	4.5410171362e-25
1.7780000000e+03	4.5268092641e-25
1.7783333333e+03	4.4745894942e-25
1.7786666667e+03	4.6775783068e-25
1.7790000000e+03	4.3155052628e-25
1.7793333333e+03	4.6297330616e-25
1.7796666667e+03	4.5269483294e-25
1.7800000000e+03	4.6614103236e-25
1.7803333333e+03	4.5113179497e-25
1.7806666667e+03	4.3284598228e-25
1.7810000000e+03	4.5316782785e-25
1.7813333333e+03	4.3617974413e-25
1.7816666667e+03	4.3937347077e-25
1.7820000000e+03	4.6153254662e-25
1.7823333333e+03	4.5822807025e-25
1.7826666667e+03	4.8803666438e-25
1.7830000000e+03	4.7180644268e-25
1.7833333333e+03	4.6909418530e-25
1.7836666667e+03	4.7780047484e-25
1.7840000000e+03	4.5930266982e-25
1.7843333333e+03	4.3817713458e-25
1.7846666667e+03	4.3399523861e-25
1.7850000000e+03	4.5434999319e-25
1.7853333333e+03	4.5187676864e-25
1.7856666667e+03	4.4253644455e-25
1.7860000000e+03	4.4838993535e-25
1.7863333333e+03	4.6338318918e-25
1.7866666667e+03	4.4791348040e-25
1.7870000000e+03	4.4442658620e-25
1.7873333333e+03	4.5482962106e-25
1.7876666667e+03	4.9714425878e-25
1.7880000000e+03	4.7547344609e-25
1.7883333333e+03	4.5583737438e-25
1.7886666667e+03	4.6587813299e-25
1.7890000000e+03	4.5940616038e-25
1.7893333333e+03	4.5450892296e-25
1.7896666667e+03	4.4787243177e-25
1.7900000000e+03	4.6043120503e-25
1.7903333333e+03	4.6858454454e-25
1.7906666667e+03	4.6772548279e-25
1.7910000000e+03	4.6154323296e-25
1.7913333333e+03	4.5436693963e-25
1.7916666667e+03	4.6095801737e-25
1.7920000000e+03	4.7248228983e-25
1.7923333333e+03	4.4729771072e-25
1.7926666667e+03	4.4704097258e-25
1.7930000000e+03	4.4282279045e-25
1.7933333333e+03	4.6197318715e-25
1.7936666667e+03	4.4663077597e-25
1.7940000000e+03	4.7290008562e-25
1.7943333333e+03	4.7664010372e-25
1.7946666667e+03	4.6646113570e-25
1.7950000000e+03	4.3713743529e-25
1.7953333333e+03	4.3973239819e-25
1.7956666667e+03	4.3990089197e-25
1.7960000000e+03	4.6185142370e-25
1.7963333333e+03	4.5793345916e-25
1.7966666667e+03	4.6369014859e-25
1.7970000000e+03	4.5720696977e-25
1.7973333333e+03	4.6535906137e-25
1.7976666667e+03	4.6100021691e-25
1.7980000000e+03	4.4718574770e-25
1.7983333333e+03	4.5548899511e-25
1.7986666667e+03	4.6355730494e-25
1.7990000000e+03	4.7749898248e-25
1.7993333333e+03	4.5608021265e-25
1.7996666667e+03	4.5989019750e-25
1.8000000000e+03	4.8450998113e-25
1.8003333333e+03	4.5537351294e-25
1.8006666667e+03	4.4778802464e-25
1.8010000000e+03	4.4432350583e-25
1.8013333333e+03	4.4022963010e-25
1.8016666667e+03	4.5037522180e-25
1.8020000000e+03	4.2970364720e-25
1.8023333333e+03	4.5134219817e-25
1.8026666667e+03	4.6322298734e-25
1.8030000000e+03	4.4908251353e-25
1.8033333333e+03	4.5677889072e-25
1.8036666667e+03	4.5008081368e-25
1.8040000000e+03	4.7915768703e-25
1.8043333333e+03	4.6043991352e-25
1.8046666667e+03	4.6765378352e-25
1.8050000000e+03	4.7359832560e-25
1.8053333333e+03	4.8125374609e-25
1.8056666667e+03	4.5609102921e-25
1.8060000000e+03	4.6187094235e-25
1.8063333333e+03	4.4813889986e-25
1.8066666667e+03	4.5769806658e-25
1.8070000000e+03	4.6631487958e-25
1.8073333333e+03	4.7533021286e-25
1.8076666667e+03	4.7527539046e-25
1.8080000000e+03	4.7015927242e-25
1.8083333333e+03	4.3909999077e-25
1.8086666667e+03	4.6959819831e-25
1.8090000000e+03	4.6624395398e-25
1.8093333333e+03	4.6063757822e-25
1.8096666667e+03	4.7168572959e-25
1.8100000000e+03	4.7517265475e-25
1.8103333333e+03	4.9045145584e-25
1.8106666667e+03	4.4925460266e-25
1.8110000000e+03	4.6363226432e-25
1.8113333333e+03	4.7304779686e-25
1.8116666667e+03	4.5403584551e-25
1.8120000000e+03	4.5344157776e-25
1.8123333333e+03	4.4644136069e-25
1.8126666667e+03	4.5832695188e-25
1.8130000000e+03	4.5698236128e-25
1.8133333333e+03	4.6536606586e-25
1.8136666667e+03	4.6483736756e-25
1.8140000000e+03	4.7151604454e-25
1.8143333333e+03	4.8104598988e-25
1.8146666667e+03	4.6880629730e-25
1.8150000000e+03	4.7551615720e-25
1.8153333333e+03	4.5870778289e-25
1.8156666667e+03	4.6062205786e-25
1.8160000000e+03	4.5983091609e-25
1.8163333333e+03	4.7308933889e-25
1.8166666667e+03	4.4179622732e-25
1.8170000000e+03	4.6269955712e-25
1.8173333333e+03	4.4238975914e-25
1.8176666667e+03	4.7475692072e-25
1.8180000000e+03	4.7421837655e-25
1.8183333333e+03	4.6306603462e-25
1.8186666667e+03	4.5918325103e-25
1.8190000000e+03	4.4185402000e-25
1.8193333333e+03	4.6512970955e-25
1.8196666667e+03	5.0518535526e-25
1.8200000000e+03	4.8385056138e-25
1.8203333333e+03	4.5345033904e-25
1.8206666667e+03	4.5076531497e-25
1.8210000000e+03	4.6229608116e-25
1.8213333333e+03	4.6551932606e-25
1.8216666667e+03	4.6536388999e-25
1.8220000000e+03	4.6206137640e-25
1.8223333333e+03	4.6789839992e-25
1.8226666667e+03	4.8470696738e-25
1.8230000000e+03	4.6253700921e-25
1.8233333333e+03	4.5769448738e-25
1.8236666667e+03	4.6920972819e-25
1.8240000000e+03	4.6354557559e-25
1.8243333333e+03	4.6559884387e-25
1.8246666667e+03	4.8438161156e-25
1.8250000000e+03	4.6000169978e-25
1.8253333333e+03	4.5960965465e-25
1.8256666667e+03	4.6767321330e-25
1.8260000000e+03	4.7345988496e-25
1.8263333333e+03	4.5914162400e-25
1.8266666667e+03	4.6138012833e-25
1.8270000000e+03	4.3692547243e-25
1.8273333333e+03	4.6709751690e-25
1.8276666667e+03	4.7172161535e-25
1.8280000000e+03	4.6037256285e-25
1.8283333333e+03	4.7897962502e-25
1.8286666667e+03	4.5989696278e-25
1.8290000000e+03	4.6003398407e-25
1.8293333333e+03	4.7216840505e-25
1.8296666667e+03	4.7714607487e-25
1.8300000000e+03	4.7041232038e-25
1.8303333333e+03	4.8046286042e-25
1.8306666667e+03	4.6467235003e-25
1.8310000000e+03	4.4674667542e-25
1.8313333333e+03	4.6676958328e-25
1.8316666667e+03	4.7522329017e-25
1.8320000000e+03	4.6850913710e-25
1.8323333333e+03	4.6264879378e-25
1.8326666667e+03	4.6493500373e-25
1.8330000000e+03	4.7286396495e-25
1.8333333333e+03	4.4136648922e-25
1.8336666667e+03	4.5837301104e-25
1.8340000000e+03	4.4445814045e-25
1.8343333333e+03	4.7162926941e-25
1.8346666667e+03	4.6589176962e-25
1.8350000000e+03	4.4515182175e-25
1.8353333333e+03	4.4993401396e-25
1.8356666667e+03	4.7202485587e-25
1.8360000000e+03	4.5675895818e-25
1.8363333333e+03	4.6347449353e-25
1.8366666667e+03	4.8089416806e-25
1.8370000000e+03	4.6990419143e-25
1.8373333333e+03	4.7613845965e-25
1.8376666667e+03	4.5213535943e-25
1.8380000000e+03	4.6610126393e-25
1.8383333333e+03	4.7393677292e-25
1.8386666667e+03	4.7276366852e-25
1.8390000000e+03	4.7202961528e-25
1.8393333333e+03	4.7866558333e-25
1.8396666667e+03	4.5257092615e-25
1.8400000000e+03	4.6956601265e-25
1.8403333333e+03	4.6158938451e-25
1.8406666667e+03	4.8075910191e-25
1.8410000000e+03	4.7105990033e-25
1.8413333333e+03	4.7266117684e-25
1.8416666667e+03	4.8822860365e-25
1.8420000000e+03	4.9003683243e-25
1.8423333333e+03	4.8592323770e-25
1.8426666667e+03	4.6759356526e-25
1.8430000000e+03	4.6259168587e-25
1.8433333333e+03	4.8095317424e-25
1.8436666667e+03	4.5306445731e-25
1.8440000000e+03	4.5490332543e-25
1.8443333333e+03	4.4390396646e-25
1.8446666667e+03	4.5736981259e-25
1.8450000000e+03	4.8294147509e-25
1.8453333333e+03	4.7072570181e-25
1.8456666667e+03	4.6852278236e-25
1.8460000000e+03	4.7895099328e-25
1.8463333333e+03	4.7160276260e-25
1.8466666667e+03	4.9371786039e-25
1.8470000000e+03	4.8032334828e-25
1.8473333333e+03	4.6763364338e-25
1.8476666667e+03	4.6133332340e-25
1.8480000000e+03	4.5284290763e-25
1.8483333333e+03	4.6373373225e-25
1.8486666667e+03	4.7047741908e-25
1.8490000000e+03	4.6015723877e-25
1.8493333333e+03	4.6247742242e-25
1.8496666667e+03	4.7600572505e-25
1.8500000000e+03	4.7252125579e-25
1.8503333333e+03	4.7951999902e-25
1.8506666667e+03	4.8064429242e-25
1.8510000000e+03	4.8388740143e-25
1.8513333333e+03	4.7883440913e-25
1.8516666667e+03	4.8381568052e-25
1.8520000000e+03	4.8706543416e-25
1.8523333333e+03	4.7090520062e-25
1.8526666667e+03	4.5932069123e-25
1.8530000000e+03	4.7068226913e-25
1.8533333333e+03	4.6980900518e-25
1.8536666667e+03	4.7487808646e-25
1.8540000000e+03	4.6602354091e-25
1.8543333333e+03	4.7732011243e-25
1.8546666667e+03	4.7562813361e-25
1.8550000000e+03	4.6145930305e-25
1.8553333333e+03	4.9856265512e-25
1.8556666667e+03	4.8102888382e-25
1.8560000000e+03	4.4397539656e-25
1.8563333333e+03	4.3995982897e-25
1.8566666667e+03	4.6903728837e-25
1.8570000000e+03	4.6569437231e-25
1.8573333333e+03	4.7254098219e-25
1.8576666667e+03	4.8638736864e-25
1.8580000000e+03	4.7597077738e-25
1.8583333333e+03	4.9089836805e-25
1.8586666667e+03	4.8403488599e-25
1.8590000000e+03	4.5378671129e-25
1.8593333333e+03	4.6634592697e-25
1.8596666667e+03	4.6756844951e-25
1.8600000000e+03	4.8765061123e-25
1.8603333333e+03	4.8541391972e-25
1.8606666667e+03	4.9216586474e-25
1.8610000000e+03	4.7430128128e-25
1.8613333333e+03	4.7746771616e-25
1.8616666667e+03	4.7458154609e-25
1.8620000000e+03	4.9335393030e-25
1.8623333333e+03	4.8088564717e-25
1.8626666667e+03	4.7162492561e-25
1.8630000000e+03	4.7658352666e-25
1.8633333333e+03	4.6013352618e-25
1.8636666667e+03	4.7504297043e-25
1.8640000000e+03	4.8062549321e-25
1.8643333333e+03	4.6451177033e-25
1.8646666667e+03	4.8625938132e-25
1.8650000000e+03	4.8151802567e-25
1.8653333333e+03	4.7067384293e-25
1.8656666667e+03	4.6462174285e-25
1.8660000000e+03	4.7630757390e-25
1.8663333333e+03	4.8091342643e-25
1.8666666667e+03	4.7423696013e-25
1.8670000000e+03	4.8212992217e-25
1.8673333333e+03	4.8368142403e-25
1.8676666667e+03	4.7420801072e-25
1.8680000000e+03	4.9915587150e-25
1.8683333333e+03	4.8347558897e-25
1.8686666667e+03	4.8584078807e-25
1.8690000000e+03	4.6264188789e-25
1.8693333333e+03	4.8191748381e-25
1.8696666667e+03	4.5527540013e-25
1.8700000000e+03	4.7095878362e-25
1.8703333333e+03	4.7355337510e-25
1.8706666667e+03	4.6991134344e-25
1.8710000000e+03	4.7829514364e-25
1.8713333333e+03	4.8256923013e-25
1.8716666667e+03	4.6971070812e-25
1.8720000000e+03	4.7321432399e-25
1.8723333333e+03	4.8559909820e-25
1.8726666667e+03	4.7587411617e-25
1.8730000000e+03	4.6763171494e-25
1.8733333333e+03	4.6021191711e-25
1.8736666667e+03	4.8470656957e-25
1.8740000000e+03	4.9899849854e-25
1.8743333333e+03	4.9427033495e-25
1.8746666667e+03	4.7026428780e-25
1.8750000000e+03	4.9852607585e-25
1.8753333333e+03	4.9161653797e-25
1.8756666667e+03	4.7522903906e-25
1.8760000000e+03	4.8892523187e-25
1.8763333333e+03	4.7791069029e-25
1.8766666667e+03	4.7294039592e-25
1.8770000000e+03	4.9777172838e-25
1.8773333333e+03	4.9728759940e-25
1.8776666667e+03	4.7557027296e-25
1.8780000000e+03	4.7291465672e-25
1.8783333333e+03	4.7383709139e-25
1.8786666667e+03	4.7306207852e-25
1.8790000000e+03	4.8345849548e-25
1.8793333333e+03	4.8920220227e-25
1.8796666667e+03	5.0672363994e-25
1.8800000000e+03	4.8590937537e-25
1.8803333333e+03	4.9619475694e-25
1.8806666667e+03	4.8666742331e-25
1.8810000000e+03	5.1003463436e-25
1.8813333333e+03	5.0533286468e-25
1.8816666667e+03	4.7707990897e-25
1.8820000000e+03	4.8591622783e-25
1.8823333333e+03	4.8450219183e-25
1.8826666667e+03	4.8928081275e-25
1.8830000000e+03	4.7667318132e-25
1.8833333333e+03	4.8319167203e-25
1.8836666667e+03	4.8906079137e-25
1.8840000000e+03	4.8508171942e-25
1.8843333333e+03	4.8999887633e-25
1.8846666667e+03	4.8889916524e-25
1.8850000000e+03	4.9146070744e-25
1.8853333333e+03	4.9780438342e-25
1.8856666667e+03	4.6956970452e-25
1.8860000000e+03	4.7005453049e-25
1.8863333333e+03	4.7548328761e-25
1.8866666667e+03	4.5693240823e-25
1.8870000000e+03	5.0261111424e-25
1.8873333333e+03	4.9511324051e-25
1.8876666667e+03	4.9020879995e-25
1.8880000000e+03	5.0652816657e-25
1.8883333333e+03	4.9709247292e-25
1.8886666667e+03	4.7501858505e-25
1.8890000000e+03	4.8897450108e-25
1.8893333333e+03	4.7015370672e-25
1.8896666667e+03	4.6985544521e-25
1.8900000000e+03	5.0298007089e-25
1.8903333333e+03	5.1564002375e-25
1.8906666667e+03	4.9524617890e-25
1.8910000000e+03	4.9649763558e-25
1.8913333333e+03	4.7385421666e-25
1.8916666667e+03	4.6789308765e-25
1.8920000000e+03	4.6214805465e-25
1.8923333333e+03	4.9694021383e-25
1.8926666667e+03	4.8590016544e-25
1.8930000000e+03	4.8246770499e-25
1.8933333333e+03	5.0192587863e-25
1.8936666667e+03	4.8949233719e-25
1.8940000000e+03	4.7867327786e-25
1.8943333333e+03	4.8185885088e-25
1.8946666667e+03	4.8769888723e-25
1.8950000000e+03	4.8763442623e-25
1.8953333333e+03	4.6236726621e-25
1.8956666667e+03	4.6519512436e-25
1.8960000000e+03	4.7080412717e-25
1.8963333333e+03	5.0766675133e-25
1.8966666667e+03	4.8997013718e-25
1.8970000000e+03	4.7417828202e-25
1.8973333333e+03	4.8605040347e-25
1.8976666667e+03	4.7896325507e-25
1.8980000000e+03	4.9799967367e-25
1.8983333333e+03	4.9012813479e-25
1.8986666667e+03	4.7955844140e-25
1.8990000000e+03	4.7749633711e-25
1.8993333333e+03	5.1119152822e-25
1.8996666667e+03	5.1227403315e-25
1.9000000000e+03	4.9988322686e-25
1.9003333333e+03	4.7721121310e-25
1.9006666667e+03	5.0205186595e-25
1.9010000000e+03	4.8629604726e-25
1.9013333333e+03	4.9089118302e-25
1.9016666667e+03	5.0087121852e-25
1.9020000000e+03	4.8800920922e-25
1.9023333333e+03	5.0051402026e-25
1.9026666667e+03	5.2031924156e-25
1.9030000000e+03	5.0170682031e-25
1.9033333333e+03	4.9720862860e-25
1.9036666667e+03	4.7888246818e-25
1.9040000000e+03	4.9197810911e-25
1.9043333333e+03	4.7750927222e-25
1.9046666667e+03	4.7396401575e-25
1.9050000000e+03	5.0673398822e-25
1.9053333333e+03	4.8001453583e-25
1.9056666667e+03	4.9594843545e-25
1.9060000000e+03	5.0335266434e-25
1.9063333333e+03	5.0516317352e-25
1.9066666667e+03	4.8188795020e-25
1.9070000000e+03	4.7899319185e-25
1.9073333333e+03	5.0077474472e-25
1.9076666667e+03	4.8871872996e-25
1.9080000000e+03	4.7498810603e-25
1.9083333333e+03	4.8691993795e-25
1.9086666667e+03	4.8130975723e-25
1.9090000000e+03	5.0847847976e-25
1.9093333333e+03	4.9798948098e-25
1.9096666667e+03	4.8861783978e-25
1.9100000000e+03	5.0724557694e-25
1.9103333333e+03	4.9549612540e-25
1.9106666667e+03	4.7368882726e-25
1.9110000000e+03	4.7979321977e-25
1.9113333333e+03	4.8839849501e-25
1.9116666667e+03	4.9074127425e-25
1.9120000000e+03	5.2495779122e-25
1.9123333333e+03	5.2109130102e-25
1.9126666667e+03	4.9909089956e-25
1.9130000000e+03	4.9426474420e-25
1.9133333333e+03	4.9716949199e-25
1.9136666667e+03	5.1317952180e-25
1.9140000000e+03	4.8654188760e-25
1.9143333333e+03	4.7528067788e-25
1.9146666667e+03	4.8785012161e-25
1.9150000000e+03	4.5803258462e-25
1.9153333333e+03	5.0063049700e-25
1.9156666667e+03	5.0233792237e-25
1.9160000000e+03	4.8537131122e-25
1.9163333333e+03	4.9353804996e-25
1.9166666667e+03	5.0999179505e-25
1.9170000000e+03	5.0249161953e-25
1.9173333333e+03	5.0597564815e-25
1.9176666667e+03	5.2246540223e-25
1.9180000000e+03	5.1814668568e-25
1.9183333333e+03	5.2885348589e-25
1.9186666667e+03	5.0067157441e-25
1.9190000000e+03	4.9949375239e-25
1.9193333333e+03	5.0699229951e-25
1.9196666667e+03	4.8508845917e-25
1.9200000000e+03	4.7920339053e-25
1.9203333333e+03	4.8485151797e-25
1.9206666667e+03	5.0000280972e-25
1.9210000000e+03	5.0460829587e-25
1.9213333333e+03	4.9440218555e-25
1.9216666667e+03	4.9376409928e-25
1.9220000000e+03	4.8264549980e-25
1.9223333333e+03	4.8378839083e-25
1.9226666667e+03	4.9719250975e-25
1.9230000000e+03	4.9592072112e-25
1.9233333333e+03	5.1552016963e-25
1.9236666667e+03	5.1364213477e-25
1.9240000000e+03	4.8799533031e-25
1.9243333333e+03	5.0095304493e-25
1.9246666667e+03	5.0452566080e-25
1.9250000000e+03	5.1415316530e-25
1.9253333333e+03	4.9364613344e-25
1.9256666667e+03	4.8255722562e-25
1.9260000000e+03	4.9454688640e-25
1.9263333333e+03	5.1057455586e-25
1.9266666667e+03	4.9889504289e-25
1.9270000000e+03	5.1032753225e-25
1.9273333333e+03	5.3078289713e-25
1.9276666667e+03	5.1482977781e-25
1.9280000000e+03	4.8951631054e-25
1.9283333333e+03	4.8995902623e-25
1.9286666667e+03	4.8568787773e-25
1.9290000000e+03	5.7415355747e-25
1.9293333333e+03	8.6777153348e-25
1.9330000000e+03	1.0089675987e-24
1.9333333333e+03	5.5906694897e-25
1.9336666667e+03	5.2637698216e-25
1.9340000000e+03	5.1332601638e-25
1.9343333333e+03	5.0790888829e-25
1.9346666667e+03	4.9796959549e-25
1.9350000000e+03	4.8977544915e-25
1.9353333333e+03	6.0849442626e-25
1.9380000000e+03	5.1619076986e-25
1.9383333333e+03	5.0448901648e-25
1.9386666667e+03	5.1870350545e-25
1.9390000000e+03	5.3667899729e-25
1.9416666667e+03	5.1872884022e-25
1.9420000000e+03	5.1852800779e-25
1.9423333333e+03	5.0559577521e-25
1.9426666667e+03	5.1607007366e-25
1.9430000000e+03	4.9608387804e-25
1.9433333333e+03	4.9210621237e-25
1.9436666667e+03	5.0726418698e-25
1.9440000000e+03	4.9803033258e-25
1.9443333333e+03	5.1226976502e-25
1.9446666667e+03	5.3211239344e-25
1.9450000000e+03	5.0318793731e-25
1.9453333333e+03	5.0464488554e-25
1.9456666667e+03	5.1018812935e-25
1.9460000000e+03	5.3041172455e-25
1.9463333333e+03	4.9972422985e-25
1.9466666667e+03	4.9057336063e-25
1.9470000000e+03	5.0164868314e-25
1.9483333333e+03	5.2519121722e-25
1.9486666667e+03	8.4445517137e-25
1.9496666667e+03	1.7106817866e-24
1.9500000000e+03	5.3027532199e-25
1.9503333333e+03	4.8989267920e-25
1.9506666667e+03	5.0618804250e-25
1.9510000000e+03	5.1938696551e-25
1.9513333333e+03	5.1434283488e-25
1.9516666667e+03	5.0963134563e-25
1.9520000000e+03	5.0024816053e-25
1.9523333333e+03	5.0948899365e-25
1.9526666667e+03	5.1476997453e-25
1.9530000000e+03	9.6958525035e-25
1.9573333333e+03	5.5441676670e-25
1.9576666667e+03	4.8597357181e-25
1.9580000000e+03	5.0872128919e-25
1.9583333333e+03	5.0823883721e-25
1.9586666667e+03	5.0402236456e-25
1.9590000000e+03	5.0015898421e-25
1.9593333333e+03	5.1738445472e-25
1.9596666667e+03	5.1960558094e-25
1.9600000000e+03	5.5047897698e-25
1.9603333333e+03	1.0818736771e-24
1.9620000000e+03	1.5676046677e-24
1.9623333333e+03	5.3399064982e-25
1.9626666667e+03	4.9838117729e-25
1.9630000000e+03	4.9290113122e-25
1.9633333333e+03	5.0745099923e-25
1.9636666667e+03	4.8484430846e-25
1.9640000000e+03	4.8128918298e-25
1.9643333333e+03	5.1074353315e-25
1.9646666667e+03	5.0703985072e-25
1.9650000000e+03	5.1683694247e-25
1.9653333333e+03	5.0883755597e-25
1.9656666667e+03	5.2288143412e-25
1.9660000000e+03	5.0280531445e-25
1.9663333333e+03	5.2290523636e-25
1.9666666667e+03	5.0859338705e-25
1.9670000000e+03	4.9677039925e-25
1.9673333333e+03	5.1773558404e-25
1.9676666667e+03	5.8139896203e-25
1.9680000000e+03	1.0291738631e-24
1.9706666667e+03	1.3633492334e-24
1.9710000000e+03	6.7895050778e-25
1.9713333333e+03	5.1045899474e-25
1.9716666667e+03	4.9926669987e-25
1.9720000000e+03	5.2025601283e-25
1.9723333333e+03	5.1588404178e-25
1.9726666667e+03	5.1548653799e-25
1.9730000000e+03	5.0166517387e-25
1.9733333333e+03	5.2265468034e-25
1.9736666667e+03	5.0764751887e-25
1.9740000000e+03	5.0694098639e-25
1.9743333333e+03	5.2029799998e-25
1.9746666667e+03	5.3052589182e-25
1.9750000000e+03	5.2127011401e-25
1.9753333333e+03	5.1815031274e-25
1.9756666667e+03	5.2633483851e-25
1.9760000000e+03	5.2929065759e-25
1.9763333333e+03	5.1438557634e-25
1.9766666667e+03	5.3235746109e-25
1.9770000000e+03	5.8642512673e-25
1.9773333333e+03	9.9286992656e-25
1.9790000000e+03	2.0135728631e-24
1.9793333333e+03	7.5136450309e-25
1.9796666667e+03	8.5408172200e-25
1.9800000000e+03	2.5645137681e-24
1.9816666667e+03	1.1198303325e-24
1.9820000000e+03	6.2590652174e-25
1.9823333333e+03	5.4466637986e-25
1.9826666667e+03	5.2715164683e-25
1.9830000000e+03	5.1688818011e-25
1.9833333333e+03	5.2799790427e-25
1.9836666667e+03	5.3103678321e-25
1.9840000000e+03	5.1371227696e-25
1.9843333333e+03	5.0204548943e-25
1.9846666667e+03	5.1160428966e-25
1.9850000000e+03	5.1315070788e-25
1.9853333333e+03	5.2071039223e-25
1.9856666667e+03	5.2301237000e-25
1.9860000000e+03	5.3391060620e-25
1.9863333333e+03	5.2132629953e-25
1.9866666667e+03	5.1789839321e-25
1.9870000000e+03	5.1006662559e-25
1.9873333333e+03	5.2265714926e-25
1.9876666667e+03	5.1042327627e-25
1.9880000000e+03	5.2328169307e-25
1.9883333333e+03	5.1845614011e-25
1.9886666667e+03	5.1863235164e-25
1.9890000000e+03	5.2502759577e-25
1.9893333333e+03	5.3557365434e-25
1.9896666667e+03	5.0579480761e-25
1.9900000000e+03	5.2645300840e-25
1.9903333333e+03	5.4743749506e-25
1.9906666667e+03	5.2798479885e-25
1.9910000000e+03	5.1930112233e-25
1.9913333333e+03	5.5521491953e-25
1.9916666667e+03	5.4680910701e-25
1.9920000000e+03	5.2584021173e-25
1.9923333333e+03	5.2853078939e-25
1.9926666667e+03	5.1246001240e-25
1.9930000000e+03	5.2868441368e-25
1.9933333333e+03	5.2253792093e-25
1.9936666667e+03	5.0976848502e-25
1.9940000000e+03	5.0600034430e-25
1.9943333333e+03	5.0689055866e-25
1.9946666667e+03	5.1712926304e-25
1.9950000000e+03	5.1876591765e-25
1.9953333333e+03	5.0835779535e-25
1.9956666667e+03	5.2912584722e-25
1.9960000000e+03	5.2096247230e-25
1.9963333333e+03	5.1341450027e-25
1.9966666667e+03	5.0339343712e-25
1.9970000000e+03	5.1784131131e-25
1.9973333333e+03	5.1199532287e-25
1.9976666667e+03	5.0676473613e-25
1.9980000000e+03	5.1125372227e-25


==> data_products/ULs_SHV_G266.2-1.2.txt <==
f(Hz)	G266.2-1.2
2.0000000000e+01	2.0441174494e-24
2.0333333333e+01	1.8486889588e-24
2.0666666667e+01	1.6985762913e-24
2.1000000000e+01	1.6071473269e-24
2.1333333333e+01	1.4769644900e-24
2.1666666667e+01	1.3985290338e-24
2.2000000000e+01	1.2636584697e-24
2.2333333333e+01	1.2142111154e-24
2.2666666667e+01	1.1230015099e-24
2.3000000000e+01	1.0894830789e-24
2.3333333333e+01	1.0364614232e-24
2.3666666667e+01	9.4640851084e-25
2.4000000000e+01	9.5145511048e-25
2.4333333333e+01	9.1328865951e-25
2.4666666667e+01	8.9486071521e-25
2.5000000000e+01	8.6996518567e-25
2.5333333333e+01	9.0006469782e-25
2.5666666667e+01	8.5033713917e-25
2.6000000000e+01	8.9310341558e-25
2.6333333333e+01	1.0404183324e-24
2.6666666667e+01	1.1761727463e-24
2.7000000000e+01	8.5767666528e-25
2.7333333333e+01	1.2615675644e-24
2.7666666667e+01	1.0568870864e-24
2.8000000000e+01	1.0818045707e-24
2.8333333333e+01	1.1828474626e-24
2.8666666667e+01	6.5752655459e-25
2.9000000000e+01	5.9654819974e-25
2.9333333333e+01	6.0997605697e-25
2.9666666667e+01	6.6145319077e-25
3.0000000000e+01	8.2433529763e-25
3.0333333333e+01	5.4753514627e-25
3.0666666667e+01	4.3677612247e-25
3.1000000000e+01	3.9622602204e-25
3.1333333333e+01	3.9307243514e-25
3.1666666667e+01	3.6252129159e-25
3.2000000000e+01	3.4890742108e-25
3.2333333333e+01	3.6585038372e-25
3.2666666667e+01	3.4289457258e-25
3.3000000000e+01	3.5294260023e-25
3.3333333333e+01	3.5613370078e-25
3.3666666667e+01	3.2802187170e-25
3.4000000000e+01	3.1036618393e-25
3.4333333333e+01	3.0087061577e-25
3.4666666667e+01	3.0074947457e-25
3.5000000000e+01	3.2914992054e-25
3.5333333333e+01	4.3932422086e-25
3.5666666667e+01	4.1955081453e-25
3.6000000000e+01	3.0916821077e-25
3.6333333333e+01	2.6394638006e-25
3.6666666667e+01	2.5407799018e-25
3.7000000000e+01	2.4528770093e-25
3.7333333333e+01	2.4602388995e-25
3.7666666667e+01	2.4308757965e-25
3.8000000000e+01	2.6524161233e-25
3.8333333333e+01	2.5141282659e-25
3.8666666667e+01	2.4895064177e-25
3.9000000000e+01	2.3472033326e-25
3.9333333333e+01	2.3057650746e-25
3.9666666667e+01	2.3115111426e-25
4.0000000000e+01	2.3339521221e-25
4.0333333333e+01	2.3038647290e-25
4.0666666667e+01	2.6808496966e-25
4.1000000000e+01	2.9166577977e-25
4.1333333333e+01	2.2235765341e-25
4.1666666667e+01	2.0706270632e-25
4.2000000000e+01	2.0736875134e-25
4.2333333333e+01	2.0359146341e-25
4.2666666667e+01	2.0414513061e-25
4.3000000000e+01	1.9379248494e-25
4.3333333333e+01	1.9339837632e-25
4.3666666667e+01	1.9809901322e-25
4.4000000000e+01	1.9889231009e-25
4.4333333333e+01	1.8763712045e-25
4.4666666667e+01	1.9051875353e-25
4.5000000000e+01	1.8855671068e-25
4.5333333333e+01	1.8399131000e-25
4.5666666667e+01	2.0048978718e-25
4.6000000000e+01	2.9527155587e-25
4.6333333333e+01	2.4743744541e-25
4.6666666667e+01	1.8031480175e-25
4.7000000000e+01	1.7176213495e-25
4.7333333333e+01	1.7018044314e-25
4.7666666667e+01	1.6531786684e-25
4.8000000000e+01	1.6705271868e-25
4.8333333333e+01	1.5701349189e-25
4.8666666667e+01	1.5804622831e-25
4.9000000000e+01	1.6100646534e-25
4.9333333333e+01	1.5860292176e-25
4.9666666667e+01	1.5539428157e-25
5.0000000000e+01	1.5773999351e-25
5.0333333333e+01	1.5482139052e-25
5.0666666667e+01	1.6189260016e-25
5.1000000000e+01	1.6511318272e-25
5.1333333333e+01	1.6295290587e-25
5.1666666667e+01	1.6643254044e-25
5.2000000000e+01	1.6061125415e-25
5.2333333333e+01	1.6723435531e-25
5.2666666667e+01	1.6032898098e-25
5.3000000000e+01	1.5374082830e-25
5.3333333333e+01	1.5223180035e-25
5.3666666667e+01	1.5508376524e-25
5.4000000000e+01	1.5894462657e-25
5.4333333333e+01	1.4914196259e-25
5.4666666667e+01	1.4571313805e-25
5.5000000000e+01	1.4422222616e-25
5.5333333333e+01	1.4007823201e-25
5.5666666667e+01	1.4391217574e-25
5.6000000000e+01	1.4888931606e-25
5.6333333333e+01	1.4948101343e-25
5.6666666667e+01	1.4906695115e-25
5.7000000000e+01	1.4039445604e-25
5.7333333333e+01	1.4789334060e-25
5.7666666667e+01	1.4065006524e-25
5.8000000000e+01	1.4510997685e-25
5.8333333333e+01	1.4358549188e-25
5.8666666667e+01	1.4446260942e-25
5.9000000000e+01	1.4729607601e-25
5.9333333333e+01	1.4934941063e-25
5.9666666667e+01	7.7162449711e-25
6.0000000000e+01	1.7400987203e-24
6.0333333333e+01	9.7099465519e-25
6.0666666667e+01	1.4542144118e-25
6.1000000000e+01	1.3659568597e-25
6.1333333333e+01	1.3499823567e-25
6.1666666667e+01	1.3844797776e-25
6.2000000000e+01	1.3122668088e-25
6.2333333333e+01	1.3763545141e-25
6.2666666667e+01	1.3213478678e-25
6.3000000000e+01	1.4082595903e-25
6.3333333333e+01	1.3527126086e-25
6.3666666667e+01	1.3299475484e-25
6.4000000000e+01	1.2919081134e-25
6.4333333333e+01	1.3062670197e-25
6.4666666667e+01	1.3812861375e-25
6.5000000000e+01	1.3310234422e-25
6.5333333333e+01	1.3430833252e-25
6.5666666667e+01	1.2962462805e-25
6.6000000000e+01	1.2792495156e-25
6.6333333333e+01	1.3136883661e-25
6.6666666667e+01	1.3389164764e-25
6.7000000000e+01	1.3084634478e-25
6.7333333333e+01	1.3050959748e-25
6.7666666667e+01	1.3023521987e-25
6.8000000000e+01	1.3571371418e-25
6.8333333333e+01	1.3054788822e-25
6.8666666667e+01	1.2813461323e-25
6.9000000000e+01	1.2220804929e-25
6.9333333333e+01	1.3347000019e-25
6.9666666667e+01	1.3073873872e-25
7.0000000000e+01	1.2983463716e-25
7.0333333333e+01	1.3812091544e-25
7.0666666667e+01	1.3440535483e-25
7.1000000000e+01	1.3053038805e-25
7.1333333333e+01	1.2822256564e-25
7.1666666667e+01	1.2680370479e-25
7.2000000000e+01	1.2817698642e-25
7.2333333333e+01	1.2559530220e-25
7.2666666667e+01	1.3295043173e-25
7.3000000000e+01	1.3541408100e-25
7.3333333333e+01	1.2663331859e-25
7.3666666667e+01	1.2676366457e-25
7.4000000000e+01	1.2425004428e-25
7.4333333333e+01	1.3046111697e-25
7.4666666667e+01	1.2888709054e-25
7.5000000000e+01	1.2665675062e-25
7.5333333333e+01	1.2498572287e-25
7.5666666667e+01	1.3451990517e-25
7.6000000000e+01	1.3246632083e-25
7.6333333333e+01	1.2632796038e-25
7.6666666667e+01	1.2250937787e-25
7.7000000000e+01	1.2602807363e-25
7.7333333333e+01	1.2725758147e-25
7.7666666667e+01	1.2995033268e-25
7.8000000000e+01	1.2625856211e-25
7.8333333333e+01	1.2227878756e-25
7.8666666667e+01	1.3136360198e-25
7.9000000000e+01	1.2342247203e-25
7.9333333333e+01	1.2492241034e-25
7.9666666667e+01	1.2805861888e-25
8.0000000000e+01	1.2256735813e-25
8.0333333333e+01	1.2117621081e-25
8.0666666667e+01	1.2820276393e-25
8.1000000000e+01	1.2546426229e-25
8.1333333333e+01	1.3406178604e-25
8.1666666667e+01	1.3354659156e-25
8.2000000000e+01	1.4200690564e-25
8.2333333333e+01	1.4672806049e-25
8.2666666667e+01	1.4673714556e-25
8.3000000000e+01	1.3448872866e-25
8.3333333333e+01	1.3160634849e-25
8.3666666667e+01	1.2672021326e-25
8.4000000000e+01	1.2493423676e-25
8.4333333333e+01	1.1998310790e-25
8.4666666667e+01	1.2138392473e-25
8.5000000000e+01	1.1800589983e-25
8.5333333333e+01	1.2594939892e-25
8.5666666667e+01	1.2602098955e-25
8.6000000000e+01	1.2245698298e-25
8.6333333333e+01	1.2303793719e-25
8.6666666667e+01	1.2141829512e-25
8.7000000000e+01	1.2750537173e-25
8.7333333333e+01	1.2390484170e-25
8.7666666667e+01	1.2633363955e-25
8.8000000000e+01	1.2348239934e-25
8.8333333333e+01	1.2567870908e-25
8.8666666667e+01	1.2842924803e-25
8.9000000000e+01	1.3837239673e-25
8.9333333333e+01	1.4163504094e-25
8.9666666667e+01	1.3805396853e-25
9.0000000000e+01	1.2711203254e-25
9.0333333333e+01	1.2389165317e-25
9.0666666667e+01	1.2450621685e-25
9.1000000000e+01	1.2078265446e-25
9.1333333333e+01	1.1944836373e-25
9.1666666667e+01	1.2440791236e-25
9.2000000000e+01	1.2376421702e-25
9.2333333333e+01	1.3232524850e-25
9.2666666667e+01	1.2793442442e-25
9.3000000000e+01	1.2497342881e-25
9.3333333333e+01	1.2251205732e-25
9.3666666667e+01	1.1384590820e-25
9.4000000000e+01	1.2308780711e-25
9.4333333333e+01	1.2149744416e-25
9.4666666667e+01	1.2644848682e-25
9.5000000000e+01	1.2416745115e-25
9.5333333333e+01	1.1807594604e-25
9.5666666667e+01	1.2456395673e-25
9.6000000000e+01	1.2884960747e-25
9.6333333333e+01	1.2343072549e-25
9.6666666667e+01	1.2316640176e-25
9.7000000000e+01	1.2515869864e-25
9.7333333333e+01	1.2398561374e-25
9.7666666667e+01	1.2394602395e-25
9.8000000000e+01	1.2387432889e-25
9.8333333333e+01	1.2305169439e-25
9.8666666667e+01	1.2650420867e-25
9.9000000000e+01	1.2238264141e-25
9.9333333333e+01	1.2104828166e-25
9.9666666667e+01	1.2904367001e-25
1.0000000000e+02	1.3430358004e-25
1.0033333333e+02	1.3090132500e-25
1.0066666667e+02	1.2642906359e-25
1.0100000000e+02	1.2341320016e-25
1.0133333333e+02	1.2199819384e-25
1.0166666667e+02	1.2640781078e-25
1.0200000000e+02	1.2347815856e-25
1.0233333333e+02	1.2564510716e-25
1.0266666667e+02	1.1988585436e-25
1.0300000000e+02	1.2569224108e-25
1.0333333333e+02	1.2416447223e-25
1.0366666667e+02	1.2689792296e-25
1.0400000000e+02	1.2501585865e-25
1.0433333333e+02	1.2787402866e-25
1.0466666667e+02	1.2595711757e-25
1.0500000000e+02	1.2346169390e-25
1.0533333333e+02	1.2575382233e-25
1.0566666667e+02	1.2140663685e-25
1.0600000000e+02	1.1858693686e-25
1.0633333333e+02	1.2318757141e-25
1.0666666667e+02	1.2462191790e-25
1.0700000000e+02	1.2546542428e-25
1.0733333333e+02	1.2268311030e-25
1.0766666667e+02	1.2203255576e-25
1.0800000000e+02	1.1741395883e-25
1.0833333333e+02	1.2178418789e-25
1.0866666667e+02	1.2338745066e-25
1.0900000000e+02	1.1656537127e-25
1.0933333333e+02	1.2149537329e-25
1.0966666667e+02	1.2468167450e-25
1.1000000000e+02	1.2225467339e-25
1.1033333333e+02	1.1613381749e-25
1.1066666667e+02	1.2484358047e-25
1.1100000000e+02	1.2242794891e-25
1.1133333333e+02	1.2311741175e-25
1.1166666667e+02	1.2215659088e-25
1.1200000000e+02	1.2108728069e-25
1.1233333333e+02	1.2535793799e-25
1.1266666667e+02	1.1951340989e-25
1.1300000000e+02	1.1668369782e-25
1.1333333333e+02	1.2010210547e-25
1.1366666667e+02	1.2164232805e-25
1.1400000000e+02	1.1874313852e-25
1.1433333333e+02	1.2036388946e-25
1.1466666667e+02	1.1849716180e-25
1.1500000000e+02	1.1350649489e-25
1.1533333333e+02	1.1980777431e-25
1.1566666667e+02	1.2323216582e-25
1.1600000000e+02	1.2041944966e-25
1.1633333333e+02	1.1832532318e-25
1.1666666667e+02	1.2231509236e-25
1.1700000000e+02	1.2348553315e-25
1.1733333333e+02	1.2642931757e-25
1.1766666667e+02	1.1903028946e-25
1.1800000000e+02	1.1843260188e-25
1.1833333333e+02	1.1763792986e-25
1.1866666667e+02	1.2215772524e-25
1.1900000000e+02	1.1981792445e-25
1.1933333333e+02	1.1664338831e-25
1.1966666667e+02	1.5062078638e-25
1.2000000000e+02	2.7931892270e-25
1.2033333333e+02	1.9426450447e-25
1.2066666667e+02	1.2345592986e-25
1.2100000000e+02	1.2076773348e-25
1.2133333333e+02	1.2101881729e-25
1.2166666667e+02	1.2161428483e-25
1.2200000000e+02	1.2246364679e-25
1.2233333333e+02	1.2530775100e-25
1.2266666667e+02	1.1901035984e-25
1.2300000000e+02	1.2268034517e-25
1.2333333333e+02	1.2003341429e-25
1.2366666667e+02	1.2567747874e-25
1.2400000000e+02	1.2606943482e-25
1.2433333333e+02	1.2019442726e-25
1.2466666667e+02	1.2688790787e-25
1.2500000000e+02	1.2136489837e-25
1.2533333333e+02	1.1965814452e-25
1.2566666667e+02	1.1791349403e-25
1.2600000000e+02	1.2322149416e-25
1.2633333333e+02	1.1823665515e-25
1.2666666667e+02	1.1504083469e-25
1.2700000000e+02	1.1657616935e-25
1.2733333333e+02	1.1834629570e-25
1.2766666667e+02	1.2206826218e-25
1.2800000000e+02	1.1713608332e-25
1.2833333333e+02	1.1826155691e-25
1.2866666667e+02	1.1821891504e-25
1.2900000000e+02	1.1657898310e-25
1.2933333333e+02	1.1981069115e-25
1.2966666667e+02	1.2035330292e-25
1.3000000000e+02	1.2363374650e-25
1.3033333333e+02	1.1940283705e-25
1.3066666667e+02	1.1992453012e-25
1.3100000000e+02	1.1485729640e-25
1.3133333333e+02	1.1924035419e-25
1.3166666667e+02	1.1676424527e-25
1.3200000000e+02	1.1823728519e-25
1.3233333333e+02	1.2091557296e-25
1.3266666667e+02	1.1880658614e-25
1.3300000000e+02	1.1901442459e-25
1.3333333333e+02	1.2246280320e-25
1.3366666667e+02	1.2247753346e-25
1.3400000000e+02	1.1715061075e-25
1.3433333333e+02	1.2223064123e-25
1.3466666667e+02	1.1753203009e-25
1.3500000000e+02	1.1601237528e-25
1.3533333333e+02	1.1551798593e-25
1.3566666667e+02	1.2118811857e-25
1.3600000000e+02	1.2568710577e-25
1.3633333333e+02	1.1881675385e-25
1.3666666667e+02	1.1914777725e-25
1.3700000000e+02	1.2067907584e-25
1.3733333333e+02	1.1835726721e-25
1.3766666667e+02	1.1732320155e-25
1.3800000000e+02	1.2448045917e-25
1.3833333333e+02	1.1972164924e-25
1.3866666667e+02	1.1726161216e-25
1.3900000000e+02	1.1489782353e-25
1.3933333333e+02	1.1771394572e-25
1.3966666667e+02	1.1637297696e-25
1.4000000000e+02	1.1415703375e-25
1.4033333333e+02	1.1500744270e-25
1.4066666667e+02	1.1542157262e-25
1.4100000000e+02	1.1916511568e-25
1.4133333333e+02	1.2338218439e-25
1.4166666667e+02	1.2046255473e-25
1.4200000000e+02	1.2194262546e-25
1.4233333333e+02	1.2028699926e-25
1.4266666667e+02	1.1497458932e-25
1.4300000000e+02	1.1620033196e-25
1.4333333333e+02	1.2175175401e-25
1.4366666667e+02	1.2567471999e-25
1.4400000000e+02	1.2297754494e-25
1.4433333333e+02	1.2016524353e-25
1.4466666667e+02	1.1645973043e-25
1.4500000000e+02	1.1451325938e-25
1.4533333333e+02	1.1829664626e-25
1.4566666667e+02	1.2419232143e-25
1.4600000000e+02	1.1828533172e-25
1.4633333333e+02	1.1943330307e-25
1.4666666667e+02	1.1681975777e-25
1.4700000000e+02	1.1848631269e-25
1.4733333333e+02	1.2473459450e-25
1.4766666667e+02	1.2444924839e-25
1.4800000000e+02	1.2633678514e-25
1.4833333333e+02	1.2277592431e-25
1.4866666667e+02	1.2293102227e-25
1.4900000000e+02	1.1934248019e-25
1.4933333333e+02	1.2019229165e-25
1.4966666667e+02	1.2177187241e-25
1.5000000000e+02	1.1971312582e-25
1.5033333333e+02	1.2220898660e-25
1.5066666667e+02	1.1926951875e-25
1.5100000000e+02	1.1912674016e-25
1.5133333333e+02	1.2490637205e-25
1.5166666667e+02	1.1251531856e-25
1.5200000000e+02	1.2268255908e-25
1.5233333333e+02	1.2289105011e-25
1.5266666667e+02	1.2050702470e-25
1.5300000000e+02	1.1707494755e-25
1.5333333333e+02	1.1833652942e-25
1.5366666667e+02	1.2170572200e-25
1.5400000000e+02	1.1929564647e-25
1.5433333333e+02	1.1910644576e-25
1.5466666667e+02	1.2255685263e-25
1.5500000000e+02	1.1944009132e-25
1.5533333333e+02	1.1994967696e-25
1.5566666667e+02	1.1727067747e-25
1.5600000000e+02	1.1775849451e-25
1.5633333333e+02	1.1594509363e-25
1.5666666667e+02	1.1986956990e-25
1.5700000000e+02	1.2199440983e-25
1.5733333333e+02	1.1745275828e-25
1.5766666667e+02	1.1585839454e-25
1.5800000000e+02	1.2001590644e-25
1.5833333333e+02	1.2004751991e-25
1.5866666667e+02	1.1786139729e-25
1.5900000000e+02	1.1888767908e-25
1.5933333333e+02	1.1832349852e-25
1.5966666667e+02	1.1879699134e-25
1.6000000000e+02	1.1895959781e-25
1.6033333333e+02	1.1539531849e-25
1.6066666667e+02	1.1565772925e-25
1.6100000000e+02	1.1941622564e-25
1.6133333333e+02	1.1754876754e-25
1.6166666667e+02	1.1503893963e-25
1.6200000000e+02	1.1859170523e-25
1.6233333333e+02	1.1475372918e-25
1.6266666667e+02	1.1425568774e-25
1.6300000000e+02	1.1562174502e-25
1.6333333333e+02	1.1592622082e-25
1.6366666667e+02	1.1290482941e-25
1.6400000000e+02	1.1247800144e-25
1.6433333333e+02	1.1796154589e-25
1.6466666667e+02	1.1846149641e-25
1.6500000000e+02	1.1502632615e-25
1.6533333333e+02	1.1302812663e-25
1.6566666667e+02	1.1967649609e-25
1.6600000000e+02	1.1915431419e-25
1.6633333333e+02	1.1808196970e-25
1.6666666667e+02	1.2677400172e-25
1.6700000000e+02	1.1868797581e-25
1.6733333333e+02	1.1976267319e-25
1.6766666667e+02	1.1491062854e-25
1.6800000000e+02	1.2175149053e-25
1.6833333333e+02	1.2079196386e-25
1.6866666667e+02	1.2040236861e-25
1.6900000000e+02	1.2537427309e-25
1.6933333333e+02	1.2075018078e-25
1.6966666667e+02	1.2195723211e-25
1.7000000000e+02	1.1934728034e-25
1.7033333333e+02	1.2501890606e-25
1.7066666667e+02	1.2296809048e-25
1.7100000000e+02	1.2345981879e-25
1.7133333333e+02	1.2502671644e-25
1.7166666667e+02	1.2006522331e-25
1.7200000000e+02	1.1482689908e-25
1.7233333333e+02	1.1542799083e-25
1.7266666667e+02	1.1754436240e-25
1.7300000000e+02	1.1612407980e-25
1.7333333333e+02	1.2161894270e-25
1.7366666667e+02	1.1700615949e-25
1.7400000000e+02	1.1964485877e-25
1.7433333333e+02	1.1696007519e-25
1.7466666667e+02	1.1773978434e-25
1.7500000000e+02	1.1645274215e-25
1.7533333333e+02	1.2048896155e-25
1.7566666667e+02	1.1802862147e-25
1.7600000000e+02	1.1550256581e-25
1.7633333333e+02	1.1946119490e-25
1.7666666667e+02	1.2035612797e-25
1.7700000000e+02	1.2008613187e-25
1.7733333333e+02	1.2520031402e-25
1.7766666667e+02	1.1909959436e-25
1.7800000000e+02	1.1977748075e-25
1.7833333333e+02	1.2011094496e-25
1.7866666667e+02	1.2036859434e-25
1.7900000000e+02	1.1435647050e-25
1.7933333333e+02	1.1827898668e-25
1.7966666667e+02	4.1526600895e-25
1.8000000000e+02	1.1738705154e-24
1.8033333333e+02	8.3281512663e-25
1.8066666667e+02	1.2948928450e-25
1.8100000000e+02	1.1342282543e-25
1.8133333333e+02	1.1447727962e-25
1.8166666667e+02	1.1434517470e-25
1.8200000000e+02	1.1742724182e-25
1.8233333333e+02	1.2078541327e-25
1.8266666667e+02	1.1681942810e-25
1.8300000000e+02	1.1433214618e-25
1.8333333333e+02	1.1660691473e-25
1.8366666667e+02	1.2033338816e-25
1.8400000000e+02	1.2400738456e-25
1.8433333333e+02	1.2768260117e-25
1.8466666667e+02	1.1929914752e-25
1.8500000000e+02	1.1829483001e-25
1.8533333333e+02	1.1962958521e-25
1.8566666667e+02	1.1647811201e-25
1.8600000000e+02	1.1498709269e-25
1.8633333333e+02	1.1855141254e-25
1.8666666667e+02	1.1917850469e-25
1.8700000000e+02	1.1917143617e-25
1.8733333333e+02	1.1567726731e-25
1.8766666667e+02	1.1810586250e-25
1.8800000000e+02	1.1678814505e-25
1.8833333333e+02	1.1611057562e-25
1.8866666667e+02	1.2048173399e-25
1.8900000000e+02	1.1957435350e-25
1.8933333333e+02	1.1734901426e-25
1.8966666667e+02	1.1676003878e-25
1.9000000000e+02	1.1335799301e-25
1.9033333333e+02	1.1256327330e-25
1.9066666667e+02	1.2000666006e-25
1.9100000000e+02	1.2410846874e-25
1.9133333333e+02	1.2177172203e-25
1.9166666667e+02	1.1928168398e-25
1.9200000000e+02	1.1672125848e-25
1.9233333333e+02	1.1488846538e-25
1.9266666667e+02	1.1621280780e-25
1.9300000000e+02	1.1982339944e-25
1.9333333333e+02	1.1849213407e-25
1.9366666667e+02	1.1958428719e-25
1.9400000000e+02	1.2072133405e-25
1.9433333333e+02	1.1741733090e-25
1.9466666667e+02	1.1853276320e-25
1.9500000000e+02	1.1752140192e-25
1.9533333333e+02	1.2616361124e-25
1.9566666667e+02	1.1816777688e-25
1.9600000000e+02	1.1758400162e-25
1.9633333333e+02	1.1315932281e-25
1.9666666667e+02	1.1577659916e-25
1.9700000000e+02	1.1833952956e-25
1.9733333333e+02	1.1581515260e-25
1.9766666667e+02	1.1915430073e-25
1.9800000000e+02	1.1490954450e-25
1.9833333333e+02	1.2076502927e-25
1.9866666667e+02	1.2420665667e-25
1.9900000000e+02	1.1774427032e-25
1.9933333333e+02	1.1729218170e-25
1.9966666667e+02	1.2271626454e-25
2.0000000000e+02	1.1855826505e-25
2.0033333333e+02	1.1890943030e-25
2.0066666667e+02	1.1853470572e-25
2.0100000000e+02	1.1754048139e-25
2.0133333333e+02	1.1654475154e-25
2.0166666667e+02	1.1884708849e-25
2.0200000000e+02	1.2149081543e-25
2.0233333333e+02	1.1721998402e-25
2.0266666667e+02	1.2017090750e-25
2.0300000000e+02	1.1895785090e-25
2.0333333333e+02	1.1737720402e-25
2.0366666667e+02	1.1459583317e-25
2.0400000000e+02	1.2248632560e-25
2.0433333333e+02	1.1752824991e-25
2.0466666667e+02	1.2138993299e-25
2.0500000000e+02	1.2341511772e-25
2.0533333333e+02	1.2067475536e-25
2.0566666667e+02	1.1891728141e-25
2.0600000000e+02	1.2110190298e-25
2.0633333333e+02	1.1962659034e-25
2.0666666667e+02	1.1633858955e-25
2.0700000000e+02	1.1941535784e-25
2.0733333333e+02	1.2172399241e-25
2.0766666667e+02	1.1544634486e-25
2.0800000000e+02	1.1565872682e-25
2.0833333333e+02	1.1901662563e-25
2.0866666667e+02	1.1987993734e-25
2.0900000000e+02	1.1682075852e-25
2.0933333333e+02	1.1884681015e-25
2.0966666667e+02	1.1938454498e-25
2.1000000000e+02	1.1762131514e-25
2.1033333333e+02	1.1671983612e-25
2.1066666667e+02	1.2059986498e-25
2.1100000000e+02	1.1867475526e-25
2.1133333333e+02	1.1839342022e-25
2.1166666667e+02	1.1862047315e-25
2.1200000000e+02	1.2121557019e-25
2.1233333333e+02	1.1966206883e-25
2.1266666667e+02	1.2266084148e-25
2.1300000000e+02	1.1731371196e-25
2.1333333333e+02	1.1748722194e-25
2.1366666667e+02	1.1634436539e-25
2.1400000000e+02	1.1781764988e-25
2.1433333333e+02	1.1859393816e-25
2.1466666667e+02	1.1799793933e-25
2.1500000000e+02	1.2022219763e-25
2.1533333333e+02	1.1940229067e-25
2.1566666667e+02	1.1474727386e-25
2.1600000000e+02	1.1696969630e-25
2.1633333333e+02	1.2379497388e-25
2.1666666667e+02	1.1793527666e-25
2.1700000000e+02	1.2327306771e-25
2.1733333333e+02	1.2297240706e-25
2.1766666667e+02	1.2220460597e-25
2.1800000000e+02	1.2145032362e-25
2.1833333333e+02	1.2175722686e-25
2.1866666667e+02	1.1850956464e-25
2.1900000000e+02	1.1615080254e-25
2.1933333333e+02	1.2023149947e-25
2.1966666667e+02	1.2049969005e-25
2.2000000000e+02	1.1722648878e-25
2.2033333333e+02	1.1515611967e-25
2.2066666667e+02	1.1470192024e-25
2.2100000000e+02	1.1284540307e-25
2.2133333333e+02	1.1352768497e-25
2.2166666667e+02	1.1529472302e-25
2.2200000000e+02	1.2299033250e-25
2.2233333333e+02	1.2539212799e-25
2.2266666667e+02	1.2901632511e-25
2.2300000000e+02	1.3630450212e-25
2.2333333333e+02	1.2873352963e-25
2.2366666667e+02	1.2030890185e-25
2.2400000000e+02	1.2329575931e-25
2.2433333333e+02	1.2175715093e-25
2.2466666667e+02	1.1920111373e-25
2.2500000000e+02	1.1768488128e-25
2.2533333333e+02	1.1866358345e-25
2.2566666667e+02	1.1702869164e-25
2.2600000000e+02	1.2084804326e-25
2.2633333333e+02	1.2325882328e-25
2.2666666667e+02	1.2008782139e-25
2.2700000000e+02	1.2243054251e-25
2.2733333333e+02	1.1636302051e-25
2.2766666667e+02	1.1661445537e-25
2.2800000000e+02	1.1881599583e-25
2.2833333333e+02	1.1335317939e-25
2.2866666667e+02	1.1644444577e-25
2.2900000000e+02	1.1892850841e-25
2.2933333333e+02	1.1597707724e-25
2.2966666667e+02	1.1534157630e-25
2.3000000000e+02	1.1650753822e-25
2.3033333333e+02	1.1622320528e-25
2.3066666667e+02	1.1538246159e-25
2.3100000000e+02	1.1836747396e-25
2.3133333333e+02	1.2521582905e-25
2.3166666667e+02	1.2023641305e-25
2.3200000000e+02	1.2366726081e-25
2.3233333333e+02	1.1757247544e-25
2.3266666667e+02	1.1976929703e-25
2.3300000000e+02	1.2143529808e-25
2.3333333333e+02	1.2186368580e-25
2.3366666667e+02	1.1937487106e-25
2.3400000000e+02	1.2171914418e-25
2.3433333333e+02	1.1720945564e-25
2.3466666667e+02	1.1997976109e-25
2.3500000000e+02	1.1961894616e-25
2.3533333333e+02	1.1766715199e-25
2.3566666667e+02	1.1847896637e-25
2.3600000000e+02	1.1746549011e-25
2.3633333333e+02	1.1788338829e-25
2.3666666667e+02	1.1376586709e-25
2.3700000000e+02	1.1950483481e-25
2.3733333333e+02	1.1969048005e-25
2.3766666667e+02	1.2178464761e-25
2.3800000000e+02	1.2124852535e-25
2.3833333333e+02	1.2142162685e-25
2.3866666667e+02	1.1530359094e-25
2.3900000000e+02	1.2009729468e-25
2.3933333333e+02	1.2150436818e-25
2.3966666667e+02	1.1608807977e-25
2.4000000000e+02	1.2196419428e-25
2.4033333333e+02	1.2330000185e-25
2.4066666667e+02	1.2784880245e-25
2.4100000000e+02	1.1993423684e-25
2.4133333333e+02	1.1761810642e-25
2.4166666667e+02	1.1729314223e-25
2.4200000000e+02	1.1658841595e-25
2.4233333333e+02	1.1920473093e-25
2.4266666667e+02	1.2184986080e-25
2.4300000000e+02	1.1994236112e-25
2.4333333333e+02	1.1676522945e-25
2.4366666667e+02	1.2016331102e-25
2.4400000000e+02	1.2175189106e-25
2.4433333333e+02	1.2079497273e-25
2.4466666667e+02	1.2228847258e-25
2.4500000000e+02	1.1944615236e-25
2.4533333333e+02	1.1943631137e-25
2.4566666667e+02	1.1607138145e-25
2.4600000000e+02	1.1651393419e-25
2.4633333333e+02	1.2257755089e-25
2.4666666667e+02	1.1748544410e-25
2.4700000000e+02	1.2101249344e-25
2.4733333333e+02	1.1932063740e-25
2.4766666667e+02	1.2075586732e-25
2.4800000000e+02	1.2497893770e-25
2.4833333333e+02	1.2535696852e-25
2.4866666667e+02	1.2094229350e-25
2.4900000000e+02	1.2071923259e-25
2.4933333333e+02	1.2170269361e-25
2.4966666667e+02	1.2018096107e-25
2.5000000000e+02	1.1907013868e-25
2.5033333333e+02	1.2035068065e-25
2.5066666667e+02	1.2029112897e-25
2.5100000000e+02	1.1850148691e-25
2.5133333333e+02	1.2530148475e-25
2.5166666667e+02	1.2015889523e-25
2.5200000000e+02	1.2318266186e-25
2.5233333333e+02	1.1741635930e-25
2.5266666667e+02	1.2180667138e-25
2.5300000000e+02	1.1767894629e-25
2.5333333333e+02	1.1869353182e-25
2.5366666667e+02	1.1345152094e-25
2.5400000000e+02	1.2047727696e-25
2.5433333333e+02	1.1521504771e-25
2.5466666667e+02	1.1876796754e-25
2.5500000000e+02	1.2012478619e-25
2.5533333333e+02	1.1750139680e-25
2.5566666667e+02	1.2128906805e-25
2.5600000000e+02	1.1939015444e-25
2.5633333333e+02	1.1664315361e-25
2.5666666667e+02	1.2676963582e-25
2.5700000000e+02	1.2561084865e-25
2.5733333333e+02	1.1737801843e-25
2.5766666667e+02	1.2112117604e-25
2.5800000000e+02	1.2199075554e-25
2.5833333333e+02	1.2034323872e-25
2.5866666667e+02	1.2062153615e-25
2.5900000000e+02	1.2395228412e-25
2.5933333333e+02	1.2427319818e-25
2.5966666667e+02	1.3015844402e-25
2.6000000000e+02	1.2610060741e-25
2.6033333333e+02	1.2126737841e-25
2.6066666667e+02	1.2288043774e-25
2.6100000000e+02	1.2071417336e-25
2.6133333333e+02	1.2058991052e-25
2.6166666667e+02	1.2587785706e-25
2.6200000000e+02	1.2502986523e-25
2.6233333333e+02	1.2580971603e-25
2.6266666667e+02	1.1887708153e-25
2.6300000000e+02	1.2397810556e-25
2.6333333333e+02	1.2495349370e-25
2.6366666667e+02	1.2503155253e-25
2.6400000000e+02	1.2206843224e-25
2.6433333333e+02	1.2503808977e-25
2.6466666667e+02	1.2669114884e-25
2.6500000000e+02	1.2220812876e-25
2.6533333333e+02	1.1807468675e-25
2.6566666667e+02	1.1992660972e-25
2.6600000000e+02	1.2504800635e-25
2.6633333333e+02	1.2316323296e-25
2.6666666667e+02	1.2281304346e-25
2.6700000000e+02	1.2302165775e-25
2.6733333333e+02	1.1982123916e-25
2.6766666667e+02	1.1540624516e-25
2.6800000000e+02	1.2018381134e-25
2.6833333333e+02	1.1988651296e-25
2.6866666667e+02	1.2381493290e-25
2.6900000000e+02	1.2289523058e-25
2.6933333333e+02	1.5756672533e-25
2.6966666667e+02	2.1721617313e-25
2.7000000000e+02	1.6518250844e-25
2.7033333333e+02	1.2051880851e-25
2.7066666667e+02	1.2540452064e-25
2.7100000000e+02	1.2449898145e-25
2.7133333333e+02	1.2535486322e-25
2.7166666667e+02	1.2236059495e-25
2.7200000000e+02	1.2611322420e-25
2.7233333333e+02	1.2568180702e-25
2.7266666667e+02	1.2379944101e-25
2.7300000000e+02	1.2425069478e-25
2.7333333333e+02	1.2568851170e-25
2.7366666667e+02	1.2386350682e-25
2.7400000000e+02	1.2567486893e-25
2.7433333333e+02	1.2745665820e-25
2.7466666667e+02	1.2265548738e-25
2.7500000000e+02	1.3382777066e-25
2.7533333333e+02	1.2891099659e-25
2.7566666667e+02	1.2951058381e-25
2.7600000000e+02	1.3264704102e-25
2.7633333333e+02	1.8574389860e-25
2.7666666667e+02	3.0113487589e-25
2.7700000000e+02	2.6810441489e-25
2.7733333333e+02	1.5575480152e-25
2.7766666667e+02	1.3684651282e-25
2.7800000000e+02	1.2458456896e-25
2.7833333333e+02	1.2525351906e-25
2.7866666667e+02	1.3187227852e-25
2.7900000000e+02	1.2993931405e-25
2.7933333333e+02	1.3029590371e-25
2.7966666667e+02	1.2990667062e-25
2.8000000000e+02	1.2780326621e-25
2.8033333333e+02	1.3671694030e-25
2.8066666667e+02	1.3884778119e-25
2.8100000000e+02	1.4269176725e-25
2.8133333333e+02	1.4612375782e-25
2.8166666667e+02	1.3200315150e-25
2.8200000000e+02	1.2435810591e-25
2.8233333333e+02	1.3405600623e-25
2.8266666667e+02	1.2605899938e-25
2.8300000000e+02	1.1790973018e-25
2.8333333333e+02	1.1903132660e-25
2.8366666667e+02	1.2608920111e-25
2.8400000000e+02	1.3016800193e-25
2.8433333333e+02	1.2097311557e-25
2.8466666667e+02	1.3066342617e-25
2.8500000000e+02	1.2983303323e-25
2.8533333333e+02	1.2764316769e-25
2.8566666667e+02	1.3011968424e-25
2.8600000000e+02	1.2475794968e-25
2.8633333333e+02	1.2716984429e-25
2.8666666667e+02	1.2640391662e-25
2.8700000000e+02	1.3237276114e-25
2.8733333333e+02	1.2573635282e-25
2.8766666667e+02	1.2167289328e-25
2.8800000000e+02	1.1923703764e-25
2.8833333333e+02	1.2337690205e-25
2.8866666667e+02	1.2520713635e-25
2.8900000000e+02	1.2536037788e-25
2.8933333333e+02	1.2509128287e-25
2.8966666667e+02	1.1966316619e-25
2.9000000000e+02	1.2377927899e-25
2.9033333333e+02	1.2582754085e-25
2.9066666667e+02	1.2782846182e-25
2.9100000000e+02	1.2431360562e-25
2.9133333333e+02	1.2574847825e-25
2.9166666667e+02	1.2500721645e-25
2.9200000000e+02	1.2217402680e-25
2.9233333333e+02	1.2311783379e-25
2.9266666667e+02	1.2101492838e-25
2.9300000000e+02	1.1865463862e-25
2.9333333333e+02	1.1848593978e-25
2.9366666667e+02	1.2636845893e-25
2.9400000000e+02	1.2508628775e-25
2.9433333333e+02	1.1910613474e-25
2.9466666667e+02	1.1911038311e-25
2.9500000000e+02	1.2302194889e-25
2.9533333333e+02	1.2446111463e-25
2.9566666667e+02	1.2810272992e-25
2.9600000000e+02	1.3705470921e-25
2.9633333333e+02	1.2562856740e-25
2.9666666667e+02	1.1410279392e-25
2.9700000000e+02	1.2127236614e-25
2.9733333333e+02	1.2785084526e-25
2.9766666667e+02	1.2658962172e-25
2.9800000000e+02	1.2689833314e-25
2.9833333333e+02	1.2902050493e-25
2.9866666667e+02	1.2536613759e-25
2.9900000000e+02	1.4193646535e-25
2.9933333333e+02	1.0493738411e-24
2.9966666667e+02	2.1583479527e-24
3.0000000000e+02	1.2636017035e-24
3.0033333333e+02	2.7696090190e-25
3.0066666667e+02	1.3668753108e-25
3.0100000000e+02	1.3047511050e-25
3.0133333333e+02	1.2950253174e-25
3.0166666667e+02	2.5388908365e-25
3.0200000000e+02	9.9433900364e-25
3.0233333333e+02	9.2092078746e-25
3.0266666667e+02	2.0787379817e-25
3.0300000000e+02	8.2440643518e-25
3.0333333333e+02	1.3133998932e-24
3.0366666667e+02	5.3172745641e-25
3.0400000000e+02	1.2483419900e-25
3.0433333333e+02	1.2055752778e-25
3.0466666667e+02	1.2264275425e-25
3.0500000000e+02	1.2148958381e-25
3.0533333333e+02	1.2402776436e-25
3.0566666667e+02	1.2696934554e-25
3.0600000000e+02	1.2955862912e-25
3.0633333333e+02	1.2954749471e-25
3.0666666667e+02	1.2221497685e-25
3.0700000000e+02	1.2396186161e-25
3.0733333333e+02	1.2609651441e-25
3.0766666667e+02	1.2799262961e-25
3.0800000000e+02	1.2818277090e-25
3.0833333333e+02	1.2430255123e-25
3.0866666667e+02	1.2091124928e-25
3.0900000000e+02	1.2120230463e-25
3.0933333333e+02	1.2305224190e-25
3.0966666667e+02	1.1942539244e-25
3.1000000000e+02	1.2190270587e-25
3.1033333333e+02	1.2515813122e-25
3.1066666667e+02	1.2751474607e-25
3.1100000000e+02	1.2824089601e-25
3.1133333333e+02	1.2233882593e-25
3.1166666667e+02	1.2156832447e-25
3.1200000000e+02	1.2907571096e-25
3.1233333333e+02	1.2379008195e-25
3.1266666667e+02	1.2241430271e-25
3.1300000000e+02	1.2322635855e-25
3.1333333333e+02	1.2829885696e-25
3.1366666667e+02	1.2854871076e-25
3.1400000000e+02	1.2701744665e-25
3.1433333333e+02	1.2745804764e-25
3.1466666667e+02	1.2873972817e-25
3.1500000000e+02	1.2766128277e-25
3.1533333333e+02	1.2955151498e-25
3.1566666667e+02	1.2802337061e-25
3.1600000000e+02	1.3384770406e-25
3.1633333333e+02	1.3094843526e-25
3.1666666667e+02	1.2701085765e-25
3.1700000000e+02	1.2105607647e-25
3.1733333333e+02	1.2460631041e-25
3.1766666667e+02	1.3031488178e-25
3.1800000000e+02	1.2764789656e-25
3.1833333333e+02	1.3020512158e-25
3.1866666667e+02	1.2479519079e-25
3.1900000000e+02	1.2069462384e-25
3.1933333333e+02	1.2424531142e-25
3.1966666667e+02	1.2526352130e-25
3.2000000000e+02	1.3425257476e-25
3.2033333333e+02	1.3081796088e-25
3.2066666667e+02	1.2825098417e-25
3.2100000000e+02	1.3167260089e-25
3.2133333333e+02	1.3297661690e-25
3.2166666667e+02	1.2783144194e-25
3.2200000000e+02	1.3386213358e-25
3.2233333333e+02	1.3029136980e-25
3.2266666667e+02	1.2728568166e-25
3.2300000000e+02	1.3156447951e-25
3.2333333333e+02	1.3370752967e-25
3.2366666667e+02	1.2813412027e-25
3.2400000000e+02	1.2708870284e-25
3.2433333333e+02	1.3358098431e-25
3.2466666667e+02	1.3407606737e-25
3.2500000000e+02	1.3620354392e-25
3.2533333333e+02	1.3162989167e-25
3.2566666667e+02	1.2960037619e-25
3.2600000000e+02	1.3220207519e-25
3.2633333333e+02	1.3052561937e-25
3.2666666667e+02	1.2884480435e-25
3.2700000000e+02	1.3441465722e-25
3.2733333333e+02	1.2882311951e-25
3.2766666667e+02	1.2676806892e-25
3.2800000000e+02	1.3525007634e-25
3.2833333333e+02	1.3161718143e-25
3.2866666667e+02	1.3132715392e-25
3.2900000000e+02	1.3190648252e-25
3.2933333333e+02	1.2885176999e-25
3.2966666667e+02	1.3128131399e-25
3.3000000000e+02	1.2844308486e-25
3.3033333333e+02	1.2753840159e-25
3.3066666667e+02	1.3058135959e-25
3.3100000000e+02	1.2669816849e-25
3.3133333333e+02	1.3593790680e-25
3.3166666667e+02	1.3186449838e-25
3.3200000000e+02	1.3253578214e-25
3.3233333333e+02	1.2987360930e-25
3.3266666667e+02	1.3657952026e-25
3.3300000000e+02	1.3406199500e-25
3.3333333333e+02	1.3146563914e-25
3.3366666667e+02	1.3472962206e-25
3.3400000000e+02	1.3338504268e-25
3.3433333333e+02	1.2674853717e-25
3.3466666667e+02	1.2920455445e-25
3.3500000000e+02	1.2904811383e-25
3.3533333333e+02	1.3127382569e-25
3.3566666667e+02	1.2734175311e-25
3.3600000000e+02	1.2854780001e-25
3.3633333333e+02	1.2663304828e-25
3.3666666667e+02	1.2769112225e-25
3.3700000000e+02	1.3257706221e-25
3.3733333333e+02	1.2993815251e-25
3.3766666667e+02	1.2642665232e-25
3.3800000000e+02	1.3068340840e-25
3.3833333333e+02	1.2936090800e-25
3.3866666667e+02	1.2360057754e-25
3.3900000000e+02	1.2910572401e-25
3.3933333333e+02	1.2926995731e-25
3.3966666667e+02	1.2462351798e-25
3.4000000000e+02	1.2737498319e-25
3.4033333333e+02	1.2786126997e-25
3.4066666667e+02	1.2847218497e-25
3.4100000000e+02	1.3026250515e-25
3.4133333333e+02	1.3454624771e-25
3.4166666667e+02	1.2873193401e-25
3.4200000000e+02	1.2747798619e-25
3.4233333333e+02	1.2590695810e-25
3.4266666667e+02	1.2974305484e-25
3.4300000000e+02	1.3466363100e-25
3.4333333333e+02	1.3363233725e-25
3.4366666667e+02	1.3232069592e-25
3.4400000000e+02	1.3187185820e-25
3.4433333333e+02	1.3605707033e-25
3.4466666667e+02	1.2987093670e-25
3.4500000000e+02	1.2725925761e-25
3.4533333333e+02	1.2594688683e-25
3.4566666667e+02	1.2454847653e-25
3.4600000000e+02	1.2626585397e-25
3.4633333333e+02	1.3070879881e-25
3.4666666667e+02	1.2877453142e-25
3.4700000000e+02	1.3091043946e-25
3.4733333333e+02	1.2752684762e-25
3.4766666667e+02	1.3256083627e-25
3.4800000000e+02	1.3207822286e-25
3.4833333333e+02	1.2813657329e-25
3.4866666667e+02	1.2539091228e-25
3.4900000000e+02	1.2920082028e-25
3.4933333333e+02	1.2865312292e-25
3.4966666667e+02	1.2898477406e-25
3.5000000000e+02	1.3040847895e-25
3.5033333333e+02	1.3315514276e-25
3.5066666667e+02	1.3266770195e-25
3.5100000000e+02	1.3587791277e-25
3.5133333333e+02	1.3222034994e-25
3.5166666667e+02	1.2783437750e-25
3.5200000000e+02	1.2734739143e-25
3.5233333333e+02	1.2757181549e-25
3.5266666667e+02	1.2981788982e-25
3.5300000000e+02	1.3325798763e-25
3.5333333333e+02	1.3079269851e-25
3.5366666667e+02	1.2770223085e-25
3.5400000000e+02	1.3772612326e-25
3.5433333333e+02	1.3172020976e-25
3.5466666667e+02	1.2465999333e-25
3.5500000000e+02	1.2363267298e-25
3.5533333333e+02	1.2593508547e-25
3.5566666667e+02	1.3044914322e-25
3.5600000000e+02	1.3130953176e-25
3.5633333333e+02	1.2931495801e-25
3.5666666667e+02	1.3450891279e-25
3.5700000000e+02	1.3339460243e-25
3.5733333333e+02	1.2672487479e-25
3.5766666667e+02	1.2791543769e-25
3.5800000000e+02	1.3187173924e-25
3.5833333333e+02	1.3513714696e-25
3.5866666667e+02	1.3802736934e-25
3.5900000000e+02	1.2922806655e-25
3.5933333333e+02	1.3515189303e-25
3.5966666667e+02	1.3432999812e-25
3.6000000000e+02	1.3618675331e-25
3.6033333333e+02	1.3071528206e-25
3.6066666667e+02	1.2575922430e-25
3.6100000000e+02	1.2902018262e-25
3.6133333333e+02	1.3406740455e-25
3.6166666667e+02	1.3645361482e-25
3.6200000000e+02	1.3177102535e-25
3.6233333333e+02	1.3579235334e-25
3.6266666667e+02	1.2966761660e-25
3.6300000000e+02	1.3061070632e-25
3.6333333333e+02	1.3003801547e-25
3.6366666667e+02	1.2608945185e-25
3.6400000000e+02	1.3318527102e-25
3.6433333333e+02	1.3327400515e-25
3.6466666667e+02	1.3290544482e-25
3.6500000000e+02	1.3909715741e-25
3.6533333333e+02	1.2976244389e-25
3.6566666667e+02	1.3328440981e-25
3.6600000000e+02	1.3126763857e-25
3.6633333333e+02	1.3186784534e-25
3.6666666667e+02	1.2719401053e-25
3.6700000000e+02	1.3443424967e-25
3.6733333333e+02	1.3750975548e-25
3.6766666667e+02	1.3241774221e-25
3.6800000000e+02	1.3496158966e-25
3.6833333333e+02	1.3211390400e-25
3.6866666667e+02	1.3372531640e-25
3.6900000000e+02	1.3245263639e-25
3.6933333333e+02	1.3101199940e-25
3.6966666667e+02	1.3132605743e-25
3.7000000000e+02	1.3417842948e-25
3.7033333333e+02	1.3432595310e-25
3.7066666667e+02	1.3355416016e-25
3.7100000000e+02	1.3755493472e-25
3.7133333333e+02	1.2861608572e-25
3.7166666667e+02	1.3092379235e-25
3.7200000000e+02	1.3625544229e-25
3.7233333333e+02	1.2924618834e-25
3.7266666667e+02	1.3736630118e-25
3.7300000000e+02	1.3871020115e-25
3.7333333333e+02	1.4019971182e-25
3.7366666667e+02	1.3591833510e-25
3.7400000000e+02	1.3729871191e-25
3.7433333333e+02	1.3260550468e-25
3.7466666667e+02	1.3206527709e-25
3.7500000000e+02	1.4097988954e-25
3.7533333333e+02	1.4001736313e-25
3.7566666667e+02	1.3162340278e-25
3.7600000000e+02	1.3471169851e-25
3.7633333333e+02	1.3395972676e-25
3.7666666667e+02	1.3085671322e-25
3.7700000000e+02	1.2909628645e-25
3.7733333333e+02	1.3299012723e-25
3.7766666667e+02	1.3506198777e-25
3.7800000000e+02	1.3109563226e-25
3.7833333333e+02	1.2482997991e-25
3.7866666667e+02	1.3512456465e-25
3.7900000000e+02	1.3504109889e-25
3.7933333333e+02	1.3635966624e-25
3.7966666667e+02	1.3396849169e-25
3.8000000000e+02	1.3303038181e-25
3.8033333333e+02	1.3582403118e-25
3.8066666667e+02	1.3523689433e-25
3.8100000000e+02	1.3120768442e-25
3.8133333333e+02	1.3826711031e-25
3.8166666667e+02	1.3255260373e-25
3.8200000000e+02	1.3446522564e-25
3.8233333333e+02	1.3051895426e-25
3.8266666667e+02	1.3442436872e-25
3.8300000000e+02	1.3490430912e-25
3.8333333333e+02	1.3174063355e-25
3.8366666667e+02	1.3372083916e-25
3.8400000000e+02	1.3530376226e-25
3.8433333333e+02	1.3655158343e-25
3.8466666667e+02	1.3729451651e-25
3.8500000000e+02	1.2898673109e-25
3.8533333333e+02	1.3091378719e-25
3.8566666667e+02	1.3664465340e-25
3.8600000000e+02	1.4097970371e-25
3.8633333333e+02	1.3750195528e-25
3.8666666667e+02	1.3158440377e-25
3.8700000000e+02	1.3159709580e-25
3.8733333333e+02	1.3339234378e-25
3.8766666667e+02	1.4027887664e-25
3.8800000000e+02	1.3780996447e-25
3.8833333333e+02	1.3898597638e-25
3.8866666667e+02	1.4267020146e-25
3.8900000000e+02	1.3863016751e-25
3.8933333333e+02	1.3667534941e-25
3.8966666667e+02	1.3890137295e-25
3.9000000000e+02	1.3515141837e-25
3.9033333333e+02	1.3817453970e-25
3.9066666667e+02	1.3672341824e-25
3.9100000000e+02	1.2961698851e-25
3.9133333333e+02	1.3191429257e-25
3.9166666667e+02	1.3584380045e-25
3.9200000000e+02	1.4087823097e-25
3.9233333333e+02	1.3111487258e-25
3.9266666667e+02	1.4081798389e-25
3.9300000000e+02	1.3444869385e-25
3.9333333333e+02	1.4131571938e-25
3.9366666667e+02	1.3709396350e-25
3.9400000000e+02	1.3289098924e-25
3.9433333333e+02	1.3517009193e-25
3.9466666667e+02	1.3835398674e-25
3.9500000000e+02	1.3853803685e-25
3.9533333333e+02	1.3595490961e-25
3.9566666667e+02	1.3832490836e-25
3.9600000000e+02	1.3465411956e-25
3.9633333333e+02	1.4012153790e-25
3.9666666667e+02	1.3530670068e-25
3.9700000000e+02	1.3601105500e-25
3.9733333333e+02	1.3366297236e-25
3.9766666667e+02	1.2795226266e-25
3.9800000000e+02	1.2735906915e-25
3.9833333333e+02	1.3223798719e-25
3.9866666667e+02	1.3443177161e-25
3.9900000000e+02	1.4201719629e-25
3.9933333333e+02	1.4026254631e-25
3.9966666667e+02	1.3631344316e-25
4.0000000000e+02	1.3793413008e-25
4.0033333333e+02	1.4211151921e-25
4.0066666667e+02	1.3884392550e-25
4.0100000000e+02	1.4173932396e-25
4.0133333333e+02	1.4111110919e-25
4.0166666667e+02	1.4459259654e-25
4.0200000000e+02	1.3855365156e-25
4.0233333333e+02	1.4329025549e-25
4.0266666667e+02	1.3499786976e-25
4.0300000000e+02	1.3729966556e-25
4.0333333333e+02	1.3681932813e-25
4.0366666667e+02	1.3643625170e-25
4.0400000000e+02	1.3813459737e-25
4.0433333333e+02	1.3924974960e-25
4.0466666667e+02	1.3920393440e-25
4.0500000000e+02	1.3675854174e-25
4.0533333333e+02	1.4342590375e-25
4.0566666667e+02	1.4241215399e-25
4.0600000000e+02	1.3972906227e-25
4.0633333333e+02	1.4439140285e-25
4.0666666667e+02	1.4019285574e-25
4.0700000000e+02	1.4280852721e-25
4.0733333333e+02	1.4413933217e-25
4.0766666667e+02	1.4333765300e-25
4.0800000000e+02	1.3916662228e-25
4.0833333333e+02	1.4319994182e-25
4.0866666667e+02	1.4845916384e-25
4.0900000000e+02	1.4993234343e-25
4.0933333333e+02	1.5380601486e-25
4.0966666667e+02	1.5441144957e-25
4.1000000000e+02	1.5070579119e-25
4.1033333333e+02	1.5089991054e-25
4.1066666667e+02	1.4669626697e-25
4.1100000000e+02	1.4590248569e-25
4.1133333333e+02	1.4507726812e-25
4.1166666667e+02	1.4434038743e-25
4.1200000000e+02	1.4768025766e-25
4.1233333333e+02	1.4599678063e-25
4.1266666667e+02	1.4822115558e-25
4.1300000000e+02	1.4499937711e-25
4.1333333333e+02	1.4446378099e-25
4.1366666667e+02	1.4011640429e-25
4.1400000000e+02	1.4817161374e-25
4.1433333333e+02	1.4079536049e-25
4.1466666667e+02	1.4466448447e-25
4.1500000000e+02	1.5139132754e-25
4.1533333333e+02	1.4181907212e-25
4.1566666667e+02	1.3932872683e-25
4.1600000000e+02	1.4005191531e-25
4.1633333333e+02	1.4051798399e-25
4.1666666667e+02	1.4799511988e-25
4.1700000000e+02	1.4545101450e-25
4.1733333333e+02	1.3872806948e-25
4.1766666667e+02	1.3873794790e-25
4.1800000000e+02	1.4483654624e-25
4.1833333333e+02	1.4214095058e-25
4.1866666667e+02	1.4306050100e-25
4.1900000000e+02	1.4233887296e-25
4.1933333333e+02	1.3894632299e-25
4.1966666667e+02	1.3712380897e-25
4.2000000000e+02	1.5265795542e-25
4.2033333333e+02	1.5765091841e-25
4.2066666667e+02	1.4376639199e-25
4.2100000000e+02	1.4099930321e-25
4.2133333333e+02	1.3735893979e-25
4.2166666667e+02	1.4722338962e-25
4.2200000000e+02	1.5084425776e-25
4.2233333333e+02	1.4617142178e-25
4.2266666667e+02	1.4175012324e-25
4.2300000000e+02	1.4068925364e-25
4.2333333333e+02	1.4374667707e-25
4.2366666667e+02	1.4315052355e-25
4.2400000000e+02	1.4760765213e-25
4.2433333333e+02	1.4816917292e-25
4.2466666667e+02	1.4277541177e-25
4.2500000000e+02	1.4476345942e-25
4.2533333333e+02	1.4748728931e-25
4.2566666667e+02	1.5332660306e-25
4.2600000000e+02	1.4866029495e-25
4.2633333333e+02	1.4054108490e-25
4.2666666667e+02	1.3523421741e-25
4.2700000000e+02	1.3546407030e-25
4.2733333333e+02	1.4524805448e-25
4.2766666667e+02	1.5066747152e-25
4.2800000000e+02	1.4576822641e-25
4.2833333333e+02	1.4258618334e-25
4.2866666667e+02	1.4668047061e-25
4.2900000000e+02	1.4632346246e-25
4.2933333333e+02	1.4558329208e-25
4.2966666667e+02	1.4380760658e-25
4.3000000000e+02	1.4024250682e-25
4.3033333333e+02	1.4204326618e-25
4.3066666667e+02	1.3990404424e-25
4.3100000000e+02	1.4042230559e-25
4.3133333333e+02	1.4027606534e-25
4.3166666667e+02	1.3908062022e-25
4.3200000000e+02	1.4690018299e-25
4.3233333333e+02	1.4404871557e-25
4.3266666667e+02	1.4049848702e-25
4.3300000000e+02	1.4214393098e-25
4.3333333333e+02	1.3930483279e-25
4.3366666667e+02	1.3457983031e-25
4.3400000000e+02	1.4440669322e-25
4.3433333333e+02	1.4736637359e-25
4.3466666667e+02	1.4145869551e-25
4.3500000000e+02	1.4533902924e-25
4.3533333333e+02	1.4517921032e-25
4.3566666667e+02	1.3762560196e-25
4.3600000000e+02	1.4207644107e-25
4.3633333333e+02	1.4563986227e-25
4.3666666667e+02	1.4527373844e-25
4.3700000000e+02	1.4287626903e-25
4.3733333333e+02	1.4038157256e-25
4.3766666667e+02	1.3698525400e-25
4.3800000000e+02	1.4577714508e-25
4.3833333333e+02	1.4602648596e-25
4.3866666667e+02	1.4452484542e-25
4.3900000000e+02	1.4814300352e-25
4.3933333333e+02	1.4503141771e-25
4.3966666667e+02	1.5050229602e-25
4.4000000000e+02	1.4671594711e-25
4.4033333333e+02	1.4281154812e-25
4.4066666667e+02	1.4523399375e-25
4.4100000000e+02	1.4376628202e-25
4.4133333333e+02	1.3940574642e-25
4.4166666667e+02	1.4005718192e-25
4.4200000000e+02	1.3641019623e-25
4.4233333333e+02	1.4152380983e-25
4.4266666667e+02	1.4557095365e-25
4.4300000000e+02	1.4359188524e-25
4.4333333333e+02	1.4219718557e-25
4.4366666667e+02	1.4934950435e-25
4.4400000000e+02	1.4446449701e-25
4.4433333333e+02	1.4456037478e-25
4.4466666667e+02	1.4293617074e-25
4.4500000000e+02	1.4062902721e-25
4.4533333333e+02	1.4797868438e-25
4.4566666667e+02	1.3849824449e-25
4.4600000000e+02	1.4711810387e-25
4.4633333333e+02	1.4139424406e-25
4.4666666667e+02	1.4273944583e-25
4.4700000000e+02	1.4622876962e-25
4.4733333333e+02	1.4728135525e-25
4.4766666667e+02	1.4735019882e-25
4.4800000000e+02	1.4101639698e-25
4.4833333333e+02	1.4650202072e-25
4.4866666667e+02	1.4636355487e-25
4.4900000000e+02	1.4507669878e-25
4.4933333333e+02	1.4432908953e-25
4.4966666667e+02	1.4924498478e-25
4.5000000000e+02	1.5673112023e-25
4.5033333333e+02	1.5235250347e-25
4.5066666667e+02	1.4693492851e-25
4.5100000000e+02	1.3847416700e-25
4.5133333333e+02	1.4314975566e-25
4.5166666667e+02	1.4614322042e-25
4.5200000000e+02	1.4759821969e-25
4.5233333333e+02	1.5018094412e-25
4.5266666667e+02	1.4964500410e-25
4.5300000000e+02	1.5090824511e-25
4.5333333333e+02	1.4358818472e-25
4.5366666667e+02	1.4520170680e-25
4.5400000000e+02	1.5551670551e-25
4.5433333333e+02	1.5567930450e-25
4.5466666667e+02	1.4795769997e-25
4.5500000000e+02	1.4557574465e-25
4.5533333333e+02	1.4604756272e-25
4.5566666667e+02	1.4560397992e-25
4.5600000000e+02	1.4801470441e-25
4.5633333333e+02	1.4843971575e-25
4.5666666667e+02	1.5200519605e-25
4.5700000000e+02	1.4868547863e-25
4.5733333333e+02	1.4717242617e-25
4.5766666667e+02	1.4667786035e-25
4.5800000000e+02	1.5226522181e-25
4.5833333333e+02	1.4822792112e-25
4.5866666667e+02	1.4616183694e-25
4.5900000000e+02	1.4338353108e-25
4.5933333333e+02	1.4990102374e-25
4.5966666667e+02	1.4408182999e-25
4.6000000000e+02	1.4746190450e-25
4.6033333333e+02	1.4374302758e-25
4.6066666667e+02	1.4643191589e-25
4.6100000000e+02	1.4500355052e-25
4.6133333333e+02	1.4397521416e-25
4.6166666667e+02	1.5546476933e-25
4.6200000000e+02	1.5031086529e-25
4.6233333333e+02	1.5384197263e-25
4.6266666667e+02	1.4715774512e-25
4.6300000000e+02	1.4918645358e-25
4.6333333333e+02	1.5469370240e-25
4.6366666667e+02	1.4733342907e-25
4.6400000000e+02	1.4467434760e-25
4.6433333333e+02	1.5023607822e-25
4.6466666667e+02	1.4929748940e-25
4.6500000000e+02	1.5333649967e-25
4.6533333333e+02	1.5047813494e-25
4.6566666667e+02	1.4988705649e-25
4.6600000000e+02	1.4604472178e-25
4.6633333333e+02	1.4737278534e-25
4.6666666667e+02	1.4683877613e-25
4.6700000000e+02	1.4844159426e-25
4.6733333333e+02	1.5118325074e-25
4.6766666667e+02	1.4913551479e-25
4.6800000000e+02	1.5099870420e-25
4.6833333333e+02	1.4887475593e-25
4.6866666667e+02	1.4544972287e-25
4.6900000000e+02	1.5509982877e-25
4.6933333333e+02	1.4777770506e-25
4.6966666667e+02	1.5238992468e-25
4.7000000000e+02	1.4519504361e-25
4.7033333333e+02	1.4772011094e-25
4.7066666667e+02	1.4818354698e-25
4.7100000000e+02	1.5374139014e-25
4.7133333333e+02	1.5309843873e-25
4.7166666667e+02	1.4984499707e-25
4.7200000000e+02	1.5527375769e-25
4.7233333333e+02	1.5295897940e-25
4.7266666667e+02	1.5142494497e-25
4.7300000000e+02	1.5161872807e-25
4.7333333333e+02	1.4980137007e-25
4.7366666667e+02	1.6294912643e-25
4.7400000000e+02	1.5709189007e-25
4.7433333333e+02	1.5362976034e-25
4.7466666667e+02	1.5632537797e-25
4.7500000000e+02	1.5012425640e-25
4.7533333333e+02	1.5267970468e-25
4.7566666667e+02	1.5890775948e-25
4.7600000000e+02	1.5476334711e-25
4.7633333333e+02	1.5053175635e-25
4.7666666667e+02	1.4749267317e-25
4.7700000000e+02	1.5060799968e-25
4.7733333333e+02	1.5344016319e-25
4.7766666667e+02	1.5430742782e-25
4.7800000000e+02	1.6362941372e-25
4.7833333333e+02	1.5488496361e-25
4.7866666667e+02	1.5272822912e-25
4.7900000000e+02	1.5316096774e-25
4.7933333333e+02	1.5454568999e-25
4.7966666667e+02	1.5181159515e-25
4.8000000000e+02	1.5047558439e-25
4.8033333333e+02	1.5428702808e-25
4.8066666667e+02	1.6220506389e-25
4.8100000000e+02	1.6015067329e-25
4.8133333333e+02	1.6090734986e-25
4.8166666667e+02	1.5760526063e-25
4.8200000000e+02	1.5503108377e-25
4.8233333333e+02	1.5733649720e-25
4.8266666667e+02	1.5761458831e-25
4.8300000000e+02	1.6021824001e-25
4.8333333333e+02	1.6308306815e-25
4.8366666667e+02	1.5683762663e-25
4.8400000000e+02	1.5767830120e-25
4.8433333333e+02	1.5333933978e-25
4.8466666667e+02	1.5573161652e-25
4.8500000000e+02	1.5265095230e-25
4.8533333333e+02	1.5351237687e-25
4.8566666667e+02	1.6247541650e-25
4.8600000000e+02	1.6200232544e-25
4.8633333333e+02	1.5658828110e-25
4.8666666667e+02	1.5582939078e-25
4.8700000000e+02	1.5728537512e-25
4.8733333333e+02	1.5316257876e-25
4.8766666667e+02	1.4444865456e-25
4.8800000000e+02	1.5921510929e-25
4.8833333333e+02	1.5432422635e-25
4.8866666667e+02	1.5480579293e-25
4.8900000000e+02	1.5092825365e-25
4.8933333333e+02	1.5517212770e-25
4.8966666667e+02	1.5571808184e-25
4.9000000000e+02	1.6349315435e-25
4.9033333333e+02	1.6205467921e-25
4.9066666667e+02	1.5765043953e-25
4.9100000000e+02	1.5665665894e-25
4.9133333333e+02	1.5808748944e-25
4.9166666667e+02	1.6285006894e-25
4.9200000000e+02	1.6047316080e-25
4.9233333333e+02	1.6284475775e-25
4.9266666667e+02	1.5757091083e-25
4.9300000000e+02	1.5929515359e-25
4.9333333333e+02	1.6381773608e-25
4.9366666667e+02	1.5690409799e-25
4.9400000000e+02	1.6440493080e-25
4.9433333333e+02	1.6296056015e-25
4.9466666667e+02	1.5793904523e-25
4.9500000000e+02	1.5125833205e-25
4.9533333333e+02	1.5331960706e-25
4.9566666667e+02	1.5680588338e-25
4.9600000000e+02	1.5807766541e-25
4.9633333333e+02	1.5690870666e-25
4.9666666667e+02	1.6421383012e-25
4.9700000000e+02	1.5899559106e-25
4.9733333333e+02	1.6555977394e-25
4.9766666667e+02	1.6897202071e-25
4.9800000000e+02	1.5448549544e-25
4.9833333333e+02	1.5075190006e-25
4.9866666667e+02	1.6585942252e-25
4.9900000000e+02	1.6576315664e-25
4.9933333333e+02	1.6710241832e-25
4.9966666667e+02	1.5877834286e-25
5.0000000000e+02	1.6859635705e-25
5.0033333333e+02	1.6345402284e-25
5.0066666667e+02	1.6876060511e-25
5.0100000000e+02	2.1592145702e-25
5.0133333333e+02	1.5846438572e-24
5.0166666667e+02	2.7523637349e-24
5.0200000000e+02	1.3908672063e-24
5.0233333333e+02	2.3131049605e-25
5.0266666667e+02	8.4694906064e-25
5.0300000000e+02	9.4954935534e-25
5.0333333333e+02	4.5963906891e-25
5.0366666667e+02	9.4921467817e-25
5.0400000000e+02	9.8293758222e-25
5.0433333333e+02	3.0992977402e-24
5.0500000000e+02	1.9969410903e-24
5.0533333333e+02	6.7403734896e-25
5.0566666667e+02	2.3787881905e-25
5.0600000000e+02	2.2097104363e-25
5.0633333333e+02	2.6221671432e-25
5.0666666667e+02	3.6081173884e-25
5.0700000000e+02	8.5170941431e-25
5.0733333333e+02	1.9654976182e-24
5.0933333333e+02	2.0269654358e-24
5.0966666667e+02	1.7204154196e-24
5.1200000000e+02	8.9482587754e-25
5.1233333333e+02	4.7516819507e-25
5.1266666667e+02	2.8480328071e-25
5.1300000000e+02	2.8078336223e-25
5.1333333333e+02	5.8059832930e-25
5.1366666667e+02	5.1612275255e-25
5.1400000000e+02	1.9256442084e-25
5.1433333333e+02	1.7321518247e-25
5.1466666667e+02	1.6942896120e-25
5.1500000000e+02	1.7045026328e-25
5.1533333333e+02	1.7015599381e-25
5.1566666667e+02	1.6750973558e-25
5.1600000000e+02	1.6843970404e-25
5.1633333333e+02	6.2485296097e-25
5.1666666667e+02	1.2721203135e-24
5.1700000000e+02	6.9108555128e-25
5.1733333333e+02	1.7179422216e-25
5.1766666667e+02	1.6912847585e-25
5.1800000000e+02	1.6853467646e-25
5.1833333333e+02	1.6055240046e-25
5.1866666667e+02	1.6638970259e-25
5.1900000000e+02	1.5706728236e-25
5.1933333333e+02	1.5952089667e-25
5.1966666667e+02	1.6124175019e-25
5.2000000000e+02	1.6151063197e-25
5.2033333333e+02	1.5565416316e-25
5.2066666667e+02	1.6825503106e-25
5.2100000000e+02	1.6851937890e-25
5.2133333333e+02	1.6407296710e-25
5.2166666667e+02	1.6173658190e-25
5.2200000000e+02	1.6507975363e-25
5.2233333333e+02	1.6661375566e-25
5.2266666667e+02	1.6904524128e-25
5.2300000000e+02	1.7659988096e-25
5.2333333333e+02	1.6701738907e-25
5.2366666667e+02	1.5629766379e-25
5.2400000000e+02	1.5719692310e-25
5.2433333333e+02	1.6269075173e-25
5.2466666667e+02	1.6993681260e-25
5.2500000000e+02	1.6561578267e-25
5.2533333333e+02	1.6067694443e-25
5.2566666667e+02	1.6433246649e-25
5.2600000000e+02	1.6621526650e-25
5.2633333333e+02	1.6802126836e-25
5.2666666667e+02	1.6362296445e-25
5.2700000000e+02	1.6070080464e-25
5.2733333333e+02	1.6236080213e-25
5.2766666667e+02	1.7326901659e-25
5.2800000000e+02	1.6936046520e-25
5.2833333333e+02	1.6653515416e-25
5.2866666667e+02	1.6577044429e-25
5.2900000000e+02	1.7607687150e-25
5.2933333333e+02	1.6394743629e-25
5.2966666667e+02	1.6215817790e-25
5.3000000000e+02	1.5965500755e-25
5.3033333333e+02	1.6361216772e-25
5.3066666667e+02	1.6544501902e-25
5.3100000000e+02	1.5945435101e-25
5.3133333333e+02	1.6202995792e-25
5.3166666667e+02	1.7342776459e-25
5.3200000000e+02	1.7001066723e-25
5.3233333333e+02	1.6238886641e-25
5.3266666667e+02	1.6653358665e-25
5.3300000000e+02	1.6353638858e-25
5.3333333333e+02	1.6765585029e-25
5.3366666667e+02	1.7081771709e-25
5.3400000000e+02	1.7082888769e-25
5.3433333333e+02	1.6533204767e-25
5.3466666667e+02	1.6108659174e-25
5.3500000000e+02	1.6363665423e-25
5.3533333333e+02	1.7180219034e-25
5.3566666667e+02	1.6616399573e-25
5.3600000000e+02	1.6653099048e-25
5.3633333333e+02	1.6413720312e-25
5.3666666667e+02	1.7508005700e-25
5.3700000000e+02	1.6367582160e-25
5.3733333333e+02	1.6094294421e-25
5.3766666667e+02	1.5837751864e-25
5.3800000000e+02	1.5932999867e-25
5.3833333333e+02	1.7657720976e-25
5.3866666667e+02	1.6819333526e-25
5.3900000000e+02	1.5859310007e-25
5.3933333333e+02	1.6351526981e-25
5.3966666667e+02	1.7493583801e-25
5.4000000000e+02	2.4405192122e-25
5.4033333333e+02	2.6105070652e-25
5.4066666667e+02	1.8590071037e-25
5.4100000000e+02	1.7087728154e-25
5.4133333333e+02	1.7705065817e-25
5.4166666667e+02	1.7677831635e-25
5.4200000000e+02	1.7097837818e-25
5.4233333333e+02	1.7089603795e-25
5.4266666667e+02	1.7257580865e-25
5.4300000000e+02	1.7097421427e-25
5.4333333333e+02	1.6880234311e-25
5.4366666667e+02	1.7290474878e-25
5.4400000000e+02	1.7436170441e-25
5.4433333333e+02	1.7981321127e-25
5.4466666667e+02	1.7398800865e-25
5.4500000000e+02	1.7442589249e-25
5.4533333333e+02	1.7002672353e-25
5.4566666667e+02	1.7463767962e-25
5.4600000000e+02	1.7185502955e-25
5.4633333333e+02	1.7684859115e-25
5.4666666667e+02	1.7710904372e-25
5.4700000000e+02	1.7998550327e-25
5.4733333333e+02	1.7748872195e-25
5.4766666667e+02	1.8115947614e-25
5.4800000000e+02	1.7927480463e-25
5.4833333333e+02	1.7540978509e-25
5.4866666667e+02	1.6845745913e-25
5.4900000000e+02	1.8196986573e-25
5.4933333333e+02	1.7735588923e-25
5.4966666667e+02	1.6956996950e-25
5.5000000000e+02	1.7885238011e-25
5.5033333333e+02	1.8121600005e-25
5.5066666667e+02	1.7558634001e-25
5.5100000000e+02	1.7836678412e-25
5.5133333333e+02	1.7454908317e-25
5.5166666667e+02	1.7866650835e-25
5.5200000000e+02	1.7531354626e-25
5.5233333333e+02	1.8473483496e-25
5.5266666667e+02	1.7379366738e-25
5.5300000000e+02	1.8188090350e-25
5.5333333333e+02	1.7716438898e-25
5.5366666667e+02	1.8284402288e-25
5.5400000000e+02	1.7193187797e-25
5.5433333333e+02	1.6979590318e-25
5.5466666667e+02	1.7058485313e-25
5.5500000000e+02	1.7521047304e-25
5.5533333333e+02	1.7520471625e-25
5.5566666667e+02	1.6980384207e-25
5.5600000000e+02	1.7044671848e-25
5.5633333333e+02	1.7524586740e-25
5.5666666667e+02	1.7867090315e-25
5.5700000000e+02	1.7751921566e-25
5.5733333333e+02	1.7445571029e-25
5.5766666667e+02	1.8493388315e-25
5.5800000000e+02	1.7092817986e-25
5.5833333333e+02	1.7472712735e-25
5.5866666667e+02	1.7814099499e-25
5.5900000000e+02	1.6941282741e-25
5.5933333333e+02	1.7019382303e-25
5.5966666667e+02	1.6835101446e-25
5.6000000000e+02	1.7631921243e-25
5.6033333333e+02	1.7225772265e-25
5.6066666667e+02	1.7011445160e-25
5.6100000000e+02	1.8030950237e-25
5.6133333333e+02	1.8256128573e-25
5.6166666667e+02	1.9162360268e-25
5.6200000000e+02	1.7959354875e-25
5.6233333333e+02	1.7621752406e-25
5.6266666667e+02	1.8028410757e-25
5.6300000000e+02	1.7771323757e-25
5.6333333333e+02	1.8006181403e-25
5.6366666667e+02	1.8793624805e-25
5.6400000000e+02	1.7826038681e-25
5.6433333333e+02	1.8399836302e-25
5.6466666667e+02	1.8303880326e-25
5.6500000000e+02	1.8025567629e-25
5.6533333333e+02	1.8178295395e-25
5.6566666667e+02	1.7595607114e-25
5.6600000000e+02	1.7322923092e-25
5.6633333333e+02	1.7539882561e-25
5.6666666667e+02	1.7932959982e-25
5.6700000000e+02	1.7854097746e-25
5.6733333333e+02	1.8647323553e-25
5.6766666667e+02	1.8600597527e-25
5.6800000000e+02	1.7542203681e-25
5.6833333333e+02	1.7713777942e-25
5.6866666667e+02	1.7727361262e-25
5.6900000000e+02	1.7816131838e-25
5.6933333333e+02	1.7037421284e-25
5.6966666667e+02	1.6976484018e-25
5.7000000000e+02	1.7527321640e-25
5.7033333333e+02	1.7550835804e-25
5.7066666667e+02	1.7573307155e-25
5.7100000000e+02	1.8442474317e-25
5.7133333333e+02	1.8368110816e-25
5.7166666667e+02	1.8343598837e-25
5.7200000000e+02	1.7291384595e-25
5.7233333333e+02	1.8429388241e-25
5.7266666667e+02	1.8332299289e-25
5.7300000000e+02	1.7839343945e-25
5.7333333333e+02	1.7973913371e-25
5.7366666667e+02	1.7298216372e-25
5.7400000000e+02	1.8076417901e-25
5.7433333333e+02	1.8274804187e-25
5.7466666667e+02	1.9343052427e-25
5.7500000000e+02	1.9704538922e-25
5.7533333333e+02	1.8893511618e-25
5.7566666667e+02	1.9646854848e-25
5.7600000000e+02	2.0017840305e-25
5.7633333333e+02	2.0144368903e-25
5.7666666667e+02	1.9943237689e-25
5.7700000000e+02	1.9633600643e-25
5.7733333333e+02	1.9882027875e-25
5.7766666667e+02	1.9894434563e-25
5.7800000000e+02	1.9941364567e-25
5.7833333333e+02	1.9633976376e-25
5.7866666667e+02	1.9787983325e-25
5.7900000000e+02	2.0070396312e-25
5.7933333333e+02	1.9592565736e-25
5.7966666667e+02	1.9594402064e-25
5.8000000000e+02	1.9489915707e-25
5.8033333333e+02	1.9485159744e-25
5.8066666667e+02	2.0557601582e-25
5.8100000000e+02	1.9181320561e-25
5.8133333333e+02	1.8700093652e-25
5.8166666667e+02	1.9405751038e-25
5.8200000000e+02	1.9465602033e-25
5.8233333333e+02	1.8575335368e-25
5.8266666667e+02	1.8112107790e-25
5.8300000000e+02	1.8975684138e-25
5.8333333333e+02	1.8674393793e-25
5.8366666667e+02	1.8907734319e-25
5.8400000000e+02	1.8606610858e-25
5.8433333333e+02	1.8256948737e-25
5.8466666667e+02	1.8887185340e-25
5.8500000000e+02	1.8187790827e-25
5.8533333333e+02	1.8511016872e-25
5.8566666667e+02	1.8719286199e-25
5.8600000000e+02	1.8141480037e-25
5.8633333333e+02	1.7857831361e-25
5.8666666667e+02	1.8491530234e-25
5.8700000000e+02	1.8124204854e-25
5.8733333333e+02	1.8649708583e-25
5.8766666667e+02	1.8093345927e-25
5.8800000000e+02	1.8360940132e-25
5.8833333333e+02	1.7915853474e-25
5.8866666667e+02	1.8742668902e-25
5.8900000000e+02	1.9151650941e-25
5.8933333333e+02	1.8398210477e-25
5.8966666667e+02	1.8034831125e-25
5.9000000000e+02	1.7808861866e-25
5.9033333333e+02	1.7949084769e-25
5.9066666667e+02	1.7921957689e-25
5.9100000000e+02	1.8090973467e-25
5.9133333333e+02	1.8223426708e-25
5.9166666667e+02	1.8128457017e-25
5.9200000000e+02	1.8656210465e-25
5.9233333333e+02	1.8810313108e-25
5.9266666667e+02	1.9242540550e-25
5.9300000000e+02	1.7772364300e-25
5.9333333333e+02	1.7731846734e-25
5.9366666667e+02	1.7762597141e-25
5.9400000000e+02	1.7053614105e-25
5.9433333333e+02	1.7874216107e-25
5.9466666667e+02	1.7731011716e-25
5.9500000000e+02	1.7872414230e-25
5.9533333333e+02	1.8366573149e-25
5.9566666667e+02	1.7060394213e-25
5.9600000000e+02	1.8383329932e-25
5.9633333333e+02	1.8165087257e-25
5.9666666667e+02	1.8284918471e-25
5.9700000000e+02	1.8576247329e-25
5.9733333333e+02	1.7729960678e-25
5.9766666667e+02	1.7088327916e-25
5.9800000000e+02	1.7868992846e-25
5.9833333333e+02	1.8910356181e-25
5.9866666667e+02	1.9789079594e-25
5.9900000000e+02	6.7334680455e-25
5.9933333333e+02	1.2917726699e-24
5.9966666667e+02	8.8519520144e-25
6.0000000000e+02	2.4616913758e-25
6.0033333333e+02	1.8516854470e-25
6.0066666667e+02	1.9118108299e-25
6.0100000000e+02	1.8650979168e-25
6.0133333333e+02	1.8296905792e-25
6.0166666667e+02	1.8745472958e-25
6.0200000000e+02	1.8139623061e-25
6.0233333333e+02	1.8004335388e-25
6.0266666667e+02	1.9169276341e-25
6.0300000000e+02	1.8519031979e-25
6.0333333333e+02	1.8008599800e-25
6.0366666667e+02	1.9073561066e-25
6.0400000000e+02	5.8690842930e-25
6.0433333333e+02	1.1476850547e-24
6.0466666667e+02	5.8996325938e-25
6.0500000000e+02	1.8099635314e-25
6.0533333333e+02	1.8859455722e-25
6.0566666667e+02	1.7945288140e-25
6.0600000000e+02	1.8744045703e-25
6.0633333333e+02	5.1613730040e-25
6.0666666667e+02	8.1317413141e-25
6.0700000000e+02	3.7197960311e-25
6.0733333333e+02	1.9389748304e-25
6.0766666667e+02	1.8605022133e-25
6.0800000000e+02	1.8431203134e-25
6.0833333333e+02	1.7963775471e-25
6.0866666667e+02	1.8397211092e-25
6.0900000000e+02	1.8373482681e-25
6.0933333333e+02	1.8381419729e-25
6.0966666667e+02	1.7480661055e-25
6.1000000000e+02	1.7871702271e-25
6.1033333333e+02	1.7992518382e-25
6.1066666667e+02	1.7918717634e-25
6.1100000000e+02	1.9581431542e-25
6.1133333333e+02	1.8589025407e-25
6.1166666667e+02	1.7695279822e-25
6.1200000000e+02	1.8624759044e-25
6.1233333333e+02	1.9094409853e-25
6.1266666667e+02	1.7434827052e-25
6.1300000000e+02	1.7815726001e-25
6.1333333333e+02	1.7442174808e-25
6.1366666667e+02	1.8107299503e-25
6.1400000000e+02	1.6980819372e-25
6.1433333333e+02	1.8551511343e-25
6.1466666667e+02	1.8274871397e-25
6.1500000000e+02	1.8180201326e-25
6.1533333333e+02	1.9088976277e-25
6.1566666667e+02	1.9173657890e-25
6.1600000000e+02	1.8637724378e-25
6.1633333333e+02	1.8203586249e-25
6.1666666667e+02	1.9090827748e-25
6.1700000000e+02	1.8679849605e-25
6.1733333333e+02	1.8470273142e-25
6.1766666667e+02	1.8108358010e-25
6.1800000000e+02	1.8748321610e-25
6.1833333333e+02	1.7943765650e-25
6.1866666667e+02	1.9216081050e-25
6.1900000000e+02	1.8908529731e-25
6.1933333333e+02	1.9110829430e-25
6.1966666667e+02	1.9285741534e-25
6.2000000000e+02	1.9288153613e-25
6.2033333333e+02	1.9223722713e-25
6.2066666667e+02	1.8742082013e-25
6.2100000000e+02	1.8748495082e-25
6.2133333333e+02	1.8746135088e-25
6.2166666667e+02	1.9187572751e-25
6.2200000000e+02	1.8355084867e-25
6.2233333333e+02	1.8519049122e-25
6.2266666667e+02	1.8530377233e-25
6.2300000000e+02	1.8453236092e-25
6.2333333333e+02	1.8376609481e-25
6.2366666667e+02	1.8775002880e-25
6.2400000000e+02	1.8564042769e-25
6.2433333333e+02	1.9338825485e-25
6.2466666667e+02	1.9154256205e-25
6.2500000000e+02	1.9263774652e-25
6.2533333333e+02	1.8736022927e-25
6.2566666667e+02	1.9311436670e-25
6.2600000000e+02	1.8759399402e-25
6.2633333333e+02	1.8558026771e-25
6.2666666667e+02	1.9041665427e-25
6.2700000000e+02	1.9256901813e-25
6.2733333333e+02	1.9252833650e-25
6.2766666667e+02	1.8507128539e-25
6.2800000000e+02	1.7651067228e-25
6.2833333333e+02	1.8488685953e-25
6.2866666667e+02	1.8771020094e-25
6.2900000000e+02	1.8355274714e-25
6.2933333333e+02	1.8335272324e-25
6.2966666667e+02	1.8649021284e-25
6.3000000000e+02	1.7500167628e-25
6.3033333333e+02	1.7959453248e-25
6.3066666667e+02	1.8873027187e-25
6.3100000000e+02	1.8443918212e-25
6.3133333333e+02	1.8463297678e-25
6.3166666667e+02	1.9455846987e-25
6.3200000000e+02	1.8768796746e-25
6.3233333333e+02	1.9365178975e-25
6.3266666667e+02	1.8758669788e-25
6.3300000000e+02	1.9425960602e-25
6.3333333333e+02	2.0886651374e-25
6.3366666667e+02	1.9431010418e-25
6.3400000000e+02	1.8819051573e-25
6.3433333333e+02	1.9355144733e-25
6.3466666667e+02	1.9695652102e-25
6.3500000000e+02	1.9861995594e-25
6.3533333333e+02	1.9965165082e-25
6.3566666667e+02	1.8380472397e-25
6.3600000000e+02	1.8588174470e-25
6.3633333333e+02	1.9487937433e-25
6.3666666667e+02	1.8802025820e-25
6.3700000000e+02	1.9443147005e-25
6.3733333333e+02	1.8775138319e-25
6.3766666667e+02	1.9147368952e-25
6.3800000000e+02	1.9443364313e-25
6.3833333333e+02	1.8510146009e-25
6.3866666667e+02	1.9836264252e-25
6.3900000000e+02	1.9895383784e-25
6.3933333333e+02	1.8193022289e-25
6.3966666667e+02	1.8927637117e-25
6.4000000000e+02	1.8568802410e-25
6.4033333333e+02	1.9385491077e-25
6.4066666667e+02	1.8853651554e-25
6.4100000000e+02	1.9484309697e-25
6.4133333333e+02	1.8999888715e-25
6.4166666667e+02	1.9589918045e-25
6.4200000000e+02	1.8879626808e-25
6.4233333333e+02	1.9044421452e-25
6.4266666667e+02	1.9026378221e-25
6.4300000000e+02	1.9458664361e-25
6.4333333333e+02	1.9185898815e-25
6.4366666667e+02	1.8071907161e-25
6.4400000000e+02	1.8577579832e-25
6.4433333333e+02	1.9261084083e-25
6.4466666667e+02	1.9327750542e-25
6.4500000000e+02	1.8881017828e-25
6.4533333333e+02	1.8713268205e-25
6.4566666667e+02	1.9202337730e-25
6.4600000000e+02	1.9570055280e-25
6.4633333333e+02	2.0033841816e-25
6.4666666667e+02	1.9797571807e-25
6.4700000000e+02	1.9622130527e-25
6.4733333333e+02	1.8862300990e-25
6.4766666667e+02	1.8549142237e-25
6.4800000000e+02	1.8520762735e-25
6.4833333333e+02	1.9076768436e-25
6.4866666667e+02	1.9619706520e-25
6.4900000000e+02	1.8989890200e-25
6.4933333333e+02	1.9417433420e-25
6.4966666667e+02	1.9142955483e-25
6.5000000000e+02	1.9283566373e-25
6.5033333333e+02	1.9282995145e-25
6.5066666667e+02	1.9857769315e-25
6.5100000000e+02	1.8990297403e-25
6.5133333333e+02	1.9723298244e-25
6.5166666667e+02	1.9487628007e-25
6.5200000000e+02	1.9456064415e-25
6.5233333333e+02	1.9613179707e-25
6.5266666667e+02	1.9583071283e-25
6.5300000000e+02	1.9542685896e-25
6.5333333333e+02	1.9696142826e-25
6.5366666667e+02	1.9305106034e-25
6.5400000000e+02	1.8574532925e-25
6.5433333333e+02	1.9448961113e-25
6.5466666667e+02	1.9516708173e-25
6.5500000000e+02	1.9193223975e-25
6.5533333333e+02	1.9493571853e-25
6.5566666667e+02	1.9500339315e-25
6.5600000000e+02	1.9690438644e-25
6.5633333333e+02	2.0662019922e-25
6.5666666667e+02	1.9032056869e-25
6.5700000000e+02	1.9827401853e-25
6.5733333333e+02	2.0757183152e-25
6.5766666667e+02	2.0556495223e-25
6.5800000000e+02	1.9209313095e-25
6.5833333333e+02	1.9619316438e-25
6.5866666667e+02	1.9314222655e-25
6.5900000000e+02	1.9132963779e-25
6.5933333333e+02	1.9939053137e-25
6.5966666667e+02	2.1037378361e-25
6.6000000000e+02	2.4674116139e-25
6.6033333333e+02	3.0519766869e-25
6.6066666667e+02	2.1426202429e-25
6.6100000000e+02	2.0080064843e-25
6.6133333333e+02	1.9523474099e-25
6.6166666667e+02	1.9798645173e-25
6.6200000000e+02	1.8636198959e-25
6.6233333333e+02	1.8917161556e-25
6.6266666667e+02	1.9378588513e-25
6.6300000000e+02	1.9506853258e-25
6.6333333333e+02	2.0286939214e-25
6.6366666667e+02	1.9754492657e-25
6.6400000000e+02	1.9995213529e-25
6.6433333333e+02	2.0054574958e-25
6.6466666667e+02	1.9378279116e-25
6.6500000000e+02	1.9571011362e-25
6.6533333333e+02	1.9315784457e-25
6.6566666667e+02	1.9559105072e-25
6.6600000000e+02	1.9977053987e-25
6.6633333333e+02	2.0619334050e-25
6.6666666667e+02	2.0208892080e-25
6.6700000000e+02	1.9579929813e-25
6.6733333333e+02	2.0253342726e-25
6.6766666667e+02	1.9648277149e-25
6.6800000000e+02	1.9846633574e-25
6.6833333333e+02	2.0689312790e-25
6.6866666667e+02	2.0185866684e-25
6.6900000000e+02	1.9382851874e-25
6.6933333333e+02	2.0195426234e-25
6.6966666667e+02	2.0032908131e-25
6.7000000000e+02	1.9405437776e-25
6.7033333333e+02	2.0535698259e-25
6.7066666667e+02	2.0159873276e-25
6.7100000000e+02	1.9981171173e-25
6.7133333333e+02	2.0653622957e-25
6.7166666667e+02	2.0389288199e-25
6.7200000000e+02	1.9933355949e-25
6.7233333333e+02	2.0338621331e-25
6.7266666667e+02	2.0009466357e-25
6.7300000000e+02	2.0557580451e-25
6.7333333333e+02	2.1158360118e-25
6.7366666667e+02	1.9941497385e-25
6.7400000000e+02	2.0301407261e-25
6.7433333333e+02	2.0177324334e-25
6.7466666667e+02	1.8975894999e-25
6.7500000000e+02	1.9950441305e-25
6.7533333333e+02	2.0013829582e-25
6.7566666667e+02	1.9976593280e-25
6.7600000000e+02	1.9841378067e-25
6.7633333333e+02	2.0609454301e-25
6.7666666667e+02	2.0990657825e-25
6.7700000000e+02	2.0623516444e-25
6.7733333333e+02	2.0691619145e-25
6.7766666667e+02	1.9615661325e-25
6.7800000000e+02	2.0404570393e-25
6.7833333333e+02	2.0125178083e-25
6.7866666667e+02	2.0305115212e-25
6.7900000000e+02	1.9867207293e-25
6.7933333333e+02	2.0292488940e-25
6.7966666667e+02	1.9233027454e-25
6.8000000000e+02	1.9572106654e-25
6.8033333333e+02	1.9678423765e-25
6.8066666667e+02	2.0255153699e-25
6.8100000000e+02	2.0226025366e-25
6.8133333333e+02	2.0411851121e-25
6.8166666667e+02	2.0065882100e-25
6.8200000000e+02	2.0214210403e-25
6.8233333333e+02	2.1308873289e-25
6.8266666667e+02	1.9280291105e-25
6.8300000000e+02	1.9818538136e-25
6.8333333333e+02	2.0938963484e-25
6.8366666667e+02	2.0699228598e-25
6.8400000000e+02	2.0181473248e-25
6.8433333333e+02	2.0395416439e-25
6.8466666667e+02	2.0181990987e-25
6.8500000000e+02	2.1783225111e-25
6.8533333333e+02	2.0295054586e-25
6.8566666667e+02	2.0809959584e-25
6.8600000000e+02	2.0328658212e-25
6.8633333333e+02	2.0241680299e-25
6.8666666667e+02	2.0073701446e-25
6.8700000000e+02	2.0397831984e-25
6.8733333333e+02	2.0208823963e-25
6.8766666667e+02	1.9879036481e-25
6.8800000000e+02	2.0440077544e-25
6.8833333333e+02	2.0632298668e-25
6.8866666667e+02	1.9394440394e-25
6.8900000000e+02	1.9858727089e-25
6.8933333333e+02	2.0192482143e-25
6.8966666667e+02	2.0305148123e-25
6.9000000000e+02	2.0241901166e-25
6.9033333333e+02	2.0800876693e-25
6.9066666667e+02	2.0796225353e-25
6.9100000000e+02	2.0282062283e-25
6.9133333333e+02	2.0373427111e-25
6.9166666667e+02	2.0700570698e-25
6.9200000000e+02	2.0215069585e-25
6.9233333333e+02	2.0015294871e-25
6.9266666667e+02	1.9675083412e-25
6.9300000000e+02	2.0439695893e-25
6.9333333333e+02	1.9724955038e-25
6.9366666667e+02	2.0176478983e-25
6.9400000000e+02	2.0457431183e-25
6.9433333333e+02	2.0654512638e-25
6.9466666667e+02	2.0212871011e-25
6.9500000000e+02	2.0735326912e-25
6.9533333333e+02	2.0833895079e-25
6.9566666667e+02	2.0327986468e-25
6.9600000000e+02	2.0086852311e-25
6.9633333333e+02	1.9936082594e-25
6.9666666667e+02	2.0385618352e-25
6.9700000000e+02	2.0261661486e-25
6.9733333333e+02	2.0337951876e-25
6.9766666667e+02	2.0899233924e-25
6.9800000000e+02	2.0804641935e-25
6.9833333333e+02	2.1530646676e-25
6.9866666667e+02	2.0527100355e-25
6.9900000000e+02	2.0253341791e-25
6.9933333333e+02	2.0273437024e-25
6.9966666667e+02	2.0991777143e-25
7.0000000000e+02	2.1167237673e-25
7.0033333333e+02	2.0405862967e-25
7.0066666667e+02	2.0720686037e-25
7.0100000000e+02	2.0696047343e-25
7.0133333333e+02	2.0426794241e-25
7.0166666667e+02	2.0464482197e-25
7.0200000000e+02	1.9846776810e-25
7.0233333333e+02	2.0769587888e-25
7.0266666667e+02	2.1131520489e-25
7.0300000000e+02	1.9968992033e-25
7.0333333333e+02	2.0208870146e-25
7.0366666667e+02	2.0873081886e-25
7.0400000000e+02	2.1720864159e-25
7.0433333333e+02	2.1099259601e-25
7.0466666667e+02	2.0481442883e-25
7.0500000000e+02	1.9354984079e-25
7.0533333333e+02	2.0654632924e-25
7.0566666667e+02	2.0630862397e-25
7.0600000000e+02	2.0909851462e-25
7.0633333333e+02	2.1391868472e-25
7.0666666667e+02	2.1518958144e-25
7.0700000000e+02	2.0782393763e-25
7.0733333333e+02	2.0301325686e-25
7.0766666667e+02	2.1029821811e-25
7.0800000000e+02	2.0650716997e-25
7.0833333333e+02	2.1319145442e-25
7.0866666667e+02	2.1712293573e-25
7.0900000000e+02	2.1403693890e-25
7.0933333333e+02	2.1059619969e-25
7.0966666667e+02	2.0809487084e-25
7.1000000000e+02	2.2013342876e-25
7.1033333333e+02	2.0271831205e-25
7.1066666667e+02	2.0183462333e-25
7.1100000000e+02	2.0248552466e-25
7.1133333333e+02	2.1236077440e-25
7.1166666667e+02	2.0518896536e-25
7.1200000000e+02	2.1645517682e-25
7.1233333333e+02	2.1008188837e-25
7.1266666667e+02	2.1100120378e-25
7.1300000000e+02	2.0642829851e-25
7.1333333333e+02	2.0137064323e-25
7.1366666667e+02	2.1164749311e-25
7.1400000000e+02	2.1097302053e-25
7.1433333333e+02	2.0666590210e-25
7.1466666667e+02	2.1449557057e-25
7.1500000000e+02	2.2910315917e-25
7.1533333333e+02	2.0755923923e-25
7.1566666667e+02	2.0373786499e-25
7.1600000000e+02	2.0678724257e-25
7.1633333333e+02	2.0767978354e-25
7.1666666667e+02	2.1350498303e-25
7.1700000000e+02	2.1237412535e-25
7.1733333333e+02	2.1038999503e-25
7.1766666667e+02	2.0767289233e-25
7.1800000000e+02	2.0075337550e-25
7.1833333333e+02	2.0988909143e-25
7.1866666667e+02	2.1060373352e-25
7.1900000000e+02	1.9858265751e-25
7.1933333333e+02	2.0597156575e-25
7.1966666667e+02	2.0726694787e-25
7.2000000000e+02	2.1106157742e-25
7.2033333333e+02	2.0504968774e-25
7.2066666667e+02	2.1649430123e-25
7.2100000000e+02	2.0694739630e-25
7.2133333333e+02	2.0954403454e-25
7.2166666667e+02	2.1100869335e-25
7.2200000000e+02	2.1408150477e-25
7.2233333333e+02	2.1563917626e-25
7.2266666667e+02	1.9967071102e-25
7.2300000000e+02	2.0426812729e-25
7.2333333333e+02	2.0283010454e-25
7.2366666667e+02	2.0984234396e-25
7.2400000000e+02	2.1350010448e-25
7.2433333333e+02	2.1139961620e-25
7.2466666667e+02	2.0552230756e-25
7.2500000000e+02	2.0588752763e-25
7.2533333333e+02	2.1980258025e-25
7.2566666667e+02	2.1205466915e-25
7.2600000000e+02	2.1593952904e-25
7.2633333333e+02	2.2110645435e-25
7.2666666667e+02	2.1726423050e-25
7.2700000000e+02	2.1319583397e-25
7.2733333333e+02	2.0034932799e-25
7.2766666667e+02	2.1990289609e-25
7.2800000000e+02	2.1314880031e-25
7.2833333333e+02	2.0818452193e-25
7.2866666667e+02	2.0993606350e-25
7.2900000000e+02	2.1058908564e-25
7.2933333333e+02	2.1059558112e-25
7.2966666667e+02	2.1120276920e-25
7.3000000000e+02	2.1423226324e-25
7.3033333333e+02	2.1903310246e-25
7.3066666667e+02	2.1311940361e-25
7.3100000000e+02	2.1800465595e-25
7.3133333333e+02	2.1218870763e-25
7.3166666667e+02	2.1448453450e-25
7.3200000000e+02	2.2328072468e-25
7.3233333333e+02	2.1586444843e-25
7.3266666667e+02	2.1947810262e-25
7.3300000000e+02	2.1310835480e-25
7.3333333333e+02	2.1158635698e-25
7.3366666667e+02	2.0759472441e-25
7.3400000000e+02	2.1783337648e-25
7.3433333333e+02	2.2077228366e-25
7.3466666667e+02	2.1747040004e-25
7.3500000000e+02	2.1934271162e-25
7.3533333333e+02	2.1757475176e-25
7.3566666667e+02	2.1439842012e-25
7.3600000000e+02	2.0630735574e-25
7.3633333333e+02	2.1258582726e-25
7.3666666667e+02	2.1338134839e-25
7.3700000000e+02	2.2048018019e-25
7.3733333333e+02	2.1790228405e-25
7.3766666667e+02	2.2017174869e-25
7.3800000000e+02	2.1693582785e-25
7.3833333333e+02	2.1994381160e-25
7.3866666667e+02	2.1185060765e-25
7.3900000000e+02	2.1372657913e-25
7.3933333333e+02	2.1528169387e-25
7.3966666667e+02	2.1580806432e-25
7.4000000000e+02	2.1246058519e-25
7.4033333333e+02	2.2076318811e-25
7.4066666667e+02	2.1568020519e-25
7.4100000000e+02	2.1373128635e-25
7.4133333333e+02	2.2500706644e-25
7.4166666667e+02	2.2433356461e-25
7.4200000000e+02	2.1855489070e-25
7.4233333333e+02	2.2256496361e-25
7.4266666667e+02	2.2412273838e-25
7.4300000000e+02	2.1941847400e-25
7.4333333333e+02	2.1785467345e-25
7.4366666667e+02	2.1536329565e-25
7.4400000000e+02	2.1668987523e-25
7.4433333333e+02	2.2203397358e-25
7.4466666667e+02	2.2114651651e-25
7.4500000000e+02	2.2493510876e-25
7.4533333333e+02	2.1846803636e-25
7.4566666667e+02	2.1436780455e-25
7.4600000000e+02	2.1817551216e-25
7.4633333333e+02	2.2092407363e-25
7.4666666667e+02	2.1738056153e-25
7.4700000000e+02	2.2347764202e-25
7.4733333333e+02	2.2164851564e-25
7.4766666667e+02	2.3078952522e-25
7.4800000000e+02	2.2486427984e-25
7.4833333333e+02	2.1854091675e-25
7.4866666667e+02	2.1491006947e-25
7.4900000000e+02	2.2793538617e-25
7.4933333333e+02	2.2597493900e-25
7.4966666667e+02	2.1455554603e-25
7.5000000000e+02	2.1273970365e-25
7.5033333333e+02	2.1914075548e-25
7.5066666667e+02	2.1973389039e-25
7.5100000000e+02	2.2444529592e-25
7.5133333333e+02	2.3316814392e-25
7.5166666667e+02	2.2962465451e-25
7.5200000000e+02	2.1918410568e-25
7.5233333333e+02	2.2477815651e-25
7.5266666667e+02	2.1797236118e-25
7.5300000000e+02	2.2802233551e-25
7.5333333333e+02	2.1571580731e-25
7.5366666667e+02	2.2582694640e-25
7.5400000000e+02	2.1821257445e-25
7.5433333333e+02	2.3123787859e-25
7.5466666667e+02	2.4702768637e-25
7.5500000000e+02	2.4228921600e-25
7.5533333333e+02	2.3629555829e-25
7.5566666667e+02	2.1363781457e-25
7.5600000000e+02	2.1554304533e-25
7.5633333333e+02	2.1933312492e-25
7.5666666667e+02	2.2600302436e-25
7.5700000000e+02	2.4129279162e-25
7.5733333333e+02	2.3305362810e-25
7.5766666667e+02	2.3338285812e-25
7.5800000000e+02	2.3567398607e-25
7.5833333333e+02	2.3199655256e-25
7.5866666667e+02	3.8852712091e-25
7.5900000000e+02	6.7899264023e-25
7.5933333333e+02	3.8325078919e-25
7.5966666667e+02	2.3262500334e-25
7.6000000000e+02	2.3416398330e-25
7.6033333333e+02	2.3598904143e-25
7.6066666667e+02	2.1633279547e-25
7.6100000000e+02	2.3009043869e-25
7.6133333333e+02	2.3966821824e-25
7.6166666667e+02	2.3270095835e-25
7.6200000000e+02	2.3351379206e-25
7.6233333333e+02	2.4360997853e-25
7.6266666667e+02	2.5454549372e-25
7.6300000000e+02	2.5695570014e-25
7.6333333333e+02	2.5085725321e-25
7.6366666667e+02	2.4730039795e-25
7.6400000000e+02	2.4155945460e-25
7.6433333333e+02	2.4005807520e-25
7.6466666667e+02	2.3213624330e-25
7.6500000000e+02	2.2710031015e-25
7.6533333333e+02	2.3879283106e-25
7.6566666667e+02	2.3824213004e-25
7.6600000000e+02	2.2200495466e-25
7.6633333333e+02	2.3328983561e-25
7.6666666667e+02	2.2918945791e-25
7.6700000000e+02	2.3416859973e-25
7.6733333333e+02	2.3279032291e-25
7.6766666667e+02	2.2804807204e-25
7.6800000000e+02	2.1750245920e-25
7.6833333333e+02	2.2674355067e-25
7.6866666667e+02	2.3801801677e-25
7.6900000000e+02	2.2876849526e-25
7.6933333333e+02	2.2700980710e-25
7.6966666667e+02	2.2478670022e-25
7.7000000000e+02	2.2122870605e-25
7.7033333333e+02	2.2345690184e-25
7.7066666667e+02	2.3119421939e-25
7.7100000000e+02	2.3530178646e-25
7.7133333333e+02	2.3033849176e-25
7.7166666667e+02	2.2560037070e-25
7.7200000000e+02	2.3452167601e-25
7.7233333333e+02	2.2609633110e-25
7.7266666667e+02	2.1991013061e-25
7.7300000000e+02	2.2425549293e-25
7.7333333333e+02	2.3268751142e-25
7.7366666667e+02	2.2779575254e-25
7.7400000000e+02	2.3019184797e-25
7.7433333333e+02	2.3121507527e-25
7.7466666667e+02	2.1817004088e-25
7.7500000000e+02	2.2434059108e-25
7.7533333333e+02	2.2964388557e-25
7.7566666667e+02	2.2450757352e-25
7.7600000000e+02	2.2030979223e-25
7.7633333333e+02	2.3317480104e-25
7.7666666667e+02	2.4775830295e-25
7.7700000000e+02	2.3078976853e-25
7.7733333333e+02	2.4226076543e-25
7.7766666667e+02	2.4155806098e-25
7.7800000000e+02	2.6057293918e-25
7.7833333333e+02	4.2793642487e-25
7.7866666667e+02	3.3337109414e-25
7.7900000000e+02	2.3113787646e-25
7.7933333333e+02	2.3134869750e-25
7.7966666667e+02	2.3039361682e-25
7.8000000000e+02	2.4179829753e-25
7.8033333333e+02	2.3217313731e-25
7.8066666667e+02	2.2594365641e-25
7.8100000000e+02	2.2568381815e-25
7.8133333333e+02	2.2312532832e-25
7.8166666667e+02	2.3327823903e-25
7.8200000000e+02	2.3060416911e-25
7.8233333333e+02	2.3370144875e-25
7.8266666667e+02	2.3258538271e-25
7.8300000000e+02	2.4042009307e-25
7.8333333333e+02	2.3705377248e-25
7.8366666667e+02	2.3602088299e-25
7.8400000000e+02	2.3592184011e-25
7.8433333333e+02	2.3719611783e-25
7.8466666667e+02	2.3914254905e-25
7.8500000000e+02	2.3046727228e-25
7.8533333333e+02	2.2390814370e-25
7.8566666667e+02	2.2977498092e-25
7.8600000000e+02	2.2739402728e-25
7.8633333333e+02	2.3101192243e-25
7.8666666667e+02	2.3294399237e-25
7.8700000000e+02	2.4164794371e-25
7.8733333333e+02	2.3515759971e-25
7.8766666667e+02	2.2537431444e-25
7.8800000000e+02	2.3556512156e-25
7.8833333333e+02	2.3442725386e-25
7.8866666667e+02	2.2849756637e-25
7.8900000000e+02	2.2384761656e-25
7.8933333333e+02	2.2518726590e-25
7.8966666667e+02	2.2762864567e-25
7.9000000000e+02	2.3629845982e-25
7.9033333333e+02	2.3208086324e-25
7.9066666667e+02	2.2972798647e-25
7.9100000000e+02	2.2942767322e-25
7.9133333333e+02	2.4108485793e-25
7.9166666667e+02	2.2884919691e-25
7.9200000000e+02	2.3282298168e-25
7.9233333333e+02	2.4610634062e-25
7.9266666667e+02	2.3478736123e-25
7.9300000000e+02	2.2881900821e-25
7.9333333333e+02	2.3164921661e-25
7.9366666667e+02	2.3428007727e-25
7.9400000000e+02	2.4991655560e-25
7.9433333333e+02	2.5448545053e-25
7.9466666667e+02	2.4237643266e-25
7.9500000000e+02	2.4315197098e-25
7.9533333333e+02	2.4483483371e-25
7.9566666667e+02	2.5379061417e-25
7.9600000000e+02	2.4370554574e-25
7.9633333333e+02	2.4084988728e-25
7.9666666667e+02	2.3939742446e-25
7.9700000000e+02	2.4444826724e-25
7.9733333333e+02	2.4565577627e-25
7.9766666667e+02	2.4513049906e-25
7.9800000000e+02	2.3868985320e-25
7.9833333333e+02	2.3831118068e-25
7.9866666667e+02	2.2548208263e-25
7.9900000000e+02	2.3315989425e-25
7.9933333333e+02	2.3726727774e-25
7.9966666667e+02	2.4319732516e-25
8.0000000000e+02	2.4443498841e-25
8.0033333333e+02	2.4626960199e-25
8.0066666667e+02	2.4838500441e-25
8.0100000000e+02	2.4509770044e-25
8.0133333333e+02	2.4956003321e-25
8.0166666667e+02	2.4441980346e-25
8.0200000000e+02	2.2679718587e-25
8.0233333333e+02	2.4251187182e-25
8.0266666667e+02	2.3872182087e-25
8.0300000000e+02	2.2729533573e-25
8.0333333333e+02	2.3061796447e-25
8.0366666667e+02	2.3682552027e-25
8.0400000000e+02	2.4117167878e-25
8.0433333333e+02	2.3145686938e-25
8.0466666667e+02	2.3769271874e-25
8.0500000000e+02	2.4177505170e-25
8.0533333333e+02	2.2948515313e-25
8.0566666667e+02	2.4285397041e-25
8.0600000000e+02	2.3872372169e-25
8.0633333333e+02	2.3502750629e-25
8.0666666667e+02	2.3687225972e-25
8.0700000000e+02	2.3130591935e-25
8.0733333333e+02	2.3118031742e-25
8.0766666667e+02	2.3797891358e-25
8.0800000000e+02	2.4401154662e-25
8.0833333333e+02	2.3783835236e-25
8.0866666667e+02	2.3541375714e-25
8.0900000000e+02	2.4435612324e-25
8.0933333333e+02	2.5807580268e-25
8.0966666667e+02	2.3803286718e-25
8.1000000000e+02	2.4291485429e-25
8.1033333333e+02	2.4330747449e-25
8.1066666667e+02	2.3641744753e-25
8.1100000000e+02	2.4240348877e-25
8.1133333333e+02	2.4192041080e-25
8.1166666667e+02	2.3365124291e-25
8.1200000000e+02	2.3452164092e-25
8.1233333333e+02	2.3487928540e-25
8.1266666667e+02	2.3407796783e-25
8.1300000000e+02	2.3352434891e-25
8.1333333333e+02	2.3959222585e-25
8.1366666667e+02	2.3777542776e-25
8.1400000000e+02	2.3943017389e-25
8.1433333333e+02	2.3525454293e-25
8.1466666667e+02	2.3744172273e-25
8.1500000000e+02	2.3768421475e-25
8.1533333333e+02	2.3554755816e-25
8.1566666667e+02	2.4306772885e-25
8.1600000000e+02	2.3799282928e-25
8.1633333333e+02	2.3641460055e-25
8.1666666667e+02	2.4890556766e-25
8.1700000000e+02	2.4705994483e-25
8.1733333333e+02	2.4746681649e-25
8.1766666667e+02	2.4980317313e-25
8.1800000000e+02	2.3552824677e-25
8.1833333333e+02	2.3659285213e-25
8.1866666667e+02	2.4287629161e-25
8.1900000000e+02	2.4550695785e-25
8.1933333333e+02	2.5824343890e-25
8.1966666667e+02	2.4985339008e-25
8.2000000000e+02	2.4916524160e-25
8.2033333333e+02	2.4072327071e-25
8.2066666667e+02	2.4277838118e-25
8.2100000000e+02	2.4276951292e-25
8.2133333333e+02	2.5586538599e-25
8.2166666667e+02	2.5203219401e-25
8.2200000000e+02	2.5017467945e-25
8.2233333333e+02	2.5030616577e-25
8.2266666667e+02	2.4638482420e-25
8.2300000000e+02	2.4525248670e-25
8.2333333333e+02	2.5123913382e-25
8.2366666667e+02	2.4520729549e-25
8.2400000000e+02	2.4063195452e-25
8.2433333333e+02	2.4060531701e-25
8.2466666667e+02	2.4787282969e-25
8.2500000000e+02	2.4977301715e-25
8.2533333333e+02	2.5798055850e-25
8.2566666667e+02	2.4739356358e-25
8.2600000000e+02	2.5321986148e-25
8.2633333333e+02	2.3944697875e-25
8.2666666667e+02	2.3090966994e-25
8.2700000000e+02	2.5466251475e-25
8.2733333333e+02	2.5104358970e-25
8.2766666667e+02	2.4474594491e-25
8.2800000000e+02	2.4553449430e-25
8.2833333333e+02	2.4184635595e-25
8.2866666667e+02	2.3683404780e-25
8.2900000000e+02	2.4102913828e-25
8.2933333333e+02	2.4592923314e-25
8.2966666667e+02	2.4367915280e-25
8.3000000000e+02	2.5333245736e-25
8.3033333333e+02	2.4378827942e-25
8.3066666667e+02	2.4107536237e-25
8.3100000000e+02	2.4259543157e-25
8.3133333333e+02	2.3689086909e-25
8.3166666667e+02	2.4878586272e-25
8.3200000000e+02	2.5261326213e-25
8.3233333333e+02	2.5309417695e-25
8.3266666667e+02	2.3873373930e-25
8.3300000000e+02	2.4726345270e-25
8.3333333333e+02	2.5783141124e-25
8.3366666667e+02	2.4812466360e-25
8.3400000000e+02	2.6037652864e-25
8.3433333333e+02	2.5075950966e-25
8.3466666667e+02	2.4955526837e-25
8.3500000000e+02	2.3753340543e-25
8.3533333333e+02	2.5185412806e-25
8.3566666667e+02	2.4814158533e-25
8.3600000000e+02	2.4701861462e-25
8.3633333333e+02	2.4381335231e-25
8.3666666667e+02	2.4211650072e-25
8.3700000000e+02	2.3152456789e-25
8.3733333333e+02	2.4745755478e-25
8.3766666667e+02	2.5062376393e-25
8.3800000000e+02	2.5940959965e-25
8.3833333333e+02	2.6434393865e-25
8.3866666667e+02	2.5630732091e-25
8.3900000000e+02	2.5595920696e-25
8.3933333333e+02	2.5040991903e-25
8.3966666667e+02	2.3906957127e-25
8.4000000000e+02	2.4229006143e-25
8.4033333333e+02	2.5756416512e-25
8.4066666667e+02	2.5351647231e-25
8.4100000000e+02	3.0932898402e-25
8.4133333333e+02	3.9190743930e-25
8.4166666667e+02	2.7964784345e-25
8.4200000000e+02	2.5970692499e-25
8.4233333333e+02	2.5230059150e-25
8.4266666667e+02	2.5319271073e-25
8.4300000000e+02	2.6799752599e-25
8.4333333333e+02	2.7203727961e-25
8.4366666667e+02	3.1707990807e-25
8.4400000000e+02	2.9665464819e-25
8.4433333333e+02	2.6955241782e-25
8.4466666667e+02	2.4604148036e-25
8.4500000000e+02	2.4053388956e-25
8.4533333333e+02	2.5960280752e-25
8.4566666667e+02	2.5800653703e-25
8.4600000000e+02	2.4558542976e-25
8.4633333333e+02	2.4888449646e-25
8.4666666667e+02	2.5729264373e-25
8.4700000000e+02	2.4613687133e-25
8.4733333333e+02	2.4512964507e-25
8.4766666667e+02	2.4822428564e-25
8.4800000000e+02	2.4708025457e-25
8.4833333333e+02	2.5809047244e-25
8.4866666667e+02	2.5546177307e-25
8.4900000000e+02	2.4748835931e-25
8.4933333333e+02	2.4654148788e-25
8.4966666667e+02	2.5319823945e-25
8.5000000000e+02	2.5124444851e-25
8.5033333333e+02	2.4829019233e-25
8.5066666667e+02	2.6023734188e-25
8.5100000000e+02	2.5089227397e-25
8.5133333333e+02	2.5203345180e-25
8.5166666667e+02	2.5427331492e-25
8.5200000000e+02	2.3563616917e-25
8.5233333333e+02	2.4459482939e-25
8.5266666667e+02	2.4651731187e-25
8.5300000000e+02	2.4325859801e-25
8.5333333333e+02	2.5309025866e-25
8.5366666667e+02	2.5861814483e-25
8.5400000000e+02	2.4840828941e-25
8.5433333333e+02	2.4860814799e-25
8.5466666667e+02	2.5847904073e-25
8.5500000000e+02	2.5420582681e-25
8.5533333333e+02	2.6144302216e-25
8.5566666667e+02	2.6530551991e-25
8.5600000000e+02	2.6699677193e-25
8.5633333333e+02	2.5669276979e-25
8.5666666667e+02	2.5310543819e-25
8.5700000000e+02	2.5237708429e-25
8.5733333333e+02	2.5762610177e-25
8.5766666667e+02	2.5551577954e-25
8.5800000000e+02	2.6221572319e-25
8.5833333333e+02	2.5780003740e-25
8.5866666667e+02	2.5224703673e-25
8.5900000000e+02	2.5099315645e-25
8.5933333333e+02	2.4880726246e-25
8.5966666667e+02	2.4297151913e-25
8.6000000000e+02	2.5972763754e-25
8.6033333333e+02	2.5525907421e-25
8.6066666667e+02	2.6135030712e-25
8.6100000000e+02	2.4857433888e-25
8.6133333333e+02	2.5797059856e-25
8.6166666667e+02	2.6242502765e-25
8.6200000000e+02	2.5017213173e-25
8.6233333333e+02	2.5135255670e-25
8.6266666667e+02	2.5201342835e-25
8.6300000000e+02	2.6002299482e-25
8.6333333333e+02	2.4279906429e-25
8.6366666667e+02	2.4450206677e-25
8.6400000000e+02	2.6744555596e-25
8.6433333333e+02	2.5537606396e-25
8.6466666667e+02	2.5519139230e-25
8.6500000000e+02	2.5777959173e-25
8.6533333333e+02	2.5324906170e-25
8.6566666667e+02	2.6360479668e-25
8.6600000000e+02	2.6558124502e-25
8.6633333333e+02	2.5838395620e-25
8.6666666667e+02	2.5497479796e-25
8.6700000000e+02	2.5685271406e-25
8.6733333333e+02	2.6051578369e-25
8.6766666667e+02	2.6593898379e-25
8.6800000000e+02	2.6379452659e-25
8.6833333333e+02	2.6417709047e-25
8.6866666667e+02	2.7187711354e-25
8.6900000000e+02	2.6366343434e-25
8.6933333333e+02	2.6371961133e-25
8.6966666667e+02	2.6271918815e-25
8.7000000000e+02	2.6229939772e-25
8.7033333333e+02	2.6033796540e-25
8.7066666667e+02	2.6872473540e-25
8.7100000000e+02	2.7138320671e-25
8.7133333333e+02	2.5843995681e-25
8.7166666667e+02	2.5709833404e-25
8.7200000000e+02	2.5773444998e-25
8.7233333333e+02	2.6181375691e-25
8.7266666667e+02	2.5432068611e-25
8.7300000000e+02	2.6007192542e-25
8.7333333333e+02	2.6223473166e-25
8.7366666667e+02	2.5375275732e-25
8.7400000000e+02	2.5673867100e-25
8.7433333333e+02	2.5240121493e-25
8.7466666667e+02	2.5518154806e-25
8.7500000000e+02	2.6625548581e-25
8.7533333333e+02	2.6541649108e-25
8.7566666667e+02	2.6151801801e-25
8.7600000000e+02	2.5928355868e-25
8.7633333333e+02	2.5059587740e-25
8.7666666667e+02	2.5563249266e-25
8.7700000000e+02	2.6204572686e-25
8.7733333333e+02	2.7030376624e-25
8.7766666667e+02	2.6022385342e-25
8.7800000000e+02	2.4981627706e-25
8.7833333333e+02	2.5204523943e-25
8.7866666667e+02	2.6228229177e-25
8.7900000000e+02	2.7165586312e-25
8.7933333333e+02	2.5504160248e-25
8.7966666667e+02	2.5892277610e-25
8.8000000000e+02	2.7142528756e-25
8.8033333333e+02	2.5788514584e-25
8.8066666667e+02	2.6323148849e-25
8.8100000000e+02	2.6525565520e-25
8.8133333333e+02	2.5958713888e-25
8.8166666667e+02	2.6108879205e-25
8.8200000000e+02	2.5979125506e-25
8.8233333333e+02	2.6149201674e-25
8.8266666667e+02	2.7308331821e-25
8.8300000000e+02	2.6736908704e-25
8.8333333333e+02	2.6626855661e-25
8.8366666667e+02	2.6259160448e-25
8.8400000000e+02	2.6227746726e-25
8.8433333333e+02	2.6621164814e-25
8.8466666667e+02	2.7257929366e-25
8.8500000000e+02	2.6560118548e-25
8.8533333333e+02	2.6476236650e-25
8.8566666667e+02	2.6353111706e-25
8.8600000000e+02	2.5711607938e-25
8.8633333333e+02	2.6551758841e-25
8.8666666667e+02	2.5751992136e-25
8.8700000000e+02	2.5460190303e-25
8.8733333333e+02	2.6020079284e-25
8.8766666667e+02	2.6195904997e-25
8.8800000000e+02	2.7022658042e-25
8.8833333333e+02	2.6047872126e-25
8.8866666667e+02	2.6544640167e-25
8.8900000000e+02	2.6524276328e-25
8.8933333333e+02	2.6351987565e-25
8.8966666667e+02	2.6169724117e-25
8.9000000000e+02	2.6595576571e-25
8.9033333333e+02	2.6304278224e-25
8.9066666667e+02	2.6702701493e-25
8.9100000000e+02	2.6274263916e-25
8.9133333333e+02	2.6724851773e-25
8.9166666667e+02	2.6111626543e-25
8.9200000000e+02	2.6071138260e-25
8.9233333333e+02	2.6805855775e-25
8.9266666667e+02	2.6466433454e-25
8.9300000000e+02	2.6636413592e-25
8.9333333333e+02	2.5626926373e-25
8.9366666667e+02	2.5294228091e-25
8.9400000000e+02	2.7303937029e-25
8.9433333333e+02	2.7551090562e-25
8.9466666667e+02	2.6524223393e-25
8.9500000000e+02	2.6886626619e-25
8.9533333333e+02	2.6603375828e-25
8.9566666667e+02	2.7404190380e-25
8.9600000000e+02	2.6247484525e-25
8.9633333333e+02	2.6851328739e-25
8.9666666667e+02	2.6901515222e-25
8.9700000000e+02	2.5924551918e-25
8.9733333333e+02	2.6246880960e-25
8.9766666667e+02	2.6480670400e-25
8.9800000000e+02	2.6014922963e-25
8.9833333333e+02	2.6401288909e-25
8.9866666667e+02	3.0162952226e-25
8.9900000000e+02	4.2846192324e-25
8.9933333333e+02	4.4750732114e-25
8.9966666667e+02	3.0794850643e-25
9.0000000000e+02	3.0374355914e-25
9.0033333333e+02	3.6388084899e-25
9.0066666667e+02	3.1906628419e-25
9.0100000000e+02	2.6621394321e-25
9.0133333333e+02	2.5780168073e-25
9.0166666667e+02	2.6272289335e-25
9.0200000000e+02	2.6093235457e-25
9.0233333333e+02	2.5875650247e-25
9.0266666667e+02	2.7018832348e-25
9.0300000000e+02	2.6813117616e-25
9.0333333333e+02	2.6807674261e-25
9.0366666667e+02	2.5876517465e-25
9.0400000000e+02	2.6508952800e-25
9.0433333333e+02	2.5807848139e-25
9.0466666667e+02	2.6628056048e-25
9.0500000000e+02	2.7883465671e-25
9.0533333333e+02	2.6329780994e-25
9.0566666667e+02	2.6729966086e-25
9.0600000000e+02	2.7137803794e-25
9.0633333333e+02	3.5878015048e-25
9.0666666667e+02	4.4344521715e-25
9.0700000000e+02	2.9738638494e-25
9.0733333333e+02	2.7838909504e-25
9.0766666667e+02	2.8285510122e-25
9.0800000000e+02	2.6719076175e-25
9.0833333333e+02	2.5962233649e-25
9.0866666667e+02	2.6635517300e-25
9.0900000000e+02	2.7098494449e-25
9.0933333333e+02	2.6350711265e-25
9.0966666667e+02	2.9994662624e-25
9.1000000000e+02	3.7377186176e-25
9.1033333333e+02	3.0813239482e-25
9.1066666667e+02	2.6956516156e-25
9.1100000000e+02	2.7235192836e-25
9.1133333333e+02	2.6458976110e-25
9.1166666667e+02	2.6356399276e-25
9.1200000000e+02	2.6921242806e-25
9.1233333333e+02	2.7089658095e-25
9.1266666667e+02	2.6908810752e-25
9.1300000000e+02	2.7179259252e-25
9.1333333333e+02	2.6785553790e-25
9.1366666667e+02	2.7124730186e-25
9.1400000000e+02	2.6407482491e-25
9.1433333333e+02	2.5600895452e-25
9.1466666667e+02	2.7344699857e-25
9.1500000000e+02	2.7132942989e-25
9.1533333333e+02	2.7187033839e-25
9.1566666667e+02	2.7831555739e-25
9.1600000000e+02	2.7090489473e-25
9.1633333333e+02	2.6290444036e-25
9.1666666667e+02	2.6289514438e-25
9.1700000000e+02	2.5781852631e-25
9.1733333333e+02	2.7096871506e-25
9.1766666667e+02	2.6018278188e-25
9.1800000000e+02	2.6863257650e-25
9.1833333333e+02	2.6633104031e-25
9.1866666667e+02	2.6428662401e-25
9.1900000000e+02	2.7161106626e-25
9.1933333333e+02	2.7123099511e-25
9.1966666667e+02	2.8453340151e-25
9.2000000000e+02	2.7367305999e-25
9.2033333333e+02	2.7873089177e-25
9.2066666667e+02	2.7201858947e-25
9.2100000000e+02	2.7510155696e-25
9.2133333333e+02	2.7534550658e-25
9.2166666667e+02	2.7155016011e-25
9.2200000000e+02	2.6386889792e-25
9.2233333333e+02	2.7015327401e-25
9.2266666667e+02	2.6504936618e-25
9.2300000000e+02	2.8626507878e-25
9.2333333333e+02	2.9405186076e-25
9.2366666667e+02	2.7925421948e-25
9.2400000000e+02	2.7575612118e-25
9.2433333333e+02	2.6683742074e-25
9.2466666667e+02	2.6870764123e-25
9.2500000000e+02	2.6837330370e-25
9.2533333333e+02	2.7498880094e-25
9.2566666667e+02	2.7734782601e-25
9.2600000000e+02	2.8710879111e-25
9.2633333333e+02	2.7983829992e-25
9.2666666667e+02	2.6269144707e-25
9.2700000000e+02	2.8381618172e-25
9.2733333333e+02	2.8251614371e-25
9.2766666667e+02	2.8143541887e-25
9.2800000000e+02	2.7956901706e-25
9.2833333333e+02	2.7245389286e-25
9.2866666667e+02	2.8673783124e-25
9.2900000000e+02	2.7570799901e-25
9.2933333333e+02	2.7224286592e-25
9.2966666667e+02	2.8057147092e-25
9.3000000000e+02	2.7441467494e-25
9.3033333333e+02	2.6773288073e-25
9.3066666667e+02	2.6951174995e-25
9.3100000000e+02	2.7879972365e-25
9.3133333333e+02	2.7996577682e-25
9.3166666667e+02	2.7359650905e-25
9.3200000000e+02	2.6584227496e-25
9.3233333333e+02	2.5920323337e-25
9.3266666667e+02	2.8056269675e-25
9.3300000000e+02	2.6657331894e-25
9.3333333333e+02	2.7853894288e-25
9.3366666667e+02	2.7397374383e-25
9.3400000000e+02	2.8483317083e-25
9.3433333333e+02	2.8809940048e-25
9.3466666667e+02	2.7955205043e-25
9.3500000000e+02	2.7799632994e-25
9.3533333333e+02	2.7612811489e-25
9.3566666667e+02	2.7286149289e-25
9.3600000000e+02	2.6818902478e-25
9.3633333333e+02	2.8019714461e-25
9.3666666667e+02	2.7365675804e-25
9.3700000000e+02	2.6926513292e-25
9.3733333333e+02	2.8028021490e-25
9.3766666667e+02	2.8541537150e-25
9.3800000000e+02	2.7014932680e-25
9.3833333333e+02	2.7639870792e-25
9.3866666667e+02	2.7279155157e-25
9.3900000000e+02	2.7844922153e-25
9.3933333333e+02	2.8247178982e-25
9.3966666667e+02	2.7295388184e-25
9.4000000000e+02	2.9187825258e-25
9.4033333333e+02	2.7723698390e-25
9.4066666667e+02	2.6838903788e-25
9.4100000000e+02	2.6612199651e-25
9.4133333333e+02	2.7272353290e-25
9.4166666667e+02	2.7889889131e-25
9.4200000000e+02	2.8087020926e-25
9.4233333333e+02	2.7820491249e-25
9.4266666667e+02	2.6740814275e-25
9.4300000000e+02	2.7750953370e-25
9.4333333333e+02	2.7952640206e-25
9.4366666667e+02	2.7498734522e-25
9.4400000000e+02	2.8068808904e-25
9.4433333333e+02	2.8023970040e-25
9.4466666667e+02	2.6502101552e-25
9.4500000000e+02	2.8062046125e-25
9.4533333333e+02	2.6225769877e-25
9.4566666667e+02	2.8489206748e-25
9.4600000000e+02	2.8162893651e-25
9.4633333333e+02	2.8044373155e-25
9.4666666667e+02	2.7819997052e-25
9.4700000000e+02	2.7831670881e-25
9.4733333333e+02	2.9145188264e-25
9.4766666667e+02	2.7609999705e-25
9.4800000000e+02	2.7661396998e-25
9.4833333333e+02	2.7440632706e-25
9.4866666667e+02	2.7689859813e-25
9.4900000000e+02	2.7786030482e-25
9.4933333333e+02	2.7063014616e-25
9.4966666667e+02	2.7386239534e-25
9.5000000000e+02	2.7645115204e-25
9.5033333333e+02	2.7596034224e-25
9.5066666667e+02	2.8165054218e-25
9.5100000000e+02	2.7997157483e-25
9.5133333333e+02	2.7728613045e-25
9.5166666667e+02	2.8580380023e-25
9.5200000000e+02	2.9365954623e-25
9.5233333333e+02	2.7272494215e-25
9.5266666667e+02	2.7254266931e-25
9.5300000000e+02	2.7204773589e-25
9.5333333333e+02	2.8433337131e-25
9.5366666667e+02	2.8437918452e-25
9.5400000000e+02	2.8693812949e-25
9.5433333333e+02	2.8052651539e-25
9.5466666667e+02	2.8564118142e-25
9.5500000000e+02	2.8481222277e-25
9.5533333333e+02	2.9553927505e-25
9.5566666667e+02	2.7634665250e-25
9.5600000000e+02	2.7733753534e-25
9.5633333333e+02	2.7985459933e-25
9.5666666667e+02	2.7881317011e-25
9.5700000000e+02	2.8508823859e-25
9.5733333333e+02	2.8197053592e-25
9.5766666667e+02	2.8204636677e-25
9.5800000000e+02	2.8253015976e-25
9.5833333333e+02	2.6225100029e-25
9.5866666667e+02	2.7816993013e-25
9.5900000000e+02	2.7988891088e-25
9.5933333333e+02	2.8349197896e-25
9.5966666667e+02	2.7991278484e-25
9.6000000000e+02	2.9500859661e-25
9.6033333333e+02	2.8727526516e-25
9.6066666667e+02	2.8872053180e-25
9.6100000000e+02	3.1097918078e-25
9.6133333333e+02	2.6777716331e-25
9.6166666667e+02	2.7042415298e-25
9.6200000000e+02	2.7861718769e-25
9.6233333333e+02	2.8614036106e-25
9.6266666667e+02	2.8772966316e-25
9.6300000000e+02	2.8343929721e-25
9.6333333333e+02	2.8264170828e-25
9.6366666667e+02	2.8176358919e-25
9.6400000000e+02	2.8315129145e-25
9.6433333333e+02	2.8199096313e-25
9.6466666667e+02	2.7646584317e-25
9.6500000000e+02	2.7804796697e-25
9.6533333333e+02	2.8954034566e-25
9.6566666667e+02	2.9389593991e-25
9.6600000000e+02	2.7206479979e-25
9.6633333333e+02	2.9677698364e-25
9.6666666667e+02	2.8863625483e-25
9.6700000000e+02	2.8261561299e-25
9.6733333333e+02	2.9044605399e-25
9.6766666667e+02	2.8442511196e-25
9.6800000000e+02	2.9335230938e-25
9.6833333333e+02	2.9772202226e-25
9.6866666667e+02	2.8606786031e-25
9.6900000000e+02	2.8051779901e-25
9.6933333333e+02	2.8764764855e-25
9.6966666667e+02	2.8043614180e-25
9.7000000000e+02	2.8272466143e-25
9.7033333333e+02	2.8684822693e-25
9.7066666667e+02	2.9038741960e-25
9.7100000000e+02	2.8482443207e-25
9.7133333333e+02	2.9350871563e-25
9.7166666667e+02	2.9464066668e-25
9.7200000000e+02	2.8131829084e-25
9.7233333333e+02	2.9391137732e-25
9.7266666667e+02	2.9401813444e-25
9.7300000000e+02	2.7037919676e-25
9.7333333333e+02	2.7816985058e-25
9.7366666667e+02	2.8766991999e-25
9.7400000000e+02	2.8131914435e-25
9.7433333333e+02	2.8235614399e-25
9.7466666667e+02	2.8954517376e-25
9.7500000000e+02	2.7829227846e-25
9.7533333333e+02	2.7802909623e-25
9.7566666667e+02	2.8575546499e-25
9.7600000000e+02	2.8744169252e-25
9.7633333333e+02	2.8113740384e-25
9.7666666667e+02	2.9163056499e-25
9.7700000000e+02	2.8833220724e-25
9.7733333333e+02	2.8891358387e-25
9.7766666667e+02	2.8360842938e-25
9.7800000000e+02	2.8825881277e-25
9.7833333333e+02	2.9109928094e-25
9.7866666667e+02	2.8131912457e-25
9.7900000000e+02	2.8762017459e-25
9.7933333333e+02	2.8814332769e-25
9.7966666667e+02	2.9046237396e-25
9.8000000000e+02	2.9004733368e-25
9.8033333333e+02	2.8308077739e-25
9.8066666667e+02	2.6524024825e-25
9.8100000000e+02	2.7672056914e-25
9.8133333333e+02	2.8106023115e-25
9.8166666667e+02	2.7837648492e-25
9.8200000000e+02	2.8833918678e-25
9.8233333333e+02	2.9453925724e-25
9.8266666667e+02	2.8013166390e-25
9.8300000000e+02	2.9744606706e-25
9.8333333333e+02	2.9050220973e-25
9.8366666667e+02	2.9167052434e-25
9.8400000000e+02	2.7860855905e-25
9.8433333333e+02	2.9282172900e-25
9.8466666667e+02	3.0618323935e-25
9.8500000000e+02	3.0348341292e-25
9.8533333333e+02	3.0482215090e-25
9.8566666667e+02	3.2717538757e-25
9.8600000000e+02	3.5565220485e-25
9.8633333333e+02	4.2593474977e-25
9.8666666667e+02	5.3143456052e-25
9.8700000000e+02	7.9208323877e-25
9.8733333333e+02	1.3301829052e-24
9.8766666667e+02	2.5952026534e-24
9.9033333333e+02	3.1679375864e-24
9.9066666667e+02	1.5245239792e-24
9.9100000000e+02	8.8070529119e-25
9.9133333333e+02	6.1148148627e-25
9.9166666667e+02	4.4569817837e-25
9.9200000000e+02	3.6636859676e-25
9.9233333333e+02	3.2662675303e-25
9.9266666667e+02	3.2251117038e-25
9.9300000000e+02	2.9207550420e-25
9.9333333333e+02	2.9150958832e-25
9.9366666667e+02	3.0863876752e-25
9.9400000000e+02	3.0029402484e-25
9.9433333333e+02	2.9420850540e-25
9.9466666667e+02	2.9465858772e-25
9.9500000000e+02	4.6213635824e-25
9.9533333333e+02	5.7432208034e-25
9.9566666667e+02	4.0940094119e-25
9.9600000000e+02	2.8665534612e-25
9.9633333333e+02	2.8241237058e-25
9.9666666667e+02	2.9980704613e-25
9.9700000000e+02	3.0095491405e-25
9.9733333333e+02	3.7603434803e-25
9.9866666667e+02	5.0291842066e-25
9.9900000000e+02	7.4592742877e-25
9.9933333333e+02	1.8475904503e-24
1.0013333333e+03	1.4478026937e-24
1.0016666667e+03	6.8622506296e-25
1.0020000000e+03	4.7465045469e-25
1.0023333333e+03	3.4912761642e-25
1.0026666667e+03	1.0414634216e-24
1.0030000000e+03	3.6131855456e-24
1.0033333333e+03	2.9497774550e-24
1.0036666667e+03	5.9628248681e-25
1.0040000000e+03	1.0072433972e-24
1.0043333333e+03	3.0585443099e-24
1.0063333333e+03	2.3221456957e-24
1.0066666667e+03	2.4324830390e-24
1.0103333333e+03	2.0510085661e-24
1.0106666667e+03	1.1768198518e-24
1.0110000000e+03	1.4171424393e-24
1.0113333333e+03	2.0308553037e-24
1.0116666667e+03	9.9551469988e-25
1.0120000000e+03	3.3888767806e-25
1.0123333333e+03	3.0816644091e-25
1.0126666667e+03	3.1803382907e-25
1.0130000000e+03	3.1246853258e-25
1.0133333333e+03	3.2656434896e-25
1.0136666667e+03	3.8110670336e-25
1.0140000000e+03	4.0218238532e-25
1.0143333333e+03	3.3373678737e-25
1.0146666667e+03	2.9545859810e-25
1.0150000000e+03	2.9492793108e-25
1.0153333333e+03	3.0072525929e-25
1.0156666667e+03	3.0312922654e-25
1.0160000000e+03	3.0453666183e-25
1.0163333333e+03	2.9304156953e-25
1.0166666667e+03	3.0468408791e-25
1.0170000000e+03	3.0839983258e-25
1.0173333333e+03	2.9743298817e-25
1.0176666667e+03	3.6900326344e-25
1.0180000000e+03	4.6152674772e-25
1.0183333333e+03	3.5415066443e-25
1.0186666667e+03	2.9300596294e-25
1.0190000000e+03	2.9540206495e-25
1.0193333333e+03	2.9755134613e-25
1.0196666667e+03	3.1650770043e-25
1.0200000000e+03	3.0537027511e-25
1.0203333333e+03	3.1308426461e-25
1.0206666667e+03	3.1016158360e-25
1.0210000000e+03	2.9603935975e-25
1.0213333333e+03	3.0021362528e-25
1.0216666667e+03	3.0913055221e-25
1.0220000000e+03	3.0885340255e-25
1.0223333333e+03	3.1046880795e-25
1.0226666667e+03	3.0402414247e-25
1.0230000000e+03	3.0339963579e-25
1.0233333333e+03	3.1118267174e-25
1.0236666667e+03	3.1103302526e-25
1.0240000000e+03	3.1164698694e-25
1.0243333333e+03	3.0560378446e-25
1.0246666667e+03	2.9958592791e-25
1.0250000000e+03	3.0118829374e-25
1.0253333333e+03	3.1677521092e-25
1.0256666667e+03	3.2013593457e-25
1.0260000000e+03	3.0583918732e-25
1.0263333333e+03	3.0298378911e-25
1.0266666667e+03	3.0632743180e-25
1.0270000000e+03	3.0176326047e-25
1.0273333333e+03	2.9330612501e-25
1.0276666667e+03	3.0365472985e-25
1.0280000000e+03	3.0624643709e-25
1.0283333333e+03	3.0335369196e-25
1.0286666667e+03	3.0279036240e-25
1.0290000000e+03	2.9160802049e-25
1.0293333333e+03	2.9578502742e-25
1.0296666667e+03	2.9141164741e-25
1.0300000000e+03	3.0096982808e-25
1.0303333333e+03	3.0844058568e-25
1.0306666667e+03	3.1953996339e-25
1.0310000000e+03	3.1299558370e-25
1.0313333333e+03	3.0332619838e-25
1.0316666667e+03	3.0706536081e-25
1.0320000000e+03	3.1686127796e-25
1.0323333333e+03	3.0300667664e-25
1.0326666667e+03	3.1062827617e-25
1.0330000000e+03	3.2150896237e-25
1.0333333333e+03	3.2232806457e-25
1.0336666667e+03	3.1204187846e-25
1.0340000000e+03	3.2826969803e-25
1.0343333333e+03	3.2148890404e-25
1.0346666667e+03	3.1803232492e-25
1.0350000000e+03	3.0477693612e-25
1.0353333333e+03	3.0028189388e-25
1.0356666667e+03	3.0205679228e-25
1.0360000000e+03	3.1608060421e-25
1.0363333333e+03	3.0428835310e-25
1.0366666667e+03	3.1033294677e-25
1.0370000000e+03	2.9743081306e-25
1.0373333333e+03	3.1182398349e-25
1.0376666667e+03	2.9765327543e-25
1.0380000000e+03	3.0557305476e-25
1.0383333333e+03	3.1220529654e-25
1.0386666667e+03	3.1676334416e-25
1.0390000000e+03	3.1469672306e-25
1.0393333333e+03	3.1663287655e-25
1.0396666667e+03	3.0919621708e-25
1.0400000000e+03	3.0072578234e-25
1.0403333333e+03	3.1541720696e-25
1.0406666667e+03	3.0642998773e-25
1.0410000000e+03	3.0524581746e-25
1.0413333333e+03	3.0300243225e-25
1.0416666667e+03	3.0844692008e-25
1.0420000000e+03	3.0795460141e-25
1.0423333333e+03	3.0500333497e-25
1.0426666667e+03	3.1589391194e-25
1.0430000000e+03	3.0271068569e-25
1.0433333333e+03	3.1157198219e-25
1.0436666667e+03	3.1392791978e-25
1.0440000000e+03	3.1649792150e-25
1.0443333333e+03	3.2768805907e-25
1.0446666667e+03	3.1226589991e-25
1.0450000000e+03	3.1360145942e-25
1.0453333333e+03	3.0886503516e-25
1.0456666667e+03	3.0079567295e-25
1.0460000000e+03	3.2909652459e-25
1.0463333333e+03	3.1650830853e-25
1.0466666667e+03	3.1600173552e-25
1.0470000000e+03	3.0101712603e-25
1.0473333333e+03	3.1158906725e-25
1.0476666667e+03	3.2050989135e-25
1.0480000000e+03	3.1784682565e-25
1.0483333333e+03	3.2579696511e-25
1.0486666667e+03	3.0384197109e-25
1.0490000000e+03	3.1013759697e-25
1.0493333333e+03	3.1275952263e-25
1.0496666667e+03	3.1609689373e-25
1.0500000000e+03	3.0637305053e-25
1.0503333333e+03	3.1714958583e-25
1.0506666667e+03	3.1791454885e-25
1.0510000000e+03	3.2517600586e-25
1.0513333333e+03	3.1885091242e-25
1.0516666667e+03	3.0980040002e-25
1.0520000000e+03	3.0567929787e-25
1.0523333333e+03	3.2022598718e-25
1.0526666667e+03	3.1690332663e-25
1.0530000000e+03	3.1363448598e-25
1.0533333333e+03	3.0122600724e-25
1.0536666667e+03	3.1012582766e-25
1.0540000000e+03	3.1211705050e-25
1.0543333333e+03	3.2156471959e-25
1.0546666667e+03	3.3810413788e-25
1.0550000000e+03	3.0201814462e-25
1.0553333333e+03	3.2237544838e-25
1.0556666667e+03	3.1868065610e-25
1.0560000000e+03	3.1008748192e-25
1.0563333333e+03	3.1172089174e-25
1.0566666667e+03	3.1057881033e-25
1.0570000000e+03	3.1846163862e-25
1.0573333333e+03	2.9858443272e-25
1.0576666667e+03	3.1034565165e-25
1.0580000000e+03	3.1288206444e-25
1.0583333333e+03	3.1372430151e-25
1.0586666667e+03	3.2184325400e-25
1.0590000000e+03	3.3079749515e-25
1.0593333333e+03	3.3110090063e-25
1.0596666667e+03	3.4141276101e-25
1.0600000000e+03	3.4379703223e-25
1.0603333333e+03	3.3806003448e-25
1.0606666667e+03	3.3788219623e-25
1.0610000000e+03	3.2931368679e-25
1.0613333333e+03	3.4085588590e-25
1.0616666667e+03	3.5016465624e-25
1.0620000000e+03	3.3829144101e-25
1.0623333333e+03	3.4433104607e-25
1.0626666667e+03	3.6023149754e-25
1.0630000000e+03	3.3315702474e-25
1.0633333333e+03	3.4251103494e-25
1.0636666667e+03	3.2203001022e-25
1.0640000000e+03	3.3173462652e-25
1.0643333333e+03	3.3472919930e-25
1.0646666667e+03	3.2652421564e-25
1.0650000000e+03	3.1392343579e-25
1.0653333333e+03	3.2765818464e-25
1.0656666667e+03	3.2920849577e-25
1.0660000000e+03	3.1642574694e-25
1.0663333333e+03	3.2323049290e-25
1.0666666667e+03	3.4212136957e-25
1.0670000000e+03	3.4381349870e-25
1.0673333333e+03	3.3038554428e-25
1.0676666667e+03	3.3811374533e-25
1.0680000000e+03	3.3065788523e-25
1.0683333333e+03	3.1733592431e-25
1.0686666667e+03	3.2194197392e-25
1.0690000000e+03	3.4307820391e-25
1.0693333333e+03	3.2064477797e-25
1.0696666667e+03	3.1996119685e-25
1.0700000000e+03	3.1164333759e-25
1.0703333333e+03	3.1103658046e-25
1.0706666667e+03	3.2847511456e-25
1.0710000000e+03	3.4288973244e-25
1.0713333333e+03	3.3275205080e-25
1.0716666667e+03	3.2510701021e-25
1.0720000000e+03	3.4089824071e-25
1.0723333333e+03	3.4005161214e-25
1.0726666667e+03	3.2306718241e-25
1.0730000000e+03	3.1977817555e-25
1.0733333333e+03	3.2826849343e-25
1.0736666667e+03	3.3769019267e-25
1.0740000000e+03	3.3641206008e-25
1.0743333333e+03	3.1837894877e-25
1.0746666667e+03	3.4333163240e-25
1.0750000000e+03	3.4234930783e-25
1.0753333333e+03	3.3957175997e-25
1.0756666667e+03	3.2188206440e-25
1.0760000000e+03	3.3079869537e-25
1.0763333333e+03	3.3774075433e-25
1.0766666667e+03	3.3562469040e-25
1.0770000000e+03	3.2701251043e-25
1.0773333333e+03	3.1717340645e-25
1.0776666667e+03	3.1476452451e-25
1.0780000000e+03	3.2744182523e-25
1.0783333333e+03	3.3305431936e-25
1.0786666667e+03	3.3471636988e-25
1.0790000000e+03	3.3591800173e-25
1.0793333333e+03	3.2265612618e-25
1.0796666667e+03	3.1463864890e-25
1.0800000000e+03	3.1426172491e-25
1.0803333333e+03	3.4682525749e-25
1.0806666667e+03	3.2207271144e-25
1.0810000000e+03	3.3846320227e-25
1.0813333333e+03	3.3544317677e-25
1.0816666667e+03	3.3799480080e-25
1.0820000000e+03	3.3740321616e-25
1.0823333333e+03	3.2563688752e-25
1.0826666667e+03	3.2789874107e-25
1.0830000000e+03	3.1740850169e-25
1.0833333333e+03	3.4024063556e-25
1.0836666667e+03	3.3404966946e-25
1.0840000000e+03	3.2248880801e-25
1.0843333333e+03	3.2909212672e-25
1.0846666667e+03	3.3981672580e-25
1.0850000000e+03	3.3613711617e-25
1.0853333333e+03	3.3551766160e-25
1.0856666667e+03	3.5259910201e-25
1.0860000000e+03	3.3298181054e-25
1.0863333333e+03	3.3893363431e-25
1.0866666667e+03	3.3071342787e-25
1.0870000000e+03	3.4431236551e-25
1.0873333333e+03	3.5001268049e-25
1.0876666667e+03	3.5035795256e-25
1.0880000000e+03	3.4544124434e-25
1.0883333333e+03	3.2333042833e-25
1.0886666667e+03	3.2657227863e-25
1.0890000000e+03	3.2965911732e-25
1.0893333333e+03	3.3501002165e-25
1.0896666667e+03	3.3098005711e-25
1.0900000000e+03	3.3372571590e-25
1.0903333333e+03	3.3404768527e-25
1.0906666667e+03	3.2979688715e-25
1.0910000000e+03	3.5112729854e-25
1.0913333333e+03	3.3969568024e-25
1.0916666667e+03	3.3116795131e-25
1.0920000000e+03	3.3294993802e-25
1.0923333333e+03	3.4385724972e-25
1.0926666667e+03	3.4107075867e-25
1.0930000000e+03	3.2560510585e-25
1.0933333333e+03	3.2085352549e-25
1.0936666667e+03	3.2079869603e-25
1.0940000000e+03	3.2490960642e-25
1.0943333333e+03	3.1552414095e-25
1.0946666667e+03	3.3028407090e-25
1.0950000000e+03	3.3742446809e-25
1.0953333333e+03	3.3058584844e-25
1.0956666667e+03	3.4898169326e-25
1.0960000000e+03	3.4251073740e-25
1.0963333333e+03	3.2915977248e-25
1.0966666667e+03	3.3113851428e-25
1.0970000000e+03	3.3620423589e-25
1.0973333333e+03	3.3828649569e-25
1.0976666667e+03	3.4863400108e-25
1.0980000000e+03	3.4905246674e-25
1.0983333333e+03	3.3770601431e-25
1.0986666667e+03	3.3397969118e-25
1.0990000000e+03	3.2902693654e-25
1.0993333333e+03	3.4626788225e-25
1.0996666667e+03	3.3239813839e-25
1.1000000000e+03	3.2755649809e-25
1.1003333333e+03	3.3963778573e-25
1.1006666667e+03	3.3337435693e-25
1.1010000000e+03	3.2779086571e-25
1.1013333333e+03	3.5049882113e-25
1.1016666667e+03	3.3474532648e-25
1.1020000000e+03	3.2073410994e-25
1.1023333333e+03	3.2680101489e-25
1.1026666667e+03	3.2932966815e-25
1.1030000000e+03	3.2818466973e-25
1.1033333333e+03	3.3927037804e-25
1.1036666667e+03	3.4049010847e-25
1.1040000000e+03	3.2778367452e-25
1.1043333333e+03	3.3054451146e-25
1.1046666667e+03	3.3175818008e-25
1.1050000000e+03	3.1654685248e-25
1.1053333333e+03	3.2341402569e-25
1.1056666667e+03	3.3905383797e-25
1.1060000000e+03	3.2092647787e-25
1.1063333333e+03	3.3329208623e-25
1.1066666667e+03	3.4143188862e-25
1.1070000000e+03	3.4751739425e-25
1.1073333333e+03	3.3980497670e-25
1.1076666667e+03	3.2658055253e-25
1.1080000000e+03	3.2923447773e-25
1.1083333333e+03	3.1249949770e-25
1.1086666667e+03	3.2145097363e-25
1.1090000000e+03	3.1329525592e-25
1.1093333333e+03	3.2242868916e-25
1.1096666667e+03	3.2573706565e-25
1.1100000000e+03	3.3209474537e-25
1.1103333333e+03	3.4590056790e-25
1.1106666667e+03	3.4349232552e-25
1.1110000000e+03	3.4392228028e-25
1.1113333333e+03	3.2797332511e-25
1.1116666667e+03	3.3469157895e-25
1.1120000000e+03	3.4241561802e-25
1.1123333333e+03	3.4372682370e-25
1.1126666667e+03	3.2646945123e-25
1.1130000000e+03	3.1765962247e-25
1.1133333333e+03	3.3855776389e-25
1.1136666667e+03	3.2566660173e-25
1.1140000000e+03	3.3871314702e-25
1.1143333333e+03	3.3018889964e-25
1.1146666667e+03	3.3360501104e-25
1.1150000000e+03	3.4118906249e-25
1.1153333333e+03	3.3779866702e-25
1.1156666667e+03	3.3084949441e-25
1.1160000000e+03	3.2658760713e-25
1.1163333333e+03	3.2264540152e-25
1.1166666667e+03	3.2157936187e-25
1.1170000000e+03	3.3977296374e-25
1.1173333333e+03	3.4399403557e-25
1.1176666667e+03	3.6018391162e-25
1.1180000000e+03	3.5001592500e-25
1.1183333333e+03	3.3759647084e-25
1.1186666667e+03	3.2900865796e-25
1.1190000000e+03	3.3599340454e-25
1.1193333333e+03	3.3831438044e-25
1.1196666667e+03	3.3790687595e-25
1.1200000000e+03	3.3438778383e-25
1.1203333333e+03	3.3409879309e-25
1.1206666667e+03	3.2726695839e-25
1.1210000000e+03	3.3747577616e-25
1.1213333333e+03	3.4665623418e-25
1.1216666667e+03	3.2797447689e-25
1.1220000000e+03	3.5010234366e-25
1.1223333333e+03	3.3529637566e-25
1.1226666667e+03	3.4479705810e-25
1.1230000000e+03	3.2905630967e-25
1.1233333333e+03	3.5155565329e-25
1.1236666667e+03	3.5943179145e-25
1.1240000000e+03	3.4373813824e-25
1.1243333333e+03	3.3716401958e-25
1.1246666667e+03	3.4118349219e-25
1.1250000000e+03	3.2819978779e-25
1.1253333333e+03	3.3543012908e-25
1.1256666667e+03	3.3526561749e-25
1.1260000000e+03	3.4034855527e-25
1.1263333333e+03	3.4250378908e-25
1.1266666667e+03	3.3594848607e-25
1.1270000000e+03	3.5226745888e-25
1.1273333333e+03	3.4710927021e-25
1.1276666667e+03	3.3788093732e-25
1.1280000000e+03	3.5711905883e-25
1.1283333333e+03	3.5443382128e-25
1.1286666667e+03	3.3767692988e-25
1.1290000000e+03	3.4432812487e-25
1.1293333333e+03	3.5794702457e-25
1.1296666667e+03	3.4283366471e-25
1.1300000000e+03	3.4515032881e-25
1.1303333333e+03	3.3276649954e-25
1.1306666667e+03	3.4674530473e-25
1.1310000000e+03	3.3927174661e-25
1.1313333333e+03	3.4015469660e-25
1.1316666667e+03	3.4432945030e-25
1.1320000000e+03	3.3989487204e-25
1.1323333333e+03	3.2780486307e-25
1.1326666667e+03	3.3738828671e-25
1.1330000000e+03	3.3105980826e-25
1.1333333333e+03	3.3275089192e-25
1.1336666667e+03	3.2469427207e-25
1.1340000000e+03	3.3840791999e-25
1.1343333333e+03	3.2350197501e-25
1.1346666667e+03	3.4335806669e-25
1.1350000000e+03	3.6465638196e-25
1.1353333333e+03	3.4725122284e-25
1.1356666667e+03	3.3016402679e-25
1.1360000000e+03	3.4328774261e-25
1.1363333333e+03	3.4876240678e-25
1.1366666667e+03	3.4245706819e-25
1.1370000000e+03	3.4532642058e-25
1.1373333333e+03	3.3865162055e-25
1.1376666667e+03	3.4291428329e-25
1.1380000000e+03	3.6741646080e-25
1.1383333333e+03	3.5960419291e-25
1.1386666667e+03	3.5313711612e-25
1.1390000000e+03	3.5240015879e-25
1.1393333333e+03	3.3518694129e-25
1.1396666667e+03	3.5452189275e-25
1.1400000000e+03	3.3762410376e-25
1.1403333333e+03	3.5973017128e-25
1.1406666667e+03	3.6865953921e-25
1.1410000000e+03	3.5391461773e-25
1.1413333333e+03	3.5350404237e-25
1.1416666667e+03	3.5406551849e-25
1.1420000000e+03	3.4394612753e-25
1.1423333333e+03	3.5177642212e-25
1.1426666667e+03	3.4717394220e-25
1.1430000000e+03	3.4915312998e-25
1.1433333333e+03	3.4816740776e-25
1.1436666667e+03	3.5036736419e-25
1.1440000000e+03	3.3496309415e-25
1.1443333333e+03	3.3808054274e-25
1.1446666667e+03	3.4166179959e-25
1.1450000000e+03	3.4258899165e-25
1.1453333333e+03	3.3647114150e-25
1.1456666667e+03	3.3877134457e-25
1.1460000000e+03	3.5228556859e-25
1.1463333333e+03	3.4552877021e-25
1.1466666667e+03	3.4553549661e-25
1.1470000000e+03	3.5036710547e-25
1.1473333333e+03	3.4525280000e-25
1.1476666667e+03	3.3974834686e-25
1.1480000000e+03	3.3889539559e-25
1.1483333333e+03	3.3781547157e-25
1.1486666667e+03	3.4527423037e-25
1.1490000000e+03	3.5925678174e-25
1.1493333333e+03	3.5061725436e-25
1.1496666667e+03	3.6036446762e-25
1.1500000000e+03	3.5956773174e-25
1.1503333333e+03	3.3995867007e-25
1.1506666667e+03	3.4818135388e-25
1.1510000000e+03	3.4977890689e-25
1.1513333333e+03	3.5839240685e-25
1.1516666667e+03	3.4036835404e-25
1.1520000000e+03	3.4328100667e-25
1.1523333333e+03	3.3586217798e-25
1.1526666667e+03	3.5226966999e-25
1.1530000000e+03	3.4534058011e-25
1.1533333333e+03	3.5134985249e-25
1.1536666667e+03	3.3731559715e-25
1.1540000000e+03	3.5568096252e-25
1.1543333333e+03	3.6468811459e-25
1.1546666667e+03	3.6304087368e-25
1.1550000000e+03	3.4648590817e-25
1.1553333333e+03	3.6128253767e-25
1.1556666667e+03	3.5977982562e-25
1.1560000000e+03	3.4179636205e-25
1.1563333333e+03	3.4455966664e-25
1.1566666667e+03	3.5087124125e-25
1.1570000000e+03	3.6520531556e-25
1.1573333333e+03	3.5424629465e-25
1.1576666667e+03	3.4428797732e-25
1.1580000000e+03	3.4562519960e-25
1.1583333333e+03	4.2461170034e-25
1.1586666667e+03	4.3245476782e-25
1.1590000000e+03	3.5821512379e-25
1.1593333333e+03	3.4956855724e-25
1.1596666667e+03	3.4514063302e-25
1.1600000000e+03	1.1461885422e-24
1.1603333333e+03	1.6715085636e-24
1.1606666667e+03	6.6442912458e-25
1.1610000000e+03	3.5338696387e-25
1.1613333333e+03	3.5684013466e-25
1.1616666667e+03	3.6162892456e-25
1.1620000000e+03	3.5683714878e-25
1.1623333333e+03	3.5562986895e-25
1.1626666667e+03	3.5499406679e-25
1.1630000000e+03	3.4650126180e-25
1.1633333333e+03	3.4141259617e-25
1.1636666667e+03	3.4708277736e-25
1.1640000000e+03	3.3946012981e-25
1.1643333333e+03	3.4809452236e-25
1.1646666667e+03	3.3771340566e-25
1.1650000000e+03	3.3823125326e-25
1.1653333333e+03	3.4964115612e-25
1.1656666667e+03	3.5779968586e-25
1.1660000000e+03	3.9362631528e-25
1.1663333333e+03	3.8194702242e-25
1.1666666667e+03	3.4953172272e-25
1.1670000000e+03	3.5299321244e-25
1.1673333333e+03	3.7186720643e-25
1.1676666667e+03	8.5321642891e-25
1.1680000000e+03	1.7368271857e-24
1.1683333333e+03	1.0819953599e-24
1.1686666667e+03	3.7859389832e-25
1.1690000000e+03	3.6393139561e-25
1.1693333333e+03	3.5454286147e-25
1.1696666667e+03	3.7052118253e-25
1.1700000000e+03	3.5197023582e-25
1.1703333333e+03	3.5516567835e-25
1.1706666667e+03	3.6989102932e-25
1.1710000000e+03	3.6589927811e-25
1.1713333333e+03	3.5337016635e-25
1.1716666667e+03	3.4988042410e-25
1.1720000000e+03	3.6643422825e-25
1.1723333333e+03	3.6626111530e-25
1.1726666667e+03	3.6609970659e-25
1.1730000000e+03	3.7493650254e-25
1.1733333333e+03	3.5641760023e-25
1.1736666667e+03	3.5368967264e-25
1.1740000000e+03	3.3460007628e-25
1.1743333333e+03	3.5240060422e-25
1.1746666667e+03	3.5966001790e-25
1.1750000000e+03	3.6887072851e-25
1.1753333333e+03	3.5103657604e-25
1.1756666667e+03	3.5952717385e-25
1.1760000000e+03	3.4660928482e-25
1.1763333333e+03	3.7639068510e-25
1.1766666667e+03	3.6693025720e-25
1.1770000000e+03	3.6733810639e-25
1.1773333333e+03	3.6369116059e-25
1.1776666667e+03	3.4877537153e-25
1.1780000000e+03	3.6654720210e-25
1.1783333333e+03	3.6452413581e-25
1.1786666667e+03	3.5862405903e-25
1.1790000000e+03	3.5400999000e-25
1.1793333333e+03	3.6953130084e-25
1.1796666667e+03	3.4150810042e-25
1.1800000000e+03	3.5099532780e-25
1.1803333333e+03	5.2320547611e-25
1.1806666667e+03	6.4135887701e-25
1.1810000000e+03	3.9910029919e-25
1.1813333333e+03	3.7208977145e-25
1.1816666667e+03	3.6862263102e-25
1.1820000000e+03	3.6006538537e-25
1.1823333333e+03	3.5441915042e-25
1.1826666667e+03	3.6086767815e-25
1.1830000000e+03	3.4580270316e-25
1.1833333333e+03	3.5680818460e-25
1.1836666667e+03	3.6644453380e-25
1.1840000000e+03	3.6307941093e-25
1.1843333333e+03	3.7418518381e-25
1.1846666667e+03	3.6200212630e-25
1.1850000000e+03	3.5938898163e-25
1.1853333333e+03	3.4781490673e-25
1.1856666667e+03	3.5255574544e-25
1.1860000000e+03	3.5992637707e-25
1.1863333333e+03	3.6457512522e-25
1.1866666667e+03	3.6034845236e-25
1.1870000000e+03	3.6910650474e-25
1.1873333333e+03	3.5933001514e-25
1.1876666667e+03	3.4862567753e-25
1.1880000000e+03	3.5727233923e-25
1.1883333333e+03	3.6830550082e-25
1.1886666667e+03	4.1215249925e-25
1.1890000000e+03	5.4944764942e-25
1.1893333333e+03	5.5559070818e-25
1.1896666667e+03	4.3555968222e-25
1.1900000000e+03	3.7903827147e-25
1.1903333333e+03	3.6173876488e-25
1.1906666667e+03	3.6421122364e-25
1.1910000000e+03	3.6455690725e-25
1.1913333333e+03	3.6002341856e-25
1.1916666667e+03	3.6114880505e-25
1.1920000000e+03	3.7470518783e-25
1.1923333333e+03	3.5429952991e-25
1.1926666667e+03	3.5485280063e-25
1.1930000000e+03	3.5110946046e-25
1.1933333333e+03	3.5439359136e-25
1.1936666667e+03	3.6651316258e-25
1.1940000000e+03	3.7502777545e-25
1.1943333333e+03	3.5693961432e-25
1.1946666667e+03	3.5582596616e-25
1.1950000000e+03	3.7141938430e-25
1.1953333333e+03	3.6228830007e-25
1.1956666667e+03	3.6744737162e-25
1.1960000000e+03	3.5586852931e-25
1.1963333333e+03	3.4392828692e-25
1.1966666667e+03	3.6286362161e-25
1.1970000000e+03	3.7023596137e-25
1.1973333333e+03	3.6702276625e-25
1.1976666667e+03	3.6196921249e-25
1.1980000000e+03	3.6828488683e-25
1.1983333333e+03	3.6916244461e-25
1.1986666667e+03	4.0043312409e-25
1.1990000000e+03	4.1469728365e-25
1.1993333333e+03	4.0545401832e-25
1.1996666667e+03	3.8548418010e-25
1.2000000000e+03	3.8875152385e-25
1.2003333333e+03	3.7506500731e-25
1.2006666667e+03	3.6157586058e-25
1.2010000000e+03	3.5864005721e-25
1.2013333333e+03	3.6123828560e-25
1.2016666667e+03	3.6248386224e-25
1.2020000000e+03	3.6529476025e-25
1.2023333333e+03	3.7898956090e-25
1.2026666667e+03	3.7396054792e-25
1.2030000000e+03	3.7442728129e-25
1.2033333333e+03	3.7493410579e-25
1.2036666667e+03	3.7683683373e-25
1.2040000000e+03	3.7360116944e-25
1.2043333333e+03	3.7084639810e-25
1.2046666667e+03	3.7399105847e-25
1.2050000000e+03	3.6170813725e-25
1.2053333333e+03	3.7251056807e-25
1.2056666667e+03	3.8148967262e-25
1.2060000000e+03	3.7505691101e-25
1.2063333333e+03	3.6062130731e-25
1.2066666667e+03	3.6302155551e-25
1.2070000000e+03	3.7607767727e-25
1.2073333333e+03	3.8500352366e-25
1.2076666667e+03	3.7165704514e-25
1.2080000000e+03	3.6319795583e-25
1.2083333333e+03	3.6826777580e-25
1.2086666667e+03	3.7525252315e-25
1.2090000000e+03	4.1329221476e-25
1.2093333333e+03	4.0266137589e-25
1.2096666667e+03	3.6296906644e-25
1.2100000000e+03	3.6882195407e-25
1.2103333333e+03	3.5527676056e-25
1.2106666667e+03	3.5589152906e-25
1.2110000000e+03	3.6289070890e-25
1.2113333333e+03	3.7834123034e-25
1.2116666667e+03	3.6231597620e-25
1.2120000000e+03	3.5387451059e-25
1.2123333333e+03	3.6631389197e-25
1.2126666667e+03	3.6825235741e-25
1.2130000000e+03	3.6492457861e-25
1.2133333333e+03	3.8227708894e-25
1.2136666667e+03	4.0313913858e-25
1.2140000000e+03	3.5262632376e-25
1.2143333333e+03	3.7236159285e-25
1.2146666667e+03	3.7297904181e-25
1.2150000000e+03	3.7505741549e-25
1.2153333333e+03	3.7841392628e-25
1.2156666667e+03	3.7157147325e-25
1.2160000000e+03	3.7198414059e-25
1.2163333333e+03	3.7156521247e-25
1.2166666667e+03	3.7699050779e-25
1.2170000000e+03	3.5843191669e-25
1.2173333333e+03	3.7279232733e-25
1.2176666667e+03	3.7898889598e-25
1.2180000000e+03	3.5593640909e-25
1.2183333333e+03	3.6292704525e-25
1.2186666667e+03	3.7348420488e-25
1.2190000000e+03	3.8237208212e-25
1.2193333333e+03	3.6928985239e-25
1.2196666667e+03	3.6637148767e-25
1.2200000000e+03	3.6227433502e-25
1.2203333333e+03	3.7671540734e-25
1.2206666667e+03	3.6912247572e-25
1.2210000000e+03	3.6778103435e-25
1.2213333333e+03	3.6711788208e-25
1.2216666667e+03	3.6456240554e-25
1.2220000000e+03	3.7773808107e-25
1.2223333333e+03	3.6605482174e-25
1.2226666667e+03	3.6413168554e-25
1.2230000000e+03	3.6660408773e-25
1.2233333333e+03	3.7318764578e-25
1.2236666667e+03	3.8697655860e-25
1.2240000000e+03	3.6292514052e-25
1.2243333333e+03	3.8221151599e-25
1.2246666667e+03	3.6702843103e-25
1.2250000000e+03	3.7197807658e-25
1.2253333333e+03	3.8190220875e-25
1.2256666667e+03	3.8900285548e-25
1.2260000000e+03	3.7224303530e-25
1.2263333333e+03	3.6672372533e-25
1.2266666667e+03	3.7976201423e-25
1.2270000000e+03	3.8136037009e-25
1.2273333333e+03	3.8114885576e-25
1.2276666667e+03	3.8469131489e-25
1.2280000000e+03	3.9254680643e-25
1.2283333333e+03	3.9438642971e-25
1.2286666667e+03	3.8425200406e-25
1.2290000000e+03	3.6894541218e-25
1.2293333333e+03	3.6212999764e-25
1.2296666667e+03	3.7204872842e-25
1.2300000000e+03	3.7362990495e-25
1.2303333333e+03	3.8106576162e-25
1.2306666667e+03	3.7927226905e-25
1.2310000000e+03	3.8052637546e-25
1.2313333333e+03	3.7153196511e-25
1.2316666667e+03	3.7352475512e-25
1.2320000000e+03	3.7004885770e-25
1.2323333333e+03	3.7062450702e-25
1.2326666667e+03	3.7001142159e-25
1.2330000000e+03	3.7224798502e-25
1.2333333333e+03	3.8477027863e-25
1.2336666667e+03	3.8812994013e-25
1.2340000000e+03	3.8521719714e-25
1.2343333333e+03	3.8047932244e-25
1.2346666667e+03	3.7554703013e-25
1.2350000000e+03	3.9051606908e-25
1.2353333333e+03	3.8297399542e-25
1.2356666667e+03	3.6974807715e-25
1.2360000000e+03	3.7236254204e-25
1.2363333333e+03	3.7598966684e-25
1.2366666667e+03	3.8064884216e-25
1.2370000000e+03	3.8525004418e-25
1.2373333333e+03	3.8187048783e-25
1.2376666667e+03	3.7918274687e-25
1.2380000000e+03	3.7716210409e-25
1.2383333333e+03	3.7192262641e-25
1.2386666667e+03	3.7839284700e-25
1.2390000000e+03	3.7980421228e-25
1.2393333333e+03	3.7901349271e-25
1.2396666667e+03	3.9539818080e-25
1.2400000000e+03	3.7038739543e-25
1.2403333333e+03	3.6590825171e-25
1.2406666667e+03	3.7573080423e-25
1.2410000000e+03	3.8554419459e-25
1.2413333333e+03	3.7607771465e-25
1.2416666667e+03	3.9390378750e-25
1.2420000000e+03	3.8823222603e-25
1.2423333333e+03	3.8983726911e-25
1.2426666667e+03	3.8412571510e-25
1.2430000000e+03	3.7852553423e-25
1.2433333333e+03	3.8058647750e-25
1.2436666667e+03	3.7844730624e-25
1.2440000000e+03	3.9412144809e-25
1.2443333333e+03	3.7758014416e-25
1.2446666667e+03	3.7015391853e-25
1.2450000000e+03	3.6398452719e-25
1.2453333333e+03	3.7433508463e-25
1.2456666667e+03	3.8641712258e-25
1.2460000000e+03	3.6839390300e-25
1.2463333333e+03	4.0065267086e-25
1.2466666667e+03	4.0148413866e-25
1.2470000000e+03	3.8664264363e-25
1.2473333333e+03	3.8853243070e-25
1.2476666667e+03	3.9200621547e-25
1.2480000000e+03	3.7903425141e-25
1.2483333333e+03	3.7350647799e-25
1.2486666667e+03	3.8255046667e-25
1.2490000000e+03	3.7904119023e-25
1.2493333333e+03	3.6673696421e-25
1.2496666667e+03	3.7882442876e-25
1.2500000000e+03	3.7100030759e-25
1.2503333333e+03	3.7537604583e-25
1.2506666667e+03	3.6948659946e-25
1.2510000000e+03	3.8674130087e-25
1.2513333333e+03	3.9363783697e-25
1.2516666667e+03	3.8539155345e-25
1.2520000000e+03	3.8979132998e-25
1.2523333333e+03	3.7324336994e-25
1.2526666667e+03	3.8217972900e-25
1.2530000000e+03	3.8093688848e-25
1.2533333333e+03	3.9155539536e-25
1.2536666667e+03	3.9419998353e-25
1.2540000000e+03	3.7615586463e-25
1.2543333333e+03	4.1030642899e-25
1.2546666667e+03	3.9564574578e-25
1.2550000000e+03	3.7261833240e-25
1.2553333333e+03	3.8394355181e-25
1.2556666667e+03	3.8466828864e-25
1.2560000000e+03	3.7084977242e-25
1.2563333333e+03	3.9261271640e-25
1.2566666667e+03	3.7970764683e-25
1.2570000000e+03	3.8288002627e-25
1.2573333333e+03	3.9498371492e-25
1.2576666667e+03	3.8011091014e-25
1.2580000000e+03	4.0136655437e-25
1.2583333333e+03	3.7813676784e-25
1.2586666667e+03	3.7338820500e-25
1.2590000000e+03	3.8165358725e-25
1.2593333333e+03	3.7842120119e-25
1.2596666667e+03	3.9992699178e-25
1.2600000000e+03	3.9218375734e-25
1.2603333333e+03	3.8172852536e-25
1.2606666667e+03	4.1159314235e-25
1.2610000000e+03	4.0180702071e-25
1.2613333333e+03	3.8463715443e-25
1.2616666667e+03	3.9502761484e-25
1.2620000000e+03	3.9172762164e-25
1.2623333333e+03	3.9070720764e-25
1.2626666667e+03	3.9479702757e-25
1.2630000000e+03	3.9408413836e-25
1.2633333333e+03	3.8986166595e-25
1.2636666667e+03	3.9052873788e-25
1.2640000000e+03	3.8839396571e-25
1.2643333333e+03	3.9996301622e-25
1.2646666667e+03	3.8181112227e-25
1.2650000000e+03	3.8173300961e-25
1.2653333333e+03	3.9497241836e-25
1.2656666667e+03	3.9396806654e-25
1.2660000000e+03	4.0398102436e-25
1.2663333333e+03	3.9136477840e-25
1.2666666667e+03	3.9781062426e-25
1.2670000000e+03	3.8288924079e-25
1.2673333333e+03	4.1283357885e-25
1.2676666667e+03	3.8299671268e-25
1.2680000000e+03	3.7300114137e-25
1.2683333333e+03	3.7864854538e-25
1.2686666667e+03	3.6976183092e-25
1.2690000000e+03	3.7682211029e-25
1.2693333333e+03	3.9873499665e-25
1.2696666667e+03	3.8649176105e-25
1.2700000000e+03	3.9302124824e-25
1.2703333333e+03	3.9456700074e-25
1.2706666667e+03	3.9232240374e-25
1.2710000000e+03	3.9761998022e-25
1.2713333333e+03	3.9295408061e-25
1.2716666667e+03	3.9568977381e-25
1.2720000000e+03	3.9102724682e-25
1.2723333333e+03	4.0063690751e-25
1.2726666667e+03	4.1416407959e-25
1.2730000000e+03	4.0446750153e-25
1.2733333333e+03	4.2832953849e-25
1.2736666667e+03	4.2153100818e-25
1.2740000000e+03	4.0071180476e-25
1.2743333333e+03	4.0014909182e-25
1.2746666667e+03	3.9564027652e-25
1.2750000000e+03	3.9629069173e-25
1.2753333333e+03	3.9270824027e-25
1.2756666667e+03	4.0321624299e-25
1.2760000000e+03	3.8968789434e-25
1.2763333333e+03	3.8671484676e-25
1.2766666667e+03	3.9448583462e-25
1.2770000000e+03	3.9447647253e-25
1.2773333333e+03	3.7847325018e-25
1.2776666667e+03	4.0566786698e-25
1.2780000000e+03	3.9952820662e-25
1.2783333333e+03	3.9785516014e-25
1.2786666667e+03	4.0073910940e-25
1.2790000000e+03	4.0733202775e-25
1.2793333333e+03	3.9809607475e-25
1.2796666667e+03	4.0015206761e-25
1.2800000000e+03	4.0082822836e-25
1.2803333333e+03	4.0619393189e-25
1.2806666667e+03	3.9127826432e-25
1.2810000000e+03	4.0723809598e-25
1.2813333333e+03	3.9775170546e-25
1.2816666667e+03	4.1412932557e-25
1.2820000000e+03	4.1682740423e-25
1.2823333333e+03	4.2586947380e-25
1.2826666667e+03	4.2312386039e-25
1.2830000000e+03	4.1739098067e-25
1.2833333333e+03	4.3494679547e-25
1.2836666667e+03	4.3141447488e-25
1.2840000000e+03	4.0266012386e-25
1.2843333333e+03	4.0633225083e-25
1.2846666667e+03	4.1351893523e-25
1.2850000000e+03	4.2292010164e-25
1.2853333333e+03	4.1443138296e-25
1.2856666667e+03	4.0249410279e-25
1.2860000000e+03	4.3021378638e-25
1.2863333333e+03	4.4753245761e-25
1.2866666667e+03	4.2540065085e-25
1.2870000000e+03	4.3591355529e-25
1.2873333333e+03	4.4220239010e-25
1.2876666667e+03	4.4184609046e-25
1.2880000000e+03	4.2459871911e-25
1.2883333333e+03	4.7503305921e-25
1.2886666667e+03	4.9576818160e-25
1.2890000000e+03	4.5396948943e-25
1.2893333333e+03	4.4581056533e-25
1.2896666667e+03	4.5048569358e-25
1.2900000000e+03	4.4482840088e-25
1.2903333333e+03	4.4982915972e-25
1.2906666667e+03	4.4575952188e-25
1.2910000000e+03	4.6537263973e-25
1.2913333333e+03	4.5188694566e-25
1.2916666667e+03	4.5185252505e-25
1.2920000000e+03	4.5501746187e-25
1.2923333333e+03	4.6174002239e-25
1.2926666667e+03	4.9567839363e-25
1.2930000000e+03	4.5748915590e-25
1.2933333333e+03	4.7666924315e-25
1.2936666667e+03	4.8426840935e-25
1.2940000000e+03	4.8417749609e-25
1.2943333333e+03	4.8501734363e-25
1.2946666667e+03	4.9793374452e-25
1.2950000000e+03	5.0820414232e-25
1.2953333333e+03	5.1697715905e-25
1.2956666667e+03	8.9193582768e-25
1.2960000000e+03	1.1028267633e-24
1.2963333333e+03	6.1329930021e-25
1.2966666667e+03	5.5575844323e-25
1.2970000000e+03	5.5510158700e-25
1.2973333333e+03	6.3712369658e-25
1.2976666667e+03	9.3930131882e-25
1.2980000000e+03	8.7750849849e-25
1.2983333333e+03	7.4450000358e-25
1.2986666667e+03	1.0069968561e-24
1.2990000000e+03	1.2752458590e-24
1.2993333333e+03	2.5331499888e-24
1.3006666667e+03	2.5061611830e-24
1.3010000000e+03	1.2461258277e-24
1.3013333333e+03	9.9594700164e-25
1.3016666667e+03	7.7376576344e-25
1.3020000000e+03	7.6922491678e-25
1.3023333333e+03	7.5449888534e-25
1.3026666667e+03	6.3475411920e-25
1.3030000000e+03	6.0788301626e-25
1.3033333333e+03	5.7768424403e-25
1.3036666667e+03	5.6001891336e-25
1.3040000000e+03	5.3186416596e-25
1.3043333333e+03	5.3284893842e-25
1.3046666667e+03	4.9806751581e-25
1.3050000000e+03	5.1151039410e-25
1.3053333333e+03	5.1121461417e-25
1.3056666667e+03	5.0439696234e-25
1.3060000000e+03	5.0406167135e-25
1.3063333333e+03	4.8410635035e-25
1.3066666667e+03	4.8495371700e-25
1.3070000000e+03	4.6453051393e-25
1.3073333333e+03	4.7158534770e-25
1.3076666667e+03	4.7474019060e-25
1.3080000000e+03	4.9429419370e-25
1.3083333333e+03	4.7659672545e-25
1.3086666667e+03	4.7957997919e-25
1.3090000000e+03	4.8211497071e-25
1.3093333333e+03	4.7464250170e-25
1.3096666667e+03	4.6233917831e-25
1.3100000000e+03	4.8589748635e-25
1.3103333333e+03	4.7983705014e-25
1.3106666667e+03	4.7043704967e-25
1.3110000000e+03	4.6494094680e-25
1.3113333333e+03	4.9434425278e-25
1.3116666667e+03	5.6739341050e-25
1.3120000000e+03	5.7719254480e-25
1.3123333333e+03	4.9811678238e-25
1.3126666667e+03	4.5830101265e-25
1.3130000000e+03	4.6984731360e-25
1.3133333333e+03	4.6625012697e-25
1.3136666667e+03	4.6293026592e-25
1.3140000000e+03	4.4367663036e-25
1.3143333333e+03	4.3890219210e-25
1.3146666667e+03	4.4921227557e-25
1.3150000000e+03	4.4457507440e-25
1.3153333333e+03	4.5464504479e-25
1.3156666667e+03	4.4134386771e-25
1.3160000000e+03	4.4854747177e-25
1.3163333333e+03	4.4674340592e-25
1.3166666667e+03	4.3044406302e-25
1.3170000000e+03	4.3614877175e-25
1.3173333333e+03	4.4446886511e-25
1.3176666667e+03	4.5127390488e-25
1.3180000000e+03	4.5183196102e-25
1.3183333333e+03	4.3390739376e-25
1.3186666667e+03	4.3604882322e-25
1.3190000000e+03	5.0359205439e-25
1.3193333333e+03	7.4688297793e-25
1.3196666667e+03	9.4591120807e-25
1.3200000000e+03	6.2428432957e-25
1.3203333333e+03	4.6585791645e-25
1.3206666667e+03	4.3720322086e-25
1.3210000000e+03	4.3583572381e-25
1.3213333333e+03	4.2737401912e-25
1.3216666667e+03	4.3031559478e-25
1.3220000000e+03	4.2653006248e-25
1.3223333333e+03	4.2604312638e-25
1.3226666667e+03	4.1251964239e-25
1.3230000000e+03	4.2318702473e-25
1.3233333333e+03	4.2413416256e-25
1.3236666667e+03	4.1685739069e-25
1.3240000000e+03	4.3950453570e-25
1.3243333333e+03	4.2477238908e-25
1.3246666667e+03	4.2332349811e-25
1.3250000000e+03	4.2312232894e-25
1.3253333333e+03	4.1409143536e-25
1.3256666667e+03	4.0437016590e-25
1.3260000000e+03	4.1100649806e-25
1.3263333333e+03	4.1387397354e-25
1.3266666667e+03	4.1493640149e-25
1.3270000000e+03	4.3168217868e-25
1.3273333333e+03	4.2145012526e-25
1.3276666667e+03	4.1173436894e-25
1.3280000000e+03	4.3814796367e-25
1.3283333333e+03	4.1034906362e-25
1.3286666667e+03	4.0216587402e-25
1.3290000000e+03	4.2284127739e-25
1.3293333333e+03	4.1512611833e-25
1.3296666667e+03	4.1702798666e-25
1.3300000000e+03	4.2100646448e-25
1.3303333333e+03	4.0691311135e-25
1.3306666667e+03	4.1844251859e-25
1.3310000000e+03	4.2458615219e-25
1.3313333333e+03	4.1334093095e-25
1.3316666667e+03	4.0945460989e-25
1.3320000000e+03	4.2638565680e-25
1.3323333333e+03	4.2469558911e-25
1.3326666667e+03	4.3487125547e-25
1.3330000000e+03	4.3474381687e-25
1.3333333333e+03	4.2082975838e-25
1.3336666667e+03	4.1745934251e-25
1.3340000000e+03	4.1940618955e-25
1.3343333333e+03	4.1977105364e-25
1.3346666667e+03	4.5324198128e-25
1.3350000000e+03	4.1091171391e-25
1.3353333333e+03	4.1308554317e-25
1.3356666667e+03	4.2031133766e-25
1.3360000000e+03	4.4091178557e-25
1.3363333333e+03	4.2715397082e-25
1.3366666667e+03	4.3358966444e-25
1.3370000000e+03	4.3692821707e-25
1.3373333333e+03	4.2312293864e-25
1.3376666667e+03	4.1739635554e-25
1.3380000000e+03	4.1499500498e-25
1.3383333333e+03	4.1304533792e-25
1.3386666667e+03	4.3709620647e-25
1.3390000000e+03	4.3211709439e-25
1.3393333333e+03	4.0520862072e-25
1.3396666667e+03	3.9845852468e-25
1.3400000000e+03	4.4174056080e-25
1.3403333333e+03	4.2124264777e-25
1.3406666667e+03	4.0864202951e-25
1.3410000000e+03	3.9720231860e-25
1.3413333333e+03	4.0377284531e-25
1.3416666667e+03	4.2978048654e-25
1.3420000000e+03	4.3121061357e-25
1.3423333333e+03	4.3134189019e-25
1.3426666667e+03	4.2042037358e-25
1.3430000000e+03	4.1159462542e-25
1.3433333333e+03	4.2223331287e-25
1.3436666667e+03	4.1667009833e-25
1.3440000000e+03	4.3393901903e-25
1.3443333333e+03	4.3343747774e-25
1.3446666667e+03	4.3686664002e-25
1.3450000000e+03	4.3284537461e-25
1.3453333333e+03	4.0845933268e-25
1.3456666667e+03	4.3838201369e-25
1.3460000000e+03	4.4921394868e-25
1.3463333333e+03	4.2060519871e-25
1.3466666667e+03	4.1833165494e-25
1.3470000000e+03	4.1993335791e-25
1.3473333333e+03	4.2925210591e-25
1.3476666667e+03	4.3082290142e-25
1.3480000000e+03	4.2153123097e-25
1.3483333333e+03	4.2769233562e-25
1.3486666667e+03	4.3167559402e-25
1.3490000000e+03	4.3344898052e-25
1.3493333333e+03	4.2142002188e-25
1.3496666667e+03	4.4330121255e-25
1.3500000000e+03	4.1725300241e-25
1.3503333333e+03	4.1462746540e-25
1.3506666667e+03	4.4422634670e-25
1.3510000000e+03	4.1674381724e-25
1.3513333333e+03	4.2907120823e-25
1.3516666667e+03	4.2632819852e-25
1.3520000000e+03	4.2025345465e-25
1.3523333333e+03	4.1843193396e-25
1.3526666667e+03	4.2776998815e-25
1.3530000000e+03	4.3219471842e-25
1.3533333333e+03	4.3486594795e-25
1.3536666667e+03	4.3232848623e-25
1.3540000000e+03	4.2939571544e-25
1.3543333333e+03	4.2908339647e-25
1.3546666667e+03	4.2001216839e-25
1.3550000000e+03	4.2430028755e-25
1.3553333333e+03	4.2152799018e-25
1.3556666667e+03	4.3710810378e-25
1.3560000000e+03	4.1361184811e-25
1.3563333333e+03	4.2327070553e-25
1.3566666667e+03	4.1168669555e-25
1.3570000000e+03	4.1850084346e-25
1.3573333333e+03	4.2208357844e-25
1.3576666667e+03	4.1815968755e-25
1.3580000000e+03	4.3022049222e-25
1.3583333333e+03	4.3162950448e-25
1.3586666667e+03	4.2661959263e-25
1.3590000000e+03	4.4249363226e-25
1.3593333333e+03	4.2090089045e-25
1.3596666667e+03	4.1111080355e-25
1.3600000000e+03	3.9979846018e-25
1.3603333333e+03	4.1245802294e-25
1.3606666667e+03	4.2038311640e-25
1.3610000000e+03	4.2008107778e-25
1.3613333333e+03	4.1874682050e-25
1.3616666667e+03	4.2238671320e-25
1.3620000000e+03	4.0872939759e-25
1.3623333333e+03	3.9781924421e-25
1.3626666667e+03	4.2460730884e-25
1.3630000000e+03	4.1316833518e-25
1.3633333333e+03	4.3026881781e-25
1.3636666667e+03	4.3407853030e-25
1.3640000000e+03	4.2678732887e-25
1.3643333333e+03	4.2361408784e-25
1.3646666667e+03	4.3709602797e-25
1.3650000000e+03	4.4579984856e-25
1.3653333333e+03	7.7777728255e-25
1.3656666667e+03	7.8723643834e-25
1.3660000000e+03	4.4947018379e-25
1.3663333333e+03	4.3675327783e-25
1.3666666667e+03	4.1944578555e-25
1.3670000000e+03	4.2030804056e-25
1.3673333333e+03	4.3533310297e-25
1.3676666667e+03	4.4221702696e-25
1.3680000000e+03	4.3204947413e-25
1.3683333333e+03	4.4554804706e-25
1.3686666667e+03	4.2384889028e-25
1.3690000000e+03	4.1300180501e-25
1.3693333333e+03	4.3930061401e-25
1.3696666667e+03	4.3150360641e-25
1.3700000000e+03	4.2626559121e-25
1.3703333333e+03	4.0983747128e-25
1.3706666667e+03	4.2559325779e-25
1.3710000000e+03	4.3211618235e-25
1.3713333333e+03	4.1987661787e-25
1.3716666667e+03	4.2600057778e-25
1.3720000000e+03	3.9501997244e-25
1.3723333333e+03	4.3624110770e-25
1.3726666667e+03	4.3787352194e-25
1.3730000000e+03	4.3648065925e-25
1.3733333333e+03	4.2923934675e-25
1.3736666667e+03	4.2486200551e-25
1.3740000000e+03	4.3087954219e-25
1.3743333333e+03	4.1460929870e-25
1.3746666667e+03	4.2592045206e-25
1.3750000000e+03	4.2815485916e-25
1.3753333333e+03	4.1741525758e-25
1.3756666667e+03	4.1273173674e-25
1.3760000000e+03	4.2023948496e-25
1.3763333333e+03	4.4540665764e-25
1.3766666667e+03	4.3384799962e-25
1.3770000000e+03	4.3747215111e-25
1.3773333333e+03	4.3026362234e-25
1.3776666667e+03	4.2928904298e-25
1.3780000000e+03	4.1675221745e-25
1.3783333333e+03	4.0824182595e-25
1.3786666667e+03	4.4962217157e-25
1.3790000000e+03	6.7237443729e-25
1.3793333333e+03	6.7862358775e-25
1.3796666667e+03	4.6062404384e-25
1.3800000000e+03	4.5469491967e-25
1.3803333333e+03	4.9502153609e-25
1.3806666667e+03	4.9822579011e-25
1.3810000000e+03	4.6333937855e-25
1.3813333333e+03	4.2133872282e-25
1.3816666667e+03	4.3455444068e-25
1.3820000000e+03	4.4538842606e-25
1.3823333333e+03	4.4757904398e-25
1.3826666667e+03	4.3206004191e-25
1.3830000000e+03	4.4116735295e-25
1.3833333333e+03	4.2653367137e-25
1.3836666667e+03	4.4758870170e-25
1.3840000000e+03	4.3804698413e-25
1.3843333333e+03	4.3367062115e-25
1.3846666667e+03	4.1142027552e-25
1.3850000000e+03	4.1481065521e-25
1.3853333333e+03	4.3847783895e-25
1.3856666667e+03	4.4470413041e-25
1.3860000000e+03	4.5110587812e-25
1.3863333333e+03	4.3714212458e-25
1.3866666667e+03	4.3928016203e-25
1.3870000000e+03	4.3591592900e-25
1.3873333333e+03	4.4691754941e-25
1.3876666667e+03	4.2170805544e-25
1.3880000000e+03	4.3953595125e-25
1.3883333333e+03	4.2511395109e-25
1.3886666667e+03	4.4469090344e-25
1.3890000000e+03	4.3723122875e-25
1.3893333333e+03	4.5128994381e-25
1.3896666667e+03	4.4190096279e-25
1.3900000000e+03	4.2021476347e-25
1.3903333333e+03	4.3772926914e-25
1.3906666667e+03	4.3624436223e-25
1.3910000000e+03	4.4446448241e-25
1.3913333333e+03	4.5827390983e-25
1.3916666667e+03	4.1771488158e-25
1.3920000000e+03	4.1877549359e-25
1.3923333333e+03	4.3264901771e-25
1.3926666667e+03	4.3174302463e-25
1.3930000000e+03	4.3484997445e-25
1.3933333333e+03	4.2680638153e-25
1.3936666667e+03	4.2024451716e-25
1.3940000000e+03	4.2307685576e-25
1.3943333333e+03	4.6194712765e-25
1.3946666667e+03	4.4081078316e-25
1.3950000000e+03	4.3244362033e-25
1.3953333333e+03	4.3393499622e-25
1.3956666667e+03	4.4882390027e-25
1.3960000000e+03	4.3941816561e-25
1.3963333333e+03	4.2481921579e-25
1.3966666667e+03	4.4257627383e-25
1.3970000000e+03	4.2428750782e-25
1.3973333333e+03	4.2902640086e-25
1.3976666667e+03	4.4075625357e-25
1.3980000000e+03	4.3912292621e-25
1.3983333333e+03	4.4227709859e-25
1.3986666667e+03	4.4423595711e-25
1.3990000000e+03	4.3279826795e-25
1.3993333333e+03	4.2844270418e-25
1.3996666667e+03	4.5318343728e-25
1.4000000000e+03	4.4765523344e-25
1.4003333333e+03	4.4706954725e-25
1.4006666667e+03	4.4544954843e-25
1.4010000000e+03	4.4648161599e-25
1.4013333333e+03	4.4039631939e-25
1.4016666667e+03	4.4385834988e-25
1.4020000000e+03	4.4052984474e-25
1.4023333333e+03	4.2137623243e-25
1.4026666667e+03	4.3140441824e-25
1.4030000000e+03	4.3179798745e-25
1.4033333333e+03	4.3295533719e-25
1.4036666667e+03	4.3911779503e-25
1.4040000000e+03	4.4655837056e-25
1.4043333333e+03	4.3695300345e-25
1.4046666667e+03	4.3636303723e-25
1.4050000000e+03	4.1416667286e-25
1.4053333333e+03	4.3888400874e-25
1.4056666667e+03	4.6130509377e-25
1.4060000000e+03	4.6190935748e-25
1.4063333333e+03	4.5087470273e-25
1.4066666667e+03	4.4116501502e-25
1.4070000000e+03	4.4571698172e-25
1.4073333333e+03	4.4509969955e-25
1.4076666667e+03	4.6236651129e-25
1.4080000000e+03	4.5224166020e-25
1.4083333333e+03	4.4033254102e-25
1.4086666667e+03	4.5415048974e-25
1.4090000000e+03	4.2832969503e-25
1.4093333333e+03	4.6691725658e-25
1.4096666667e+03	4.4542575799e-25
1.4100000000e+03	4.6049047865e-25
1.4103333333e+03	4.3845547807e-25
1.4106666667e+03	4.1747879704e-25
1.4110000000e+03	4.5890032260e-25
1.4113333333e+03	4.5743735609e-25
1.4116666667e+03	4.4949189773e-25
1.4120000000e+03	4.3689040865e-25
1.4123333333e+03	4.5179170646e-25
1.4126666667e+03	4.3622609730e-25
1.4130000000e+03	4.4402233092e-25
1.4133333333e+03	4.3512281962e-25
1.4136666667e+03	4.6220003817e-25
1.4140000000e+03	4.4320114130e-25
1.4143333333e+03	4.3620521565e-25
1.4146666667e+03	4.5066163747e-25
1.4150000000e+03	4.4440875468e-25
1.4153333333e+03	4.2999522097e-25
1.4156666667e+03	4.4649730947e-25
1.4160000000e+03	4.3606458431e-25
1.4163333333e+03	4.3019861589e-25
1.4166666667e+03	4.3358099192e-25
1.4170000000e+03	4.5075765200e-25
1.4173333333e+03	4.3294270356e-25
1.4176666667e+03	4.6673172717e-25
1.4180000000e+03	4.6044315249e-25
1.4183333333e+03	4.6019752228e-25
1.4186666667e+03	4.5481999940e-25
1.4190000000e+03	4.5094931144e-25
1.4193333333e+03	4.4178028518e-25
1.4196666667e+03	4.2755466615e-25
1.4200000000e+03	4.2906369429e-25
1.4203333333e+03	4.4233321035e-25
1.4206666667e+03	4.4658961646e-25
1.4210000000e+03	4.4163789575e-25
1.4213333333e+03	4.3571786299e-25
1.4216666667e+03	4.3360359962e-25
1.4220000000e+03	4.3941496578e-25
1.4223333333e+03	4.3401897982e-25
1.4226666667e+03	4.5905648422e-25
1.4230000000e+03	4.6228285902e-25
1.4233333333e+03	4.4043631072e-25
1.4236666667e+03	4.3617801344e-25
1.4240000000e+03	4.3794053436e-25
1.4243333333e+03	4.5097457499e-25
1.4246666667e+03	4.4816736108e-25
1.4250000000e+03	4.5662760310e-25
1.4253333333e+03	4.6753834390e-25
1.4256666667e+03	4.5412014537e-25
1.4260000000e+03	4.4160736569e-25
1.4263333333e+03	4.3550908410e-25
1.4266666667e+03	4.3524301256e-25
1.4270000000e+03	4.4063881959e-25
1.4273333333e+03	4.4281332916e-25
1.4276666667e+03	4.4405264027e-25
1.4280000000e+03	4.5526094814e-25
1.4283333333e+03	4.5918685146e-25
1.4286666667e+03	4.4750572983e-25
1.4290000000e+03	4.3220484359e-25
1.4293333333e+03	4.7245672284e-25
1.4296666667e+03	4.4604477185e-25
1.4300000000e+03	4.4032494244e-25
1.4303333333e+03	4.4160109322e-25
1.4306666667e+03	4.5516241139e-25
1.4310000000e+03	4.3357764187e-25
1.4313333333e+03	4.1973447700e-25
1.4316666667e+03	4.4359908028e-25
1.4320000000e+03	4.3063551933e-25
1.4323333333e+03	4.5601006275e-25
1.4326666667e+03	4.6347939203e-25
1.4330000000e+03	4.4894128482e-25
1.4333333333e+03	4.3913083775e-25
1.4336666667e+03	4.4555540124e-25
1.4340000000e+03	4.7194128822e-25
1.4343333333e+03	4.4709220362e-25
1.4346666667e+03	4.6008400992e-25
1.4350000000e+03	4.5480922158e-25
1.4353333333e+03	4.7344360221e-25
1.4356666667e+03	4.5471616439e-25
1.4360000000e+03	4.5328588542e-25
1.4363333333e+03	4.5614261686e-25
1.4366666667e+03	4.7206132023e-25
1.4370000000e+03	4.5540546885e-25
1.4373333333e+03	4.4394030761e-25
1.4376666667e+03	4.4596940177e-25
1.4380000000e+03	4.5631745680e-25
1.4383333333e+03	4.3454681027e-25
1.4386666667e+03	4.5517099591e-25
1.4390000000e+03	4.2841243577e-25
1.4393333333e+03	4.4376470214e-25
1.4396666667e+03	4.5545813653e-25
1.4400000000e+03	4.6870149284e-25
1.4403333333e+03	4.7093152758e-25
1.4406666667e+03	4.7257693932e-25
1.4410000000e+03	4.7382792853e-25
1.4413333333e+03	4.6537992628e-25
1.4416666667e+03	4.5226874312e-25
1.4420000000e+03	4.5991957442e-25
1.4423333333e+03	4.7169822165e-25
1.4426666667e+03	4.6337879979e-25
1.4430000000e+03	4.5600494271e-25
1.4433333333e+03	4.3240006704e-25
1.4436666667e+03	4.4862599700e-25
1.4440000000e+03	4.6460677426e-25
1.4443333333e+03	4.4633423867e-25
1.4446666667e+03	4.5467570540e-25
1.4450000000e+03	4.5764961610e-25
1.4453333333e+03	4.5988871428e-25
1.4456666667e+03	4.6156427869e-25
1.4460000000e+03	4.6943676009e-25
1.4463333333e+03	4.4755173845e-25
1.4466666667e+03	4.4910245149e-25
1.4470000000e+03	4.5550686964e-25
1.4473333333e+03	4.6469847225e-25
1.4476666667e+03	4.5542978038e-25
1.4480000000e+03	4.6004882998e-25
1.4483333333e+03	4.4786390566e-25
1.4486666667e+03	4.5326950556e-25
1.4490000000e+03	4.5632819618e-25
1.4493333333e+03	4.6125026258e-25
1.4496666667e+03	4.5518839978e-25
1.4500000000e+03	4.5302432370e-25
1.4503333333e+03	4.4931874190e-25
1.4506666667e+03	4.6654299395e-25
1.4510000000e+03	4.6785316001e-25
1.4513333333e+03	4.6376574699e-25
1.4516666667e+03	4.7442979526e-25
1.4520000000e+03	4.5790471314e-25
1.4523333333e+03	4.4863207830e-25
1.4526666667e+03	4.4587307685e-25
1.4530000000e+03	4.7078613893e-25
1.4533333333e+03	4.4457439625e-25
1.4536666667e+03	4.6369606473e-25
1.4540000000e+03	4.4812887051e-25
1.4543333333e+03	4.5553325903e-25
1.4546666667e+03	4.4314888810e-25
1.4550000000e+03	4.6514500237e-25
1.4553333333e+03	4.6076037907e-25
1.4556666667e+03	4.6404679020e-25
1.4560000000e+03	4.6575871324e-25
1.4563333333e+03	4.7917094434e-25
1.4566666667e+03	4.6942626146e-25
1.4570000000e+03	4.7699886133e-25
1.4573333333e+03	4.6578847383e-25
1.4576666667e+03	4.7505216055e-25
1.4580000000e+03	4.7504408413e-25
1.4583333333e+03	4.7055565309e-25
1.4586666667e+03	4.5834272005e-25
1.4590000000e+03	4.5837574166e-25
1.4593333333e+03	4.6682021500e-25
1.4596666667e+03	4.8674680008e-25
1.4600000000e+03	4.7012358155e-25
1.4603333333e+03	4.7199663351e-25
1.4606666667e+03	4.7072056649e-25
1.4610000000e+03	4.6571358777e-25
1.4613333333e+03	4.9883345948e-25
1.4616666667e+03	4.8323853851e-25
1.4620000000e+03	4.9434134637e-25
1.4623333333e+03	5.2335745168e-25
1.4626666667e+03	5.6128634785e-25
1.4630000000e+03	7.7760246410e-25
1.4633333333e+03	1.4800994905e-24
1.4740000000e+03	1.4919277084e-24
1.4743333333e+03	8.3979118580e-25
1.4746666667e+03	5.7071801496e-25
1.4750000000e+03	4.9919203040e-25
1.4753333333e+03	5.0502149691e-25
1.4756666667e+03	4.8289283492e-25
1.4760000000e+03	4.5951467256e-25
1.4763333333e+03	4.5311678852e-25
1.4766666667e+03	4.4470888513e-25
1.4770000000e+03	4.9404418060e-25
1.4773333333e+03	4.7228602087e-25
1.4776666667e+03	4.7007880244e-25
1.4780000000e+03	4.6090537720e-25
1.4783333333e+03	4.6147054320e-25
1.4786666667e+03	4.7159866218e-25
1.4790000000e+03	4.8194545561e-25
1.4793333333e+03	4.7487526999e-25
1.4796666667e+03	4.6414106044e-25
1.4800000000e+03	4.7269027359e-25
1.4803333333e+03	4.7266456764e-25
1.4806666667e+03	5.1178627768e-25
1.4810000000e+03	5.9395834962e-25
1.4813333333e+03	1.6484937864e-24
1.4870000000e+03	1.9247128626e-24
1.4873333333e+03	8.0295729068e-25
1.4876666667e+03	6.0118323953e-25
1.4880000000e+03	5.5046734522e-25
1.4883333333e+03	5.3212330112e-25
1.4886666667e+03	4.9210153271e-25
1.4890000000e+03	4.9633912454e-25
1.4893333333e+03	4.7938409939e-25
1.4896666667e+03	4.8249094493e-25
1.4900000000e+03	5.0401330433e-25
1.4903333333e+03	5.1316554076e-25
1.4906666667e+03	4.8889729685e-25
1.4910000000e+03	5.2790556977e-25
1.4913333333e+03	1.1762476788e-24
1.4930000000e+03	7.4737218176e-25
1.4933333333e+03	5.2608923354e-25
1.4936666667e+03	9.3669756970e-25
1.4950000000e+03	1.1479411608e-24
1.4953333333e+03	7.1243854753e-25
1.4956666667e+03	1.0742298735e-24
1.4960000000e+03	2.1283247412e-24
1.4983333333e+03	3.0270363119e-24
1.5013333333e+03	1.2835389379e-24
1.5016666667e+03	6.5296617547e-25
1.5020000000e+03	5.4027766545e-25
1.5023333333e+03	4.9853099497e-25
1.5026666667e+03	4.9848457448e-25
1.5030000000e+03	4.8281973013e-25
1.5033333333e+03	5.0571621962e-25
1.5036666667e+03	4.9471161677e-25
1.5040000000e+03	4.9540936498e-25
1.5043333333e+03	4.7039087935e-25
1.5046666667e+03	4.8079326638e-25
1.5050000000e+03	4.4836284030e-25
1.5053333333e+03	4.5797026939e-25
1.5056666667e+03	4.5962092443e-25
1.5060000000e+03	4.8255723896e-25
1.5063333333e+03	4.8072008653e-25
1.5066666667e+03	4.8015763808e-25
1.5070000000e+03	4.6234156540e-25
1.5073333333e+03	4.7300244660e-25
1.5076666667e+03	4.7096505893e-25
1.5080000000e+03	4.8610184013e-25
1.5083333333e+03	4.7084871453e-25
1.5086666667e+03	4.8554840666e-25
1.5090000000e+03	4.8421796100e-25
1.5093333333e+03	4.7919507332e-25
1.5096666667e+03	4.9142923568e-25
1.5100000000e+03	4.8438301498e-25
1.5103333333e+03	4.8040368837e-25
1.5106666667e+03	4.9347497891e-25
1.5110000000e+03	4.8197671678e-25
1.5113333333e+03	4.9217028621e-25
1.5116666667e+03	4.8771026087e-25
1.5120000000e+03	4.7189097183e-25
1.5123333333e+03	4.4977615441e-25
1.5126666667e+03	4.7021408831e-25
1.5130000000e+03	4.7232674607e-25
1.5133333333e+03	4.7924198692e-25
1.5136666667e+03	4.7643986908e-25
1.5140000000e+03	4.7453012651e-25
1.5143333333e+03	4.6279613673e-25
1.5146666667e+03	4.9351773900e-25
1.5150000000e+03	4.7538398131e-25
1.5153333333e+03	4.7871024225e-25
1.5156666667e+03	4.7518017250e-25
1.5160000000e+03	4.9686262992e-25
1.5163333333e+03	4.7163256872e-25
1.5166666667e+03	4.7207479528e-25
1.5170000000e+03	5.1809399941e-25
1.5173333333e+03	4.9872785586e-25
1.5176666667e+03	4.8014757491e-25
1.5180000000e+03	4.7563353754e-25
1.5183333333e+03	4.8772974218e-25
1.5186666667e+03	4.7937412742e-25
1.5190000000e+03	4.8312539324e-25
1.5193333333e+03	4.7383676357e-25
1.5196666667e+03	4.7196254900e-25
1.5200000000e+03	4.7338721577e-25
1.5203333333e+03	4.8518575682e-25
1.5206666667e+03	4.9099106833e-25
1.5210000000e+03	4.8606356127e-25
1.5213333333e+03	4.8348757855e-25
1.5216666667e+03	5.0478498092e-25
1.5220000000e+03	4.7681197228e-25
1.5223333333e+03	4.6875040578e-25
1.5226666667e+03	4.8792145768e-25
1.5230000000e+03	4.8525061955e-25
1.5233333333e+03	4.9152194155e-25
1.5236666667e+03	4.7254118673e-25
1.5240000000e+03	4.9681685662e-25
1.5243333333e+03	4.9248897501e-25
1.5246666667e+03	4.7819510033e-25
1.5250000000e+03	4.6797810265e-25
1.5253333333e+03	4.8509304628e-25
1.5256666667e+03	4.8025562338e-25
1.5260000000e+03	5.0477698658e-25
1.5263333333e+03	4.9777469026e-25
1.5266666667e+03	4.8071901238e-25
1.5270000000e+03	4.8608855686e-25
1.5273333333e+03	4.7405280998e-25
1.5276666667e+03	4.8425664023e-25
1.5280000000e+03	5.0079772396e-25
1.5283333333e+03	4.9660915780e-25
1.5286666667e+03	4.9031984682e-25
1.5290000000e+03	5.0265151178e-25
1.5293333333e+03	5.0661940233e-25
1.5296666667e+03	5.0426067164e-25
1.5300000000e+03	5.0034699688e-25
1.5303333333e+03	5.1384562448e-25
1.5306666667e+03	4.8914140305e-25
1.5310000000e+03	4.9271345592e-25
1.5313333333e+03	4.8792931530e-25
1.5316666667e+03	4.9043531560e-25
1.5320000000e+03	5.0131346592e-25
1.5323333333e+03	5.0004576845e-25
1.5326666667e+03	4.8764704603e-25
1.5330000000e+03	5.1523929511e-25
1.5333333333e+03	5.1194429858e-25
1.5336666667e+03	5.0912493141e-25
1.5340000000e+03	5.1049573924e-25
1.5343333333e+03	4.9700990170e-25
1.5346666667e+03	4.9693204295e-25
1.5350000000e+03	4.9090591892e-25
1.5353333333e+03	5.0911616376e-25
1.5356666667e+03	4.9620518635e-25
1.5360000000e+03	4.9770660165e-25
1.5363333333e+03	4.8835898175e-25
1.5366666667e+03	4.8759423741e-25
1.5370000000e+03	5.1340516480e-25
1.5373333333e+03	4.7822365426e-25
1.5376666667e+03	5.0033914076e-25
1.5380000000e+03	4.9013432411e-25
1.5383333333e+03	4.9508469846e-25
1.5386666667e+03	4.9611907096e-25
1.5390000000e+03	4.6316930359e-25
1.5393333333e+03	4.7061537358e-25
1.5396666667e+03	4.8191426963e-25
1.5400000000e+03	4.8145920694e-25
1.5403333333e+03	4.9287234940e-25
1.5406666667e+03	5.0061632942e-25
1.5410000000e+03	4.9903329602e-25
1.5413333333e+03	4.9456750170e-25
1.5416666667e+03	4.9056578070e-25
1.5420000000e+03	4.6316581417e-25
1.5423333333e+03	4.8719677007e-25
1.5426666667e+03	5.0077044587e-25
1.5430000000e+03	5.0407671013e-25
1.5433333333e+03	5.0176471009e-25
1.5436666667e+03	4.6853317034e-25
1.5440000000e+03	4.9628296666e-25
1.5443333333e+03	4.9869488737e-25
1.5446666667e+03	5.0197766865e-25
1.5450000000e+03	4.9189807471e-25
1.5453333333e+03	4.9903360325e-25
1.5456666667e+03	5.2715453893e-25
1.5460000000e+03	4.8747559866e-25
1.5463333333e+03	5.0859528892e-25
1.5466666667e+03	4.9712004077e-25
1.5470000000e+03	4.9957359997e-25
1.5473333333e+03	4.8299230702e-25
1.5476666667e+03	5.0996072799e-25
1.5480000000e+03	4.8625875826e-25
1.5483333333e+03	4.9551885348e-25
1.5486666667e+03	5.0696162440e-25
1.5490000000e+03	4.9160286057e-25
1.5493333333e+03	4.8548475575e-25
1.5496666667e+03	4.9718802932e-25
1.5500000000e+03	5.0009159236e-25
1.5503333333e+03	5.0215471998e-25
1.5506666667e+03	4.8997539228e-25
1.5510000000e+03	5.0311640501e-25
1.5513333333e+03	5.0664588892e-25
1.5516666667e+03	4.7060770597e-25
1.5520000000e+03	4.9448174779e-25
1.5523333333e+03	5.0292353907e-25
1.5526666667e+03	4.8191018184e-25
1.5530000000e+03	5.0576940207e-25
1.5533333333e+03	5.2158623056e-25
1.5536666667e+03	4.9683253853e-25
1.5540000000e+03	4.9400064482e-25
1.5543333333e+03	4.8885697013e-25
1.5546666667e+03	5.0836613642e-25
1.5550000000e+03	5.0788262521e-25
1.5553333333e+03	4.8856767348e-25
1.5556666667e+03	4.8696692008e-25
1.5560000000e+03	4.9546547566e-25
1.5563333333e+03	5.0773947718e-25
1.5566666667e+03	5.0095272484e-25
1.5570000000e+03	4.9777820336e-25
1.5573333333e+03	5.0890186490e-25
1.5576666667e+03	5.1312019028e-25
1.5580000000e+03	4.8962655519e-25
1.5583333333e+03	5.0328954125e-25
1.5586666667e+03	5.1671892165e-25
1.5590000000e+03	5.1241195059e-25
1.5593333333e+03	4.9970902584e-25
1.5596666667e+03	5.0300319892e-25
1.5600000000e+03	4.8354808684e-25
1.5603333333e+03	5.0400473307e-25
1.5606666667e+03	4.8981052521e-25
1.5610000000e+03	4.8345850854e-25
1.5613333333e+03	4.8605300686e-25
1.5616666667e+03	4.8644416624e-25
1.5620000000e+03	4.7334663855e-25
1.5623333333e+03	4.9571118417e-25
1.5626666667e+03	5.0205333528e-25
1.5630000000e+03	4.9598895410e-25
1.5633333333e+03	4.8620914577e-25
1.5636666667e+03	4.9118635333e-25
1.5640000000e+03	4.8513768953e-25
1.5643333333e+03	4.8795178751e-25
1.5646666667e+03	4.9697117261e-25
1.5650000000e+03	5.0672806004e-25
1.5653333333e+03	4.9436889887e-25
1.5656666667e+03	5.0687084616e-25
1.5660000000e+03	5.0368684296e-25
1.5663333333e+03	5.1246830768e-25
1.5666666667e+03	4.9294700364e-25
1.5670000000e+03	4.9516193808e-25
1.5673333333e+03	5.0452994581e-25
1.5676666667e+03	5.0491748712e-25
1.5680000000e+03	5.2874324390e-25
1.5683333333e+03	5.0467868045e-25
1.5686666667e+03	5.0385059630e-25
1.5690000000e+03	5.0971141587e-25
1.5693333333e+03	4.8541192018e-25
1.5696666667e+03	5.1935475804e-25
1.5700000000e+03	5.0569803930e-25
1.5703333333e+03	5.0534765729e-25
1.5706666667e+03	5.1066930515e-25
1.5710000000e+03	5.1930839490e-25
1.5713333333e+03	5.1918730059e-25
1.5716666667e+03	5.0900769736e-25
1.5720000000e+03	5.0799710312e-25
1.5723333333e+03	5.0185545478e-25
1.5726666667e+03	5.1460689242e-25
1.5730000000e+03	4.9987057220e-25
1.5733333333e+03	5.0386042918e-25
1.5736666667e+03	5.1214267517e-25
1.5740000000e+03	5.2024328347e-25
1.5743333333e+03	4.9755090827e-25
1.5746666667e+03	4.8973484129e-25
1.5750000000e+03	5.2848985344e-25
1.5753333333e+03	5.0625668747e-25
1.5756666667e+03	5.1480059745e-25
1.5760000000e+03	5.1997278605e-25
1.5763333333e+03	4.9974025793e-25
1.5766666667e+03	5.0930029008e-25
1.5770000000e+03	5.2002510335e-25
1.5773333333e+03	5.1350876386e-25
1.5776666667e+03	5.1584925907e-25
1.5780000000e+03	5.3830379966e-25
1.5783333333e+03	5.0866070353e-25
1.5786666667e+03	5.1931889512e-25
1.5790000000e+03	5.2527381028e-25
1.5793333333e+03	5.2117233415e-25
1.5796666667e+03	5.1959798657e-25
1.5800000000e+03	4.9954085845e-25
1.5803333333e+03	4.9760203838e-25
1.5806666667e+03	5.1996729451e-25
1.5810000000e+03	4.8832235862e-25
1.5813333333e+03	5.1056069327e-25
1.5816666667e+03	5.2557694862e-25
1.5820000000e+03	5.1493575583e-25
1.5823333333e+03	5.3279930588e-25
1.5826666667e+03	5.1089453274e-25
1.5830000000e+03	5.1458762041e-25
1.5833333333e+03	5.1379017730e-25
1.5836666667e+03	5.4123894898e-25
1.5840000000e+03	5.4109132622e-25
1.5843333333e+03	5.2839870058e-25
1.5846666667e+03	4.9823787739e-25
1.5850000000e+03	5.2957240507e-25
1.5853333333e+03	5.2813497857e-25
1.5856666667e+03	5.1936618886e-25
1.5860000000e+03	5.0068134359e-25
1.5863333333e+03	5.2290794581e-25
1.5866666667e+03	5.2407104876e-25
1.5870000000e+03	5.3049576395e-25
1.5873333333e+03	5.0741997338e-25
1.5876666667e+03	5.1067149329e-25
1.5880000000e+03	5.3298713692e-25
1.5883333333e+03	5.4830529008e-25
1.5886666667e+03	5.2986337224e-25
1.5890000000e+03	5.3427862246e-25
1.5893333333e+03	5.2278904306e-25
1.5896666667e+03	5.0504170798e-25
1.5900000000e+03	5.2964955471e-25
1.5903333333e+03	5.2620108719e-25
1.5906666667e+03	5.0888309680e-25
1.5910000000e+03	5.1724292568e-25
1.5913333333e+03	5.3257064744e-25
1.5916666667e+03	5.3660385113e-25
1.5920000000e+03	5.5001569800e-25
1.5923333333e+03	5.2322210669e-25
1.5926666667e+03	4.8910749964e-25
1.5930000000e+03	5.3141535527e-25
1.5933333333e+03	5.2678441883e-25
1.5936666667e+03	5.2014046122e-25
1.5940000000e+03	5.2581142238e-25
1.5943333333e+03	5.2086363273e-25
1.5946666667e+03	5.1460268871e-25
1.5950000000e+03	5.1571984393e-25
1.5953333333e+03	5.4228367934e-25
1.5956666667e+03	5.1802021758e-25
1.5960000000e+03	5.2915470059e-25
1.5963333333e+03	5.3353181076e-25
1.5966666667e+03	5.4059827857e-25
1.5970000000e+03	5.4139045336e-25
1.5973333333e+03	5.1003479407e-25
1.5976666667e+03	5.2794065347e-25
1.5980000000e+03	5.0868928468e-25
1.5983333333e+03	5.1346432001e-25
1.5986666667e+03	5.3367909804e-25
1.5990000000e+03	5.2049025385e-25
1.5993333333e+03	5.4567707158e-25
1.5996666667e+03	5.2566792175e-25
1.6000000000e+03	4.9563031091e-25
1.6003333333e+03	5.1275064174e-25
1.6006666667e+03	5.2968673842e-25
1.6010000000e+03	5.1563559176e-25
1.6013333333e+03	5.2989562210e-25
1.6016666667e+03	5.5846212139e-25
1.6020000000e+03	5.2265098046e-25
1.6023333333e+03	5.1806666989e-25
1.6026666667e+03	5.2485961547e-25
1.6030000000e+03	5.4051243007e-25
1.6033333333e+03	5.3458040234e-25
1.6036666667e+03	5.3203462955e-25
1.6040000000e+03	5.2404066035e-25
1.6043333333e+03	5.0667250162e-25
1.6046666667e+03	5.2832585874e-25
1.6050000000e+03	5.3205964384e-25
1.6053333333e+03	5.1245680204e-25
1.6056666667e+03	5.1747290112e-25
1.6060000000e+03	5.1352592573e-25
1.6063333333e+03	5.4369266897e-25
1.6066666667e+03	5.4320009053e-25
1.6070000000e+03	5.4910087048e-25
1.6073333333e+03	5.3399534617e-25
1.6076666667e+03	5.1753588422e-25
1.6080000000e+03	5.2220972343e-25
1.6083333333e+03	5.2517316754e-25
1.6086666667e+03	5.2669282705e-25
1.6090000000e+03	5.2642921445e-25
1.6093333333e+03	5.1965485926e-25
1.6096666667e+03	5.2226775713e-25
1.6100000000e+03	5.4044176979e-25
1.6103333333e+03	5.4744130167e-25
1.6106666667e+03	5.1768133003e-25
1.6110000000e+03	5.3983280108e-25
1.6113333333e+03	5.1151427241e-25
1.6116666667e+03	4.9842665018e-25
1.6120000000e+03	5.1308867439e-25
1.6123333333e+03	5.1269144402e-25
1.6126666667e+03	5.2048042625e-25
1.6130000000e+03	5.2191945687e-25
1.6133333333e+03	5.1888084826e-25
1.6136666667e+03	5.0502206734e-25
1.6140000000e+03	5.0262725250e-25
1.6143333333e+03	5.1317479671e-25
1.6146666667e+03	5.0791839730e-25
1.6150000000e+03	5.2696686198e-25
1.6153333333e+03	5.1504019318e-25
1.6156666667e+03	5.3342350986e-25
1.6160000000e+03	5.1579976685e-25
1.6163333333e+03	5.2650802197e-25
1.6166666667e+03	5.3851996000e-25
1.6170000000e+03	5.3284527570e-25
1.6173333333e+03	5.2612352831e-25
1.6176666667e+03	5.4266476874e-25
1.6180000000e+03	5.5775292715e-25
1.6183333333e+03	5.6987336943e-25
1.6186666667e+03	5.2094118445e-25
1.6190000000e+03	5.2187088148e-25
1.6193333333e+03	5.1642378325e-25
1.6196666667e+03	5.2612379319e-25
1.6200000000e+03	5.5040466975e-25
1.6203333333e+03	5.4566274271e-25
1.6206666667e+03	5.5487911277e-25
1.6210000000e+03	5.4484452697e-25
1.6213333333e+03	5.3619936599e-25
1.6216666667e+03	5.2046363251e-25
1.6220000000e+03	5.0536473546e-25
1.6223333333e+03	5.0453374835e-25
1.6226666667e+03	5.2081204098e-25
1.6230000000e+03	5.4199807715e-25
1.6233333333e+03	5.3932439790e-25
1.6236666667e+03	5.4092341951e-25
1.6240000000e+03	5.4333696321e-25
1.6243333333e+03	5.4598599470e-25
1.6246666667e+03	5.4499442920e-25
1.6250000000e+03	5.3014388329e-25
1.6253333333e+03	5.1950240791e-25
1.6256666667e+03	5.5172320898e-25
1.6260000000e+03	5.5421971282e-25
1.6263333333e+03	5.3469084126e-25
1.6266666667e+03	5.2400747568e-25
1.6270000000e+03	5.5366014327e-25
1.6273333333e+03	5.4691877284e-25
1.6276666667e+03	5.2303534978e-25
1.6280000000e+03	5.2431139776e-25
1.6283333333e+03	5.3620854152e-25
1.6286666667e+03	5.4692749917e-25
1.6290000000e+03	5.4713348775e-25
1.6293333333e+03	5.5611800566e-25
1.6296666667e+03	5.6023427256e-25
1.6300000000e+03	5.7087085005e-25
1.6303333333e+03	5.3965489047e-25
1.6306666667e+03	5.2445431587e-25
1.6310000000e+03	5.3895385241e-25
1.6313333333e+03	5.5418444172e-25
1.6316666667e+03	5.3300060026e-25
1.6320000000e+03	5.6097049338e-25
1.6323333333e+03	5.6519386037e-25
1.6326666667e+03	5.4237265261e-25
1.6330000000e+03	5.5249150757e-25
1.6333333333e+03	5.4967071250e-25
1.6336666667e+03	5.4658759853e-25
1.6340000000e+03	5.1100460619e-25
1.6343333333e+03	5.4306390239e-25
1.6346666667e+03	5.9385787131e-25
1.6350000000e+03	5.9428360643e-25
1.6353333333e+03	5.8717813459e-25
1.6356666667e+03	5.6752782551e-25
1.6360000000e+03	5.8815113000e-25
1.6363333333e+03	5.5950292540e-25
1.6366666667e+03	5.5844407423e-25
1.6370000000e+03	5.6191936214e-25
1.6373333333e+03	5.5863660217e-25
1.6376666667e+03	5.9031269802e-25
1.6380000000e+03	5.7808937576e-25
1.6383333333e+03	5.3833626922e-25
1.6386666667e+03	5.5554698010e-25
1.6390000000e+03	5.6403598720e-25
1.6393333333e+03	5.7766508987e-25
1.6396666667e+03	5.7394747300e-25
1.6400000000e+03	5.5413102679e-25
1.6403333333e+03	5.6727436007e-25
1.6406666667e+03	5.7340069786e-25
1.6410000000e+03	5.6923828173e-25
1.6413333333e+03	5.6064526643e-25
1.6416666667e+03	5.3985305414e-25
1.6420000000e+03	5.7430142100e-25
1.6423333333e+03	5.7285815031e-25
1.6426666667e+03	5.7328788593e-25
1.6430000000e+03	5.5143642993e-25
1.6433333333e+03	5.4940189902e-25
1.6436666667e+03	5.9026814514e-25
1.6440000000e+03	5.8107222856e-25
1.6443333333e+03	5.6507787590e-25
1.6446666667e+03	5.4461879166e-25
1.6450000000e+03	5.7817978114e-25
1.6453333333e+03	6.0763017195e-25
1.6456666667e+03	5.7059838675e-25
1.6460000000e+03	5.6564618335e-25
1.6463333333e+03	5.5952736290e-25
1.6466666667e+03	5.6020362101e-25
1.6470000000e+03	5.5341290856e-25
1.6473333333e+03	5.6497951549e-25
1.6476666667e+03	5.8330500837e-25
1.6480000000e+03	5.7812393713e-25
1.6483333333e+03	5.4711068406e-25
1.6486666667e+03	5.4009370214e-25
1.6490000000e+03	5.5902030929e-25
1.6493333333e+03	5.4966647192e-25
1.6496666667e+03	5.4580473739e-25
1.6500000000e+03	5.7300955193e-25
1.6503333333e+03	5.3687582708e-25
1.6506666667e+03	5.5834967959e-25
1.6510000000e+03	5.7080704943e-25
1.6513333333e+03	5.8040333594e-25
1.6516666667e+03	5.4582150946e-25
1.6520000000e+03	5.1600268390e-25
1.6523333333e+03	5.4223019265e-25
1.6526666667e+03	5.4207287958e-25
1.6530000000e+03	5.6356346609e-25
1.6533333333e+03	5.5226596236e-25
1.6536666667e+03	5.4581672687e-25
1.6540000000e+03	5.5621309215e-25
1.6543333333e+03	5.5129753099e-25
1.6546666667e+03	5.5322084662e-25
1.6550000000e+03	5.4634444720e-25
1.6553333333e+03	5.5266705712e-25
1.6556666667e+03	5.6072448880e-25
1.6560000000e+03	5.7224528386e-25
1.6563333333e+03	5.7903170011e-25
1.6566666667e+03	5.6301625242e-25
1.6570000000e+03	5.4823978367e-25
1.6573333333e+03	5.6609635673e-25
1.6576666667e+03	5.4512623752e-25
1.6580000000e+03	5.4841061613e-25
1.6583333333e+03	5.6493104060e-25
1.6586666667e+03	5.5549356775e-25
1.6590000000e+03	5.9278477934e-25
1.6593333333e+03	5.5705016404e-25
1.6596666667e+03	5.5653699830e-25
1.6600000000e+03	5.4031528534e-25
1.6603333333e+03	5.6040131738e-25
1.6606666667e+03	5.5079746730e-25
1.6610000000e+03	5.5574875799e-25
1.6613333333e+03	5.7143916384e-25
1.6616666667e+03	5.8914569462e-25
1.6620000000e+03	5.5810205787e-25
1.6623333333e+03	5.3552921370e-25
1.6626666667e+03	5.5039412088e-25
1.6630000000e+03	5.7178183630e-25
1.6633333333e+03	5.4752052039e-25
1.6636666667e+03	5.5930681244e-25
1.6640000000e+03	5.5922454101e-25
1.6643333333e+03	5.6240624499e-25
1.6646666667e+03	5.5194240937e-25
1.6650000000e+03	5.6182578619e-25
1.6653333333e+03	5.3958340978e-25
1.6656666667e+03	5.6253145674e-25
1.6660000000e+03	5.3199693772e-25
1.6663333333e+03	5.3807914545e-25
1.6666666667e+03	5.7323854486e-25
1.6670000000e+03	5.8810817764e-25
1.6673333333e+03	5.5396940852e-25
1.6676666667e+03	5.4709906167e-25
1.6680000000e+03	5.4105175055e-25
1.6683333333e+03	5.6372769571e-25
1.6686666667e+03	5.8506487282e-25
1.6690000000e+03	5.5515337448e-25
1.6693333333e+03	5.6667159680e-25
1.6696666667e+03	5.8563126495e-25
1.6700000000e+03	5.5651266100e-25
1.6703333333e+03	5.5103625702e-25
1.6706666667e+03	5.6736316141e-25
1.6710000000e+03	5.6187526045e-25
1.6713333333e+03	5.4863035693e-25
1.6716666667e+03	5.5184149319e-25
1.6720000000e+03	5.5138519981e-25
1.6723333333e+03	5.5317689358e-25
1.6726666667e+03	5.8937583664e-25
1.6730000000e+03	5.8060526511e-25
1.6733333333e+03	5.7621422581e-25
1.6736666667e+03	5.6900078138e-25
1.6740000000e+03	5.5625265033e-25
1.6743333333e+03	5.7013388177e-25
1.6746666667e+03	5.5332581817e-25
1.6750000000e+03	5.5546187736e-25
1.6753333333e+03	5.7728614136e-25
1.6756666667e+03	5.7001289136e-25
1.6760000000e+03	5.7142672837e-25
1.6763333333e+03	5.7383476532e-25
1.6766666667e+03	5.9560270674e-25
1.6770000000e+03	6.0025821571e-25
1.6773333333e+03	5.9099317615e-25
1.6776666667e+03	5.7961086894e-25
1.6780000000e+03	6.1193674244e-25
1.6783333333e+03	6.0488159954e-25
1.6786666667e+03	6.1143992883e-25
1.6790000000e+03	5.8601839086e-25
1.6793333333e+03	6.0061037890e-25
1.6796666667e+03	5.9118225156e-25
1.6800000000e+03	5.6600825388e-25
1.6803333333e+03	5.6544429139e-25
1.6806666667e+03	5.7344839329e-25
1.6810000000e+03	6.0223807967e-25
1.6813333333e+03	5.7341051927e-25
1.6816666667e+03	5.7346784231e-25
1.6820000000e+03	5.8763130547e-25
1.6823333333e+03	5.7222948004e-25
1.6826666667e+03	5.5823645144e-25
1.6830000000e+03	5.3747735789e-25
1.6833333333e+03	5.7862792667e-25
1.6836666667e+03	5.9773369257e-25
1.6840000000e+03	5.6262664730e-25
1.6843333333e+03	5.8910435343e-25
1.6846666667e+03	5.8256462406e-25
1.6850000000e+03	5.6064903179e-25
1.6853333333e+03	5.6741980674e-25
1.6856666667e+03	5.9346494780e-25
1.6860000000e+03	5.7480194404e-25
1.6863333333e+03	5.7642822467e-25
1.6866666667e+03	5.7665714042e-25
1.6870000000e+03	5.5481433573e-25
1.6873333333e+03	5.6872980179e-25
1.6876666667e+03	5.6257214671e-25
1.6880000000e+03	5.7025689448e-25
1.6883333333e+03	5.8278098093e-25
1.6886666667e+03	5.7801166409e-25
1.6890000000e+03	5.6947740406e-25
1.6893333333e+03	5.8978232808e-25
1.6896666667e+03	5.9606369974e-25
1.6900000000e+03	5.8608843719e-25
1.6903333333e+03	5.9076097934e-25
1.6906666667e+03	5.6743988149e-25
1.6910000000e+03	5.4977018000e-25
1.6913333333e+03	5.5783101020e-25
1.6916666667e+03	5.7812686008e-25
1.6920000000e+03	5.9569644555e-25
1.6923333333e+03	5.9365638700e-25
1.6926666667e+03	5.7265047423e-25
1.6930000000e+03	5.7870766539e-25
1.6933333333e+03	5.7850122533e-25
1.6936666667e+03	5.8198008156e-25
1.6940000000e+03	5.6917377901e-25
1.6943333333e+03	5.8009919059e-25
1.6946666667e+03	5.9444278100e-25
1.6950000000e+03	5.8708812946e-25
1.6953333333e+03	5.7343303815e-25
1.6956666667e+03	5.6050757625e-25
1.6960000000e+03	5.5096190961e-25
1.6963333333e+03	5.6605216149e-25
1.6966666667e+03	5.6925919411e-25
1.6970000000e+03	5.6782827188e-25
1.6973333333e+03	5.7524509930e-25
1.6976666667e+03	5.6393270804e-25
1.6980000000e+03	5.5064448895e-25
1.6983333333e+03	5.6957302475e-25
1.6986666667e+03	5.7958875144e-25
1.6990000000e+03	5.8315484015e-25
1.6993333333e+03	5.5760825699e-25
1.6996666667e+03	5.8218239027e-25
1.7000000000e+03	5.7782258839e-25
1.7003333333e+03	5.7435230795e-25
1.7006666667e+03	5.7164226591e-25
1.7010000000e+03	5.7846684490e-25
1.7013333333e+03	5.4813574979e-25
1.7016666667e+03	5.7081059605e-25
1.7020000000e+03	5.7959025700e-25
1.7023333333e+03	5.8865102253e-25
1.7026666667e+03	5.5982462520e-25
1.7030000000e+03	5.6573620634e-25
1.7033333333e+03	5.8121386988e-25
1.7036666667e+03	5.8642193943e-25
1.7040000000e+03	5.9414597466e-25
1.7043333333e+03	5.9308485878e-25
1.7046666667e+03	5.6673045382e-25
1.7050000000e+03	5.6445953520e-25
1.7053333333e+03	5.6887977045e-25
1.7056666667e+03	5.6225699765e-25
1.7060000000e+03	5.6855897351e-25
1.7063333333e+03	5.5639375332e-25
1.7066666667e+03	6.0052857672e-25
1.7070000000e+03	5.7607257644e-25
1.7073333333e+03	5.7463434720e-25
1.7076666667e+03	5.6576242624e-25
1.7080000000e+03	5.6492372195e-25
1.7083333333e+03	5.7650851349e-25
1.7086666667e+03	5.8828922072e-25
1.7090000000e+03	5.6584891756e-25
1.7093333333e+03	5.6660023552e-25
1.7096666667e+03	5.8673734054e-25
1.7100000000e+03	5.7762308089e-25
1.7103333333e+03	5.8258078459e-25
1.7106666667e+03	5.9225557823e-25
1.7110000000e+03	5.9050346551e-25
1.7113333333e+03	5.8006974709e-25
1.7116666667e+03	5.8444913613e-25
1.7120000000e+03	5.9346246670e-25
1.7123333333e+03	5.9665885632e-25
1.7126666667e+03	6.1634740523e-25
1.7130000000e+03	5.6150828888e-25
1.7133333333e+03	5.7497916066e-25
1.7136666667e+03	5.8425027451e-25
1.7140000000e+03	5.5887507347e-25
1.7143333333e+03	5.5143102152e-25
1.7146666667e+03	5.4267113250e-25
1.7150000000e+03	5.7285030880e-25
1.7153333333e+03	5.6929905503e-25
1.7156666667e+03	5.5200352819e-25
1.7160000000e+03	5.6075106584e-25
1.7163333333e+03	5.8738110663e-25
1.7166666667e+03	5.6501756888e-25
1.7170000000e+03	5.7867599543e-25
1.7173333333e+03	5.6474520073e-25
1.7176666667e+03	6.0075010975e-25
1.7180000000e+03	5.6887823955e-25
1.7183333333e+03	5.4923483597e-25
1.7186666667e+03	5.7973071329e-25
1.7190000000e+03	5.5350881467e-25
1.7193333333e+03	5.6353486066e-25
1.7196666667e+03	5.6091049859e-25
1.7200000000e+03	5.4656426617e-25
1.7203333333e+03	5.5583641141e-25
1.7206666667e+03	5.5681931307e-25
1.7210000000e+03	5.7437117128e-25
1.7213333333e+03	5.9187238934e-25
1.7216666667e+03	5.7419285868e-25
1.7220000000e+03	5.8883871531e-25
1.7223333333e+03	5.7683343253e-25
1.7226666667e+03	5.5764573235e-25
1.7230000000e+03	5.6141060600e-25
1.7233333333e+03	5.6546323329e-25
1.7236666667e+03	5.5890584935e-25
1.7240000000e+03	5.3619753738e-25
1.7243333333e+03	5.6208274777e-25
1.7246666667e+03	5.8210560581e-25
1.7250000000e+03	5.8357490530e-25
1.7253333333e+03	5.5412316550e-25
1.7256666667e+03	6.0128118030e-25
1.7260000000e+03	5.6671315571e-25
1.7263333333e+03	5.5068468411e-25
1.7266666667e+03	5.6579442180e-25
1.7270000000e+03	5.8029787892e-25
1.7273333333e+03	5.6346374053e-25
1.7276666667e+03	5.6127787609e-25
1.7280000000e+03	5.6084498391e-25
1.7283333333e+03	5.5324252264e-25
1.7286666667e+03	5.6969975645e-25
1.7290000000e+03	5.5441996923e-25
1.7293333333e+03	5.6585589765e-25
1.7296666667e+03	5.7982036639e-25
1.7300000000e+03	5.8013267703e-25
1.7303333333e+03	5.7452555493e-25
1.7306666667e+03	5.7396301834e-25
1.7310000000e+03	5.5304301373e-25
1.7313333333e+03	5.5729699916e-25
1.7316666667e+03	5.6855388317e-25
1.7320000000e+03	5.6238231498e-25
1.7323333333e+03	5.5374710098e-25
1.7326666667e+03	5.5277222393e-25
1.7330000000e+03	5.7644557689e-25
1.7333333333e+03	5.7098659192e-25
1.7336666667e+03	5.8018051432e-25
1.7340000000e+03	5.5598346381e-25
1.7343333333e+03	5.8792466213e-25
1.7346666667e+03	5.8619407301e-25
1.7350000000e+03	5.6810170264e-25
1.7353333333e+03	5.6208309064e-25
1.7356666667e+03	5.5167336026e-25
1.7360000000e+03	5.5724615023e-25
1.7363333333e+03	5.5846343892e-25
1.7366666667e+03	5.9945639979e-25
1.7370000000e+03	5.7145359757e-25
1.7373333333e+03	5.7998795185e-25
1.7376666667e+03	5.7912614003e-25
1.7380000000e+03	5.8864715952e-25
1.7383333333e+03	5.6514376806e-25
1.7386666667e+03	5.7959508381e-25
1.7390000000e+03	5.7795211625e-25
1.7393333333e+03	5.5987389897e-25
1.7396666667e+03	5.6391492220e-25
1.7400000000e+03	5.5519731162e-25
1.7403333333e+03	5.9986524011e-25
1.7406666667e+03	6.2409579304e-25
1.7410000000e+03	6.0290441711e-25
1.7413333333e+03	5.9301602911e-25
1.7416666667e+03	5.8776810987e-25
1.7420000000e+03	5.6978721568e-25
1.7423333333e+03	5.8389887554e-25
1.7426666667e+03	5.4022985029e-25
1.7430000000e+03	5.8941868311e-25
1.7433333333e+03	5.9329855562e-25
1.7436666667e+03	5.5991425491e-25
1.7440000000e+03	5.5737947367e-25
1.7443333333e+03	5.7077041751e-25
1.7446666667e+03	5.6287794881e-25
1.7450000000e+03	5.7201864203e-25
1.7453333333e+03	5.8327769445e-25
1.7456666667e+03	5.9661903159e-25
1.7460000000e+03	5.8016016846e-25
1.7463333333e+03	5.9025256072e-25
1.7466666667e+03	5.6343900759e-25
1.7470000000e+03	5.8046948312e-25
1.7473333333e+03	5.9054549451e-25
1.7476666667e+03	5.9467717881e-25
1.7480000000e+03	5.8628637225e-25
1.7483333333e+03	5.9613568377e-25
1.7486666667e+03	5.9034750187e-25
1.7490000000e+03	5.8441149159e-25
1.7493333333e+03	6.0820568106e-25
1.7496666667e+03	5.8397737612e-25
1.7500000000e+03	5.7531453833e-25
1.7503333333e+03	5.7970589178e-25
1.7506666667e+03	5.6887399267e-25
1.7510000000e+03	5.5808472677e-25
1.7513333333e+03	5.7091912513e-25
1.7516666667e+03	5.7033158214e-25
1.7520000000e+03	5.7053860396e-25
1.7523333333e+03	5.8011318655e-25
1.7526666667e+03	5.6947282693e-25
1.7530000000e+03	5.8632186767e-25
1.7533333333e+03	5.6223080924e-25
1.7536666667e+03	5.8145545707e-25
1.7540000000e+03	5.6105776317e-25
1.7543333333e+03	5.8063886493e-25
1.7546666667e+03	5.5694642695e-25
1.7550000000e+03	5.7939910330e-25
1.7553333333e+03	5.7593288664e-25
1.7556666667e+03	5.6887915095e-25
1.7560000000e+03	5.6918645368e-25
1.7563333333e+03	5.6125111608e-25
1.7566666667e+03	5.7710594506e-25
1.7570000000e+03	5.8952397533e-25
1.7573333333e+03	5.8551649645e-25
1.7576666667e+03	5.5426696383e-25
1.7580000000e+03	5.7504579252e-25
1.7583333333e+03	5.7100075159e-25
1.7586666667e+03	5.7933850004e-25
1.7590000000e+03	5.5135468179e-25
1.7593333333e+03	5.4400468010e-25
1.7596666667e+03	5.6061926054e-25
1.7600000000e+03	5.6072390032e-25
1.7603333333e+03	5.5773705160e-25
1.7606666667e+03	5.8800065001e-25
1.7610000000e+03	5.6180982232e-25
1.7613333333e+03	5.5652523320e-25
1.7616666667e+03	5.8542814634e-25
1.7620000000e+03	5.6215734210e-25
1.7623333333e+03	5.7990882432e-25
1.7626666667e+03	5.8835800429e-25
1.7630000000e+03	5.9530873749e-25
1.7633333333e+03	5.8645706035e-25
1.7636666667e+03	5.7481339402e-25
1.7640000000e+03	5.8024926745e-25
1.7643333333e+03	6.0283806503e-25
1.7646666667e+03	6.1138586859e-25
1.7650000000e+03	5.9815051351e-25
1.7653333333e+03	6.0776385618e-25
1.7656666667e+03	5.8546230143e-25
1.7660000000e+03	5.9340642810e-25
1.7663333333e+03	5.9334983898e-25
1.7666666667e+03	5.8887557466e-25
1.7670000000e+03	5.8013751854e-25
1.7673333333e+03	5.7299248234e-25
1.7676666667e+03	5.6696133651e-25
1.7680000000e+03	5.5005798725e-25
1.7683333333e+03	5.8204471127e-25
1.7686666667e+03	5.9182506312e-25
1.7690000000e+03	6.0970551676e-25
1.7693333333e+03	6.0190508445e-25
1.7696666667e+03	5.7412401573e-25
1.7700000000e+03	5.7523574650e-25
1.7703333333e+03	5.9430090265e-25
1.7706666667e+03	5.9842176050e-25
1.7710000000e+03	5.6967203070e-25
1.7713333333e+03	5.6392552174e-25
1.7716666667e+03	5.8786272512e-25
1.7720000000e+03	5.9493183016e-25
1.7723333333e+03	5.6788411103e-25
1.7726666667e+03	6.1020782740e-25
1.7730000000e+03	6.0722145267e-25
1.7733333333e+03	5.8300393526e-25
1.7736666667e+03	5.8994354728e-25
1.7740000000e+03	5.8858607934e-25
1.7743333333e+03	5.7716685469e-25
1.7746666667e+03	5.7472600522e-25
1.7750000000e+03	5.8410141818e-25
1.7753333333e+03	5.6019226900e-25
1.7756666667e+03	5.8328231215e-25
1.7760000000e+03	5.9380067323e-25
1.7763333333e+03	5.7594597524e-25
1.7766666667e+03	5.9697843135e-25
1.7770000000e+03	5.9069226492e-25
1.7773333333e+03	5.7607546783e-25
1.7776666667e+03	5.9140757164e-25
1.7780000000e+03	5.8955718375e-25
1.7783333333e+03	5.8275624766e-25
1.7786666667e+03	6.0919286244e-25
1.7790000000e+03	5.6203762535e-25
1.7793333333e+03	6.0296165049e-25
1.7796666667e+03	5.8957529517e-25
1.7800000000e+03	6.0708719594e-25
1.7803333333e+03	5.8753964443e-25
1.7806666667e+03	5.6372478587e-25
1.7810000000e+03	5.9019130864e-25
1.7813333333e+03	5.6806657085e-25
1.7816666667e+03	5.7222597846e-25
1.7820000000e+03	6.0108525126e-25
1.7823333333e+03	5.9678160676e-25
1.7826666667e+03	6.3560336792e-25
1.7830000000e+03	6.1446564544e-25
1.7833333333e+03	6.1093328802e-25
1.7836666667e+03	6.2227208152e-25
1.7840000000e+03	5.9818113092e-25
1.7843333333e+03	5.7066790840e-25
1.7846666667e+03	5.6522154063e-25
1.7850000000e+03	5.9173092303e-25
1.7853333333e+03	5.8850987435e-25
1.7856666667e+03	5.7634533450e-25
1.7860000000e+03	5.8396873401e-25
1.7863333333e+03	6.0349546904e-25
1.7866666667e+03	5.8334821430e-25
1.7870000000e+03	5.7880699463e-25
1.7873333333e+03	5.9235557505e-25
1.7876666667e+03	6.4746480805e-25
1.7880000000e+03	6.1924143357e-25
1.7883333333e+03	5.9366804080e-25
1.7886666667e+03	6.0674480419e-25
1.7890000000e+03	5.9831591373e-25
1.7893333333e+03	5.9193790809e-25
1.7896666667e+03	5.8329475387e-25
1.7900000000e+03	5.9965089914e-25
1.7903333333e+03	6.1026954817e-25
1.7906666667e+03	6.0915073358e-25
1.7910000000e+03	6.0109916881e-25
1.7913333333e+03	5.9175299353e-25
1.7916666667e+03	6.0033700272e-25
1.7920000000e+03	6.1534584717e-25
1.7923333333e+03	5.8254625553e-25
1.7926666667e+03	5.8221188797e-25
1.7930000000e+03	5.7671826226e-25
1.7933333333e+03	6.0165912741e-25
1.7936666667e+03	5.8167766100e-25
1.7940000000e+03	6.1588997107e-25
1.7943333333e+03	6.2076085123e-25
1.7946666667e+03	6.0750408830e-25
1.7950000000e+03	5.6931383724e-25
1.7953333333e+03	5.7269343406e-25
1.7956666667e+03	5.7291287498e-25
1.7960000000e+03	6.0150054659e-25
1.7963333333e+03	5.9639791469e-25
1.7966666667e+03	6.0389524317e-25
1.7970000000e+03	5.9545175810e-25
1.7973333333e+03	6.0606878189e-25
1.7976666667e+03	6.0039196205e-25
1.7980000000e+03	5.8240043847e-25
1.7983333333e+03	5.9321432276e-25
1.7986666667e+03	6.0372223184e-25
1.7990000000e+03	6.2187942749e-25
1.7993333333e+03	5.9398430560e-25
1.7996666667e+03	5.9894630822e-25
1.8000000000e+03	6.3101032826e-25
1.8003333333e+03	5.9306392246e-25
1.8006666667e+03	5.8318482472e-25
1.8010000000e+03	5.7867274605e-25
1.8013333333e+03	5.7334101302e-25
1.8016666667e+03	5.8655430769e-25
1.8020000000e+03	5.5963230901e-25
1.8023333333e+03	5.8781366684e-25
1.8026666667e+03	6.0328682728e-25
1.8030000000e+03	5.8487072572e-25
1.8033333333e+03	5.9489424161e-25
1.8036666667e+03	5.8617087995e-25
1.8040000000e+03	6.2403967134e-25
1.8043333333e+03	5.9966224080e-25
1.8046666667e+03	6.0905735475e-25
1.8050000000e+03	6.1679933653e-25
1.8053333333e+03	6.2676951172e-25
1.8056666667e+03	5.9399839275e-25
1.8060000000e+03	6.0152596706e-25
1.8063333333e+03	5.8364179341e-25
1.8066666667e+03	5.9609134690e-25
1.8070000000e+03	6.0731360901e-25
1.8073333333e+03	6.1905489120e-25
1.8076666667e+03	6.1898349225e-25
1.8080000000e+03	6.1232042349e-25
1.8083333333e+03	5.7186980683e-25
1.8086666667e+03	6.1158969848e-25
1.8090000000e+03	6.0722123777e-25
1.8093333333e+03	5.9991967300e-25
1.8096666667e+03	6.1430843256e-25
1.8100000000e+03	6.1884969254e-25
1.8103333333e+03	6.3874831520e-25
1.8106666667e+03	5.8509484911e-25
1.8110000000e+03	6.0381985655e-25
1.8113333333e+03	6.1608234548e-25
1.8116666667e+03	5.9132178713e-25
1.8120000000e+03	5.9054783177e-25
1.8123333333e+03	5.8143097259e-25
1.8126666667e+03	5.9691038703e-25
1.8130000000e+03	5.9515923518e-25
1.8133333333e+03	6.0607790432e-25
1.8136666667e+03	6.0538934453e-25
1.8140000000e+03	6.1408744017e-25
1.8143333333e+03	6.2649893667e-25
1.8146666667e+03	6.1055835188e-25
1.8150000000e+03	6.1929705916e-25
1.8153333333e+03	5.9740636918e-25
1.8156666667e+03	5.9989945978e-25
1.8160000000e+03	5.9886910200e-25
1.8163333333e+03	6.1613644849e-25
1.8166666667e+03	5.7538129923e-25
1.8170000000e+03	6.0260512847e-25
1.8173333333e+03	5.7615429611e-25
1.8176666667e+03	6.1830825381e-25
1.8180000000e+03	6.1760687109e-25
1.8183333333e+03	6.0308241706e-25
1.8186666667e+03	5.9802560371e-25
1.8190000000e+03	5.7545656657e-25
1.8193333333e+03	6.0577008141e-25
1.8196666667e+03	6.5793727534e-25
1.8200000000e+03	6.3015152104e-25
1.8203333333e+03	5.9055924219e-25
1.8206666667e+03	5.8706235258e-25
1.8210000000e+03	6.0207965427e-25
1.8213333333e+03	6.0627750551e-25
1.8216666667e+03	6.0607507053e-25
1.8220000000e+03	6.0177398228e-25
1.8223333333e+03	6.0937593534e-25
1.8226666667e+03	6.3126687687e-25
1.8230000000e+03	6.0239343127e-25
1.8233333333e+03	5.9608668546e-25
1.8236666667e+03	6.1108376739e-25
1.8240000000e+03	6.0370695592e-25
1.8243333333e+03	6.0638106696e-25
1.8246666667e+03	6.3084314383e-25
1.8250000000e+03	5.9909152522e-25
1.8253333333e+03	5.9858093816e-25
1.8256666667e+03	6.0908265946e-25
1.8260000000e+03	6.1661903586e-25
1.8263333333e+03	5.9797138999e-25
1.8266666667e+03	6.0088674656e-25
1.8270000000e+03	5.6903778359e-25
1.8273333333e+03	6.0833289085e-25
1.8276666667e+03	6.1435516902e-25
1.8280000000e+03	5.9957452544e-25
1.8283333333e+03	6.2380776906e-25
1.8286666667e+03	5.9895511909e-25
1.8290000000e+03	5.9913357126e-25
1.8293333333e+03	6.1493705366e-25
1.8296666667e+03	6.2141981189e-25
1.8300000000e+03	6.1264998507e-25
1.8303333333e+03	6.2573948749e-25
1.8306666667e+03	6.0517443097e-25
1.8310000000e+03	5.8182860475e-25
1.8313333333e+03	6.0790580058e-25
1.8316666667e+03	6.1891563850e-25
1.8320000000e+03	6.1017133993e-25
1.8323333333e+03	6.0253901593e-25
1.8326666667e+03	6.0551650276e-25
1.8330000000e+03	6.1584292867e-25
1.8333333333e+03	5.7482162205e-25
1.8336666667e+03	5.9697037302e-25
1.8340000000e+03	5.7884808988e-25
1.8343333333e+03	6.1423490062e-25
1.8346666667e+03	6.0676256411e-25
1.8350000000e+03	5.7975151826e-25
1.8353333333e+03	5.8597969269e-25
1.8356666667e+03	6.1475009979e-25
1.8360000000e+03	5.9486828210e-25
1.8363333333e+03	6.0361438092e-25
1.8366666667e+03	6.2630120878e-25
1.8370000000e+03	6.1198821414e-25
1.8373333333e+03	6.2010752601e-25
1.8376666667e+03	5.8884665474e-25
1.8380000000e+03	6.0703540280e-25
1.8383333333e+03	6.1724011951e-25
1.8386666667e+03	6.1571230580e-25
1.8390000000e+03	6.1475629830e-25
1.8393333333e+03	6.2339877119e-25
1.8396666667e+03	5.8941392293e-25
1.8400000000e+03	6.1154778090e-25
1.8403333333e+03	6.0115927512e-25
1.8406666667e+03	6.2612530294e-25
1.8410000000e+03	6.1349337251e-25
1.8413333333e+03	6.1557882391e-25
1.8416666667e+03	6.3585334350e-25
1.8420000000e+03	6.3820832292e-25
1.8423333333e+03	6.3285090850e-25
1.8426666667e+03	6.0897892841e-25
1.8430000000e+03	6.0246464040e-25
1.8433333333e+03	6.2637805655e-25
1.8436666667e+03	5.9005668215e-25
1.8440000000e+03	5.9245156527e-25
1.8443333333e+03	5.7812635137e-25
1.8446666667e+03	5.9566383939e-25
1.8450000000e+03	6.2896755608e-25
1.8453333333e+03	6.1305812303e-25
1.8456666667e+03	6.1018911109e-25
1.8460000000e+03	6.2377048000e-25
1.8463333333e+03	6.1420037900e-25
1.8466666667e+03	6.4300237619e-25
1.8470000000e+03	6.2555779133e-25
1.8473333333e+03	6.0903112486e-25
1.8476666667e+03	6.0082578931e-25
1.8480000000e+03	5.8976814291e-25
1.8483333333e+03	6.0395200514e-25
1.8486666667e+03	6.1273476754e-25
1.8490000000e+03	5.9929409424e-25
1.8493333333e+03	6.0231582733e-25
1.8496666667e+03	6.1993465670e-25
1.8500000000e+03	6.1539659520e-25
1.8503333333e+03	6.2451153491e-25
1.8506666667e+03	6.2597577873e-25
1.8510000000e+03	6.3019950034e-25
1.8513333333e+03	6.2361864452e-25
1.8516666667e+03	6.3010609332e-25
1.8520000000e+03	6.3433846869e-25
1.8523333333e+03	6.1329189655e-25
1.8526666667e+03	5.9820460143e-25
1.8530000000e+03	6.1300155769e-25
1.8533333333e+03	6.1186424662e-25
1.8536666667e+03	6.1846605621e-25
1.8540000000e+03	6.0693417882e-25
1.8543333333e+03	6.2164647286e-25
1.8546666667e+03	6.1944289367e-25
1.8550000000e+03	6.0098986118e-25
1.8553333333e+03	6.4931208214e-25
1.8556666667e+03	6.2647665828e-25
1.8560000000e+03	5.7821937966e-25
1.8563333333e+03	5.7298963265e-25
1.8566666667e+03	6.1085918728e-25
1.8570000000e+03	6.0650548015e-25
1.8573333333e+03	6.1542228623e-25
1.8576666667e+03	6.3345537781e-25
1.8580000000e+03	6.1988914197e-25
1.8583333333e+03	6.3933035940e-25
1.8586666667e+03	6.3039157952e-25
1.8590000000e+03	5.9099732267e-25
1.8593333333e+03	6.0735404413e-25
1.8596666667e+03	6.0894621846e-25
1.8600000000e+03	6.3510058462e-25
1.8603333333e+03	6.3218758902e-25
1.8606666667e+03	6.4098110661e-25
1.8610000000e+03	6.1771484356e-25
1.8613333333e+03	6.2183870724e-25
1.8616666667e+03	6.1807985150e-25
1.8620000000e+03	6.4252840526e-25
1.8623333333e+03	6.2629011145e-25
1.8626666667e+03	6.1422924340e-25
1.8630000000e+03	6.2068716707e-25
1.8633333333e+03	5.9926321172e-25
1.8636666667e+03	6.1868079583e-25
1.8640000000e+03	6.2595129524e-25
1.8643333333e+03	6.0496529709e-25
1.8646666667e+03	6.3328869121e-25
1.8650000000e+03	6.2711370101e-25
1.8653333333e+03	6.1299058368e-25
1.8656666667e+03	6.0510852180e-25
1.8660000000e+03	6.2032777501e-25
1.8663333333e+03	6.2632629026e-25
1.8666666667e+03	6.1763107375e-25
1.8670000000e+03	6.2791061548e-25
1.8673333333e+03	6.2993124196e-25
1.8676666667e+03	6.1759337096e-25
1.8680000000e+03	6.5008466821e-25
1.8683333333e+03	6.2966316895e-25
1.8686666667e+03	6.3274352873e-25
1.8690000000e+03	6.0253002192e-25
1.8693333333e+03	6.2763394254e-25
1.8696666667e+03	5.9293614347e-25
1.8700000000e+03	6.1336168134e-25
1.8703333333e+03	6.1674079443e-25
1.8706666667e+03	6.1199752869e-25
1.8710000000e+03	6.2291632237e-25
1.8713333333e+03	6.2848275613e-25
1.8716666667e+03	6.1173622766e-25
1.8720000000e+03	6.1629922509e-25
1.8723333333e+03	6.3242875956e-25
1.8726666667e+03	6.1976325350e-25
1.8730000000e+03	6.0902861333e-25
1.8733333333e+03	5.9936530556e-25
1.8736666667e+03	6.3126635877e-25
1.8740000000e+03	6.4987971069e-25
1.8743333333e+03	6.4372190142e-25
1.8746666667e+03	6.1245719216e-25
1.8750000000e+03	6.4926444247e-25
1.8753333333e+03	6.4026568097e-25
1.8756666667e+03	6.1892312567e-25
1.8760000000e+03	6.3676060985e-25
1.8763333333e+03	6.2241562260e-25
1.8766666667e+03	6.1594246992e-25
1.8770000000e+03	6.4828200442e-25
1.8773333333e+03	6.4765149029e-25
1.8776666667e+03	6.1936753781e-25
1.8780000000e+03	6.1590894800e-25
1.8783333333e+03	6.1711029747e-25
1.8786666667e+03	6.1610094546e-25
1.8790000000e+03	6.2964090693e-25
1.8793333333e+03	6.3712132725e-25
1.8796666667e+03	6.5994068818e-25
1.8800000000e+03	6.3283285464e-25
1.8803333333e+03	6.4622820716e-25
1.8806666667e+03	6.3382011207e-25
1.8810000000e+03	6.6425282159e-25
1.8813333333e+03	6.5812938689e-25
1.8816666667e+03	6.2133363954e-25
1.8820000000e+03	6.3284177906e-25
1.8823333333e+03	6.3100018373e-25
1.8826666667e+03	6.3722370702e-25
1.8830000000e+03	6.2080393044e-25
1.8833333333e+03	6.2929340459e-25
1.8836666667e+03	6.3693715820e-25
1.8840000000e+03	6.3175494195e-25
1.8843333333e+03	6.3815889011e-25
1.8846666667e+03	6.3672666150e-25
1.8850000000e+03	6.4006273226e-25
1.8853333333e+03	6.4832453330e-25
1.8856666667e+03	6.1155258907e-25
1.8860000000e+03	6.1218401094e-25
1.8863333333e+03	6.1925425087e-25
1.8866666667e+03	5.9509417791e-25
1.8870000000e+03	6.5458466603e-25
1.8873333333e+03	6.4481967471e-25
1.8876666667e+03	6.3843228792e-25
1.8880000000e+03	6.5968610990e-25
1.8883333333e+03	6.4739736379e-25
1.8886666667e+03	6.1864903709e-25
1.8890000000e+03	6.3682477648e-25
1.8893333333e+03	6.1231317489e-25
1.8896666667e+03	6.1192472863e-25
1.8900000000e+03	6.5506518339e-25
1.8903333333e+03	6.7155310174e-25
1.8906666667e+03	6.4499280942e-25
1.8910000000e+03	6.4662266663e-25
1.8913333333e+03	6.1713260088e-25
1.8916666667e+03	6.0936901680e-25
1.8920000000e+03	6.0188686927e-25
1.8923333333e+03	6.4719906642e-25
1.8926666667e+03	6.3282085992e-25
1.8930000000e+03	6.2835053303e-25
1.8933333333e+03	6.5369223706e-25
1.8936666667e+03	6.3749918970e-25
1.8940000000e+03	6.2340879231e-25
1.8943333333e+03	6.2755758089e-25
1.8946666667e+03	6.3516345774e-25
1.8950000000e+03	6.3507950580e-25
1.8953333333e+03	6.0217236341e-25
1.8956666667e+03	6.0585527556e-25
1.8960000000e+03	6.1316026172e-25
1.8963333333e+03	6.6116896634e-25
1.8966666667e+03	6.3812146116e-25
1.8970000000e+03	6.1755465326e-25
1.8973333333e+03	6.3301652514e-25
1.8976666667e+03	6.2378644935e-25
1.8980000000e+03	6.4857887308e-25
1.8983333333e+03	6.3832723220e-25
1.8986666667e+03	6.2456160104e-25
1.8990000000e+03	6.2187598225e-25
1.8993333333e+03	6.6575952321e-25
1.8996666667e+03	6.6716934307e-25
1.9000000000e+03	6.5103195262e-25
1.9003333333e+03	6.2150464584e-25
1.9006666667e+03	6.5385631891e-25
1.9010000000e+03	6.3333644376e-25
1.9013333333e+03	6.3932100184e-25
1.9016666667e+03	6.5231868140e-25
1.9020000000e+03	6.3556761120e-25
1.9023333333e+03	6.5185347780e-25
1.9026666667e+03	6.7764716560e-25
1.9030000000e+03	6.5340694250e-25
1.9033333333e+03	6.4754864124e-25
1.9036666667e+03	6.2368123509e-25
1.9040000000e+03	6.4073657968e-25
1.9043333333e+03	6.2189282853e-25
1.9046666667e+03	6.1727559970e-25
1.9050000000e+03	6.5995416546e-25
1.9053333333e+03	6.2515560386e-25
1.9056666667e+03	6.4590740592e-25
1.9060000000e+03	6.5555043720e-25
1.9063333333e+03	6.5790838654e-25
1.9066666667e+03	6.2759547891e-25
1.9070000000e+03	6.2382543807e-25
1.9073333333e+03	6.5219303701e-25
1.9076666667e+03	6.3649166835e-25
1.9080000000e+03	6.1860934219e-25
1.9083333333e+03	6.3414897908e-25
1.9086666667e+03	6.2684245884e-25
1.9090000000e+03	6.6222613553e-25
1.9093333333e+03	6.4856559845e-25
1.9096666667e+03	6.3636027220e-25
1.9100000000e+03	6.6062044226e-25
1.9103333333e+03	6.4531833176e-25
1.9106666667e+03	6.1691720300e-25
1.9110000000e+03	6.2486736888e-25
1.9113333333e+03	6.3607460458e-25
1.9116666667e+03	6.3912576545e-25
1.9120000000e+03	6.8368826457e-25
1.9123333333e+03	6.7865267119e-25
1.9126666667e+03	6.5000005084e-25
1.9130000000e+03	6.4371462020e-25
1.9133333333e+03	6.4749767097e-25
1.9136666667e+03	6.6834862257e-25
1.9140000000e+03	6.3365661837e-25
1.9143333333e+03	6.1899037842e-25
1.9146666667e+03	6.3536042057e-25
1.9150000000e+03	5.9652701251e-25
1.9153333333e+03	6.5200517338e-25
1.9156666667e+03	6.5422886967e-25
1.9160000000e+03	6.3213209707e-25
1.9163333333e+03	6.4276819683e-25
1.9166666667e+03	6.6419702904e-25
1.9170000000e+03	6.5442903993e-25
1.9173333333e+03	6.5896652755e-25
1.9176666667e+03	6.8044225673e-25
1.9180000000e+03	6.7481769820e-25
1.9183333333e+03	6.8876189291e-25
1.9186666667e+03	6.5205867128e-25
1.9190000000e+03	6.5052471349e-25
1.9193333333e+03	6.6029058183e-25
1.9196666667e+03	6.3176371959e-25
1.9200000000e+03	6.2409919412e-25
1.9203333333e+03	6.3145513494e-25
1.9206666667e+03	6.5118769352e-25
1.9210000000e+03	6.5718573161e-25
1.9213333333e+03	6.4389361943e-25
1.9216666667e+03	6.4306259625e-25
1.9220000000e+03	6.2858208731e-25
1.9223333333e+03	6.3007055210e-25
1.9226666667e+03	6.4752764857e-25
1.9230000000e+03	6.4587131166e-25
1.9233333333e+03	6.7139700756e-25
1.9236666667e+03	6.6895111493e-25
1.9240000000e+03	6.3554953575e-25
1.9243333333e+03	6.5242524951e-25
1.9246666667e+03	6.5707811033e-25
1.9250000000e+03	6.6961666477e-25
1.9253333333e+03	6.4290896130e-25
1.9256666667e+03	6.2846712185e-25
1.9260000000e+03	6.4408207319e-25
1.9263333333e+03	6.6495599811e-25
1.9266666667e+03	6.4974497336e-25
1.9270000000e+03	6.6463428245e-25
1.9273333333e+03	6.9127469650e-25
1.9276666667e+03	6.7049786330e-25
1.9280000000e+03	6.3753041183e-25
1.9283333333e+03	6.3810699061e-25
1.9286666667e+03	6.3254438318e-25
1.9290000000e+03	7.4775925963e-25
1.9293333333e+03	1.1301579359e-24
1.9330000000e+03	1.3140471826e-24
1.9333333333e+03	7.2811094246e-25
1.9336666667e+03	6.8553657353e-25
1.9340000000e+03	6.6853941244e-25
1.9343333333e+03	6.6148431779e-25
1.9346666667e+03	6.4853970022e-25
1.9350000000e+03	6.3786790568e-25
1.9353333333e+03	7.9248371059e-25
1.9380000000e+03	6.7227037589e-25
1.9383333333e+03	6.5703038595e-25
1.9386666667e+03	6.7554288248e-25
1.9390000000e+03	6.9895358908e-25
1.9416666667e+03	6.7557587769e-25
1.9420000000e+03	6.7531431993e-25
1.9423333333e+03	6.5847179317e-25
1.9426666667e+03	6.7211318502e-25
1.9430000000e+03	6.4608380203e-25
1.9433333333e+03	6.4090341728e-25
1.9436666667e+03	6.6064467939e-25
1.9440000000e+03	6.4861880226e-25
1.9443333333e+03	6.6716378439e-25
1.9446666667e+03	6.9300619004e-25
1.9450000000e+03	6.5533590198e-25
1.9453333333e+03	6.5723338483e-25
1.9456666667e+03	6.6445272857e-25
1.9460000000e+03	6.9079129319e-25
1.9463333333e+03	6.5082487999e-25
1.9466666667e+03	6.3890708011e-25
1.9470000000e+03	6.5333122650e-25
1.9483333333e+03	6.8399227113e-25
1.9486666667e+03	1.0997914504e-24
1.9496666667e+03	2.2279373341e-24
1.9500000000e+03	6.9061364684e-25
1.9503333333e+03	6.3802058235e-25
1.9506666667e+03	6.5924314318e-25
1.9510000000e+03	6.7643299905e-25
1.9513333333e+03	6.6986368438e-25
1.9516666667e+03	6.6372759123e-25
1.9520000000e+03	6.5150723058e-25
1.9523333333e+03	6.6354219656e-25
1.9526666667e+03	6.7041997742e-25
1.9530000000e+03	1.2627568697e-24
1.9573333333e+03	7.2205469356e-25
1.9576666667e+03	6.3291646203e-25
1.9580000000e+03	6.6254236278e-25
1.9583333333e+03	6.6191403273e-25
1.9586666667e+03	6.5642263338e-25
1.9590000000e+03	6.5139109018e-25
1.9593333333e+03	6.7382499294e-25
1.9596666667e+03	6.7671771680e-25
1.9600000000e+03	7.1692624197e-25
1.9603333333e+03	1.4089977311e-24
1.9620000000e+03	2.0415982632e-24
1.9623333333e+03	6.9545237117e-25
1.9626666667e+03	6.4907573121e-25
1.9630000000e+03	6.4193869421e-25
1.9633333333e+03	6.6088797769e-25
1.9636666667e+03	6.3144574550e-25
1.9640000000e+03	6.2681566360e-25
1.9643333333e+03	6.6517606874e-25
1.9646666667e+03	6.6035251100e-25
1.9650000000e+03	6.7311193046e-25
1.9653333333e+03	6.6269378491e-25
1.9656666667e+03	6.8098408338e-25
1.9660000000e+03	6.5483758619e-25
1.9663333333e+03	6.8101508265e-25
1.9666666667e+03	6.6237578712e-25
1.9670000000e+03	6.4697790534e-25
1.9673333333e+03	6.7428229255e-25
1.9676666667e+03	7.5719544318e-25
1.9680000000e+03	1.3403631762e-24
1.9706666667e+03	1.7755825077e-24
1.9710000000e+03	8.8424346139e-25
1.9713333333e+03	6.6480549499e-25
1.9716666667e+03	6.5022900754e-25
1.9720000000e+03	6.7756481853e-25
1.9723333333e+03	6.7187090303e-25
1.9726666667e+03	6.7135320680e-25
1.9730000000e+03	6.5335270350e-25
1.9733333333e+03	6.8068876649e-25
1.9736666667e+03	6.6114391860e-25
1.9740000000e+03	6.6022375327e-25
1.9743333333e+03	6.7761950125e-25
1.9746666667e+03	6.9093998098e-25
1.9750000000e+03	6.7888555152e-25
1.9753333333e+03	6.7482242196e-25
1.9756666667e+03	6.8548168698e-25
1.9760000000e+03	6.8933125137e-25
1.9763333333e+03	6.6991934949e-25
1.9766666667e+03	6.9332535832e-25
1.9770000000e+03	7.6374135959e-25
1.9773333333e+03	1.2930820885e-24
1.9790000000e+03	2.6224130004e-24
1.9793333333e+03	9.7855313658e-25
1.9796666667e+03	1.1123287626e-24
1.9800000000e+03	3.3399408427e-24
1.9816666667e+03	1.4584312671e-24
1.9820000000e+03	8.1516066774e-25
1.9823333333e+03	7.0935610108e-25
1.9826666667e+03	6.8654547206e-25
1.9830000000e+03	6.7317866074e-25
1.9833333333e+03	6.8764761073e-25
1.9836666667e+03	6.9160534962e-25
1.9840000000e+03	6.6904246588e-25
1.9843333333e+03	6.5384801435e-25
1.9846666667e+03	6.6629709054e-25
1.9850000000e+03	6.6831109624e-25
1.9853333333e+03	6.7815658775e-25
1.9856666667e+03	6.8115461008e-25
1.9860000000e+03	6.9534812492e-25
1.9863333333e+03	6.7895872574e-25
1.9866666667e+03	6.7449433001e-25
1.9870000000e+03	6.6429448594e-25
1.9873333333e+03	6.8069198195e-25
1.9876666667e+03	6.6475897640e-25
1.9880000000e+03	6.8150536785e-25
1.9883333333e+03	6.7522072177e-25
1.9886666667e+03	6.7545021404e-25
1.9890000000e+03	6.8377917578e-25
1.9893333333e+03	6.9751402571e-25
1.9896666667e+03	6.5873100662e-25
1.9900000000e+03	6.8563558768e-25
1.9903333333e+03	7.1296511303e-25
1.9906666667e+03	6.8763054264e-25
1.9910000000e+03	6.7632119963e-25
1.9913333333e+03	7.2309418232e-25
1.9916666667e+03	7.1214672050e-25
1.9920000000e+03	6.8483750087e-25
1.9923333333e+03	6.8834162329e-25
1.9926666667e+03	6.6741155651e-25
1.9930000000e+03	6.8854169866e-25
1.9933333333e+03	6.8053670277e-25
1.9936666667e+03	6.6390619718e-25
1.9940000000e+03	6.5899869104e-25
1.9943333333e+03	6.6015807780e-25
1.9946666667e+03	6.7349263945e-25
1.9950000000e+03	6.7562416614e-25
1.9953333333e+03	6.6206896001e-25
1.9956666667e+03	6.8911660760e-25
1.9960000000e+03	6.7848488878e-25
1.9963333333e+03	6.6865465103e-25
1.9966666667e+03	6.5560353837e-25
1.9970000000e+03	6.7441998838e-25
1.9973333333e+03	6.6680635970e-25
1.9976666667e+03	6.5999421055e-25
1.9980000000e+03	6.6584052276e-25


==> data_products/ULs_SHV_G291.0-0.1.txt <==
f(Hz)	G291.0-0.1
3.0666666667e+01	3.6204754369e-25
3.1000000000e+01	3.2843521118e-25
3.1333333333e+01	3.2582117545e-25
3.1666666667e+01	3.0049706566e-25
3.2000000000e+01	2.8921240946e-25
3.2333333333e+01	3.0325657921e-25
3.2666666667e+01	2.8422830681e-25
3.3000000000e+01	2.9255720471e-25
3.3333333333e+01	2.9520233584e-25
3.3666666667e+01	2.7190019513e-25
3.4000000000e+01	2.5726524128e-25
3.4333333333e+01	2.4939428188e-25
3.4666666667e+01	2.4929386688e-25
3.5000000000e+01	2.7283524466e-25
3.5333333333e+01	3.6415968471e-25
3.5666666667e+01	3.4776933545e-25
3.6000000000e+01	2.5627223086e-25
3.6333333333e+01	2.1878746033e-25
3.6666666667e+01	2.1060746574e-25
3.7000000000e+01	2.0332111819e-25
3.7333333333e+01	2.0393135169e-25
3.7666666667e+01	2.0149741844e-25
3.8000000000e+01	2.1986108967e-25
3.8333333333e+01	2.0839828836e-25
3.8666666667e+01	2.0635736185e-25
3.9000000000e+01	1.9456173480e-25
3.9333333333e+01	1.9112688140e-25
3.9666666667e+01	1.9160317800e-25
4.0000000000e+01	1.9346333039e-25
4.0333333333e+01	1.9096936009e-25
4.0666666667e+01	2.2221797340e-25
4.1000000000e+01	2.4176431291e-25
4.1333333333e+01	1.8431420148e-25
4.1666666667e+01	1.7163608621e-25
4.2000000000e+01	1.7188976961e-25
4.2333333333e+01	1.6875874264e-25
4.2666666667e+01	1.6921768222e-25
4.3000000000e+01	1.6063628378e-25
4.3333333333e+01	1.6030960370e-25
4.3666666667e+01	1.6420600269e-25
4.4000000000e+01	1.6486357340e-25
4.4333333333e+01	1.5553404838e-25
4.4666666667e+01	1.5792265921e-25
4.5000000000e+01	1.5629630476e-25
4.5333333333e+01	1.5251200425e-25
4.5666666667e+01	1.6618773611e-25
4.6000000000e+01	2.4475317222e-25
4.6333333333e+01	2.0510306017e-25
4.6666666667e+01	1.4946451444e-25
4.7000000000e+01	1.4237513421e-25
4.7333333333e+01	1.4106405605e-25
4.7666666667e+01	1.3703342407e-25
4.8000000000e+01	1.3847145792e-25
4.8333333333e+01	1.3014985513e-25
4.8666666667e+01	1.3100589937e-25
4.9000000000e+01	1.3345966571e-25
4.9333333333e+01	1.3146734743e-25
4.9666666667e+01	1.2880767755e-25
5.0000000000e+01	1.3075205867e-25
5.0333333333e+01	1.2833280315e-25
5.0666666667e+01	1.3419419060e-25
5.1000000000e+01	1.3686375962e-25
5.1333333333e+01	1.3507308727e-25
5.1666666667e+01	1.3795738676e-25
5.2000000000e+01	1.3313207170e-25
5.2333333333e+01	1.3862201811e-25
5.2666666667e+01	1.3289809300e-25
5.3000000000e+01	1.2743711569e-25
5.3333333333e+01	1.2618626924e-25
5.3666666667e+01	1.2855028785e-25
5.4000000000e+01	1.3175058954e-25
5.4333333333e+01	1.2362507573e-25
5.4666666667e+01	1.2078289311e-25
5.5000000000e+01	1.1954706322e-25
5.5333333333e+01	1.1611207026e-25
5.5666666667e+01	1.1929005972e-25
5.6000000000e+01	1.2341565481e-25
5.6333333333e+01	1.2390611793e-25
5.6666666667e+01	1.2356289809e-25
5.7000000000e+01	1.1637419113e-25
5.7333333333e+01	1.2259008205e-25
5.7666666667e+01	1.1658606782e-25
5.8000000000e+01	1.2028292752e-25
5.8333333333e+01	1.1901926861e-25
5.8666666667e+01	1.1974631901e-25
5.9000000000e+01	1.2209500422e-25
5.9333333333e+01	1.2379703122e-25
6.0666666667e+01	1.2054110302e-25
6.1000000000e+01	1.1322535743e-25
6.1333333333e+01	1.1190121692e-25
6.1666666667e+01	1.1476073828e-25
6.2000000000e+01	1.0877494221e-25
6.2333333333e+01	1.1408722808e-25
6.2666666667e+01	1.0952767912e-25
6.3000000000e+01	1.1673186773e-25
6.3333333333e+01	1.1212752988e-25
6.3666666667e+01	1.1024051416e-25
6.4000000000e+01	1.0708739216e-25
6.4333333333e+01	1.0827761444e-25
6.4666666667e+01	1.1449601466e-25
6.5000000000e+01	1.1032969594e-25
6.5333333333e+01	1.1132935017e-25
6.5666666667e+01	1.0744698662e-25
6.6000000000e+01	1.0603810992e-25
6.6333333333e+01	1.0889277633e-25
6.6666666667e+01	1.1098395643e-25
6.7000000000e+01	1.0845967829e-25
6.7333333333e+01	1.0818054551e-25
6.7666666667e+01	1.0795311151e-25
6.8000000000e+01	1.1249428331e-25
6.8333333333e+01	1.0821228504e-25
6.8666666667e+01	1.0621190032e-25
6.9000000000e+01	1.0129931970e-25
6.9333333333e+01	1.1063444918e-25
6.9666666667e+01	1.0837048269e-25
7.0000000000e+01	1.0762106501e-25
7.0333333333e+01	1.1448963346e-25
7.0666666667e+01	1.1140977281e-25
7.1000000000e+01	1.0819777900e-25
7.1333333333e+01	1.0628480484e-25
7.1666666667e+01	1.0510869869e-25
7.2000000000e+01	1.0624702382e-25
7.2333333333e+01	1.0410704323e-25
7.2666666667e+01	1.1020377435e-25
7.3000000000e+01	1.1224591474e-25
7.3333333333e+01	1.0496746407e-25
7.3666666667e+01	1.0507550899e-25
7.4000000000e+01	1.0299194718e-25
7.4333333333e+01	1.0814035959e-25
7.4666666667e+01	1.0683563533e-25
7.5000000000e+01	1.0498688709e-25
7.5333333333e+01	1.0360175759e-25
7.5666666667e+01	1.1150472459e-25
7.6000000000e+01	1.0980249059e-25
7.6333333333e+01	1.0471434999e-25
7.6666666667e+01	1.0154909358e-25
7.7000000000e+01	1.0446577124e-25
7.7333333333e+01	1.0548492103e-25
7.7666666667e+01	1.0771696603e-25
7.8000000000e+01	1.0465682516e-25
7.8333333333e+01	1.0135795526e-25
7.8666666667e+01	1.0888843730e-25
7.9000000000e+01	1.0230596531e-25
7.9333333333e+01	1.0354927728e-25
7.9666666667e+01	1.0614890794e-25
8.0000000000e+01	1.0159715392e-25
8.0333333333e+01	1.0044401976e-25
8.0666666667e+01	1.0626839103e-25
8.1000000000e+01	1.0399842310e-25
8.1333333333e+01	1.1112498564e-25
8.1666666667e+01	1.1069793644e-25
8.2000000000e+01	1.1771076469e-25
8.2333333333e+01	1.2162417119e-25
8.2666666667e+01	1.2163170188e-25
8.3000000000e+01	1.1147888211e-25
8.3333333333e+01	1.0908965201e-25
8.3666666667e+01	1.0503949183e-25
8.4000000000e+01	1.0355908030e-25
8.4333333333e+01	9.9455046339e-26
8.4666666667e+01	1.0061619565e-25
8.5000000000e+01	9.7816121293e-26
8.5333333333e+01	1.0440055708e-25
8.5666666667e+01	1.0445989918e-25
8.6000000000e+01	1.0150566300e-25
8.6333333333e+01	1.0198722102e-25
8.6666666667e+01	1.0064468556e-25
8.7000000000e+01	1.0569031654e-25
8.7333333333e+01	1.0270580575e-25
8.7666666667e+01	1.0471905750e-25
8.8000000000e+01	1.0235563958e-25
8.8333333333e+01	1.0417617991e-25
8.8666666667e+01	1.0645612568e-25
8.9000000000e+01	1.1469808850e-25
8.9333333333e+01	1.1740252279e-25
8.9666666667e+01	1.1443414058e-25
9.0000000000e+01	1.0536427425e-25
9.0333333333e+01	1.0269487366e-25
9.0666666667e+01	1.0320429086e-25
9.1000000000e+01	1.0011779747e-25
9.1333333333e+01	9.9011792222e-26
9.1666666667e+01	1.0312280541e-25
9.2000000000e+01	1.0258924072e-25
9.2333333333e+01	1.0968555451e-25
9.2666666667e+01	1.0604596206e-25
9.3000000000e+01	1.0359156693e-25
9.3333333333e+01	1.0155131460e-25
9.3666666667e+01	9.4367867892e-26
9.4000000000e+01	1.0202855864e-25
9.4333333333e+01	1.0071029289e-25
9.4666666667e+01	1.0481425541e-25
9.5000000000e+01	1.0292348501e-25
9.5333333333e+01	9.7874183209e-26
9.5666666667e+01	1.0325215195e-25
9.6000000000e+01	1.0680456529e-25
9.6333333333e+01	1.0231280667e-25
9.6666666667e+01	1.0209370643e-25
9.7000000000e+01	1.0374513872e-25
9.7333333333e+01	1.0277275840e-25
9.7666666667e+01	1.0273994207e-25
9.8000000000e+01	1.0268051341e-25
9.8333333333e+01	1.0199862449e-25
9.8666666667e+01	1.0486044374e-25
9.9000000000e+01	1.0144404063e-25
9.9333333333e+01	1.0033797817e-25
9.9666666667e+01	1.0696542542e-25
1.0000000000e+02	1.1132541080e-25
1.0033333333e+02	1.0850525188e-25
1.0066666667e+02	1.0479815532e-25
1.0100000000e+02	1.0229827978e-25
1.0133333333e+02	1.0112536868e-25
1.0166666667e+02	1.0478053868e-25
1.0200000000e+02	1.0235212436e-25
1.0233333333e+02	1.0414832699e-25
1.0266666667e+02	9.9374432027e-26
1.0300000000e+02	1.0418739671e-25
1.0333333333e+02	1.0292101576e-25
1.0366666667e+02	1.0518679695e-25
1.0400000000e+02	1.0362673740e-25
1.0433333333e+02	1.0599589949e-25
1.0466666667e+02	1.0440695514e-25
1.0500000000e+02	1.0233847666e-25
1.0533333333e+02	1.0423844194e-25
1.0566666667e+02	1.0063502192e-25
1.0600000000e+02	9.8297747967e-26
1.0633333333e+02	1.0211125413e-25
1.0666666667e+02	1.0330019647e-25
1.0700000000e+02	1.0399938628e-25
1.0733333333e+02	1.0169310191e-25
1.0766666667e+02	1.0115385157e-25
1.0800000000e+02	9.7325456225e-26
1.0833333333e+02	1.0094797727e-25
1.0866666667e+02	1.0227693580e-25
1.0900000000e+02	9.6622054587e-26
1.0933333333e+02	1.0070857633e-25
1.0966666667e+02	1.0334972924e-25
1.1000000000e+02	1.0133796681e-25
1.1033333333e+02	9.6264335890e-26
1.1066666667e+02	1.0348393452e-25
1.1100000000e+02	1.0148159641e-25
1.1133333333e+02	1.0205309818e-25
1.1166666667e+02	1.0125666537e-25
1.1200000000e+02	1.0037030481e-25
1.1233333333e+02	1.0391028996e-25
1.1266666667e+02	9.9065709549e-26
1.1300000000e+02	9.6720136497e-26
1.1333333333e+02	9.9553684461e-26
1.1366666667e+02	1.0083038841e-25
1.1400000000e+02	9.8427224882e-26
1.1433333333e+02	9.9770679496e-26
1.1466666667e+02	9.8223332635e-26
1.1500000000e+02	9.4086525231e-26
1.1533333333e+02	9.9309710792e-26
1.1566666667e+02	1.0214821883e-25
1.1600000000e+02	9.9816733835e-26
1.1633333333e+02	9.8080894101e-26
1.1666666667e+02	1.0138804863e-25
1.1700000000e+02	1.0235823722e-25
1.1733333333e+02	1.0479836585e-25
1.1766666667e+02	9.8665246805e-26
1.1800000000e+02	9.8169818355e-26
1.1833333333e+02	9.7511107773e-26
1.1866666667e+02	1.0125760565e-25
1.1900000000e+02	9.9318124334e-26
1.1933333333e+02	9.6686723593e-26
1.1966666667e+02	1.2485088569e-25
1.2000000000e+02	2.3152989522e-25
1.2033333333e+02	1.6102754489e-25
1.2066666667e+02	1.0233369880e-25
1.2100000000e+02	1.0010542934e-25
1.2133333333e+02	1.0031355490e-25
1.2166666667e+02	1.0080714314e-25
1.2200000000e+02	1.0151118669e-25
1.2233333333e+02	1.0386868952e-25
1.2266666667e+02	9.8648726968e-26
1.2300000000e+02	1.0169080987e-25
1.2333333333e+02	9.9496745740e-26
1.2366666667e+02	1.0417516007e-25
1.2400000000e+02	1.0450005589e-25
1.2433333333e+02	9.9630210801e-26
1.2466666667e+02	1.0517849535e-25
1.2500000000e+02	1.0060042453e-25
1.2533333333e+02	9.9185681351e-26
1.2566666667e+02	9.7739525318e-26
1.2600000000e+02	1.0213937300e-25
1.2633333333e+02	9.8007396397e-26
1.2666666667e+02	9.5358352897e-26
1.2700000000e+02	9.6631005212e-26
1.2733333333e+02	9.8098278404e-26
1.2766666667e+02	1.0118344893e-25
1.2800000000e+02	9.7095122793e-26
1.2833333333e+02	9.8028037679e-26
1.2866666667e+02	9.7992691460e-26
1.2900000000e+02	9.6633337552e-26
1.2933333333e+02	9.9312128587e-26
1.2966666667e+02	9.9761904222e-26
1.3000000000e+02	1.0248109257e-25
1.3033333333e+02	9.8974054756e-26
1.3066666667e+02	9.9406490703e-26
1.3100000000e+02	9.5206216406e-26
1.3133333333e+02	9.8839371296e-26
1.3166666667e+02	9.6786902983e-26
1.3200000000e+02	9.8007918644e-26
1.3233333333e+02	1.0022797477e-25
1.3266666667e+02	9.8479817173e-26
1.3300000000e+02	9.8652096280e-26
1.3333333333e+02	1.0151048743e-25
1.3366666667e+02	1.0152269748e-25
1.3400000000e+02	9.7107164702e-26
1.3433333333e+02	1.0131804635e-25
1.3466666667e+02	9.7423326526e-26
1.3500000000e+02	9.6163671381e-26
1.3533333333e+02	9.5753867730e-26
1.3566666667e+02	1.0045389020e-25
1.3600000000e+02	1.0418314000e-25
1.3633333333e+02	9.8488245276e-26
1.3666666667e+02	9.8762633461e-26
1.3700000000e+02	1.0003194024e-25
1.3733333333e+02	9.8107372788e-26
1.3766666667e+02	9.7250226726e-26
1.3800000000e+02	1.0318294009e-25
1.3833333333e+02	9.9238320970e-26
1.3866666667e+02	9.7199174743e-26
1.3900000000e+02	9.5239809692e-26
1.3933333333e+02	9.7574117983e-26
1.3966666667e+02	9.6462577259e-26
1.4000000000e+02	9.4625762576e-26
1.4033333333e+02	9.5330673983e-26
1.4066666667e+02	9.5673949890e-26
1.4100000000e+02	9.8777005435e-26
1.4133333333e+02	1.0227257054e-25
1.4166666667e+02	9.9852464006e-26
1.4200000000e+02	1.0107930756e-25
1.4233333333e+02	9.9706944538e-26
1.4266666667e+02	9.5303441532e-26
1.4300000000e+02	9.6319470317e-26
1.4333333333e+02	1.0092109255e-25
1.4366666667e+02	1.0417287332e-25
1.4400000000e+02	1.0193716136e-25
1.4433333333e+02	9.9606020148e-26
1.4466666667e+02	9.6534487974e-26
1.4500000000e+02	9.4921041112e-26
1.4533333333e+02	9.8057123546e-26
1.4566666667e+02	1.0294410020e-25
1.4600000000e+02	9.8047744829e-26
1.4633333333e+02	9.8999308311e-26
1.4666666667e+02	9.6832917778e-26
1.4700000000e+02	9.8214339709e-26
1.4733333333e+02	1.0339359509e-25
1.4766666667e+02	1.0315706921e-25
1.4800000000e+02	1.0472166491e-25
1.4833333333e+02	1.0177003626e-25
1.4866666667e+02	1.0189859831e-25
1.4900000000e+02	9.8924024432e-26
1.4933333333e+02	9.9628440578e-26
1.4966666667e+02	1.0093776887e-25
1.5000000000e+02	9.9231255831e-26
1.5033333333e+02	1.0130009663e-25
1.5066666667e+02	9.8863546055e-26
1.5100000000e+02	9.8745195632e-26
1.5133333333e+02	1.0353598300e-25
1.5166666667e+02	9.3264930516e-26
1.5200000000e+02	1.0169264500e-25
1.5233333333e+02	1.0186546504e-25
1.5266666667e+02	9.9889325551e-26
1.5300000000e+02	9.7044446820e-26
1.5333333333e+02	9.8090183052e-26
1.5366666667e+02	1.0088293621e-25
1.5400000000e+02	9.8885203552e-26
1.5433333333e+02	9.8728373430e-26
1.5466666667e+02	1.0158844583e-25
1.5500000000e+02	9.9004935148e-26
1.5533333333e+02	9.9427335140e-26
1.5566666667e+02	9.7206689055e-26
1.5600000000e+02	9.7611044862e-26
1.5633333333e+02	9.6107901033e-26
1.5666666667e+02	9.9360933700e-26
1.5700000000e+02	1.0112223207e-25
1.5733333333e+02	9.7357617427e-26
1.5766666667e+02	9.6036035401e-26
1.5800000000e+02	9.9482233329e-26
1.5833333333e+02	9.9508438014e-26
1.5866666667e+02	9.7696341873e-26
1.5900000000e+02	9.8547035814e-26
1.5933333333e+02	9.8079381619e-26
1.5966666667e+02	9.8471863958e-26
1.6000000000e+02	9.8606649881e-26
1.6033333333e+02	9.5652187617e-26
1.6066666667e+02	9.5869702189e-26
1.6100000000e+02	9.8985152678e-26
1.6133333333e+02	9.7437200346e-26
1.6166666667e+02	9.5356782067e-26
1.6200000000e+02	9.8301700512e-26
1.6233333333e+02	9.5120368630e-26
1.6266666667e+02	9.4707537727e-26
1.6300000000e+02	9.5839874544e-26
1.6333333333e+02	9.6092257191e-26
1.6366666667e+02	9.3587799457e-26
1.6400000000e+02	9.3233998030e-26
1.6433333333e+02	9.7779355925e-26
1.6466666667e+02	9.8193769281e-26
1.6500000000e+02	9.5346326642e-26
1.6533333333e+02	9.3690001605e-26
1.6566666667e+02	9.9200893128e-26
1.6600000000e+02	9.8768051991e-26
1.6633333333e+02	9.7879176273e-26
1.6666666667e+02	1.0508407755e-25
1.6700000000e+02	9.8381500030e-26
1.6733333333e+02	9.9272326084e-26
1.6766666667e+02	9.5250423884e-26
1.6800000000e+02	1.0092087415e-25
1.6833333333e+02	1.0012551411e-25
1.6866666667e+02	9.9802575198e-26
1.6900000000e+02	1.0392383026e-25
1.6933333333e+02	1.0009087975e-25
1.6966666667e+02	1.0109141514e-25
1.7000000000e+02	9.8928003316e-26
1.7033333333e+02	1.0362926343e-25
1.7066666667e+02	1.0192932447e-25
1.7100000000e+02	1.0233692236e-25
1.7133333333e+02	1.0363573752e-25
1.7166666667e+02	9.9523112513e-26
1.7200000000e+02	9.5181019799e-26
1.7233333333e+02	9.5679270004e-26
1.7266666667e+02	9.7433548884e-26
1.7300000000e+02	9.6256264234e-26
1.7333333333e+02	1.0081100409e-25
1.7366666667e+02	9.6987427793e-26
1.7400000000e+02	9.9174668676e-26
1.7433333333e+02	9.6949228114e-26
1.7466666667e+02	9.7595535843e-26
1.7500000000e+02	9.6528695321e-26
1.7533333333e+02	9.9874352845e-26
1.7566666667e+02	9.7834955463e-26
1.7600000000e+02	9.5741085854e-26
1.7633333333e+02	9.9022428090e-26
1.7666666667e+02	9.9764245931e-26
1.7700000000e+02	9.9540443806e-26
1.7733333333e+02	1.0377963407e-25
1.7766666667e+02	9.8722694248e-26
1.7800000000e+02	9.9284600198e-26
1.7833333333e+02	9.9561011591e-26
1.7866666667e+02	9.9774579414e-26
1.7900000000e+02	9.4791077443e-26
1.7933333333e+02	9.8042485373e-26
1.7966666667e+02	3.4421762267e-25
1.8066666667e+02	1.0733479917e-25
1.8100000000e+02	9.4017170886e-26
1.8133333333e+02	9.4891217172e-26
1.8166666667e+02	9.4781714255e-26
1.8200000000e+02	9.7336466615e-26
1.8233333333e+02	1.0012008427e-25
1.8266666667e+02	9.6832644515e-26
1.8300000000e+02	9.4770914797e-26
1.8333333333e+02	9.6656490325e-26
1.8366666667e+02	9.9745396701e-26
1.8400000000e+02	1.0279080441e-25
1.8433333333e+02	1.0583722357e-25
1.8466666667e+02	9.8888105605e-26
1.8500000000e+02	9.8055618048e-26
1.8533333333e+02	9.9162008293e-26
1.8566666667e+02	9.6549724624e-26
1.8600000000e+02	9.5313805683e-26
1.8633333333e+02	9.8268301546e-26
1.8666666667e+02	9.8788103704e-26
1.8700000000e+02	9.8782244549e-26
1.8733333333e+02	9.5885897455e-26
1.8766666667e+02	9.7898981226e-26
1.8800000000e+02	9.6806713721e-26
1.8833333333e+02	9.6245070496e-26
1.8866666667e+02	9.9868361857e-26
1.8900000000e+02	9.9116226244e-26
1.8933333333e+02	9.7271623106e-26
1.8966666667e+02	9.6783416187e-26
1.9000000000e+02	9.3963430727e-26
1.9033333333e+02	9.3304680617e-26
1.9066666667e+02	9.9474568926e-26
1.9100000000e+02	1.0287459398e-25
1.9133333333e+02	1.0093764422e-25
1.9166666667e+02	9.8873629925e-26
1.9200000000e+02	9.6751270860e-26
1.9233333333e+02	9.5232052644e-26
1.9266666667e+02	9.6329811643e-26
1.9300000000e+02	9.9322662595e-26
1.9333333333e+02	9.8219165102e-26
1.9366666667e+02	9.9124460365e-26
1.9400000000e+02	1.0006696844e-25
1.9433333333e+02	9.7328251365e-26
1.9466666667e+02	9.8252842941e-26
1.9500000000e+02	9.7414516746e-26
1.9533333333e+02	1.0457811955e-25
1.9566666667e+02	9.7950302597e-26
1.9600000000e+02	9.7466406179e-26
1.9633333333e+02	9.3798751265e-26
1.9666666667e+02	9.5968234493e-26
1.9700000000e+02	9.8092669894e-26
1.9733333333e+02	9.6000191773e-26
1.9766666667e+02	9.8768040834e-26
1.9800000000e+02	9.5249525309e-26
1.9833333333e+02	1.0010318780e-25
1.9866666667e+02	1.0295598281e-25
1.9900000000e+02	9.7599254309e-26
1.9933333333e+02	9.7224514102e-26
1.9966666667e+02	1.0172058375e-25
2.0000000000e+02	9.8273981650e-26
2.0033333333e+02	9.8565065596e-26
2.0066666667e+02	9.8254453119e-26
2.0100000000e+02	9.7430331885e-26
2.0133333333e+02	9.6604962710e-26
2.0166666667e+02	9.8513389926e-26
2.0200000000e+02	1.0070479828e-25
2.0233333333e+02	9.7164668815e-26
2.0266666667e+02	9.9610715065e-26
2.0300000000e+02	9.8605201852e-26
2.0333333333e+02	9.7294989844e-26
2.0366666667e+02	9.4989487249e-26
2.0400000000e+02	1.0152998536e-25
2.0433333333e+02	9.7420193104e-26
2.0466666667e+02	1.0062117595e-25
2.0500000000e+02	1.0229986926e-25
2.0533333333e+02	1.0002835896e-25
2.0566666667e+02	9.8571573446e-26
2.0600000000e+02	1.0038242536e-25
2.0633333333e+02	9.9159525813e-26
2.0666666667e+02	9.6434073234e-26
2.0700000000e+02	9.8984433356e-26
2.0733333333e+02	1.0089808072e-25
2.0766666667e+02	9.5694483817e-26
2.0800000000e+02	9.5870529085e-26
2.0833333333e+02	9.8653920744e-26
2.0866666667e+02	9.9369527357e-26
2.0900000000e+02	9.6833747311e-26
2.0933333333e+02	9.8513159205e-26
2.0966666667e+02	9.8958892304e-26
2.1000000000e+02	9.7497335685e-26
2.1033333333e+02	9.6750091848e-26
2.1066666667e+02	9.9966281672e-26
2.1100000000e+02	9.8370541400e-26
2.1133333333e+02	9.8137340334e-26
2.1166666667e+02	9.8325546485e-26
2.1200000000e+02	1.0047664509e-25
2.1233333333e+02	9.9188934249e-26
2.1266666667e+02	1.0167464310e-25
2.1300000000e+02	9.7242360725e-26
2.1333333333e+02	9.7386184662e-26
2.1366666667e+02	9.6438860879e-26
2.1400000000e+02	9.7660079267e-26
2.1433333333e+02	9.8303551401e-26
2.1466666667e+02	9.7809522768e-26
2.1500000000e+02	9.9653229899e-26
2.1533333333e+02	9.8973601862e-26
2.1566666667e+02	9.5115017761e-26
2.1600000000e+02	9.6957203137e-26
2.1633333333e+02	1.0261473535e-25
2.1666666667e+02	9.7757581131e-26
2.1700000000e+02	1.0218212276e-25
2.1733333333e+02	1.0193290252e-25
2.1766666667e+02	1.0129646549e-25
2.1800000000e+02	1.0067123427e-25
2.1833333333e+02	1.0092562904e-25
2.1866666667e+02	9.8233613458e-26
2.1900000000e+02	9.6278414941e-26
2.1933333333e+02	9.9660940282e-26
2.1966666667e+02	9.9883245797e-26
2.2000000000e+02	9.7170060662e-26
2.2033333333e+02	9.5453913622e-26
2.2066666667e+02	9.5077423744e-26
2.2100000000e+02	9.3538540443e-26
2.2133333333e+02	9.4104089876e-26
2.2166666667e+02	9.5568803155e-26
2.2200000000e+02	1.0194776108e-25
2.2233333333e+02	1.0393863034e-25
2.2266666667e+02	1.0694275899e-25
2.2300000000e+02	1.1298399259e-25
2.2333333333e+02	1.0670834735e-25
2.2366666667e+02	9.9725099786e-26
2.2400000000e+02	1.0220093203e-25
2.2433333333e+02	1.0092556611e-25
2.2466666667e+02	9.8806844539e-26
2.2500000000e+02	9.7550026217e-26
2.2533333333e+02	9.8361280995e-26
2.2566666667e+02	9.7006104884e-26
2.2600000000e+02	1.0017199881e-25
2.2633333333e+02	1.0217031543e-25
2.2666666667e+02	9.9541844265e-26
2.2700000000e+02	1.0148374626e-25
2.2733333333e+02	9.6454324269e-26
2.2766666667e+02	9.6662740826e-26
2.2800000000e+02	9.8487616943e-26
2.2833333333e+02	9.3959440673e-26
2.2866666667e+02	9.6521818385e-26
2.2900000000e+02	9.8580879608e-26
2.2933333333e+02	9.6134412522e-26
2.2966666667e+02	9.5607640246e-26
2.3000000000e+02	9.6574116266e-26
2.3033333333e+02	9.6338430209e-26
2.3066666667e+02	9.5641530416e-26
2.3100000000e+02	9.8115833246e-26
2.3133333333e+02	1.0379249461e-25
2.3166666667e+02	9.9665013192e-26
2.3200000000e+02	1.0250887287e-25
2.3233333333e+02	9.7456852035e-26
2.3266666667e+02	9.9277816640e-26
2.3300000000e+02	1.0065877946e-25
2.3333333333e+02	1.0101387379e-25
2.3366666667e+02	9.8950873510e-26
2.3400000000e+02	1.0089406197e-25
2.3433333333e+02	9.7155941749e-26
2.3466666667e+02	9.9452272139e-26
2.3500000000e+02	9.9153189491e-26
2.3533333333e+02	9.7535330251e-26
2.3566666667e+02	9.8208250279e-26
2.3600000000e+02	9.7368170955e-26
2.3633333333e+02	9.7714570412e-26
2.3666666667e+02	9.4301521111e-26
2.3700000000e+02	9.9058601591e-26
2.3733333333e+02	9.9212484552e-26
2.3766666667e+02	1.0094835834e-25
2.3800000000e+02	1.0050396192e-25
2.3833333333e+02	1.0064744726e-25
2.3866666667e+02	9.5576153848e-26
2.3900000000e+02	9.9549696760e-26
2.3933333333e+02	1.0071603228e-25
2.3966666667e+02	9.6226423490e-26
2.4000000000e+02	1.0109718614e-25
2.4033333333e+02	1.0220444871e-25
2.4066666667e+02	1.0597498927e-25
2.4100000000e+02	9.9414536688e-26
2.4133333333e+02	9.7494675948e-26
2.4166666667e+02	9.7225310292e-26
2.4200000000e+02	9.6641156523e-26
2.4233333333e+02	9.8809842866e-26
2.4266666667e+02	1.0100241412e-25
2.4300000000e+02	9.9421270977e-26
2.4333333333e+02	9.6787718774e-26
2.4366666667e+02	9.9604418280e-26
2.4400000000e+02	1.0092120615e-25
2.4433333333e+02	1.0012800819e-25
2.4466666667e+02	1.0136598326e-25
2.4500000000e+02	9.9009959202e-26
2.4533333333e+02	9.9001801916e-26
2.4566666667e+02	9.6212582107e-26
2.4600000000e+02	9.6579417942e-26
2.4633333333e+02	1.0160560280e-25
2.4666666667e+02	9.7384710993e-26
2.4700000000e+02	1.0030831300e-25
2.4733333333e+02	9.8905918755e-26
2.4766666667e+02	1.0009559337e-25
2.4800000000e+02	1.0359613330e-25
2.4833333333e+02	1.0390948635e-25
2.4866666667e+02	1.0025012366e-25
2.4900000000e+02	1.0006522652e-25
2.4933333333e+02	1.0088042596e-25
2.4966666667e+02	9.9619048554e-26
2.5000000000e+02	9.8698278174e-26
2.5033333333e+02	9.9759730599e-26
2.5066666667e+02	9.9710367689e-26
2.5100000000e+02	9.8226917750e-26
2.5133333333e+02	1.0386349537e-25
2.5166666667e+02	9.9600757993e-26
2.5200000000e+02	1.0210718457e-25
2.5233333333e+02	9.7327445996e-26
2.5266666667e+02	1.0096661404e-25
2.5300000000e+02	9.7545106650e-26
2.5333333333e+02	9.8386105462e-26
2.5366666667e+02	9.4040956844e-26
2.5400000000e+02	9.9864667390e-26
2.5433333333e+02	9.5502759592e-26
2.5466666667e+02	9.8447805879e-26
2.5500000000e+02	9.9572484708e-26
2.5533333333e+02	9.7397934328e-26
2.5566666667e+02	1.0053756811e-25
2.5600000000e+02	9.8963542029e-26
2.5633333333e+02	9.6686529047e-26
2.5666666667e+02	1.0508045862e-25
2.5700000000e+02	1.0411992981e-25
2.5733333333e+02	9.7295664915e-26
2.5766666667e+02	1.0039840096e-25
2.5800000000e+02	1.0111920300e-25
2.5833333333e+02	9.9753561922e-26
2.5866666667e+02	9.9984245094e-26
2.5900000000e+02	1.0274513118e-25
2.5933333333e+02	1.0301113965e-25
2.5966666667e+02	1.0788947134e-25
2.6000000000e+02	1.0452589512e-25
2.6033333333e+02	1.0051958938e-25
2.6066666667e+02	1.0185666835e-25
2.6100000000e+02	1.0006103289e-25
2.6133333333e+02	9.9958030328e-26
2.6166666667e+02	1.0434125542e-25
2.6200000000e+02	1.0363834758e-25
2.6233333333e+02	1.0428477272e-25
2.6266666667e+02	9.8538251413e-26
2.6300000000e+02	1.0276653480e-25
2.6333333333e+02	1.0357504255e-25
2.6366666667e+02	1.0363974620e-25
2.6400000000e+02	1.0118358990e-25
2.6433333333e+02	1.0364516497e-25
2.6466666667e+02	1.0501540007e-25
2.6500000000e+02	1.0129938556e-25
2.6533333333e+02	9.7873139369e-26
2.6566666667e+02	9.9408214504e-26
2.6600000000e+02	1.0365338491e-25
2.6633333333e+02	1.0209107978e-25
2.6666666667e+02	1.0180080465e-25
2.6700000000e+02	1.0197372685e-25
2.6733333333e+02	9.9320871923e-26
2.6766666667e+02	9.5661244825e-26
2.6800000000e+02	9.9621411170e-26
2.6833333333e+02	9.9374977947e-26
2.6866666667e+02	1.0263127956e-25
2.6900000000e+02	1.0186893027e-25
2.6933333333e+02	1.3060843517e-25
2.6966666667e+02	1.8005238356e-25
2.7000000000e+02	1.3692122431e-25
2.7033333333e+02	9.9899093251e-26
2.7066666667e+02	1.0394890272e-25
2.7100000000e+02	1.0319829337e-25
2.7133333333e+02	1.0390774125e-25
2.7166666667e+02	1.0142576612e-25
2.7200000000e+02	1.0453635329e-25
2.7233333333e+02	1.0417874783e-25
2.7266666667e+02	1.0261843819e-25
2.7300000000e+02	1.0299248638e-25
2.7333333333e+02	1.0418430539e-25
2.7366666667e+02	1.0267154290e-25
2.7400000000e+02	1.0417299678e-25
2.7433333333e+02	1.0564993747e-25
2.7466666667e+02	1.0167020503e-25
2.7500000000e+02	1.1093100825e-25
2.7533333333e+02	1.0685545127e-25
2.7566666667e+02	1.0735245435e-25
2.7600000000e+02	1.0995229114e-25
2.7633333333e+02	1.5396474025e-25
2.7666666667e+02	2.4961332940e-25
2.7700000000e+02	2.2223409172e-25
2.7733333333e+02	1.2910651568e-25
2.7766666667e+02	1.1343327000e-25
2.7800000000e+02	1.0326923760e-25
2.7833333333e+02	1.0382373619e-25
2.7866666667e+02	1.0931008373e-25
2.7900000000e+02	1.0770783260e-25
2.7933333333e+02	1.0800341288e-25
2.7966666667e+02	1.0768077417e-25
2.8000000000e+02	1.0593724387e-25
2.8033333333e+02	1.1332586620e-25
2.8066666667e+02	1.1509213883e-25
2.8100000000e+02	1.1827845246e-25
2.8133333333e+02	1.2112325943e-25
2.8166666667e+02	1.0941856548e-25
2.8200000000e+02	1.0308152041e-25
2.8233333333e+02	1.1112019470e-25
2.8266666667e+02	1.0449140586e-25
2.8300000000e+02	9.7736405434e-26
2.8333333333e+02	9.8666106504e-26
2.8366666667e+02	1.0451644034e-25
2.8400000000e+02	1.0789739397e-25
2.8433333333e+02	1.0027567234e-25
2.8466666667e+02	1.0830805546e-25
2.8500000000e+02	1.0761973550e-25
2.8533333333e+02	1.0580453682e-25
2.8566666667e+02	1.0785734302e-25
2.8600000000e+02	1.0341295440e-25
2.8633333333e+02	1.0541219491e-25
2.8666666667e+02	1.0477731078e-25
2.8700000000e+02	1.0972493814e-25
2.8733333333e+02	1.0422396131e-25
2.8766666667e+02	1.0085572420e-25
2.8800000000e+02	9.8836622179e-26
2.8833333333e+02	1.0226819196e-25
2.8866666667e+02	1.0378528916e-25
2.8900000000e+02	1.0391231240e-25
2.8933333333e+02	1.0368925720e-25
2.8966666667e+02	9.9189843862e-26
2.9000000000e+02	1.0260172572e-25
2.9033333333e+02	1.0429954787e-25
2.9066666667e+02	1.0595812874e-25
2.9100000000e+02	1.0304463373e-25
2.9133333333e+02	1.0423401219e-25
2.9166666667e+02	1.0361957381e-25
2.9200000000e+02	1.0127111815e-25
2.9233333333e+02	1.0205344801e-25
2.9266666667e+02	1.0031033134e-25
2.9300000000e+02	9.8353866546e-26
2.9333333333e+02	9.8214030604e-26
2.9366666667e+02	1.0474791959e-25
2.9400000000e+02	1.0368511669e-25
2.9433333333e+02	9.8728115623e-26
2.9466666667e+02	9.8731637137e-26
2.9500000000e+02	1.0197396818e-25
2.9533333333e+02	1.0316690524e-25
2.9566666667e+02	1.0618547196e-25
2.9600000000e+02	1.1360584581e-25
2.9633333333e+02	1.0413461704e-25
2.9666666667e+02	9.4580802710e-26
2.9700000000e+02	1.0052372376e-25
2.9733333333e+02	1.0597668257e-25
2.9766666667e+02	1.0493124335e-25
2.9800000000e+02	1.0518713695e-25
2.9833333333e+02	1.0694622369e-25
2.9866666667e+02	1.0391708667e-25
2.9900000000e+02	1.1765237611e-25
3.0033333333e+02	2.2957531117e-25
3.0066666667e+02	1.1330148864e-25
3.0100000000e+02	1.0815195895e-25
3.0133333333e+02	1.0734577992e-25
3.0166666667e+02	2.1045087947e-25
3.0266666667e+02	1.7230840733e-25
3.0366666667e+02	4.4075353391e-25
3.0400000000e+02	1.0347615813e-25
3.0433333333e+02	9.9931187993e-26
3.0466666667e+02	1.0165965043e-25
3.0500000000e+02	1.0070377738e-25
3.0533333333e+02	1.0280769741e-25
3.0566666667e+02	1.0524599975e-25
3.0600000000e+02	1.0739227953e-25
3.0633333333e+02	1.0738305012e-25
3.0666666667e+02	1.0130506201e-25
3.0700000000e+02	1.0275307005e-25
3.0733333333e+02	1.0452250240e-25
3.0766666667e+02	1.0609420885e-25
3.0800000000e+02	1.0625181863e-25
3.0833333333e+02	1.0303547065e-25
3.0866666667e+02	1.0022439084e-25
3.0900000000e+02	1.0046564916e-25
3.0933333333e+02	1.0199907832e-25
3.0966666667e+02	9.8992751120e-26
3.1000000000e+02	1.0104621786e-25
3.1033333333e+02	1.0374466838e-25
3.1066666667e+02	1.0569808702e-25
3.1100000000e+02	1.0629999904e-25
3.1133333333e+02	1.0140772159e-25
3.1166666667e+02	1.0076904620e-25
3.1200000000e+02	1.0699198444e-25
3.1233333333e+02	1.0261068038e-25
3.1266666667e+02	1.0147028495e-25
3.1300000000e+02	1.0214340513e-25
3.1333333333e+02	1.0634804338e-25
3.1366666667e+02	1.0655514938e-25
3.1400000000e+02	1.0528587118e-25
3.1433333333e+02	1.0565108919e-25
3.1466666667e+02	1.0671348537e-25
3.1500000000e+02	1.0581955256e-25
3.1533333333e+02	1.0738638255e-25
3.1566666667e+02	1.0611969034e-25
3.1600000000e+02	1.1094753122e-25
3.1633333333e+02	1.0854430198e-25
3.1666666667e+02	1.0528040950e-25
3.1700000000e+02	1.0034443936e-25
3.1733333333e+02	1.0328725929e-25
3.1766666667e+02	1.0801914397e-25
3.1800000000e+02	1.0580845662e-25
3.1833333333e+02	1.0792816278e-25
3.1866666667e+02	1.0344382388e-25
3.1900000000e+02	1.0004482812e-25
3.1933333333e+02	1.0298802407e-25
3.1966666667e+02	1.0383202714e-25
3.2000000000e+02	1.1128313208e-25
3.2033333333e+02	1.0843615063e-25
3.2066666667e+02	1.0630836121e-25
3.2100000000e+02	1.0914456920e-25
3.2133333333e+02	1.1022547946e-25
3.2166666667e+02	1.0596059899e-25
3.2200000000e+02	1.1095949197e-25
3.2233333333e+02	1.0799965468e-25
3.2266666667e+02	1.0550821353e-25
3.2300000000e+02	1.0905494644e-25
3.2333333333e+02	1.1083133944e-25
3.2366666667e+02	1.0621149170e-25
3.2400000000e+02	1.0534493606e-25
3.2433333333e+02	1.1072644488e-25
3.2466666667e+02	1.1113682356e-25
3.2500000000e+02	1.1290030746e-25
3.2533333333e+02	1.0910916715e-25
3.2566666667e+02	1.0742688404e-25
3.2600000000e+02	1.0958345507e-25
3.2633333333e+02	1.0819382620e-25
3.2666666667e+02	1.0680058394e-25
3.2700000000e+02	1.1141748364e-25
3.2733333333e+02	1.0678260919e-25
3.2766666667e+02	1.0507915980e-25
3.2800000000e+02	1.1210996985e-25
3.2833333333e+02	1.0909863152e-25
3.2866666667e+02	1.0885822519e-25
3.2900000000e+02	1.0933843572e-25
3.2933333333e+02	1.0680635782e-25
3.2966666667e+02	1.0882022807e-25
3.3000000000e+02	1.0646759515e-25
3.3033333333e+02	1.0571769528e-25
3.3066666667e+02	1.0824002975e-25
3.3100000000e+02	1.0502121872e-25
3.3133333333e+02	1.1268011853e-25
3.3166666667e+02	1.0930363471e-25
3.3200000000e+02	1.0986006768e-25
3.3233333333e+02	1.0765336935e-25
3.3266666667e+02	1.1321195753e-25
3.3300000000e+02	1.1112515885e-25
3.3333333333e+02	1.0897301680e-25
3.3366666667e+02	1.1167856075e-25
3.3400000000e+02	1.1056402716e-25
3.3433333333e+02	1.0506296976e-25
3.3466666667e+02	1.0709878394e-25
3.3500000000e+02	1.0696910895e-25
3.3533333333e+02	1.0881402095e-25
3.3566666667e+02	1.0555469164e-25
3.3600000000e+02	1.0655439445e-25
3.3633333333e+02	1.0496724002e-25
3.3666666667e+02	1.0584428677e-25
3.3700000000e+02	1.0989428509e-25
3.3733333333e+02	1.0770686978e-25
3.3766666667e+02	1.0479615660e-25
3.3800000000e+02	1.0832461890e-25
3.3833333333e+02	1.0722838676e-25
3.3866666667e+02	1.0245359853e-25
3.3900000000e+02	1.0701686253e-25
3.3933333333e+02	1.0715299694e-25
3.3966666667e+02	1.0330152279e-25
3.4000000000e+02	1.0558223634e-25
3.4033333333e+02	1.0598532370e-25
3.4066666667e+02	1.0649171648e-25
3.4100000000e+02	1.0797572852e-25
3.4133333333e+02	1.1152656015e-25
3.4166666667e+02	1.0670702473e-25
3.4200000000e+02	1.0566761643e-25
3.4233333333e+02	1.0436537752e-25
3.4266666667e+02	1.0754515162e-25
3.4300000000e+02	1.1162386018e-25
3.4333333333e+02	1.1076901179e-25
3.4366666667e+02	1.0968178083e-25
3.4400000000e+02	1.0930973533e-25
3.4433333333e+02	1.1277889422e-25
3.4466666667e+02	1.0765115401e-25
3.4500000000e+02	1.0548631040e-25
3.4533333333e+02	1.0439847480e-25
3.4566666667e+02	1.0323932028e-25
3.4600000000e+02	1.0466286944e-25
3.4633333333e+02	1.0834566523e-25
3.4666666667e+02	1.0674233410e-25
3.4700000000e+02	1.0851280693e-25
3.4733333333e+02	1.0570811810e-25
3.4766666667e+02	1.0988083526e-25
3.4800000000e+02	1.0948079279e-25
3.4833333333e+02	1.0621352503e-25
3.4866666667e+02	1.0393762263e-25
3.4900000000e+02	1.0709568865e-25
3.4933333333e+02	1.0664169753e-25
3.4966666667e+02	1.0691660606e-25
3.5000000000e+02	1.0809672748e-25
3.5033333333e+02	1.1037346111e-25
3.5066666667e+02	1.0996941716e-25
3.5100000000e+02	1.1263038895e-25
3.5133333333e+02	1.0959860317e-25
3.5166666667e+02	1.0596303230e-25
3.5200000000e+02	1.0555936529e-25
3.5233333333e+02	1.0574539235e-25
3.5266666667e+02	1.0760718299e-25
3.5300000000e+02	1.1045871012e-25
3.5333333333e+02	1.0841521043e-25
3.5366666667e+02	1.0585349478e-25
3.5400000000e+02	1.1416238677e-25
3.5433333333e+02	1.0918403261e-25
3.5466666667e+02	1.0333175753e-25
3.5500000000e+02	1.0248020272e-25
3.5533333333e+02	1.0438869254e-25
3.5566666667e+02	1.0813043445e-25
3.5600000000e+02	1.0884361802e-25
3.5633333333e+02	1.0719029842e-25
3.5666666667e+02	1.1149561291e-25
3.5700000000e+02	1.1057195132e-25
3.5733333333e+02	1.0504335581e-25
3.5766666667e+02	1.0603022379e-25
3.5800000000e+02	1.0930963671e-25
3.5833333333e+02	1.1201636171e-25
3.5866666667e+02	1.1441209228e-25
3.5900000000e+02	1.0711827333e-25
3.5933333333e+02	1.1202858485e-25
3.5966666667e+02	1.1134730898e-25
3.6000000000e+02	1.1288638957e-25
3.6033333333e+02	1.0835103925e-25
3.6066666667e+02	1.0424291968e-25
3.6100000000e+02	1.0694595652e-25
3.6133333333e+02	1.1112964287e-25
3.6166666667e+02	1.1310759341e-25
3.6200000000e+02	1.0922615410e-25
3.6233333333e+02	1.1255946800e-25
3.6266666667e+02	1.0748262020e-25
3.6300000000e+02	1.0826435551e-25
3.6333333333e+02	1.0778964706e-25
3.6366666667e+02	1.0451664819e-25
3.6400000000e+02	1.1039843468e-25
3.6433333333e+02	1.1047198718e-25
3.6466666667e+02	1.1016648430e-25
3.6500000000e+02	1.1529884896e-25
3.6533333333e+02	1.0756122337e-25
3.6566666667e+02	1.1048061169e-25
3.6600000000e+02	1.0880889239e-25
3.6633333333e+02	1.0930640903e-25
3.6666666667e+02	1.0543222652e-25
3.6700000000e+02	1.1143372400e-25
3.6733333333e+02	1.1398303763e-25
3.6766666667e+02	1.0976222335e-25
3.6800000000e+02	1.1187084072e-25
3.6833333333e+02	1.0951036920e-25
3.6866666667e+02	1.1084608302e-25
3.6900000000e+02	1.0979114744e-25
3.6933333333e+02	1.0859699085e-25
3.6966666667e+02	1.0885731629e-25
3.7000000000e+02	1.1122167240e-25
3.7033333333e+02	1.1134395603e-25
3.7066666667e+02	1.1070421012e-25
3.7100000000e+02	1.1402048710e-25
3.7133333333e+02	1.0661099707e-25
3.7166666667e+02	1.0852387526e-25
3.7200000000e+02	1.1294332647e-25
3.7233333333e+02	1.0713329464e-25
3.7266666667e+02	1.1386412711e-25
3.7300000000e+02	1.1497809754e-25
3.7333333333e+02	1.1621276594e-25
3.7366666667e+02	1.1266389538e-25
3.7400000000e+02	1.1380810178e-25
3.7433333333e+02	1.0991786130e-25
3.7466666667e+02	1.0947006193e-25
3.7500000000e+02	1.1685946207e-25
3.7533333333e+02	1.1606161552e-25
3.7566666667e+02	1.0910378845e-25
3.7600000000e+02	1.1166370377e-25
3.7633333333e+02	1.1104038781e-25
3.7666666667e+02	1.0846827278e-25
3.7700000000e+02	1.0700903965e-25
3.7733333333e+02	1.1023667829e-25
3.7766666667e+02	1.1195406159e-25
3.7800000000e+02	1.0866631486e-25
3.7833333333e+02	1.0347266089e-25
3.7866666667e+02	1.1200593212e-25
3.7900000000e+02	1.1193674662e-25
3.7933333333e+02	1.1302971861e-25
3.7966666667e+02	1.1104765314e-25
3.8000000000e+02	1.1027004566e-25
3.8033333333e+02	1.1258572603e-25
3.8066666667e+02	1.1209904317e-25
3.8100000000e+02	1.0875919588e-25
3.8133333333e+02	1.1461081567e-25
3.8166666667e+02	1.0987401124e-25
3.8200000000e+02	1.1145940025e-25
3.8233333333e+02	1.0818830143e-25
3.8266666667e+02	1.1142553359e-25
3.8300000000e+02	1.1182336039e-25
3.8333333333e+02	1.0920096206e-25
3.8366666667e+02	1.1084237179e-25
3.8400000000e+02	1.1215447058e-25
3.8433333333e+02	1.1318880045e-25
3.8466666667e+02	1.1380462417e-25
3.8500000000e+02	1.0691822825e-25
3.8533333333e+02	1.0851558189e-25
3.8566666667e+02	1.1326594696e-25
3.8600000000e+02	1.1685930803e-25
3.8633333333e+02	1.1397657198e-25
3.8666666667e+02	1.0907146184e-25
3.8700000000e+02	1.0908198237e-25
3.8733333333e+02	1.1057007910e-25
3.8766666667e+02	1.1627838635e-25
3.8800000000e+02	1.1423188349e-25
3.8833333333e+02	1.1520669003e-25
3.8866666667e+02	1.1826057638e-25
3.8900000000e+02	1.1491175695e-25
3.8933333333e+02	1.1329139115e-25
3.8966666667e+02	1.1513656151e-25
3.9000000000e+02	1.1202819140e-25
3.9033333333e+02	1.1453408308e-25
3.9066666667e+02	1.1333123582e-25
3.9100000000e+02	1.0744065413e-25
3.9133333333e+02	1.0934490954e-25
3.9166666667e+02	1.1260211295e-25
3.9200000000e+02	1.1677519639e-25
3.9233333333e+02	1.0868226333e-25
3.9266666667e+02	1.1672525706e-25
3.9300000000e+02	1.1144569691e-25
3.9333333333e+02	1.1713783436e-25
3.9366666667e+02	1.1363838403e-25
3.9400000000e+02	1.1015450195e-25
3.9433333333e+02	1.1204367007e-25
3.9466666667e+02	1.1468282830e-25
3.9500000000e+02	1.1483538904e-25
3.9533333333e+02	1.1269421231e-25
3.9566666667e+02	1.1465872498e-25
3.9600000000e+02	1.1161597607e-25
3.9633333333e+02	1.1614796690e-25
3.9666666667e+02	1.1215690626e-25
3.9700000000e+02	1.1274075171e-25
3.9733333333e+02	1.1079440550e-25
3.9766666667e+02	1.0606074834e-25
3.9800000000e+02	1.0556904506e-25
3.9833333333e+02	1.0961322285e-25
3.9866666667e+02	1.1143166991e-25
3.9900000000e+02	1.1771929470e-25
3.9933333333e+02	1.1626485000e-25
3.9966666667e+02	1.1299140390e-25
4.0000000000e+02	1.1433480545e-25
4.0033333333e+02	1.1779747979e-25
4.0066666667e+02	1.1508894282e-25
4.0100000000e+02	1.1748896390e-25
4.0133333333e+02	1.1696823118e-25
4.0166666667e+02	1.1985406647e-25
4.0200000000e+02	1.1484833222e-25
4.0233333333e+02	1.1877454459e-25
4.0266666667e+02	1.1190091361e-25
4.0300000000e+02	1.1380889226e-25
4.0333333333e+02	1.1341073637e-25
4.0366666667e+02	1.1309320097e-25
4.0400000000e+02	1.1450097453e-25
4.0433333333e+02	1.1542533396e-25
4.0466666667e+02	1.1538735734e-25
4.0500000000e+02	1.1336035000e-25
4.0533333333e+02	1.1888698461e-25
4.0566666667e+02	1.1804667858e-25
4.0600000000e+02	1.1582264042e-25
4.0633333333e+02	1.1968729526e-25
4.0666666667e+02	1.1620708288e-25
4.0700000000e+02	1.1837523581e-25
4.0733333333e+02	1.1947835167e-25
4.0766666667e+02	1.1881383280e-25
4.0800000000e+02	1.1535642899e-25
4.0833333333e+02	1.1869968280e-25
4.0866666667e+02	1.2305909788e-25
4.0900000000e+02	1.2428022931e-25
4.0933333333e+02	1.2749114940e-25
4.0966666667e+02	1.2799299952e-25
4.1000000000e+02	1.2492134692e-25
4.1033333333e+02	1.2508225414e-25
4.1066666667e+02	1.2159781726e-25
4.1100000000e+02	1.2093984502e-25
4.1133333333e+02	1.2025581497e-25
4.1166666667e+02	1.1964500813e-25
4.1200000000e+02	1.2241345574e-25
4.1233333333e+02	1.2101800692e-25
4.1266666667e+02	1.2286181075e-25
4.1300000000e+02	1.2019125044e-25
4.1333333333e+02	1.1974729013e-25
4.1366666667e+02	1.1614371160e-25
4.1400000000e+02	1.2282074509e-25
4.1433333333e+02	1.1670650433e-25
4.1466666667e+02	1.1991365500e-25
4.1500000000e+02	1.2548959399e-25
4.1533333333e+02	1.1755506784e-25
4.1566666667e+02	1.1549079887e-25
4.1600000000e+02	1.1609025612e-25
4.1633333333e+02	1.1647658452e-25
4.1666666667e+02	1.2267444778e-25
4.1700000000e+02	1.2056561661e-25
4.1733333333e+02	1.1499290875e-25
4.1766666667e+02	1.1500109706e-25
4.1800000000e+02	1.2005627850e-25
4.1833333333e+02	1.1782187571e-25
4.1866666667e+02	1.1858409909e-25
4.1900000000e+02	1.1798593530e-25
4.1933333333e+02	1.1517382099e-25
4.1966666667e+02	1.1366312320e-25
4.2000000000e+02	1.2653951290e-25
4.2033333333e+02	1.3067822354e-25
4.2066666667e+02	1.1916921829e-25
4.2100000000e+02	1.1687555423e-25
4.2133333333e+02	1.1385802519e-25
4.2166666667e+02	1.2203475383e-25
4.2200000000e+02	1.2503612307e-25
4.2233333333e+02	1.2116276850e-25
4.2266666667e+02	1.1749791551e-25
4.2300000000e+02	1.1661855143e-25
4.2333333333e+02	1.1915287643e-25
4.2366666667e+02	1.1865871956e-25
4.2400000000e+02	1.2235327238e-25
4.2433333333e+02	1.2281872187e-25
4.2466666667e+02	1.1834778613e-25
4.2500000000e+02	1.1999569620e-25
4.2533333333e+02	1.2225350259e-25
4.2566666667e+02	1.2709376077e-25
4.2600000000e+02	1.2322581721e-25
4.2633333333e+02	1.1649573307e-25
4.2666666667e+02	1.1209682425e-25
4.2700000000e+02	1.1228735131e-25
4.2733333333e+02	1.2039738128e-25
4.2766666667e+02	1.2488958341e-25
4.2800000000e+02	1.2082855633e-25
4.2833333333e+02	1.1819093303e-25
4.2866666667e+02	1.2158472352e-25
4.2900000000e+02	1.2128879634e-25
4.2933333333e+02	1.2067526265e-25
4.2966666667e+02	1.1920338143e-25
4.3000000000e+02	1.1624823909e-25
4.3033333333e+02	1.1774090426e-25
4.3066666667e+02	1.1596768450e-25
4.3100000000e+02	1.1639727586e-25
4.3133333333e+02	1.1627605604e-25
4.3166666667e+02	1.1528514114e-25
4.3200000000e+02	1.2176684503e-25
4.3233333333e+02	1.1940323878e-25
4.3266666667e+02	1.1646042331e-25
4.3300000000e+02	1.1782434619e-25
4.3333333333e+02	1.1547099289e-25
4.3366666667e+02	1.1155439706e-25
4.3400000000e+02	1.1969996958e-25
4.3433333333e+02	1.2215327449e-25
4.3466666667e+02	1.1725634852e-25
4.3500000000e+02	1.2047279105e-25
4.3533333333e+02	1.2034031575e-25
4.3566666667e+02	1.1407906379e-25
4.3600000000e+02	1.1776840321e-25
4.3633333333e+02	1.2072215418e-25
4.3666666667e+02	1.2041867094e-25
4.3700000000e+02	1.1843138759e-25
4.3733333333e+02	1.1636351190e-25
4.3766666667e+02	1.1354827377e-25
4.3800000000e+02	1.2083594909e-25
4.3833333333e+02	1.2104262993e-25
4.3866666667e+02	1.1979790697e-25
4.3900000000e+02	1.2279702983e-25
4.3933333333e+02	1.2021780916e-25
4.3966666667e+02	1.2475266799e-25
4.4000000000e+02	1.2161413030e-25
4.4033333333e+02	1.1837773987e-25
4.4066666667e+02	1.2038572621e-25
4.4100000000e+02	1.1916912714e-25
4.4133333333e+02	1.1555464109e-25
4.4166666667e+02	1.1609462166e-25
4.4200000000e+02	1.1307160337e-25
4.4233333333e+02	1.1731032235e-25
4.4266666667e+02	1.2066503522e-25
4.4300000000e+02	1.1902456812e-25
4.4333333333e+02	1.1786848938e-25
4.4366666667e+02	1.2379710891e-25
4.4400000000e+02	1.1974788364e-25
4.4433333333e+02	1.1982735757e-25
4.4466666667e+02	1.1848104065e-25
4.4500000000e+02	1.1656862922e-25
4.4533333333e+02	1.2266082426e-25
4.4566666667e+02	1.1480240481e-25
4.4600000000e+02	1.2194748156e-25
4.4633333333e+02	1.1720292415e-25
4.4666666667e+02	1.1831797365e-25
4.4700000000e+02	1.2121030463e-25
4.4733333333e+02	1.2208280205e-25
4.4766666667e+02	1.2213986708e-25
4.4800000000e+02	1.1688972341e-25
4.4833333333e+02	1.2143680485e-25
4.4866666667e+02	1.2132202930e-25
4.4900000000e+02	1.2025534304e-25
4.4933333333e+02	1.1963564320e-25
4.4966666667e+02	1.2371047172e-25
4.5000000000e+02	1.2991579479e-25
4.5033333333e+02	1.2628632111e-25
4.5066666667e+02	1.2179564590e-25
4.5100000000e+02	1.1478244677e-25
4.5133333333e+02	1.1865808305e-25
4.5166666667e+02	1.2113939214e-25
4.5200000000e+02	1.2234545375e-25
4.5233333333e+02	1.2448629660e-25
4.5266666667e+02	1.2404205123e-25
4.5300000000e+02	1.2508916274e-25
4.5333333333e+02	1.1902150073e-25
4.5366666667e+02	1.2035896328e-25
4.5400000000e+02	1.2890915583e-25
4.5433333333e+02	1.2904393555e-25
4.5466666667e+02	1.2264343009e-25
4.5500000000e+02	1.2066900652e-25
4.5533333333e+02	1.2106010064e-25
4.5566666667e+02	1.2069241098e-25
4.5600000000e+02	1.2269068157e-25
4.5633333333e+02	1.2304297718e-25
4.5666666667e+02	1.2599843496e-25
4.5700000000e+02	1.2324669219e-25
4.5733333333e+02	1.2199250978e-25
4.5766666667e+02	1.2158255985e-25
4.5800000000e+02	1.2621397258e-25
4.5833333333e+02	1.2286741876e-25
4.5866666667e+02	1.2115482354e-25
4.5900000000e+02	1.1885186155e-25
4.5933333333e+02	1.2425426815e-25
4.5966666667e+02	1.1943068761e-25
4.6000000000e+02	1.2223246090e-25
4.6033333333e+02	1.1914985133e-25
4.6066666667e+02	1.2137869434e-25
4.6100000000e+02	1.2019470981e-25
4.6133333333e+02	1.1934231282e-25
4.6166666667e+02	1.2886610548e-25
4.6200000000e+02	1.2459398939e-25
4.6233333333e+02	1.2752095511e-25
4.6266666667e+02	1.2198034053e-25
4.6300000000e+02	1.2366195470e-25
4.6333333333e+02	1.2822696136e-25
4.6366666667e+02	1.2212596650e-25
4.6400000000e+02	1.1992183063e-25
4.6433333333e+02	1.2453199773e-25
4.6466666667e+02	1.2375399326e-25
4.6500000000e+02	1.2710196415e-25
4.6533333333e+02	1.2473264066e-25
4.6566666667e+02	1.2424269057e-25
4.6600000000e+02	1.2105774576e-25
4.6633333333e+02	1.2215858925e-25
4.6666666667e+02	1.2171594435e-25
4.6700000000e+02	1.2304453430e-25
4.6733333333e+02	1.2531711731e-25
4.6766666667e+02	1.2361973109e-25
4.6800000000e+02	1.2516414507e-25
4.6833333333e+02	1.2340358579e-25
4.6866666667e+02	1.2056454597e-25
4.6900000000e+02	1.2856360306e-25
4.6933333333e+02	1.2249423074e-25
4.6966666667e+02	1.2631733988e-25
4.7000000000e+02	1.2035344010e-25
4.7033333333e+02	1.2244649047e-25
4.7066666667e+02	1.2283063666e-25
4.7100000000e+02	1.2743758140e-25
4.7133333333e+02	1.2690463336e-25
4.7166666667e+02	1.2420782715e-25
4.7200000000e+02	1.2870777426e-25
4.7233333333e+02	1.2678903430e-25
4.7266666667e+02	1.2551745977e-25
4.7300000000e+02	1.2567808827e-25
4.7333333333e+02	1.2417166435e-25
4.7366666667e+02	1.3506995446e-25
4.7400000000e+02	1.3021484007e-25
4.7433333333e+02	1.2734505049e-25
4.7466666667e+02	1.2957947149e-25
4.7500000000e+02	1.2443930765e-25
4.7533333333e+02	1.2655754105e-25
4.7566666667e+02	1.3172003009e-25
4.7600000000e+02	1.2828469046e-25
4.7633333333e+02	1.2477708792e-25
4.7666666667e+02	1.2225796532e-25
4.7700000000e+02	1.2484028668e-25
4.7733333333e+02	1.2718789176e-25
4.7766666667e+02	1.2790677499e-25
4.7800000000e+02	1.3563385054e-25
4.7833333333e+02	1.2838549945e-25
4.7866666667e+02	1.2659776338e-25
4.7900000000e+02	1.2695646421e-25
4.7933333333e+02	1.2810427257e-25
4.7966666667e+02	1.2583795748e-25
4.8000000000e+02	1.2473052648e-25
4.8033333333e+02	1.2788986546e-25
4.8066666667e+02	1.3445319451e-25
4.8100000000e+02	1.3275029220e-25
4.8133333333e+02	1.3337750802e-25
4.8166666667e+02	1.3064037741e-25
4.8200000000e+02	1.2850661973e-25
4.8233333333e+02	1.3041759705e-25
4.8266666667e+02	1.3064810921e-25
4.8300000000e+02	1.3280629885e-25
4.8333333333e+02	1.3518097992e-25
4.8366666667e+02	1.3000407888e-25
4.8400000000e+02	1.3070092137e-25
4.8433333333e+02	1.2710431835e-25
4.8466666667e+02	1.2908729744e-25
4.8500000000e+02	1.2653370796e-25
4.8533333333e+02	1.2724775030e-25
4.8566666667e+02	1.3467729216e-25
4.8600000000e+02	1.3428514284e-25
4.8633333333e+02	1.2979739420e-25
4.8666666667e+02	1.2916834338e-25
4.8700000000e+02	1.3037522151e-25
4.8733333333e+02	1.2695779959e-25
4.8766666667e+02	1.1973475170e-25
4.8800000000e+02	1.3197479503e-25
4.8833333333e+02	1.2792069943e-25
4.8866666667e+02	1.2831987418e-25
4.8900000000e+02	1.2510574799e-25
4.8933333333e+02	1.2862353227e-25
4.8966666667e+02	1.2907607842e-25
4.9000000000e+02	1.3552090396e-25
4.9033333333e+02	1.3432853934e-25
4.9066666667e+02	1.3067782659e-25
4.9100000000e+02	1.2985407318e-25
4.9133333333e+02	1.3104010108e-25
4.9166666667e+02	1.3498784484e-25
4.9200000000e+02	1.3301760492e-25
4.9233333333e+02	1.3498344235e-25
4.9266666667e+02	1.3061190456e-25
4.9300000000e+02	1.3204114445e-25
4.9333333333e+02	1.3578995258e-25
4.9366666667e+02	1.3005917757e-25
4.9400000000e+02	1.3627668341e-25
4.9433333333e+02	1.3507943197e-25
4.9466666667e+02	1.3091705438e-25
4.9500000000e+02	1.2537935286e-25
4.9533333333e+02	1.2708796173e-25
4.9566666667e+02	1.2997776663e-25
4.9600000000e+02	1.3103195786e-25
4.9633333333e+02	1.3006299774e-25
4.9666666667e+02	1.3611827839e-25
4.9700000000e+02	1.3179283445e-25
4.9733333333e+02	1.3723394299e-25
4.9766666667e+02	1.4006238414e-25
4.9800000000e+02	1.2805437679e-25
4.9833333333e+02	1.2495956696e-25
4.9866666667e+02	1.3748232431e-25
4.9900000000e+02	1.3740252869e-25
4.9933333333e+02	1.3851265439e-25
4.9966666667e+02	1.3161275552e-25
5.0000000000e+02	1.3975099326e-25
5.0033333333e+02	1.3548846750e-25
5.0066666667e+02	1.3988713991e-25
5.0100000000e+02	1.7897918206e-25
5.0233333333e+02	1.9173529095e-25
5.0333333333e+02	3.8099883972e-25
5.0533333333e+02	5.5871544709e-25
5.0566666667e+02	1.9717983127e-25
5.0600000000e+02	1.8316482852e-25
5.0633333333e+02	2.1735372528e-25
5.0666666667e+02	2.9908000246e-25
5.1233333333e+02	3.9387106806e-25
5.1266666667e+02	2.3607592748e-25
5.1300000000e+02	2.3274378194e-25
5.1333333333e+02	4.8126302739e-25
5.1366666667e+02	4.2781865855e-25
5.1400000000e+02	1.5961833072e-25
5.1433333333e+02	1.4357957800e-25
5.1466666667e+02	1.4044114611e-25
5.1500000000e+02	1.4128771232e-25
5.1533333333e+02	1.4104378979e-25
5.1566666667e+02	1.3885028322e-25
5.1600000000e+02	1.3962114220e-25
5.1633333333e+02	5.1794607820e-25
5.1700000000e+02	5.7284685093e-25
5.1733333333e+02	1.4240173158e-25
5.1766666667e+02	1.4019207118e-25
5.1800000000e+02	1.3969986567e-25
5.1833333333e+02	1.3308328736e-25
5.1866666667e+02	1.3792187810e-25
5.1900000000e+02	1.3019444252e-25
5.1933333333e+02	1.3222826486e-25
5.1966666667e+02	1.3365469537e-25
5.2000000000e+02	1.3387757383e-25
5.2033333333e+02	1.2902309567e-25
5.2066666667e+02	1.3946806515e-25
5.2100000000e+02	1.3968718539e-25
5.2133333333e+02	1.3600151581e-25
5.2166666667e+02	1.3406486570e-25
5.2200000000e+02	1.3683604996e-25
5.2233333333e+02	1.3810759764e-25
5.2266666667e+02	1.4012307731e-25
5.2300000000e+02	1.4638518414e-25
5.2333333333e+02	1.3844217290e-25
5.2366666667e+02	1.2955649896e-25
5.2400000000e+02	1.3030190286e-25
5.2433333333e+02	1.3485578541e-25
5.2466666667e+02	1.4086210857e-25
5.2500000000e+02	1.3728036911e-25
5.2533333333e+02	1.3318652294e-25
5.2566666667e+02	1.3621661711e-25
5.2600000000e+02	1.3777728649e-25
5.2633333333e+02	1.3927429722e-25
5.2666666667e+02	1.3562850468e-25
5.2700000000e+02	1.3320630089e-25
5.2733333333e+02	1.3458228731e-25
5.2766666667e+02	1.4362420156e-25
5.2800000000e+02	1.4038436918e-25
5.2833333333e+02	1.3804244417e-25
5.2866666667e+02	1.3740856947e-25
5.2900000000e+02	1.4595165703e-25
5.2933333333e+02	1.3589746222e-25
5.2966666667e+02	1.3441433031e-25
5.3000000000e+02	1.3233943054e-25
5.3033333333e+02	1.3561955517e-25
5.3066666667e+02	1.3713882163e-25
5.3100000000e+02	1.3217310458e-25
5.3133333333e+02	1.3430804765e-25
5.3166666667e+02	1.4375578917e-25
5.3200000000e+02	1.4092332732e-25
5.3233333333e+02	1.3460555003e-25
5.3266666667e+02	1.3804114485e-25
5.3300000000e+02	1.3555674118e-25
5.3333333333e+02	1.3897139898e-25
5.3366666667e+02	1.4159229800e-25
5.3400000000e+02	1.4160155740e-25
5.3433333333e+02	1.3704517869e-25
5.3466666667e+02	1.3352608318e-25
5.3500000000e+02	1.3563985226e-25
5.3533333333e+02	1.4240833647e-25
5.3566666667e+02	1.3773478770e-25
5.3600000000e+02	1.3803899286e-25
5.3633333333e+02	1.3605476160e-25
5.3666666667e+02	1.4512538879e-25
5.3700000000e+02	1.3567231843e-25
5.3733333333e+02	1.3340701249e-25
5.3766666667e+02	1.3128050882e-25
5.3800000000e+02	1.3207002784e-25
5.3833333333e+02	1.4636639178e-25
5.3866666667e+02	1.3941692497e-25
5.3900000000e+02	1.3145920615e-25
5.3933333333e+02	1.3553923565e-25
5.3966666667e+02	1.4500584440e-25
5.4000000000e+02	2.0229676959e-25
5.4033333333e+02	2.1638721123e-25
5.4066666667e+02	1.5409472289e-25
5.4100000000e+02	1.4164167149e-25
5.4133333333e+02	1.4675883731e-25
5.4166666667e+02	1.4653309080e-25
5.4200000000e+02	1.4172547138e-25
5.4233333333e+02	1.4165721884e-25
5.4266666667e+02	1.4304959545e-25
5.4300000000e+02	1.4172201988e-25
5.4333333333e+02	1.3992173690e-25
5.4366666667e+02	1.4332225679e-25
5.4400000000e+02	1.4452994005e-25
5.4433333333e+02	1.4904874171e-25
5.4466666667e+02	1.4422018037e-25
5.4500000000e+02	1.4458314611e-25
5.4533333333e+02	1.4093663653e-25
5.4566666667e+02	1.4475869831e-25
5.4600000000e+02	1.4245213535e-25
5.4633333333e+02	1.4659134219e-25
5.4666666667e+02	1.4680723360e-25
5.4700000000e+02	1.4919155605e-25
5.4733333333e+02	1.4712195220e-25
5.4766666667e+02	1.5016467242e-25
5.4800000000e+02	1.4860245174e-25
5.4833333333e+02	1.4539870328e-25
5.4866666667e+02	1.3963585956e-25
5.4900000000e+02	1.5083641143e-25
5.4933333333e+02	1.4701184600e-25
5.4966666667e+02	1.4055802912e-25
5.5000000000e+02	1.4825230037e-25
5.5033333333e+02	1.5021152558e-25
5.5066666667e+02	1.4554505120e-25
5.5100000000e+02	1.4784978561e-25
5.5133333333e+02	1.4468525994e-25
5.5166666667e+02	1.4809822964e-25
5.5200000000e+02	1.4531893007e-25
5.5233333333e+02	1.5312831858e-25
5.5266666667e+02	1.4405908919e-25
5.5300000000e+02	1.5076266987e-25
5.5333333333e+02	1.4685310977e-25
5.5366666667e+02	1.5156100793e-25
5.5400000000e+02	1.4251583569e-25
5.5433333333e+02	1.4074530752e-25
5.5466666667e+02	1.4139927502e-25
5.5500000000e+02	1.4523349178e-25
5.5533333333e+02	1.4522871993e-25
5.5566666667e+02	1.4075188813e-25
5.5600000000e+02	1.4128477400e-25
5.5633333333e+02	1.4526283047e-25
5.5666666667e+02	1.4810187253e-25
5.5700000000e+02	1.4714722870e-25
5.5733333333e+02	1.4460786234e-25
5.5766666667e+02	1.5329331137e-25
5.5800000000e+02	1.4168386155e-25
5.5833333333e+02	1.4483284232e-25
5.5866666667e+02	1.4766262702e-25
5.5900000000e+02	1.4042777266e-25
5.5933333333e+02	1.4107514676e-25
5.5966666667e+02	1.3954762664e-25
5.6000000000e+02	1.4615253555e-25
5.6033333333e+02	1.4278593119e-25
5.6066666667e+02	1.4100935509e-25
5.6100000000e+02	1.4946012174e-25
5.6133333333e+02	1.5132664464e-25
5.6166666667e+02	1.5883847833e-25
5.6200000000e+02	1.4886666152e-25
5.6233333333e+02	1.4606824517e-25
5.6266666667e+02	1.4943907177e-25
5.6300000000e+02	1.4730805516e-25
5.6333333333e+02	1.4925481071e-25
5.6366666667e+02	1.5578199786e-25
5.6400000000e+02	1.4776159195e-25
5.6433333333e+02	1.5251785056e-25
5.6466666667e+02	1.5172246309e-25
5.6500000000e+02	1.4941550483e-25
5.6533333333e+02	1.5068147862e-25
5.6566666667e+02	1.4585152456e-25
5.6600000000e+02	1.4359122288e-25
5.6633333333e+02	1.4538961887e-25
5.6666666667e+02	1.4864787196e-25
5.6700000000e+02	1.4799417599e-25
5.6733333333e+02	1.5456929400e-25
5.6766666667e+02	1.5418197789e-25
5.6800000000e+02	1.4540885884e-25
5.6833333333e+02	1.4683105288e-25
5.6866666667e+02	1.4694364621e-25
5.6900000000e+02	1.4767947326e-25
5.6933333333e+02	1.4122467345e-25
5.6966666667e+02	1.4071955913e-25
5.7000000000e+02	1.4528550030e-25
5.7033333333e+02	1.4548041126e-25
5.7066666667e+02	1.4566667825e-25
5.7100000000e+02	1.5287128079e-25
5.7133333333e+02	1.5225487524e-25
5.7166666667e+02	1.5205169330e-25
5.7200000000e+02	1.4332979752e-25
5.7233333333e+02	1.5276280916e-25
5.7266666667e+02	1.5195803036e-25
5.7300000000e+02	1.4787188045e-25
5.7333333333e+02	1.4898733818e-25
5.7366666667e+02	1.4338642672e-25
5.7400000000e+02	1.4983700718e-25
5.7433333333e+02	1.5148144843e-25
5.7466666667e+02	1.6033625142e-25
5.7500000000e+02	1.6333264456e-25
5.7533333333e+02	1.5660996838e-25
5.7566666667e+02	1.6285449622e-25
5.7600000000e+02	1.6592962709e-25
5.7633333333e+02	1.6697843370e-25
5.7666666667e+02	1.6531123949e-25
5.7700000000e+02	1.6274463096e-25
5.7733333333e+02	1.6480386599e-25
5.7766666667e+02	1.6490670611e-25
5.7800000000e+02	1.6529571302e-25
5.7833333333e+02	1.6274774545e-25
5.7866666667e+02	1.6402432250e-25
5.7900000000e+02	1.6636526842e-25
5.7933333333e+02	1.6240448903e-25
5.7966666667e+02	1.6241971051e-25
5.8000000000e+02	1.6155361398e-25
5.8033333333e+02	1.6151419138e-25
5.8066666667e+02	1.7040375547e-25
5.8100000000e+02	1.5899564185e-25
5.8133333333e+02	1.5500670997e-25
5.8166666667e+02	1.6085596568e-25
5.8200000000e+02	1.6135207581e-25
5.8233333333e+02	1.5397257764e-25
5.8266666667e+02	1.5013284378e-25
5.8300000000e+02	1.5729110357e-25
5.8333333333e+02	1.5479368159e-25
5.8366666667e+02	1.5672786159e-25
5.8400000000e+02	1.5423182292e-25
5.8433333333e+02	1.5133344304e-25
5.8466666667e+02	1.5655752931e-25
5.8500000000e+02	1.5076018709e-25
5.8533333333e+02	1.5343943601e-25
5.8566666667e+02	1.5516579866e-25
5.8600000000e+02	1.5037631290e-25
5.8633333333e+02	1.4802512425e-25
5.8666666667e+02	1.5327790957e-25
5.8700000000e+02	1.5023311741e-25
5.8733333333e+02	1.5458906373e-25
5.8766666667e+02	1.4997732506e-25
5.8800000000e+02	1.5219543681e-25
5.8833333333e+02	1.4850607462e-25
5.8866666667e+02	1.5535961993e-25
5.8900000000e+02	1.5874970778e-25
5.8933333333e+02	1.5250437395e-25
5.8966666667e+02	1.4949229076e-25
5.9000000000e+02	1.4761921183e-25
5.9033333333e+02	1.4878153172e-25
5.9066666667e+02	1.4855667299e-25
5.9100000000e+02	1.4995765954e-25
5.9133333333e+02	1.5105557602e-25
5.9166666667e+02	1.5026836396e-25
5.9200000000e+02	1.5464295839e-25
5.9233333333e+02	1.5592032866e-25
5.9266666667e+02	1.5950309969e-25
5.9300000000e+02	1.4731668031e-25
5.9333333333e+02	1.4698082667e-25
5.9366666667e+02	1.4723571948e-25
5.9400000000e+02	1.4135889716e-25
5.9433333333e+02	1.4816093884e-25
5.9466666667e+02	1.4697390513e-25
5.9500000000e+02	1.4814600293e-25
5.9533333333e+02	1.5224212938e-25
5.9566666667e+02	1.4141509806e-25
5.9600000000e+02	1.5238102781e-25
5.9633333333e+02	1.5057199521e-25
5.9666666667e+02	1.5156528662e-25
5.9700000000e+02	1.5398013698e-25
5.9733333333e+02	1.4696519299e-25
5.9766666667e+02	1.4164664297e-25
5.9800000000e+02	1.4811764277e-25
5.9833333333e+02	1.5674959443e-25
5.9866666667e+02	1.6403340957e-25
5.9900000000e+02	5.5814304879e-25
6.0000000000e+02	2.0405174872e-25
6.0033333333e+02	1.5348782438e-25
6.0066666667e+02	1.5847166989e-25
6.0100000000e+02	1.5459959571e-25
6.0133333333e+02	1.5166465056e-25
6.0166666667e+02	1.5538286299e-25
6.0200000000e+02	1.5036092027e-25
6.0233333333e+02	1.4923950893e-25
6.0266666667e+02	1.5889580626e-25
6.0300000000e+02	1.5350587394e-25
6.0333333333e+02	1.4927485701e-25
6.0366666667e+02	1.5810241398e-25
6.0400000000e+02	4.8649352440e-25
6.0466666667e+02	4.8902569975e-25
6.0500000000e+02	1.5002945834e-25
6.0533333333e+02	1.5632767608e-25
6.0566666667e+02	1.4875006113e-25
6.0600000000e+02	1.5537103236e-25
6.0633333333e+02	4.2783071739e-25
6.0666666667e+02	6.7404714159e-25
6.0700000000e+02	3.0833714272e-25
6.0733333333e+02	1.6072331762e-25
6.0766666667e+02	1.5421865384e-25
6.0800000000e+02	1.5277785296e-25
6.0833333333e+02	1.4890330423e-25
6.0866666667e+02	1.5249608996e-25
6.0900000000e+02	1.5229940309e-25
6.0933333333e+02	1.5236519398e-25
6.0966666667e+02	1.4489872663e-25
6.1000000000e+02	1.4814010144e-25
6.1033333333e+02	1.4914155673e-25
6.1066666667e+02	1.4852981588e-25
6.1100000000e+02	1.6231219673e-25
6.1133333333e+02	1.5408605557e-25
6.1166666667e+02	1.4667772034e-25
6.1200000000e+02	1.5438225481e-25
6.1233333333e+02	1.5827523140e-25
6.1266666667e+02	1.4451880458e-25
6.1300000000e+02	1.4767610924e-25
6.1333333333e+02	1.4457971077e-25
6.1366666667e+02	1.5009298747e-25
6.1400000000e+02	1.4075549525e-25
6.1433333333e+02	1.5377509822e-25
6.1466666667e+02	1.5148200554e-25
6.1500000000e+02	1.5069727705e-25
6.1533333333e+02	1.5823019201e-25
6.1566666667e+02	1.5893212530e-25
6.1600000000e+02	1.5448972560e-25
6.1633333333e+02	1.5089111672e-25
6.1666666667e+02	1.5824553902e-25
6.1700000000e+02	1.5483890529e-25
6.1733333333e+02	1.5310170768e-25
6.1766666667e+02	1.5010176153e-25
6.1800000000e+02	1.5540647572e-25
6.1833333333e+02	1.4873744108e-25
6.1866666667e+02	1.5928377458e-25
6.1900000000e+02	1.5673445483e-25
6.1933333333e+02	1.5841133471e-25
6.1966666667e+02	1.5986119642e-25
6.2000000000e+02	1.5988119035e-25
6.2033333333e+02	1.5934711699e-25
6.2066666667e+02	1.5535475516e-25
6.2100000000e+02	1.5540791364e-25
6.2133333333e+02	1.5538835145e-25
6.2166666667e+02	1.5904746680e-25
6.2200000000e+02	1.5214690201e-25
6.2233333333e+02	1.5350601603e-25
6.2266666667e+02	1.5359991574e-25
6.2300000000e+02	1.5296048608e-25
6.2333333333e+02	1.5232532140e-25
6.2366666667e+02	1.5562763910e-25
6.2400000000e+02	1.5387897230e-25
6.2433333333e+02	1.6030121392e-25
6.2466666667e+02	1.5877130304e-25
6.2500000000e+02	1.5967911102e-25
6.2533333333e+02	1.5530453087e-25
6.2566666667e+02	1.6007418565e-25
6.2600000000e+02	1.5549830050e-25
6.2633333333e+02	1.5382910517e-25
6.2666666667e+02	1.5783802825e-25
6.2700000000e+02	1.5962214145e-25
6.2733333333e+02	1.5958842009e-25
6.2766666667e+02	1.5340720528e-25
6.2800000000e+02	1.4631123829e-25
6.2833333333e+02	1.5325433307e-25
6.2866666667e+02	1.5559462544e-25
6.2900000000e+02	1.5214847566e-25
6.2933333333e+02	1.5198267410e-25
6.2966666667e+02	1.5458336664e-25
6.3000000000e+02	1.4506041832e-25
6.3033333333e+02	1.4886747695e-25
6.3066666667e+02	1.5644017114e-25
6.3100000000e+02	1.5288324936e-25
6.3133333333e+02	1.5304388744e-25
6.3166666667e+02	1.6127121538e-25
6.3200000000e+02	1.5557619591e-25
6.3233333333e+02	1.6051966031e-25
6.3266666667e+02	1.5549225267e-25
6.3300000000e+02	1.6102348452e-25
6.3333333333e+02	1.7313127794e-25
6.3366666667e+02	1.6106534289e-25
6.3400000000e+02	1.5599276256e-25
6.3433333333e+02	1.6043648560e-25
6.3466666667e+02	1.6325898092e-25
6.3500000000e+02	1.6463781667e-25
6.3533333333e+02	1.6549299756e-25
6.3566666667e+02	1.5235734146e-25
6.3600000000e+02	1.5407900208e-25
6.3633333333e+02	1.6153721589e-25
6.3666666667e+02	1.5585163461e-25
6.3700000000e+02	1.6116594412e-25
6.3733333333e+02	1.5562876176e-25
6.3766666667e+02	1.5871421399e-25
6.3800000000e+02	1.6116774540e-25
6.3833333333e+02	1.5343221735e-25
6.3866666667e+02	1.6442452733e-25
6.3900000000e+02	1.6491457429e-25
6.3933333333e+02	1.5080355113e-25
6.3966666667e+02	1.5689283762e-25
6.4000000000e+02	1.5391842539e-25
6.4033333333e+02	1.6068802910e-25
6.4066666667e+02	1.5627956483e-25
6.4100000000e+02	1.6150714527e-25
6.4133333333e+02	1.5749173743e-25
6.4166666667e+02	1.6238254209e-25
6.4200000000e+02	1.5649487598e-25
6.4233333333e+02	1.5786087318e-25
6.4266666667e+02	1.5771131126e-25
6.4300000000e+02	1.6129456884e-25
6.4333333333e+02	1.5903359140e-25
6.4366666667e+02	1.4979961726e-25
6.4400000000e+02	1.5399118221e-25
6.4433333333e+02	1.5965680865e-25
6.4466666667e+02	1.6020941275e-25
6.4500000000e+02	1.5650640626e-25
6.4533333333e+02	1.5511591499e-25
6.4566666667e+02	1.5916985500e-25
6.4600000000e+02	1.6221789790e-25
6.4633333333e+02	1.6606226502e-25
6.4666666667e+02	1.6410380227e-25
6.4700000000e+02	1.6264955417e-25
6.4733333333e+02	1.5635126076e-25
6.4766666667e+02	1.5375546050e-25
6.4800000000e+02	1.5352022032e-25
6.4833333333e+02	1.5812900015e-25
6.4866666667e+02	1.6262946137e-25
6.4900000000e+02	1.5740885887e-25
6.4933333333e+02	1.6095280196e-25
6.4966666667e+02	1.5867763037e-25
6.5000000000e+02	1.5984316632e-25
6.5033333333e+02	1.5983843136e-25
6.5066666667e+02	1.6460278467e-25
6.5100000000e+02	1.5741223420e-25
6.5133333333e+02	1.6348814221e-25
6.5166666667e+02	1.6153465103e-25
6.5200000000e+02	1.6127301766e-25
6.5233333333e+02	1.6257536004e-25
6.5266666667e+02	1.6232578869e-25
6.5300000000e+02	1.6199103068e-25
6.5333333333e+02	1.6326304859e-25
6.5366666667e+02	1.6002171045e-25
6.5400000000e+02	1.5396592613e-25
6.5433333333e+02	1.6121413777e-25
6.5466666667e+02	1.6177569907e-25
6.5500000000e+02	1.5909431029e-25
6.5533333333e+02	1.6158392009e-25
6.5566666667e+02	1.6164001617e-25
6.5600000000e+02	1.6321576612e-25
6.5633333333e+02	1.7126928821e-25
6.5666666667e+02	1.5775838207e-25
6.5700000000e+02	1.6435106613e-25
6.5733333333e+02	1.7205810454e-25
6.5766666667e+02	1.7039458476e-25
6.5800000000e+02	1.5922767441e-25
6.5833333333e+02	1.6262622794e-25
6.5866666667e+02	1.6009727892e-25
6.5900000000e+02	1.5859480826e-25
6.5933333333e+02	1.6527655337e-25
6.5966666667e+02	1.7438066710e-25
6.6000000000e+02	2.0452590426e-25
6.6033333333e+02	2.5298101385e-25
6.6066666667e+02	1.7760366377e-25
6.6100000000e+02	1.6644541172e-25
6.6133333333e+02	1.6183178242e-25
6.6166666667e+02	1.6411269949e-25
6.6200000000e+02	1.5447708127e-25
6.6233333333e+02	1.5680600479e-25
6.6266666667e+02	1.6063081314e-25
6.6300000000e+02	1.6169401082e-25
6.6333333333e+02	1.6816021146e-25
6.6366666667e+02	1.6374671543e-25
6.6400000000e+02	1.6574207177e-25
6.6433333333e+02	1.6623412384e-25
6.6466666667e+02	1.6062824852e-25
6.6500000000e+02	1.6222582295e-25
6.6533333333e+02	1.6011022483e-25
6.6566666667e+02	1.6212713066e-25
6.6600000000e+02	1.6559154574e-25
6.6633333333e+02	1.7091546129e-25
6.6666666667e+02	1.6751327194e-25
6.6700000000e+02	1.6229974877e-25
6.6733333333e+02	1.6788172724e-25
6.6766666667e+02	1.6286628581e-25
6.6800000000e+02	1.6451047954e-25
6.6833333333e+02	1.7149552118e-25
6.6866666667e+02	1.6732241243e-25
6.6900000000e+02	1.6066615251e-25
6.6933333333e+02	1.6740165237e-25
6.6966666667e+02	1.6605452561e-25
6.7000000000e+02	1.6085336903e-25
6.7033333333e+02	1.7022219691e-25
6.7066666667e+02	1.6710695080e-25
6.7100000000e+02	1.6562567345e-25
6.7133333333e+02	1.7119968504e-25
6.7166666667e+02	1.6900859113e-25
6.7200000000e+02	1.6522932888e-25
6.7233333333e+02	1.6858860904e-25
6.7266666667e+02	1.6586021471e-25
6.7300000000e+02	1.7040358031e-25
6.7333333333e+02	1.7538349546e-25
6.7366666667e+02	1.6529681396e-25
6.7400000000e+02	1.6828013836e-25
6.7433333333e+02	1.6725160414e-25
6.7466666667e+02	1.5729285143e-25
6.7500000000e+02	1.6537095089e-25
6.7533333333e+02	1.6589638186e-25
6.7566666667e+02	1.6558772690e-25
6.7600000000e+02	1.6446691619e-25
6.7633333333e+02	1.7083356718e-25
6.7666666667e+02	1.7399339650e-25
6.7700000000e+02	1.7095012952e-25
6.7733333333e+02	1.7151463876e-25
6.7766666667e+02	1.6259593039e-25
6.7800000000e+02	1.6913526658e-25
6.7833333333e+02	1.6681935931e-25
6.7866666667e+02	1.6831087389e-25
6.7900000000e+02	1.6468101689e-25
6.7933333333e+02	1.6820621362e-25
6.7966666667e+02	1.5942424481e-25
6.8000000000e+02	1.6223490192e-25
6.8033333333e+02	1.6311617374e-25
6.8066666667e+02	1.6789673854e-25
6.8100000000e+02	1.6765529125e-25
6.8133333333e+02	1.6919561717e-25
6.8166666667e+02	1.6632784972e-25
6.8200000000e+02	1.6755735599e-25
6.8233333333e+02	1.7663111228e-25
6.8266666667e+02	1.5981601734e-25
6.8300000000e+02	1.6427759400e-25
6.8333333333e+02	1.7356489760e-25
6.8366666667e+02	1.7157771418e-25
6.8400000000e+02	1.6728599485e-25
6.8433333333e+02	1.6905938865e-25
6.8466666667e+02	1.6729028644e-25
6.8500000000e+02	1.8056305597e-25
6.8533333333e+02	1.6822748048e-25
6.8566666667e+02	1.7249557299e-25
6.8600000000e+02	1.6850602387e-25
6.8633333333e+02	1.6778505635e-25
6.8666666667e+02	1.6639266497e-25
6.8700000000e+02	1.6907941131e-25
6.8733333333e+02	1.6751270732e-25
6.8766666667e+02	1.6477907007e-25
6.8800000000e+02	1.6942958845e-25
6.8833333333e+02	1.7102292614e-25
6.8866666667e+02	1.6076221077e-25
6.8900000000e+02	1.6461072374e-25
6.8933333333e+02	1.6737724854e-25
6.8966666667e+02	1.6831114670e-25
6.9000000000e+02	1.6778688714e-25
6.9033333333e+02	1.7242028412e-25
6.9066666667e+02	1.7238172875e-25
6.9100000000e+02	1.6811978615e-25
6.9133333333e+02	1.6887711719e-25
6.9166666667e+02	1.7158883896e-25
6.9200000000e+02	1.6756447782e-25
6.9233333333e+02	1.6590852777e-25
6.9266666667e+02	1.6308848526e-25
6.9300000000e+02	1.6942642491e-25
6.9333333333e+02	1.6350187552e-25
6.9366666667e+02	1.6724459695e-25
6.9400000000e+02	1.6957343428e-25
6.9433333333e+02	1.7120705968e-25
6.9466666667e+02	1.6754625365e-25
6.9500000000e+02	1.7187693625e-25
6.9533333333e+02	1.7269397640e-25
6.9566666667e+02	1.6850045573e-25
6.9600000000e+02	1.6650167364e-25
6.9633333333e+02	1.6525193028e-25
6.9666666667e+02	1.6897817145e-25
6.9700000000e+02	1.6795068216e-25
6.9733333333e+02	1.6858305987e-25
6.9766666667e+02	1.7323557580e-25
6.9800000000e+02	1.7245149454e-25
6.9833333333e+02	1.7846941126e-25
6.9866666667e+02	1.7015092813e-25
6.9900000000e+02	1.6788171948e-25
6.9933333333e+02	1.6804829062e-25
6.9966666667e+02	1.7400267463e-25
7.0000000000e+02	1.7545708229e-25
7.0033333333e+02	1.6914598083e-25
7.0066666667e+02	1.7175557676e-25
7.0100000000e+02	1.7155134448e-25
7.0133333333e+02	1.6931948199e-25
7.0166666667e+02	1.6963188076e-25
7.0200000000e+02	1.6451166684e-25
7.0233333333e+02	1.7216092848e-25
7.0266666667e+02	1.7516101943e-25
7.0300000000e+02	1.6552471950e-25
7.0333333333e+02	1.6751309013e-25
7.0366666667e+02	1.7301879927e-25
7.0400000000e+02	1.8004614059e-25
7.0433333333e+02	1.7489360611e-25
7.0466666667e+02	1.6977246936e-25
7.0500000000e+02	1.6043515393e-25
7.0533333333e+02	1.7120805674e-25
7.0566666667e+02	1.7101102077e-25
7.0600000000e+02	1.7332358550e-25
7.0633333333e+02	1.7731906661e-25
7.0666666667e+02	1.7837252400e-25
7.0700000000e+02	1.7226707750e-25
7.0733333333e+02	1.6827946218e-25
7.0766666667e+02	1.7431803020e-25
7.0800000000e+02	1.7117559728e-25
7.0833333333e+02	1.7671625906e-25
7.0866666667e+02	1.7997509826e-25
7.0900000000e+02	1.7741708853e-25
7.0933333333e+02	1.7456502974e-25
7.0966666667e+02	1.7249165640e-25
7.1000000000e+02	1.8247052223e-25
7.1033333333e+02	1.6803497985e-25
7.1066666667e+02	1.6730248255e-25
7.1100000000e+02	1.6784202035e-25
7.1133333333e+02	1.7602770113e-25
7.1166666667e+02	1.7008292596e-25
7.1200000000e+02	1.7942158707e-25
7.1233333333e+02	1.7413871259e-25
7.1266666667e+02	1.7490074116e-25
7.1300000000e+02	1.7111022004e-25
7.1333333333e+02	1.6691788539e-25
7.1366666667e+02	1.7543645604e-25
7.1400000000e+02	1.7487737982e-25
7.1433333333e+02	1.7130717173e-25
7.1466666667e+02	1.7779725232e-25
7.1500000000e+02	1.8990561013e-25
7.1533333333e+02	1.7204766668e-25
7.1566666667e+02	1.6888009619e-25
7.1600000000e+02	1.7140775191e-25
7.1633333333e+02	1.7214758691e-25
7.1666666667e+02	1.7697614566e-25
7.1700000000e+02	1.7603876785e-25
7.1733333333e+02	1.7439410490e-25
7.1766666667e+02	1.7214187472e-25
7.1800000000e+02	1.6640622678e-25
7.1833333333e+02	1.7397890152e-25
7.1866666667e+02	1.7457127460e-25
7.1900000000e+02	1.6460689967e-25
7.1933333333e+02	1.7073163026e-25
7.1966666667e+02	1.7180538382e-25
7.2000000000e+02	1.7495078540e-25
7.2033333333e+02	1.6996747753e-25
7.2066666667e+02	1.7945401763e-25
7.2100000000e+02	1.7154050473e-25
7.2133333333e+02	1.7369288085e-25
7.2166666667e+02	1.7490694934e-25
7.2200000000e+02	1.7745402957e-25
7.2233333333e+02	1.7874519707e-25
7.2266666667e+02	1.6550879673e-25
7.2300000000e+02	1.6931963524e-25
7.2333333333e+02	1.6812764562e-25
7.2366666667e+02	1.7394015214e-25
7.2400000000e+02	1.7697210179e-25
7.2433333333e+02	1.7523098870e-25
7.2466666667e+02	1.7035923622e-25
7.2500000000e+02	1.7066197033e-25
7.2533333333e+02	1.8219627901e-25
7.2566666667e+02	1.7577396781e-25
7.2600000000e+02	1.7899416212e-25
7.2633333333e+02	1.8327707164e-25
7.2666666667e+02	1.8009221873e-25
7.2700000000e+02	1.7671988930e-25
7.2733333333e+02	1.6607130827e-25
7.2766666667e+02	1.8227943169e-25
7.2800000000e+02	1.7668090269e-25
7.2833333333e+02	1.7256596897e-25
7.2866666667e+02	1.7401783708e-25
7.2900000000e+02	1.7455913284e-25
7.2933333333e+02	1.7456451700e-25
7.2966666667e+02	1.7506782050e-25
7.3000000000e+02	1.7757899458e-25
7.3033333333e+02	1.8155845215e-25
7.3066666667e+02	1.7665653551e-25
7.3100000000e+02	1.8070596385e-25
7.3133333333e+02	1.7588507348e-25
7.3166666667e+02	1.7778810443e-25
7.3200000000e+02	1.8507934331e-25
7.3233333333e+02	1.7893192714e-25
7.3266666667e+02	1.8192731667e-25
7.3300000000e+02	1.7664737705e-25
7.3333333333e+02	1.7538577976e-25
7.3366666667e+02	1.7207708065e-25
7.3400000000e+02	1.8056398881e-25
7.3433333333e+02	1.8300007464e-25
7.3466666667e+02	1.8026311446e-25
7.3500000000e+02	1.8181508989e-25
7.3533333333e+02	1.8034961251e-25
7.3566666667e+02	1.7771672347e-25
7.3600000000e+02	1.7100996952e-25
7.3633333333e+02	1.7621424941e-25
7.3666666667e+02	1.7687366382e-25
7.3700000000e+02	1.8275794753e-25
7.3733333333e+02	1.8062110689e-25
7.3766666667e+02	1.8250228595e-25
7.3800000000e+02	1.7982000290e-25
7.3833333333e+02	1.8231334691e-25
7.3866666667e+02	1.7560481945e-25
7.3900000000e+02	1.7715982861e-25
7.3933333333e+02	1.7844887680e-25
7.3966666667e+02	1.7888518986e-25
7.4000000000e+02	1.7611043517e-25
7.4033333333e+02	1.8299253526e-25
7.4066666667e+02	1.7877920631e-25
7.4100000000e+02	1.7716373046e-25
7.4133333333e+02	1.8651032308e-25
7.4166666667e+02	1.8595205153e-25
7.4200000000e+02	1.8116205824e-25
7.4233333333e+02	1.8448604271e-25
7.4266666667e+02	1.8577729583e-25
7.4300000000e+02	1.8187788998e-25
7.4333333333e+02	1.8058164205e-25
7.4366666667e+02	1.7851651722e-25
7.4400000000e+02	1.7961613063e-25
7.4433333333e+02	1.8404590044e-25
7.4466666667e+02	1.8331027952e-25
7.4500000000e+02	1.8645067673e-25
7.4533333333e+02	1.8109006392e-25
7.4566666667e+02	1.7769134595e-25
7.4600000000e+02	1.8084758806e-25
7.4633333333e+02	1.8312589467e-25
7.4666666667e+02	1.8018864653e-25
7.4700000000e+02	1.8524256982e-25
7.4733333333e+02	1.8372639098e-25
7.4766666667e+02	1.9130345368e-25
7.4800000000e+02	1.8639196602e-25
7.4833333333e+02	1.8115047512e-25
7.4866666667e+02	1.7814083409e-25
7.4900000000e+02	1.8893763289e-25
7.4933333333e+02	1.8731260110e-25
7.4966666667e+02	1.7784696651e-25
7.5000000000e+02	1.7634179890e-25
7.5033333333e+02	1.8164768668e-25
7.5066666667e+02	1.8213934139e-25
7.5100000000e+02	1.8604466659e-25
7.5133333333e+02	1.9327511150e-25
7.5166666667e+02	1.9033788217e-25
7.5200000000e+02	1.8168362004e-25
7.5233333333e+02	1.8632057765e-25
7.5266666667e+02	1.8067919443e-25
7.5300000000e+02	1.8900970596e-25
7.5333333333e+02	1.7880871722e-25
7.5366666667e+02	1.8718992874e-25
7.5400000000e+02	1.8087830931e-25
7.5433333333e+02	1.9167509771e-25
7.5466666667e+02	2.0476340732e-25
7.5500000000e+02	2.0083564783e-25
7.5533333333e+02	1.9586745260e-25
7.5566666667e+02	1.7708625089e-25
7.5600000000e+02	1.7866551330e-25
7.5633333333e+02	1.8180714338e-25
7.5666666667e+02	1.8733588130e-25
7.5700000000e+02	2.0000970296e-25
7.5733333333e+02	1.9318018834e-25
7.5766666667e+02	1.9345308998e-25
7.5800000000e+02	1.9535222595e-25
7.5833333333e+02	1.9230396919e-25
7.5866666667e+02	3.2205352478e-25
7.5900000000e+02	5.6282293131e-25
7.5933333333e+02	3.1767992732e-25
7.5966666667e+02	1.9282489753e-25
7.6000000000e+02	1.9410057147e-25
7.6033333333e+02	1.9561337809e-25
7.6066666667e+02	1.7932014410e-25
7.6100000000e+02	1.9072397475e-25
7.6133333333e+02	1.9866307990e-25
7.6166666667e+02	1.9288785730e-25
7.6200000000e+02	1.9356162226e-25
7.6233333333e+02	2.0193043943e-25
7.6266666667e+02	2.1099498351e-25
7.6300000000e+02	2.1299282467e-25
7.6333333333e+02	2.0793776873e-25
7.6366666667e+02	2.0498946033e-25
7.6400000000e+02	2.0023074223e-25
7.6433333333e+02	1.9898623573e-25
7.6466666667e+02	1.9241976006e-25
7.6500000000e+02	1.8824543108e-25
7.6533333333e+02	1.9793746381e-25
7.6566666667e+02	1.9748098293e-25
7.6600000000e+02	1.8402184640e-25
7.6633333333e+02	1.9337598281e-25
7.6666666667e+02	1.8997714391e-25
7.6700000000e+02	1.9410439806e-25
7.6733333333e+02	1.9296193237e-25
7.6766666667e+02	1.8903103919e-25
7.6800000000e+02	1.8028968858e-25
7.6833333333e+02	1.8794971003e-25
7.6866666667e+02	1.9729521348e-25
7.6900000000e+02	1.8962820429e-25
7.6933333333e+02	1.8817041231e-25
7.6966666667e+02	1.8632765960e-25
7.7000000000e+02	1.8337840715e-25
7.7033333333e+02	1.8522537810e-25
7.7066666667e+02	1.9163890822e-25
7.7100000000e+02	1.9504370644e-25
7.7133333333e+02	1.9092958811e-25
7.7166666667e+02	1.8700211817e-25
7.7200000000e+02	1.9439706608e-25
7.7233333333e+02	1.8741322408e-25
7.7266666667e+02	1.8228542845e-25
7.7300000000e+02	1.8588733723e-25
7.7333333333e+02	1.9287671102e-25
7.7366666667e+02	1.8882188936e-25
7.7400000000e+02	1.9080803379e-25
7.7433333333e+02	1.9165619584e-25
7.7466666667e+02	1.8084305287e-25
7.7500000000e+02	1.8595787583e-25
7.7533333333e+02	1.9035382297e-25
7.7566666667e+02	1.8609628904e-25
7.7600000000e+02	1.8261671145e-25
7.7633333333e+02	1.9328062965e-25
7.7666666667e+02	2.0536902178e-25
7.7700000000e+02	1.9130365536e-25
7.7733333333e+02	2.0081206491e-25
7.7766666667e+02	2.0022958705e-25
7.7800000000e+02	2.1599118571e-25
7.7833333333e+02	3.5472024112e-25
7.7866666667e+02	2.7633421234e-25
7.7900000000e+02	1.9159220506e-25
7.7933333333e+02	1.9176695647e-25
7.7966666667e+02	1.9097528175e-25
7.8000000000e+02	2.0042872123e-25
7.8033333333e+02	1.9245034183e-25
7.8066666667e+02	1.8728667069e-25
7.8100000000e+02	1.8707128849e-25
7.8133333333e+02	1.8495053392e-25
7.8166666667e+02	1.9336637030e-25
7.8200000000e+02	1.9114981039e-25
7.8233333333e+02	1.9371717253e-25
7.8266666667e+02	1.9279205565e-25
7.8300000000e+02	1.9928631551e-25
7.8333333333e+02	1.9649594296e-25
7.8366666667e+02	1.9563977184e-25
7.8400000000e+02	1.9555767433e-25
7.8433333333e+02	1.9661393427e-25
7.8466666667e+02	1.9822734811e-25
7.8500000000e+02	1.9103633540e-25
7.8533333333e+02	1.8559941642e-25
7.8566666667e+02	1.9046248905e-25
7.8600000000e+02	1.8848889577e-25
7.8633333333e+02	1.9148780067e-25
7.8666666667e+02	1.9308931033e-25
7.8700000000e+02	2.0030409163e-25
7.8733333333e+02	1.9492418878e-25
7.8766666667e+02	1.8681473816e-25
7.8800000000e+02	1.9526198721e-25
7.8833333333e+02	1.9431879873e-25
7.8866666667e+02	1.8940362897e-25
7.8900000000e+02	1.8554924495e-25
7.8933333333e+02	1.8665969199e-25
7.8966666667e+02	1.8868337301e-25
7.9000000000e+02	1.9586985770e-25
7.9033333333e+02	1.9237385505e-25
7.9066666667e+02	1.9042353494e-25
7.9100000000e+02	1.9017460266e-25
7.9133333333e+02	1.9983734491e-25
7.9166666667e+02	1.8969509859e-25
7.9200000000e+02	1.9298900351e-25
7.9233333333e+02	2.0399969578e-25
7.9266666667e+02	1.9461729487e-25
7.9300000000e+02	1.8967007491e-25
7.9333333333e+02	1.9201605938e-25
7.9366666667e+02	1.9419680277e-25
7.9400000000e+02	2.0715801626e-25
7.9433333333e+02	2.1094521319e-25
7.9466666667e+02	2.0090794248e-25
7.9500000000e+02	2.0155079298e-25
7.9533333333e+02	2.0294573259e-25
7.9566666667e+02	2.1036925725e-25
7.9600000000e+02	2.0200965593e-25
7.9633333333e+02	1.9964257569e-25
7.9666666667e+02	1.9843861656e-25
7.9700000000e+02	2.0262530427e-25
7.9733333333e+02	2.0362621905e-25
7.9766666667e+02	2.0319081218e-25
7.9800000000e+02	1.9785210456e-25
7.9833333333e+02	1.9753821960e-25
7.9866666667e+02	1.8690406815e-25
7.9900000000e+02	1.9326827328e-25
7.9933333333e+02	1.9667291933e-25
7.9966666667e+02	2.0158838745e-25
8.0000000000e+02	2.0261429733e-25
8.0033333333e+02	2.0413502455e-25
8.0066666667e+02	2.0588850010e-25
8.0100000000e+02	2.0316362512e-25
8.0133333333e+02	2.0686249174e-25
8.0166666667e+02	2.0260171039e-25
8.0200000000e+02	1.8799416871e-25
8.0233333333e+02	2.0102020919e-25
8.0266666667e+02	1.9787860285e-25
8.0300000000e+02	1.8840708949e-25
8.0333333333e+02	1.9116124548e-25
8.0366666667e+02	1.9630674271e-25
8.0400000000e+02	1.9990931147e-25
8.0433333333e+02	1.9185662108e-25
8.0466666667e+02	1.9702557110e-25
8.0500000000e+02	2.0040945255e-25
8.0533333333e+02	1.9022224826e-25
8.0566666667e+02	2.0130377770e-25
8.0600000000e+02	1.9788017845e-25
8.0633333333e+02	1.9481635322e-25
8.0666666667e+02	1.9634548545e-25
8.0700000000e+02	1.9173149729e-25
8.0733333333e+02	1.9162738475e-25
8.0766666667e+02	1.9726280050e-25
8.0800000000e+02	2.0226330273e-25
8.0833333333e+02	1.9714628808e-25
8.0866666667e+02	1.9513651992e-25
8.0900000000e+02	2.0254892530e-25
8.0933333333e+02	2.1392128745e-25
8.0966666667e+02	1.9730752311e-25
8.1000000000e+02	2.0135424488e-25
8.1033333333e+02	2.0167969119e-25
8.1066666667e+02	1.9596848765e-25
8.1100000000e+02	2.0093036953e-25
8.1133333333e+02	2.0052994198e-25
8.1166666667e+02	1.9367555647e-25
8.1200000000e+02	1.9439703699e-25
8.1233333333e+02	1.9469349162e-25
8.1266666667e+02	1.9402927249e-25
8.1300000000e+02	1.9357037293e-25
8.1333333333e+02	1.9860008914e-25
8.1366666667e+02	1.9709412933e-25
8.1400000000e+02	1.9846576285e-25
8.1433333333e+02	1.9500454587e-25
8.1466666667e+02	1.9681751831e-25
8.1500000000e+02	1.9701852207e-25
8.1533333333e+02	1.9524742875e-25
8.1566666667e+02	2.0148096394e-25
8.1600000000e+02	1.9727433535e-25
8.1633333333e+02	1.9596612777e-25
8.1666666667e+02	2.0631999953e-25
8.1700000000e+02	2.0479014664e-25
8.1733333333e+02	2.0512740611e-25
8.1766666667e+02	2.0706403254e-25
8.1800000000e+02	1.9523142137e-25
8.1833333333e+02	1.9611388206e-25
8.1866666667e+02	2.0132227993e-25
8.1900000000e+02	2.0350286217e-25
8.1933333333e+02	2.1406024257e-25
8.1966666667e+02	2.0710565781e-25
8.2000000000e+02	2.0653524552e-25
8.2033333333e+02	1.9953762210e-25
8.2066666667e+02	2.0124112113e-25
8.2100000000e+02	2.0123377014e-25
8.2133333333e+02	2.1208905374e-25
8.2166666667e+02	2.0891168742e-25
8.2200000000e+02	2.0737197737e-25
8.2233333333e+02	2.0748096753e-25
8.2266666667e+02	2.0423053325e-25
8.2300000000e+02	2.0329192881e-25
8.2333333333e+02	2.0825431290e-25
8.2366666667e+02	2.0325446942e-25
8.2400000000e+02	1.9946192931e-25
8.2433333333e+02	1.9943984925e-25
8.2466666667e+02	2.0546395400e-25
8.2500000000e+02	2.0703903599e-25
8.2533333333e+02	2.1384233871e-25
8.2566666667e+02	2.0506668613e-25
8.2600000000e+02	2.0989615537e-25
8.2633333333e+02	1.9847969254e-25
8.2666666667e+02	1.9140304269e-25
8.2700000000e+02	2.1109198326e-25
8.2733333333e+02	2.0809222467e-25
8.2766666667e+02	2.0287205189e-25
8.2800000000e+02	2.0352568737e-25
8.2833333333e+02	2.0046855727e-25
8.2866666667e+02	1.9631381125e-25
8.2900000000e+02	1.9979115840e-25
8.2933333333e+02	2.0385288984e-25
8.2966666667e+02	2.0198777859e-25
8.3000000000e+02	2.0998948707e-25
8.3033333333e+02	2.0207823460e-25
8.3066666667e+02	1.9982947396e-25
8.3100000000e+02	2.0108947260e-25
8.3133333333e+02	1.9636091092e-25
8.3166666667e+02	2.0622077506e-25
8.3200000000e+02	2.0939333986e-25
8.3233333333e+02	2.0979197436e-25
8.3266666667e+02	1.9788848214e-25
8.3300000000e+02	2.0495883609e-25
8.3333333333e+02	2.1371870925e-25
8.3366666667e+02	2.0567270133e-25
8.3400000000e+02	2.1582837929e-25
8.3433333333e+02	2.0785674824e-25
8.3466666667e+02	2.0685854212e-25
8.3500000000e+02	1.9689351490e-25
8.3533333333e+02	2.0876408700e-25
8.3566666667e+02	2.0568672790e-25
8.3600000000e+02	2.0475588767e-25
8.3633333333e+02	2.0209901773e-25
8.3666666667e+02	2.0069248263e-25
8.3700000000e+02	1.9191273697e-25
8.3733333333e+02	2.0511972900e-25
8.3766666667e+02	2.0774422742e-25
8.3800000000e+02	2.1502688341e-25
8.3833333333e+02	2.1911700011e-25
8.3866666667e+02	2.1245537746e-25
8.3900000000e+02	2.1216682276e-25
8.3933333333e+02	2.0756696952e-25
8.3966666667e+02	1.9816685619e-25
8.4000000000e+02	2.0083634862e-25
8.4033333333e+02	2.1349718660e-25
8.4066666667e+02	2.1014201867e-25
8.4100000000e+02	2.5640549722e-25
8.4133333333e+02	3.2485550023e-25
8.4166666667e+02	2.3180254050e-25
8.4200000000e+02	2.1527333898e-25
8.4233333333e+02	2.0913416445e-25
8.4266666667e+02	2.0987364987e-25
8.4300000000e+02	2.2214549058e-25
8.4333333333e+02	2.2549407765e-25
8.4366666667e+02	2.6283030588e-25
8.4400000000e+02	2.4589962952e-25
8.4433333333e+02	2.2343435400e-25
8.4466666667e+02	2.0394593255e-25
8.4500000000e+02	1.9938064241e-25
8.4533333333e+02	2.1518703510e-25
8.4566666667e+02	2.1386387254e-25
8.4600000000e+02	2.0356790821e-25
8.4633333333e+02	2.0630253342e-25
8.4666666667e+02	2.1327212015e-25
8.4700000000e+02	2.0402500295e-25
8.4733333333e+02	2.0319010430e-25
8.4766666667e+02	2.0575527891e-25
8.4800000000e+02	2.0480698156e-25
8.4833333333e+02	2.1393344734e-25
8.4866666667e+02	2.1175449547e-25
8.4900000000e+02	2.0514526315e-25
8.4933333333e+02	2.0436039315e-25
8.4966666667e+02	2.0987823267e-25
8.5000000000e+02	2.0825871829e-25
8.5033333333e+02	2.0580990954e-25
8.5066666667e+02	2.1571300618e-25
8.5100000000e+02	2.0796679774e-25
8.5133333333e+02	2.0891273001e-25
8.5166666667e+02	2.1076937212e-25
8.5200000000e+02	1.9532087919e-25
8.5233333333e+02	2.0274679091e-25
8.5266666667e+02	2.0434035344e-25
8.5300000000e+02	2.0163917705e-25
8.5333333333e+02	2.0978872645e-25
8.5366666667e+02	2.1437083959e-25
8.5400000000e+02	2.0590780124e-25
8.5433333333e+02	2.0607346577e-25
8.5466666667e+02	2.1425553499e-25
8.5500000000e+02	2.1071343064e-25
8.5533333333e+02	2.1671240509e-25
8.5566666667e+02	2.1991406322e-25
8.5600000000e+02	2.2131595679e-25
8.5633333333e+02	2.1277487940e-25
8.5666666667e+02	2.0980130890e-25
8.5700000000e+02	2.0919756999e-25
8.5733333333e+02	2.1354852643e-25
8.5766666667e+02	2.1179926191e-25
8.5800000000e+02	2.1735290372e-25
8.5833333333e+02	2.1369270320e-25
8.5866666667e+02	2.0908977243e-25
8.5900000000e+02	2.0805042011e-25
8.5933333333e+02	2.0623851349e-25
8.5966666667e+02	2.0140121486e-25
8.6000000000e+02	2.1529050780e-25
8.6033333333e+02	2.1158647661e-25
8.6066666667e+02	2.1663555279e-25
8.6100000000e+02	2.0604544109e-25
8.6133333333e+02	2.1383408283e-25
8.6166666667e+02	2.1752639802e-25
8.6200000000e+02	2.0736986555e-25
8.6233333333e+02	2.0834833012e-25
8.6266666667e+02	2.0889613240e-25
8.6300000000e+02	2.1553533203e-25
8.6333333333e+02	2.0125826554e-25
8.6366666667e+02	2.0266989917e-25
8.6400000000e+02	2.2168795780e-25
8.6433333333e+02	2.1168345044e-25
8.6466666667e+02	2.1153037448e-25
8.6500000000e+02	2.1367575560e-25
8.6533333333e+02	2.0992035968e-25
8.6566666667e+02	2.1850431888e-25
8.6600000000e+02	2.2014261417e-25
8.6633333333e+02	2.1417671859e-25
8.6666666667e+02	2.1135083754e-25
8.6700000000e+02	2.1290745860e-25
8.6733333333e+02	2.1594380902e-25
8.6766666667e+02	2.2043914697e-25
8.6800000000e+02	2.1866158766e-25
8.6833333333e+02	2.1897869820e-25
8.6866666667e+02	2.2536131459e-25
8.6900000000e+02	2.1855292415e-25
8.6933333333e+02	2.1859948974e-25
8.6966666667e+02	2.1777023023e-25
8.7000000000e+02	2.1742226227e-25
8.7033333333e+02	2.1579641389e-25
8.7066666667e+02	2.2274828081e-25
8.7100000000e+02	2.2495191090e-25
8.7133333333e+02	2.1422313799e-25
8.7166666667e+02	2.1311105515e-25
8.7200000000e+02	2.1363833721e-25
8.7233333333e+02	2.1701971037e-25
8.7266666667e+02	2.1080863852e-25
8.7300000000e+02	2.1557589103e-25
8.7333333333e+02	2.1736866001e-25
8.7366666667e+02	2.1033787738e-25
8.7400000000e+02	2.1281292732e-25
8.7433333333e+02	2.0921757209e-25
8.7466666667e+02	2.1152221451e-25
8.7500000000e+02	2.2070149825e-25
8.7533333333e+02	2.2000604819e-25
8.7566666667e+02	2.1677456981e-25
8.7600000000e+02	2.1492240694e-25
8.7633333333e+02	2.0772111203e-25
8.7666666667e+02	2.1189600642e-25
8.7700000000e+02	2.1721199229e-25
8.7733333333e+02	2.2405715327e-25
8.7766666667e+02	2.1570182547e-25
8.7800000000e+02	2.0707489451e-25
8.7833333333e+02	2.0892250088e-25
8.7866666667e+02	2.1740808300e-25
8.7900000000e+02	2.2517791818e-25
8.7933333333e+02	2.1140621240e-25
8.7966666667e+02	2.1462335112e-25
8.8000000000e+02	2.2498679209e-25
8.8033333333e+02	2.1376325033e-25
8.8066666667e+02	2.1819488046e-25
8.8100000000e+02	2.1987272992e-25
8.8133333333e+02	2.1517404722e-25
8.8166666667e+02	2.1641878066e-25
8.8200000000e+02	2.1534324091e-25
8.8233333333e+02	2.1675301713e-25
8.8266666667e+02	2.2636114818e-25
8.8300000000e+02	2.2162457204e-25
8.8333333333e+02	2.2071233275e-25
8.8366666667e+02	2.1766447501e-25
8.8400000000e+02	2.1740408393e-25
8.8433333333e+02	2.2066516083e-25
8.8466666667e+02	2.2594335782e-25
8.8500000000e+02	2.2015914299e-25
8.8533333333e+02	2.1946383861e-25
8.8566666667e+02	2.1844324519e-25
8.8600000000e+02	2.1312576442e-25
8.8633333333e+02	2.2008984865e-25
8.8666666667e+02	2.1346051257e-25
8.8700000000e+02	2.1104174168e-25
8.8733333333e+02	2.1568271036e-25
8.8766666667e+02	2.1714014505e-25
8.8800000000e+02	2.2399317327e-25
8.8833333333e+02	2.1591308765e-25
8.8866666667e+02	2.2003084134e-25
8.8900000000e+02	2.1986204370e-25
8.8933333333e+02	2.1843392709e-25
8.8966666667e+02	2.1692312945e-25
8.9000000000e+02	2.2045305765e-25
8.9033333333e+02	2.1803846020e-25
8.9066666667e+02	2.2134102549e-25
8.9100000000e+02	2.1778966897e-25
8.9133333333e+02	2.2152463109e-25
8.9166666667e+02	2.1644155358e-25
8.9200000000e+02	2.1610594267e-25
8.9233333333e+02	2.2219608033e-25
8.9266666667e+02	2.1938257906e-25
8.9300000000e+02	2.2079155928e-25
8.9333333333e+02	2.1242383153e-25
8.9366666667e+02	2.0966606641e-25
8.9400000000e+02	2.2632471936e-25
8.9433333333e+02	2.2837339659e-25
8.9466666667e+02	2.1986160492e-25
8.9500000000e+02	2.2286559692e-25
8.9533333333e+02	2.2051770637e-25
8.9566666667e+02	2.2715572815e-25
8.9600000000e+02	2.1756769227e-25
8.9633333333e+02	2.2257300971e-25
8.9666666667e+02	2.2298900985e-25
8.9700000000e+02	2.1489087567e-25
8.9733333333e+02	2.1756268926e-25
8.9766666667e+02	2.1950059035e-25
8.9800000000e+02	2.1563996916e-25
8.9833333333e+02	2.1884259024e-25
8.9866666667e+02	2.5002334610e-25
8.9900000000e+02	3.5515583131e-25
8.9933333333e+02	3.7094272801e-25
8.9966666667e+02	2.5526120729e-25
9.0000000000e+02	2.5177568974e-25
9.0033333333e+02	3.0162401467e-25
9.0066666667e+02	2.6447683040e-25
9.0100000000e+02	2.2066706323e-25
9.0133333333e+02	2.1369406537e-25
9.0166666667e+02	2.1777330150e-25
9.0200000000e+02	2.1628910826e-25
9.0233333333e+02	2.1448552545e-25
9.0266666667e+02	2.2396146176e-25
9.0300000000e+02	2.2225627437e-25
9.0333333333e+02	2.2221115393e-25
9.0366666667e+02	2.1449271390e-25
9.0400000000e+02	2.1973502564e-25
9.0433333333e+02	2.1392350785e-25
9.0466666667e+02	2.2072228287e-25
9.0500000000e+02	2.3112848290e-25
9.0533333333e+02	2.1824985489e-25
9.0566666667e+02	2.2156702407e-25
9.0600000000e+02	2.2494762647e-25
9.0633333333e+02	2.9739600112e-25
9.0666666667e+02	3.6757561453e-25
9.0700000000e+02	2.4650617251e-25
9.0733333333e+02	2.3075915295e-25
9.0766666667e+02	2.3446106449e-25
9.0800000000e+02	2.2147675665e-25
9.0833333333e+02	2.1520322283e-25
9.0866666667e+02	2.2078412984e-25
9.0900000000e+02	2.2462178787e-25
9.0933333333e+02	2.1842334773e-25
9.0966666667e+02	2.4862837889e-25
9.1000000000e+02	3.0982276156e-25
9.1033333333e+02	2.5541363398e-25
9.1066666667e+02	2.2344491739e-25
9.1100000000e+02	2.2575489275e-25
9.1133333333e+02	2.1932076449e-25
9.1166666667e+02	2.1847049615e-25
9.1200000000e+02	2.2315253352e-25
9.1233333333e+02	2.2454854256e-25
9.1266666667e+02	2.2304948313e-25
9.1300000000e+02	2.2529125438e-25
9.1333333333e+02	2.2202779541e-25
9.1366666667e+02	2.2483925819e-25
9.1400000000e+02	2.1889392938e-25
9.1433333333e+02	2.1220805895e-25
9.1466666667e+02	2.2666260601e-25
9.1500000000e+02	2.2490733483e-25
9.1533333333e+02	2.2535569861e-25
9.1566666667e+02	2.3069819695e-25
9.1600000000e+02	2.2455543392e-25
9.1633333333e+02	2.1792378740e-25
9.1666666667e+02	2.1791608188e-25
9.1700000000e+02	2.1370802881e-25
9.1733333333e+02	2.2460833516e-25
9.1766666667e+02	2.1566778091e-25
9.1800000000e+02	2.2267188949e-25
9.1833333333e+02	2.2076412604e-25
9.1866666667e+02	2.1906949150e-25
9.1900000000e+02	2.2514078567e-25
9.1933333333e+02	2.2482574138e-25
9.1966666667e+02	2.3585222225e-25
9.2000000000e+02	2.2684999029e-25
9.2033333333e+02	2.3104247124e-25
9.2066666667e+02	2.2547858522e-25
9.2100000000e+02	2.2803408391e-25
9.2133333333e+02	2.2823629589e-25
9.2166666667e+02	2.2509030003e-25
9.2200000000e+02	2.1872323470e-25
9.2233333333e+02	2.2393240894e-25
9.2266666667e+02	2.1970173515e-25
9.2300000000e+02	2.3728762467e-25
9.2333333333e+02	2.4374215629e-25
9.2366666667e+02	2.3147626215e-25
9.2400000000e+02	2.2857665791e-25
9.2433333333e+02	2.2118386920e-25
9.2466666667e+02	2.2273411131e-25
9.2500000000e+02	2.2245697600e-25
9.2533333333e+02	2.2794061946e-25
9.2566666667e+02	2.2989603595e-25
9.2600000000e+02	2.3798698519e-25
9.2633333333e+02	2.3196041153e-25
9.2666666667e+02	2.1774723541e-25
9.2700000000e+02	2.3525771251e-25
9.2733333333e+02	2.3418009964e-25
9.2766666667e+02	2.3328427739e-25
9.2800000000e+02	2.3173720062e-25
9.2833333333e+02	2.2583941201e-25
9.2866666667e+02	2.3767949332e-25
9.2900000000e+02	2.2853676903e-25
9.2933333333e+02	2.2566448994e-25
9.2966666667e+02	2.3256814337e-25
9.3000000000e+02	2.2746472141e-25
9.3033333333e+02	2.2192612381e-25
9.3066666667e+02	2.2340064405e-25
9.3100000000e+02	2.3109952659e-25
9.3133333333e+02	2.3206607825e-25
9.3166666667e+02	2.2678653655e-25
9.3200000000e+02	2.2035898417e-25
9.3233333333e+02	2.1485582459e-25
9.3266666667e+02	2.3256087039e-25
9.3300000000e+02	2.2096495291e-25
9.3333333333e+02	2.3088336313e-25
9.3366666667e+02	2.2709922975e-25
9.3400000000e+02	2.3610070367e-25
9.3433333333e+02	2.3880810996e-25
9.3466666667e+02	2.3172313683e-25
9.3500000000e+02	2.3043358652e-25
9.3533333333e+02	2.2888500675e-25
9.3566666667e+02	2.2617727523e-25
9.3600000000e+02	2.2230422560e-25
9.3633333333e+02	2.3225786103e-25
9.3666666667e+02	2.2683647747e-25
9.3700000000e+02	2.2319622103e-25
9.3733333333e+02	2.3232671872e-25
9.3766666667e+02	2.3658329488e-25
9.3800000000e+02	2.2392913707e-25
9.3833333333e+02	2.2910930368e-25
9.3866666667e+02	2.2611930027e-25
9.3900000000e+02	2.3080899232e-25
9.3933333333e+02	2.3414333431e-25
9.3966666667e+02	2.2625385724e-25
9.4000000000e+02	2.4194043348e-25
9.4033333333e+02	2.2980415796e-25
9.4066666667e+02	2.2247001820e-25
9.4100000000e+02	2.2059084781e-25
9.4133333333e+02	2.2606291899e-25
9.4166666667e+02	2.3118172753e-25
9.4200000000e+02	2.3281577020e-25
9.4233333333e+02	2.3060648242e-25
9.4266666667e+02	2.2165694566e-25
9.4300000000e+02	2.3003007687e-25
9.4333333333e+02	2.3170187667e-25
9.4366666667e+02	2.2793941280e-25
9.4400000000e+02	2.3266480916e-25
9.4433333333e+02	2.3229313590e-25
9.4466666667e+02	2.1967823505e-25
9.4500000000e+02	2.3260875189e-25
9.4533333333e+02	2.1738769765e-25
9.4566666667e+02	2.3614952361e-25
9.4600000000e+02	2.3344468584e-25
9.4633333333e+02	2.3246225910e-25
9.4666666667e+02	2.3060238598e-25
9.4700000000e+02	2.3069915137e-25
9.4733333333e+02	2.4158701170e-25
9.4766666667e+02	2.2886169962e-25
9.4800000000e+02	2.2928773628e-25
9.4833333333e+02	2.2745780177e-25
9.4866666667e+02	2.2952366704e-25
9.4900000000e+02	2.3032083412e-25
9.4933333333e+02	2.2432769243e-25
9.4966666667e+02	2.2700693202e-25
9.5000000000e+02	2.2915277506e-25
9.5033333333e+02	2.2874593853e-25
9.5066666667e+02	2.3346259497e-25
9.5100000000e+02	2.3207088427e-25
9.5133333333e+02	2.2984489596e-25
9.5166666667e+02	2.3690526686e-25
9.5200000000e+02	2.4341696334e-25
9.5233333333e+02	2.2606408714e-25
9.5266666667e+02	2.2591299958e-25
9.5300000000e+02	2.2550274495e-25
9.5333333333e+02	2.3568641548e-25
9.5366666667e+02	2.3572439044e-25
9.5400000000e+02	2.3784552229e-25
9.5433333333e+02	2.3253087935e-25
9.5466666667e+02	2.3677047070e-25
9.5500000000e+02	2.3608333963e-25
9.5533333333e+02	2.4497508698e-25
9.5566666667e+02	2.2906615448e-25
9.5600000000e+02	2.2988750592e-25
9.5633333333e+02	2.3197392226e-25
9.5666666667e+02	2.3111067248e-25
9.5700000000e+02	2.3631213156e-25
9.5733333333e+02	2.3372784058e-25
9.5766666667e+02	2.3379069743e-25
9.5800000000e+02	2.3419171767e-25
9.5833333333e+02	2.1738214522e-25
9.5866666667e+02	2.3057748524e-25
9.5900000000e+02	2.3200236340e-25
9.5933333333e+02	2.3498897800e-25
9.5966666667e+02	2.3202215273e-25
9.6000000000e+02	2.4453520299e-25
9.6033333333e+02	2.3812497699e-25
9.6066666667e+02	2.3932297114e-25
9.6100000000e+02	2.5777335973e-25
9.6133333333e+02	2.2196283003e-25
9.6166666667e+02	2.2415694289e-25
9.6200000000e+02	2.3094822094e-25
9.6233333333e+02	2.3718424506e-25
9.6266666667e+02	2.3850163146e-25
9.6300000000e+02	2.3494530964e-25
9.6333333333e+02	2.3428418122e-25
9.6366666667e+02	2.3355630063e-25
9.6400000000e+02	2.3470657915e-25
9.6433333333e+02	2.3374477287e-25
9.6466666667e+02	2.2916495267e-25
9.6500000000e+02	2.3047638891e-25
9.6533333333e+02	2.4000252201e-25
9.6566666667e+02	2.4361291213e-25
9.6600000000e+02	2.2551688937e-25
9.6633333333e+02	2.4600103445e-25
9.6666666667e+02	2.3925311322e-25
9.6700000000e+02	2.3426255060e-25
9.6733333333e+02	2.4075327155e-25
9.6766666667e+02	2.3576246010e-25
9.6800000000e+02	2.4316229204e-25
9.6833333333e+02	2.4678438522e-25
9.6866666667e+02	2.3712414857e-25
9.6900000000e+02	2.3252365426e-25
9.6933333333e+02	2.3843364883e-25
9.6966666667e+02	2.3245596789e-25
9.7000000000e+02	2.3435294181e-25
9.7033333333e+02	2.3777100127e-25
9.7066666667e+02	2.4070466900e-25
9.7100000000e+02	2.3609346003e-25
9.7133333333e+02	2.4329193854e-25
9.7166666667e+02	2.4423022265e-25
9.7200000000e+02	2.3318718893e-25
9.7233333333e+02	2.4362570834e-25
9.7266666667e+02	2.4371420024e-25
9.7300000000e+02	2.2411967828e-25
9.7333333333e+02	2.3057741930e-25
9.7366666667e+02	2.3845210982e-25
9.7400000000e+02	2.3318789642e-25
9.7433333333e+02	2.3404747447e-25
9.7466666667e+02	2.4000652406e-25
9.7500000000e+02	2.3067890084e-25
9.7533333333e+02	2.3046074679e-25
9.7566666667e+02	2.3686520135e-25
9.7600000000e+02	2.3826293008e-25
9.7633333333e+02	2.3303725012e-25
9.7666666667e+02	2.4173512307e-25
9.7700000000e+02	2.3900108551e-25
9.7733333333e+02	2.3948299368e-25
9.7766666667e+02	2.3508550478e-25
9.7800000000e+02	2.3894024819e-25
9.7833333333e+02	2.4129473708e-25
9.7866666667e+02	2.3318788002e-25
9.7900000000e+02	2.3841087543e-25
9.7933333333e+02	2.3884452160e-25
9.7966666667e+02	2.4076679932e-25
9.8000000000e+02	2.4042276880e-25
9.8033333333e+02	2.3464812943e-25
9.8066666667e+02	2.1985995897e-25
9.8100000000e+02	2.2937609725e-25
9.8133333333e+02	2.3297328101e-25
9.8166666667e+02	2.3074870031e-25
9.8200000000e+02	2.3900687092e-25
9.8233333333e+02	2.4414616348e-25
9.8266666667e+02	2.3220358349e-25
9.8300000000e+02	2.4655564354e-25
9.8333333333e+02	2.4079981954e-25
9.8366666667e+02	2.4176824572e-25
9.8400000000e+02	2.3094106858e-25
9.8433333333e+02	2.4272248932e-25
9.8466666667e+02	2.5379796198e-25
9.8500000000e+02	2.5156005227e-25
9.8533333333e+02	2.5266974388e-25
9.8566666667e+02	2.7119853703e-25
9.8600000000e+02	2.9480321965e-25
9.8633333333e+02	3.5306103514e-25
9.8666666667e+02	4.4051074994e-25
9.8700000000e+02	6.5656471642e-25
9.9100000000e+02	7.3002430990e-25
9.9133333333e+02	5.0686234600e-25
9.9166666667e+02	3.6944311376e-25
9.9200000000e+02	3.0368613053e-25
9.9233333333e+02	2.7074376907e-25
9.9266666667e+02	2.6733232666e-25
9.9300000000e+02	2.4210393707e-25
9.9333333333e+02	2.4163484445e-25
9.9366666667e+02	2.5583337073e-25
9.9400000000e+02	2.4891634063e-25
9.9433333333e+02	2.4387200039e-25
9.9466666667e+02	2.4424507756e-25
9.9500000000e+02	3.8306886467e-25
9.9533333333e+02	4.7606058979e-25
9.9566666667e+02	3.3935601677e-25
9.9600000000e+02	2.3761112068e-25
9.9633333333e+02	2.3409408119e-25
9.9666666667e+02	2.4851267972e-25
9.9700000000e+02	2.4946415746e-25
9.9733333333e+02	3.1169815620e-25
9.9866666667e+02	4.1687347249e-25
9.9900000000e+02	6.1830576229e-25
1.0016666667e+03	5.6881794969e-25
1.0020000000e+03	3.9344190854e-25
1.0023333333e+03	2.8939493131e-25
1.0036666667e+03	4.9426376257e-25
1.0120000000e+03	2.8090695694e-25
1.0123333333e+03	2.5544185508e-25
1.0126666667e+03	2.6362101933e-25
1.0130000000e+03	2.5900789645e-25
1.0133333333e+03	2.7069204179e-25
1.0136666667e+03	3.1590267585e-25
1.0140000000e+03	3.3337249274e-25
1.0143333333e+03	2.7663733865e-25
1.0146666667e+03	2.4490821316e-25
1.0150000000e+03	2.4446833863e-25
1.0153333333e+03	2.4927379463e-25
1.0156666667e+03	2.5126646408e-25
1.0160000000e+03	2.5243309949e-25
1.0163333333e+03	2.4290471706e-25
1.0166666667e+03	2.5255530226e-25
1.0170000000e+03	2.5563531547e-25
1.0173333333e+03	2.4654480234e-25
1.0176666667e+03	3.0587002876e-25
1.0180000000e+03	3.8256355318e-25
1.0183333333e+03	2.9355857968e-25
1.0186666667e+03	2.4287520244e-25
1.0190000000e+03	2.4486135233e-25
1.0193333333e+03	2.4664291028e-25
1.0196666667e+03	2.6235599796e-25
1.0200000000e+03	2.5312408882e-25
1.0203333333e+03	2.5951828211e-25
1.0206666667e+03	2.5709564628e-25
1.0210000000e+03	2.4538961156e-25
1.0213333333e+03	2.4884969672e-25
1.0216666667e+03	2.5624101536e-25
1.0220000000e+03	2.5601128358e-25
1.0223333333e+03	2.5735030723e-25
1.0226666667e+03	2.5200826772e-25
1.0230000000e+03	2.5149060867e-25
1.0233333333e+03	2.5794203517e-25
1.0236666667e+03	2.5781799189e-25
1.0240000000e+03	2.5832691009e-25
1.0243333333e+03	2.5331764676e-25
1.0246666667e+03	2.4832939289e-25
1.0250000000e+03	2.4965760793e-25
1.0253333333e+03	2.6257773975e-25
1.0256666667e+03	2.6536347294e-25
1.0260000000e+03	2.5351277425e-25
1.0263333333e+03	2.5114590972e-25
1.0266666667e+03	2.5391748436e-25
1.0270000000e+03	2.5013420288e-25
1.0273333333e+03	2.4312400941e-25
1.0276666667e+03	2.5170205837e-25
1.0280000000e+03	2.5385034714e-25
1.0283333333e+03	2.5145252543e-25
1.0286666667e+03	2.5098557663e-25
1.0290000000e+03	2.4171643573e-25
1.0293333333e+03	2.4517879327e-25
1.0296666667e+03	2.4155366037e-25
1.0300000000e+03	2.4947651983e-25
1.0303333333e+03	2.5566909607e-25
1.0306666667e+03	2.6486946722e-25
1.0310000000e+03	2.5944477372e-25
1.0313333333e+03	2.5142973576e-25
1.0316666667e+03	2.5452916017e-25
1.0320000000e+03	2.6264908147e-25
1.0323333333e+03	2.5116488140e-25
1.0326666667e+03	2.5748249183e-25
1.0330000000e+03	2.6650158768e-25
1.0333333333e+03	2.6718054865e-25
1.0336666667e+03	2.5865423912e-25
1.0340000000e+03	2.7210562053e-25
1.0343333333e+03	2.6648496115e-25
1.0346666667e+03	2.6361977253e-25
1.0350000000e+03	2.5263226494e-25
1.0353333333e+03	2.4890628516e-25
1.0356666667e+03	2.5037751396e-25
1.0360000000e+03	2.6200197418e-25
1.0363333333e+03	2.5222727421e-25
1.0366666667e+03	2.5723769071e-25
1.0370000000e+03	2.4654299937e-25
1.0373333333e+03	2.5847362408e-25
1.0376666667e+03	2.4672740037e-25
1.0380000000e+03	2.5329217464e-25
1.0383333333e+03	2.5878969780e-25
1.0386666667e+03	2.6256790329e-25
1.0390000000e+03	2.6085486300e-25
1.0393333333e+03	2.6245975755e-25
1.0396666667e+03	2.5629544555e-25
1.0400000000e+03	2.4927422819e-25
1.0403333333e+03	2.6145207840e-25
1.0406666667e+03	2.5400249387e-25
1.0410000000e+03	2.5302092478e-25
1.0413333333e+03	2.5116136319e-25
1.0416666667e+03	2.5567434671e-25
1.0420000000e+03	2.5526625946e-25
1.0423333333e+03	2.5281992894e-25
1.0426666667e+03	2.6184722332e-25
1.0430000000e+03	2.5091953191e-25
1.0433333333e+03	2.5826473800e-25
1.0436666667e+03	2.6021759525e-25
1.0440000000e+03	2.6234789212e-25
1.0443333333e+03	2.7162349491e-25
1.0446666667e+03	2.5883993246e-25
1.0450000000e+03	2.5994698941e-25
1.0453333333e+03	2.5602092596e-25
1.0456666667e+03	2.4933216112e-25
1.0460000000e+03	2.7279098429e-25
1.0463333333e+03	2.6235650203e-25
1.0466666667e+03	2.6193659923e-25
1.0470000000e+03	2.4951572552e-25
1.0473333333e+03	2.5827889995e-25
1.0476666667e+03	2.6567344898e-25
1.0480000000e+03	2.6346601056e-25
1.0483333333e+03	2.7005595061e-25
1.0486666667e+03	2.5185726426e-25
1.0490000000e+03	2.5707576356e-25
1.0493333333e+03	2.5924910064e-25
1.0496666667e+03	2.6201547670e-25
1.0500000000e+03	2.5395529813e-25
1.0503333333e+03	2.6288806238e-25
1.0506666667e+03	2.6352214691e-25
1.0510000000e+03	2.6954123206e-25
1.0513333333e+03	2.6429830686e-25
1.0516666667e+03	2.5679625806e-25
1.0520000000e+03	2.5338024048e-25
1.0523333333e+03	2.6543811833e-25
1.0526666667e+03	2.6268393598e-25
1.0530000000e+03	2.5997436541e-25
1.0533333333e+03	2.4968886897e-25
1.0536666667e+03	2.5706600787e-25
1.0540000000e+03	2.5871654988e-25
1.0543333333e+03	2.6654780533e-25
1.0546666667e+03	2.8025747364e-25
1.0550000000e+03	2.5034547857e-25
1.0553333333e+03	2.6721982550e-25
1.0556666667e+03	2.6415717990e-25
1.0560000000e+03	2.5703422275e-25
1.0563333333e+03	2.5838817043e-25
1.0566666667e+03	2.5744148916e-25
1.0570000000e+03	2.6397563440e-25
1.0573333333e+03	2.4749924478e-25
1.0576666667e+03	2.5724822190e-25
1.0580000000e+03	2.5935067662e-25
1.0583333333e+03	2.6004881428e-25
1.0586666667e+03	2.6677868494e-25
1.0590000000e+03	2.7420093365e-25
1.0593333333e+03	2.7445242910e-25
1.0596666667e+03	2.8300002026e-25
1.0600000000e+03	2.8497636350e-25
1.0603333333e+03	2.8022091595e-25
1.0606666667e+03	2.8007350426e-25
1.0610000000e+03	2.7297099193e-25
1.0613333333e+03	2.8253842161e-25
1.0616666667e+03	2.9025454268e-25
1.0620000000e+03	2.8041273084e-25
1.0623333333e+03	2.8541901224e-25
1.0626666667e+03	2.9859903537e-25
1.0630000000e+03	2.7615676834e-25
1.0633333333e+03	2.8391038912e-25
1.0636666667e+03	2.6693348879e-25
1.0640000000e+03	2.7497773003e-25
1.0643333333e+03	2.7745995756e-25
1.0646666667e+03	2.7065877493e-25
1.0650000000e+03	2.6021387843e-25
1.0653333333e+03	2.7159873174e-25
1.0656666667e+03	2.7288379818e-25
1.0660000000e+03	2.6228806600e-25
1.0663333333e+03	2.6792857938e-25
1.0666666667e+03	2.8358739209e-25
1.0670000000e+03	2.8499001270e-25
1.0673333333e+03	2.7385946398e-25
1.0676666667e+03	2.8026543734e-25
1.0680000000e+03	2.7408520977e-25
1.0683333333e+03	2.6304251998e-25
1.0686666667e+03	2.6686051473e-25
1.0690000000e+03	2.8438052043e-25
1.0693333333e+03	2.6578525768e-25
1.0696666667e+03	2.6521863132e-25
1.0700000000e+03	2.5832388511e-25
1.0703333333e+03	2.5782093883e-25
1.0706666667e+03	2.7227589209e-25
1.0710000000e+03	2.8422429478e-25
1.0713333333e+03	2.7582108190e-25
1.0716666667e+03	2.6948404097e-25
1.0720000000e+03	2.8257352988e-25
1.0723333333e+03	2.8187175207e-25
1.0726666667e+03	2.6779320988e-25
1.0730000000e+03	2.6506692336e-25
1.0733333333e+03	2.7210462203e-25
1.0736666667e+03	2.7991435084e-25
1.0740000000e+03	2.7885489557e-25
1.0743333333e+03	2.6390709206e-25
1.0746666667e+03	2.8459058952e-25
1.0750000000e+03	2.8377633210e-25
1.0753333333e+03	2.8147399841e-25
1.0756666667e+03	2.6681085521e-25
1.0760000000e+03	2.7420192852e-25
1.0763333333e+03	2.7995626184e-25
1.0766666667e+03	2.7820223796e-25
1.0770000000e+03	2.7106352675e-25
1.0773333333e+03	2.6290780750e-25
1.0776666667e+03	2.6091106422e-25
1.0780000000e+03	2.7141938953e-25
1.0783333333e+03	2.7607163495e-25
1.0786666667e+03	2.7744932314e-25
1.0790000000e+03	2.7844536629e-25
1.0793333333e+03	2.6745248178e-25
1.0796666667e+03	2.6080672482e-25
1.0800000000e+03	2.6049428923e-25
1.0803333333e+03	2.8748648587e-25
1.0806666667e+03	2.6696888421e-25
1.0810000000e+03	2.8055510525e-25
1.0813333333e+03	2.7805177973e-25
1.0816666667e+03	2.8016684318e-25
1.0820000000e+03	2.7967647350e-25
1.0823333333e+03	2.6992326090e-25
1.0826666667e+03	2.7179813107e-25
1.0830000000e+03	2.6310268000e-25
1.0833333333e+03	2.8202843523e-25
1.0836666667e+03	2.7689668934e-25
1.0840000000e+03	2.6731379029e-25
1.0843333333e+03	2.7278733886e-25
1.0846666667e+03	2.8167705273e-25
1.0850000000e+03	2.7862699216e-25
1.0853333333e+03	2.7811352086e-25
1.0856666667e+03	2.9227247603e-25
1.0860000000e+03	2.7601153176e-25
1.0863333333e+03	2.8094505048e-25
1.0866666667e+03	2.7413124954e-25
1.0870000000e+03	2.8540352776e-25
1.0873333333e+03	2.9012856864e-25
1.0876666667e+03	2.9041476768e-25
1.0880000000e+03	2.8633926528e-25
1.0883333333e+03	2.6801141672e-25
1.0886666667e+03	2.7069861476e-25
1.0890000000e+03	2.7325732232e-25
1.0893333333e+03	2.7769273366e-25
1.0896666667e+03	2.7435226085e-25
1.0900000000e+03	2.7662816141e-25
1.0903333333e+03	2.7689504463e-25
1.0906666667e+03	2.7337152093e-25
1.0910000000e+03	2.9105248528e-25
1.0913333333e+03	2.8157671701e-25
1.0916666667e+03	2.7450800799e-25
1.0920000000e+03	2.7598511235e-25
1.0923333333e+03	2.8502627830e-25
1.0926666667e+03	2.8271653153e-25
1.0930000000e+03	2.6989691679e-25
1.0933333333e+03	2.6595829032e-25
1.0936666667e+03	2.6591284170e-25
1.0940000000e+03	2.6932041124e-25
1.0943333333e+03	2.6154071692e-25
1.0946666667e+03	2.7377535180e-25
1.0950000000e+03	2.7969408941e-25
1.0953333333e+03	2.7402549784e-25
1.0956666667e+03	2.8927397432e-25
1.0960000000e+03	2.8391014248e-25
1.0963333333e+03	2.7284341102e-25
1.0966666667e+03	2.7448360738e-25
1.0970000000e+03	2.7868262828e-25
1.0973333333e+03	2.8040863162e-25
1.0976666667e+03	2.8898576923e-25
1.0980000000e+03	2.8933263908e-25
1.0983333333e+03	2.7992746554e-25
1.0986666667e+03	2.7683868374e-25
1.0990000000e+03	2.7273330215e-25
1.0993333333e+03	2.8702447267e-25
1.0996666667e+03	2.7552772082e-25
1.1000000000e+03	2.7151444287e-25
1.1003333333e+03	2.8152872774e-25
1.1006666667e+03	2.7633691689e-25
1.1010000000e+03	2.7170871224e-25
1.1013333333e+03	2.9053153487e-25
1.1016666667e+03	2.7747332552e-25
1.1020000000e+03	2.6585930573e-25
1.1023333333e+03	2.7088821625e-25
1.1026666667e+03	2.7298423903e-25
1.1030000000e+03	2.7203513983e-25
1.1033333333e+03	2.8122418030e-25
1.1036666667e+03	2.8223522551e-25
1.1040000000e+03	2.7170275140e-25
1.1043333333e+03	2.7399123326e-25
1.1046666667e+03	2.7499725378e-25
1.1050000000e+03	2.6238845144e-25
1.1053333333e+03	2.6808071131e-25
1.1056666667e+03	2.8104468834e-25
1.1060000000e+03	2.6601876119e-25
1.1063333333e+03	2.7626872199e-25
1.1066666667e+03	2.8301587530e-25
1.1070000000e+03	2.8806020408e-25
1.1073333333e+03	2.8166731380e-25
1.1076666667e+03	2.7070547307e-25
1.1080000000e+03	2.7290533485e-25
1.1083333333e+03	2.5903356371e-25
1.1086666667e+03	2.6645352030e-25
1.1090000000e+03	2.5969317465e-25
1.1093333333e+03	2.6726395725e-25
1.1096666667e+03	2.7000629943e-25
1.1100000000e+03	2.7527623569e-25
1.1103333333e+03	2.8672000260e-25
1.1106666667e+03	2.8472378945e-25
1.1110000000e+03	2.8508018270e-25
1.1113333333e+03	2.7185995443e-25
1.1116666667e+03	2.7742877373e-25
1.1120000000e+03	2.8383129720e-25
1.1123333333e+03	2.8491816703e-25
1.1126666667e+03	2.7061338023e-25
1.1130000000e+03	2.6331083621e-25
1.1133333333e+03	2.8063348820e-25
1.1136666667e+03	2.6994789127e-25
1.1140000000e+03	2.8076228664e-25
1.1143333333e+03	2.7369646351e-25
1.1146666667e+03	2.7652810810e-25
1.1150000000e+03	2.8281459460e-25
1.1153333333e+03	2.8000426617e-25
1.1156666667e+03	2.7424403628e-25
1.1160000000e+03	2.7071132069e-25
1.1163333333e+03	2.6744359202e-25
1.1166666667e+03	2.6655994244e-25
1.1170000000e+03	2.8164077797e-25
1.1173333333e+03	2.8513966129e-25
1.1176666667e+03	2.9855959099e-25
1.1180000000e+03	2.9013125805e-25
1.1183333333e+03	2.7983666399e-25
1.1186666667e+03	2.7271815087e-25
1.1190000000e+03	2.7850786834e-25
1.1193333333e+03	2.8043174553e-25
1.1196666667e+03	2.8009396150e-25
1.1200000000e+03	2.7717695530e-25
1.1203333333e+03	2.7693740835e-25
1.1206666667e+03	2.7127444089e-25
1.1210000000e+03	2.7973661912e-25
1.1213333333e+03	2.8734638098e-25
1.1216666667e+03	2.7186090915e-25
1.1220000000e+03	2.9020289123e-25
1.1223333333e+03	2.7793009501e-25
1.1226666667e+03	2.8580529368e-25
1.1230000000e+03	2.7275764979e-25
1.1233333333e+03	2.9140755228e-25
1.1236666667e+03	2.9793615200e-25
1.1240000000e+03	2.8492754576e-25
1.1243333333e+03	2.7947820137e-25
1.1246666667e+03	2.8280997733e-25
1.1250000000e+03	2.7204767132e-25
1.1253333333e+03	2.7804096439e-25
1.1256666667e+03	2.7790459929e-25
1.1260000000e+03	2.8211789082e-25
1.1263333333e+03	2.8390438295e-25
1.1266666667e+03	2.7847063502e-25
1.1270000000e+03	2.9199757415e-25
1.1273333333e+03	2.8772190650e-25
1.1276666667e+03	2.8007246074e-25
1.1280000000e+03	2.9601910773e-25
1.1283333333e+03	2.9379329087e-25
1.1286666667e+03	2.7990335719e-25
1.1290000000e+03	2.8541659083e-25
1.1293333333e+03	2.9670541576e-25
1.1296666667e+03	2.8417781974e-25
1.1300000000e+03	2.8609812286e-25
1.1303333333e+03	2.7583305859e-25
1.1306666667e+03	2.8742021233e-25
1.1310000000e+03	2.8122531471e-25
1.1313333333e+03	2.8195719968e-25
1.1316666667e+03	2.8541768949e-25
1.1320000000e+03	2.8174182883e-25
1.1323333333e+03	2.7172031478e-25
1.1326666667e+03	2.7966409835e-25
1.1330000000e+03	2.7441836727e-25
1.1333333333e+03	2.7582012129e-25
1.1336666667e+03	2.6914191872e-25
1.1340000000e+03	2.8050928129e-25
1.1343333333e+03	2.6815361327e-25
1.1346666667e+03	2.8461250113e-25
1.1350000000e+03	3.0226686072e-25
1.1353333333e+03	2.8783957227e-25
1.1356666667e+03	2.7367584619e-25
1.1360000000e+03	2.8455420888e-25
1.1363333333e+03	2.8909220584e-25
1.1366666667e+03	2.8386565560e-25
1.1370000000e+03	2.8624408687e-25
1.1373333333e+03	2.8071128681e-25
1.1376666667e+03	2.8424464519e-25
1.1380000000e+03	3.0455471419e-25
1.1383333333e+03	2.9807905708e-25
1.1386666667e+03	2.9271844063e-25
1.1390000000e+03	2.9210757026e-25
1.1393333333e+03	2.7783938390e-25
1.1396666667e+03	2.9386629408e-25
1.1400000000e+03	2.7985956917e-25
1.1403333333e+03	2.9818348165e-25
1.1406666667e+03	3.0558511274e-25
1.1410000000e+03	2.9336291851e-25
1.1413333333e+03	2.9302258901e-25
1.1416666667e+03	2.9348800147e-25
1.1420000000e+03	2.8509994990e-25
1.1423333333e+03	2.9159054949e-25
1.1426666667e+03	2.8777551367e-25
1.1430000000e+03	2.8941607972e-25
1.1433333333e+03	2.8859900596e-25
1.1436666667e+03	2.9042256906e-25
1.1440000000e+03	2.7765383505e-25
1.1443333333e+03	2.8023791542e-25
1.1446666667e+03	2.8320645052e-25
1.1450000000e+03	2.8397500811e-25
1.1453333333e+03	2.7890386868e-25
1.1456666667e+03	2.8081052709e-25
1.1460000000e+03	2.9201258544e-25
1.1463333333e+03	2.8641181624e-25
1.1466666667e+03	2.8641739181e-25
1.1470000000e+03	2.9042235461e-25
1.1473333333e+03	2.8618306212e-25
1.1476666667e+03	2.8162037283e-25
1.1480000000e+03	2.8091335407e-25
1.1483333333e+03	2.8001819561e-25
1.1486666667e+03	2.8620082594e-25
1.1490000000e+03	2.9779108493e-25
1.1493333333e+03	2.9062970521e-25
1.1496666667e+03	2.9870925544e-25
1.1500000000e+03	2.9804883410e-25
1.1503333333e+03	2.8179471157e-25
1.1506666667e+03	2.8861056602e-25
1.1510000000e+03	2.8993479166e-25
1.1513333333e+03	2.9707459703e-25
1.1516666667e+03	2.8213430219e-25
1.1520000000e+03	2.8454862541e-25
1.1523333333e+03	2.7839909349e-25
1.1526666667e+03	2.9199940695e-25
1.1530000000e+03	2.8625582382e-25
1.1533333333e+03	2.9123696220e-25
1.1536666667e+03	2.7960384534e-25
1.1540000000e+03	2.9482705714e-25
1.1543333333e+03	3.0229316418e-25
1.1546666667e+03	3.0092775180e-25
1.1550000000e+03	2.8720519626e-25
1.1553333333e+03	2.9947025171e-25
1.1556666667e+03	2.9822464057e-25
1.1560000000e+03	2.8331799051e-25
1.1563333333e+03	2.8560851782e-25
1.1566666667e+03	2.9084023716e-25
1.1570000000e+03	3.0272187658e-25
1.1573333333e+03	2.9363784841e-25
1.1576666667e+03	2.8538331217e-25
1.1580000000e+03	2.8649174741e-25
1.1583333333e+03	3.5196434791e-25
1.1586666667e+03	3.5846553506e-25
1.1590000000e+03	2.9692764556e-25
1.1593333333e+03	2.8976043101e-25
1.1596666667e+03	2.8609008594e-25
1.1606666667e+03	5.5075110596e-25
1.1610000000e+03	2.9292554162e-25
1.1613333333e+03	2.9578790505e-25
1.1616666667e+03	2.9975737484e-25
1.1620000000e+03	2.9578543003e-25
1.1623333333e+03	2.9478470523e-25
1.1626666667e+03	2.9425768327e-25
1.1630000000e+03	2.8721792302e-25
1.1633333333e+03	2.8299988362e-25
1.1636666667e+03	2.8769994634e-25
1.1640000000e+03	2.8138146720e-25
1.1643333333e+03	2.8853859061e-25
1.1646666667e+03	2.7993359229e-25
1.1650000000e+03	2.8036284069e-25
1.1653333333e+03	2.8982060884e-25
1.1656666667e+03	2.9658328542e-25
1.1660000000e+03	3.2628029154e-25
1.1663333333e+03	3.1659922366e-25
1.1666666667e+03	2.8972989854e-25
1.1670000000e+03	2.9259915761e-25
1.1673333333e+03	3.0824397612e-25
1.1676666667e+03	7.0723855181e-25
1.1686666667e+03	3.1381978980e-25
1.1690000000e+03	3.0166591320e-25
1.1693333333e+03	2.9388367523e-25
1.1696666667e+03	3.0712824516e-25
1.1700000000e+03	2.9175120336e-25
1.1703333333e+03	2.9439993359e-25
1.1706666667e+03	3.0660590565e-25
1.1710000000e+03	3.0329710820e-25
1.1713333333e+03	2.9291161801e-25
1.1716666667e+03	2.9001894017e-25
1.1720000000e+03	3.0374053305e-25
1.1723333333e+03	3.0359703821e-25
1.1726666667e+03	3.0346324512e-25
1.1730000000e+03	3.1078814248e-25
1.1733333333e+03	2.9543766257e-25
1.1736666667e+03	2.9317645956e-25
1.1740000000e+03	2.7735292637e-25
1.1743333333e+03	2.9210793948e-25
1.1746666667e+03	2.9812533090e-25
1.1750000000e+03	3.0576016940e-25
1.1753333333e+03	2.9097728461e-25
1.1756666667e+03	2.9801521531e-25
1.1760000000e+03	2.8730746424e-25
1.1763333333e+03	3.1199352711e-25
1.1766666667e+03	3.0415169578e-25
1.1770000000e+03	3.0448976553e-25
1.1773333333e+03	3.0146678030e-25
1.1776666667e+03	2.8910295244e-25
1.1780000000e+03	3.0383417806e-25
1.1783333333e+03	3.0215724073e-25
1.1786666667e+03	2.9726661555e-25
1.1790000000e+03	2.9344197342e-25
1.1793333333e+03	3.0630772357e-25
1.1796666667e+03	2.8307904793e-25
1.1800000000e+03	2.9094309358e-25
1.1803333333e+03	4.3368958998e-25
1.1806666667e+03	5.3162797621e-25
1.1810000000e+03	3.3081772463e-25
1.1813333333e+03	3.0842846221e-25
1.1816666667e+03	3.0555451922e-25
1.1820000000e+03	2.9846134354e-25
1.1823333333e+03	2.9378113006e-25
1.1826666667e+03	2.9912637104e-25
1.1830000000e+03	2.8663888166e-25
1.1833333333e+03	2.9576142136e-25
1.1836666667e+03	3.0374907540e-25
1.1840000000e+03	3.0095969566e-25
1.1843333333e+03	3.1016536782e-25
1.1846666667e+03	3.0006672502e-25
1.1850000000e+03	2.9790066658e-25
1.1853333333e+03	2.8830681477e-25
1.1856666667e+03	2.9223653740e-25
1.1860000000e+03	2.9834611835e-25
1.1863333333e+03	3.0219950630e-25
1.1866666667e+03	2.9869598024e-25
1.1870000000e+03	3.0595560637e-25
1.1873333333e+03	2.9785178873e-25
1.1876666667e+03	2.8897886978e-25
1.1880000000e+03	2.9614616319e-25
1.1883333333e+03	3.0529164723e-25
1.1886666667e+03	3.4163680729e-25
1.1890000000e+03	4.5544195669e-25
1.1893333333e+03	4.6053399177e-25
1.1896666667e+03	3.6103922574e-25
1.1900000000e+03	3.1418813458e-25
1.1903333333e+03	2.9984842243e-25
1.1906666667e+03	3.0189786511e-25
1.1910000000e+03	3.0218440527e-25
1.1913333333e+03	2.9842655688e-25
1.1916666667e+03	2.9935939958e-25
1.1920000000e+03	3.1059640370e-25
1.1923333333e+03	2.9368197558e-25
1.1926666667e+03	2.9414058652e-25
1.1930000000e+03	2.9103769914e-25
1.1933333333e+03	2.9375994393e-25
1.1936666667e+03	3.0380596240e-25
1.1940000000e+03	3.1086379940e-25
1.1943333333e+03	2.9587036462e-25
1.1946666667e+03	2.9494725192e-25
1.1950000000e+03	3.0787277245e-25
1.1953333333e+03	3.0030393696e-25
1.1956666667e+03	3.0458033644e-25
1.1960000000e+03	2.9498253289e-25
1.1963333333e+03	2.8508516166e-25
1.1966666667e+03	3.0078082601e-25
1.1970000000e+03	3.0689182284e-25
1.1973333333e+03	3.0422837733e-25
1.1976666667e+03	3.0003944248e-25
1.1980000000e+03	3.0527456011e-25
1.1983333333e+03	3.0600197542e-25
1.1986666667e+03	3.3192251483e-25
1.1990000000e+03	3.4374620130e-25
1.1993333333e+03	3.3608437792e-25
1.1996666667e+03	3.1953120456e-25
1.2000000000e+03	3.2223953434e-25
1.2003333333e+03	3.1089466121e-25
1.2006666667e+03	2.9971338964e-25
1.2010000000e+03	2.9727987658e-25
1.2013333333e+03	2.9943357079e-25
1.2016666667e+03	3.0046604015e-25
1.2020000000e+03	3.0279601807e-25
1.2023333333e+03	3.1414775796e-25
1.2026666667e+03	3.0997916517e-25
1.2030000000e+03	3.1036604454e-25
1.2033333333e+03	3.1078615580e-25
1.2036666667e+03	3.1236334361e-25
1.2040000000e+03	3.0968127321e-25
1.2043333333e+03	3.0739781918e-25
1.2046666667e+03	3.1000445563e-25
1.2050000000e+03	2.9982303493e-25
1.2053333333e+03	3.0877726420e-25
1.2056666667e+03	3.1622012241e-25
1.2060000000e+03	3.1088795012e-25
1.2063333333e+03	2.9892215209e-25
1.2066666667e+03	3.0091173880e-25
1.2070000000e+03	3.1173407219e-25
1.2073333333e+03	3.1913278424e-25
1.2076666667e+03	3.0806977159e-25
1.2080000000e+03	3.0105795856e-25
1.2083333333e+03	3.0526037663e-25
1.2086666667e+03	3.1105009472e-25
1.2090000000e+03	3.4258152743e-25
1.2093333333e+03	3.3376953221e-25
1.2096666667e+03	3.0086823015e-25
1.2100000000e+03	3.0571973984e-25
1.2103333333e+03	2.9449201060e-25
1.2106666667e+03	2.9500159758e-25
1.2110000000e+03	3.0080327890e-25
1.2113333333e+03	3.1361035110e-25
1.2116666667e+03	3.0032687794e-25
1.2120000000e+03	2.9332967335e-25
1.2123333333e+03	3.0364078525e-25
1.2126666667e+03	3.0524759619e-25
1.2130000000e+03	3.0248917127e-25
1.2133333333e+03	3.1687281867e-25
1.2136666667e+03	3.3416555388e-25
1.2140000000e+03	2.9229504038e-25
1.2143333333e+03	3.0865377734e-25
1.2146666667e+03	3.0916558618e-25
1.2150000000e+03	3.1088836829e-25
1.2153333333e+03	3.1367060940e-25
1.2156666667e+03	3.0799884031e-25
1.2160000000e+03	3.0834090387e-25
1.2163333333e+03	3.0799365069e-25
1.2166666667e+03	3.1249072538e-25
1.2170000000e+03	2.9710734708e-25
1.2173333333e+03	3.0901081692e-25
1.2176666667e+03	3.1414720681e-25
1.2180000000e+03	2.9503879903e-25
1.2183333333e+03	3.0083339841e-25
1.2186666667e+03	3.0958432026e-25
1.2190000000e+03	3.1695155936e-25
1.2193333333e+03	3.0610758484e-25
1.2196666667e+03	3.0368852683e-25
1.2200000000e+03	3.0029236120e-25
1.2203333333e+03	3.1226269221e-25
1.2206666667e+03	3.0596884486e-25
1.2210000000e+03	3.0485691239e-25
1.2213333333e+03	3.0430721968e-25
1.2216666667e+03	3.0218896284e-25
1.2220000000e+03	3.1311039540e-25
1.2223333333e+03	3.0342603967e-25
1.2226666667e+03	3.0183193528e-25
1.2230000000e+03	3.0388133105e-25
1.2233333333e+03	3.0933849984e-25
1.2236666667e+03	3.2076825014e-25
1.2240000000e+03	3.0083181957e-25
1.2243333333e+03	3.1681846468e-25
1.2246666667e+03	3.0423307292e-25
1.2250000000e+03	3.0833587735e-25
1.2253333333e+03	3.1656207721e-25
1.2256666667e+03	3.2244786532e-25
1.2260000000e+03	3.0855550396e-25
1.2263333333e+03	3.0398049970e-25
1.2266666667e+03	3.1478805127e-25
1.2270000000e+03	3.1611294241e-25
1.2273333333e+03	3.1593761634e-25
1.2276666667e+03	3.1887399166e-25
1.2280000000e+03	3.2538547723e-25
1.2283333333e+03	3.2691035703e-25
1.2286666667e+03	3.1850984307e-25
1.2290000000e+03	3.0582207534e-25
1.2293333333e+03	3.0017271869e-25
1.2296666667e+03	3.0839444128e-25
1.2300000000e+03	3.0970509233e-25
1.2303333333e+03	3.1586873888e-25
1.2306666667e+03	3.1438209722e-25
1.2310000000e+03	3.1542163698e-25
1.2313333333e+03	3.0796609166e-25
1.2316666667e+03	3.0961793271e-25
1.2320000000e+03	3.0673673097e-25
1.2323333333e+03	3.0721389173e-25
1.2326666667e+03	3.0670569986e-25
1.2330000000e+03	3.0855960682e-25
1.2333333333e+03	3.1893944539e-25
1.2336666667e+03	3.2172429816e-25
1.2340000000e+03	3.1930990005e-25
1.2343333333e+03	3.1538263432e-25
1.2346666667e+03	3.1129421414e-25
1.2350000000e+03	3.2370218129e-25
1.2353333333e+03	3.1745049055e-25
1.2356666667e+03	3.0648741135e-25
1.2360000000e+03	3.0865456414e-25
1.2363333333e+03	3.1166111957e-25
1.2366666667e+03	3.1552315070e-25
1.2370000000e+03	3.1933712725e-25
1.2373333333e+03	3.1653578347e-25
1.2376666667e+03	3.1430789151e-25
1.2380000000e+03	3.1263296305e-25
1.2383333333e+03	3.0828991422e-25
1.2386666667e+03	3.1365313660e-25
1.2390000000e+03	3.1482302961e-25
1.2393333333e+03	3.1416759525e-25
1.2396666667e+03	3.2774900635e-25
1.2400000000e+03	3.0701734786e-25
1.2403333333e+03	3.0330454649e-25
1.2406666667e+03	3.1144654609e-25
1.2410000000e+03	3.1958095109e-25
1.2413333333e+03	3.1173410317e-25
1.2416666667e+03	3.2651029069e-25
1.2420000000e+03	3.2180908383e-25
1.2423333333e+03	3.2313951807e-25
1.2426666667e+03	3.1840516105e-25
1.2430000000e+03	3.1376312221e-25
1.2433333333e+03	3.1547145608e-25
1.2436666667e+03	3.1369827834e-25
1.2440000000e+03	3.2669071145e-25
1.2443333333e+03	3.1297948011e-25
1.2446666667e+03	3.0682381681e-25
1.2450000000e+03	3.0170995444e-25
1.2453333333e+03	3.1028962192e-25
1.2456666667e+03	3.2030452873e-25
1.2460000000e+03	3.0536492457e-25
1.2463333333e+03	3.3210449907e-25
1.2466666667e+03	3.3279370998e-25
1.2470000000e+03	3.2049146510e-25
1.2473333333e+03	3.2205792611e-25
1.2476666667e+03	3.2493737666e-25
1.2480000000e+03	3.1418480232e-25
1.2483333333e+03	3.0960278264e-25
1.2486666667e+03	3.1709942387e-25
1.2490000000e+03	3.1419055397e-25
1.2493333333e+03	3.0399147353e-25
1.2496666667e+03	3.1401087849e-25
1.2500000000e+03	3.0752539610e-25
1.2503333333e+03	3.1115248375e-25
1.2506666667e+03	3.0627067020e-25
1.2510000000e+03	3.2057324294e-25
1.2513333333e+03	3.2628984197e-25
1.2516666667e+03	3.1945442551e-25
1.2520000000e+03	3.2310143872e-25
1.2523333333e+03	3.0938469008e-25
1.2526666667e+03	3.1679211617e-25
1.2530000000e+03	3.1576191481e-25
1.2533333333e+03	3.2456368793e-25
1.2536666667e+03	3.2675581016e-25
1.2540000000e+03	3.1179888237e-25
1.2543333333e+03	3.4010658352e-25
1.2546666667e+03	3.2795421513e-25
1.2550000000e+03	3.0886659100e-25
1.2553333333e+03	3.1825416431e-25
1.2556666667e+03	3.1885490500e-25
1.2560000000e+03	3.0740061618e-25
1.2563333333e+03	3.2544011057e-25
1.2566666667e+03	3.1474298567e-25
1.2570000000e+03	3.1737259870e-25
1.2573333333e+03	3.2740545196e-25
1.2576666667e+03	3.1507725415e-25
1.2580000000e+03	3.3269624334e-25
1.2583333333e+03	3.1344087035e-25
1.2586666667e+03	3.0950474512e-25
1.2590000000e+03	3.1635599268e-25
1.2593333333e+03	3.1367663963e-25
1.2596666667e+03	3.3150297733e-25
1.2600000000e+03	3.2508454266e-25
1.2603333333e+03	3.1641810953e-25
1.2606666667e+03	3.4117315146e-25
1.2610000000e+03	3.3306134974e-25
1.2613333333e+03	3.1882909758e-25
1.2616666667e+03	3.2744184099e-25
1.2620000000e+03	3.2470644780e-25
1.2623333333e+03	3.2386061772e-25
1.2626666667e+03	3.2725070519e-25
1.2630000000e+03	3.2665978509e-25
1.2633333333e+03	3.2315974082e-25
1.2636666667e+03	3.2371268257e-25
1.2640000000e+03	3.2194315127e-25
1.2643333333e+03	3.3153283831e-25
1.2646666667e+03	3.1648657484e-25
1.2650000000e+03	3.1642182656e-25
1.2653333333e+03	3.2739608814e-25
1.2656666667e+03	3.2656357214e-25
1.2660000000e+03	3.3486340036e-25
1.2663333333e+03	3.2440568386e-25
1.2666666667e+03	3.2974870181e-25
1.2670000000e+03	3.1738023669e-25
1.2673333333e+03	3.4220136011e-25
1.2676666667e+03	3.1746932108e-25
1.2680000000e+03	3.0918390470e-25
1.2683333333e+03	3.1386508722e-25
1.2686666667e+03	3.0649881197e-25
1.2690000000e+03	3.1235113922e-25
1.2693333333e+03	3.3051492215e-25
1.2696666667e+03	3.2036639721e-25
1.2700000000e+03	3.2577874618e-25
1.2703333333e+03	3.2706003394e-25
1.2706666667e+03	3.2519946788e-25
1.2710000000e+03	3.2959067530e-25
1.2713333333e+03	3.2572307035e-25
1.2716666667e+03	3.2799071035e-25
1.2720000000e+03	3.2412590098e-25
1.2723333333e+03	3.3209143268e-25
1.2726666667e+03	3.4330422380e-25
1.2730000000e+03	3.3526664553e-25
1.2733333333e+03	3.5504609643e-25
1.2736666667e+03	3.4941073527e-25
1.2740000000e+03	3.3215351567e-25
1.2743333333e+03	3.3168707800e-25
1.2746666667e+03	3.2794968161e-25
1.2750000000e+03	3.2848881645e-25
1.2753333333e+03	3.2551929115e-25
1.2756666667e+03	3.3422946640e-25
1.2760000000e+03	3.2301570001e-25
1.2763333333e+03	3.2055131491e-25
1.2766666667e+03	3.2699275463e-25
1.2770000000e+03	3.2698499431e-25
1.2773333333e+03	3.1371978350e-25
1.2776666667e+03	3.3626163894e-25
1.2780000000e+03	3.3117242083e-25
1.2783333333e+03	3.2978561799e-25
1.2786666667e+03	3.3217614873e-25
1.2790000000e+03	3.3764107634e-25
1.2793333333e+03	3.2998531421e-25
1.2796666667e+03	3.3168954465e-25
1.2800000000e+03	3.3225002021e-25
1.2803333333e+03	3.3669769874e-25
1.2806666667e+03	3.2433397158e-25
1.2810000000e+03	3.3756321547e-25
1.2813333333e+03	3.2969986350e-25
1.2816666667e+03	3.4327541589e-25
1.2820000000e+03	3.4551187686e-25
1.2823333333e+03	3.5300692732e-25
1.2826666667e+03	3.5073106438e-25
1.2830000000e+03	3.4597903030e-25
1.2833333333e+03	3.6053119855e-25
1.2836666667e+03	3.5760322715e-25
1.2840000000e+03	3.3376849439e-25
1.2843333333e+03	3.3681235252e-25
1.2846666667e+03	3.4276945801e-25
1.2850000000e+03	3.5056216697e-25
1.2853333333e+03	3.4352579390e-25
1.2856666667e+03	3.3363087808e-25
1.2860000000e+03	3.5660796597e-25
1.2863333333e+03	3.7096356386e-25
1.2866666667e+03	3.5261831588e-25
1.2870000000e+03	3.6133255421e-25
1.2873333333e+03	3.6654542433e-25
1.2876666667e+03	3.6625008445e-25
1.2880000000e+03	3.5195358766e-25
1.2883333333e+03	3.9375905277e-25
1.2886666667e+03	4.1094657687e-25
1.2890000000e+03	3.7629927576e-25
1.2893333333e+03	3.6953627230e-25
1.2896666667e+03	3.7341152695e-25
1.2900000000e+03	3.6872214761e-25
1.2903333333e+03	3.7286732030e-25
1.2906666667e+03	3.6949396194e-25
1.2910000000e+03	3.8575144667e-25
1.2913333333e+03	3.7457303704e-25
1.2916666667e+03	3.7454450549e-25
1.2920000000e+03	3.7716794928e-25
1.2923333333e+03	3.8274033842e-25
1.2926666667e+03	4.1087215084e-25
1.2930000000e+03	3.7921675805e-25
1.2933333333e+03	3.9511529993e-25
1.2936666667e+03	4.0141431519e-25
1.2940000000e+03	4.0133895639e-25
1.2943333333e+03	4.0203511335e-25
1.2946666667e+03	4.1274163089e-25
1.2950000000e+03	4.2125485335e-25
1.2953333333e+03	4.2852688356e-25
1.2956666667e+03	7.3933339970e-25
1.2963333333e+03	5.0836914786e-25
1.2966666667e+03	4.6067302882e-25
1.2970000000e+03	4.6012855495e-25
1.2973333333e+03	5.2811739815e-25
1.2976666667e+03	7.7859506911e-25
1.2980000000e+03	7.2737446050e-25
1.2983333333e+03	6.1712255708e-25
1.3016666667e+03	6.4138120110e-25
1.3020000000e+03	6.3761725363e-25
1.3023333333e+03	6.2541071753e-25
1.3026666667e+03	5.2615323475e-25
1.3030000000e+03	5.0387954278e-25
1.3033333333e+03	4.7884751665e-25
1.3036666667e+03	4.6420456973e-25
1.3040000000e+03	4.4086685365e-25
1.3043333333e+03	4.4168314014e-25
1.3046666667e+03	4.1285251508e-25
1.3050000000e+03	4.2399543434e-25
1.3053333333e+03	4.2375025976e-25
1.3056666667e+03	4.1809904860e-25
1.3060000000e+03	4.1782112297e-25
1.3063333333e+03	4.0127998306e-25
1.3066666667e+03	4.0198237268e-25
1.3070000000e+03	3.8505340123e-25
1.3073333333e+03	3.9090121458e-25
1.3076666667e+03	3.9351629142e-25
1.3080000000e+03	4.0972477542e-25
1.3083333333e+03	3.9505518937e-25
1.3086666667e+03	3.9752803446e-25
1.3090000000e+03	3.9962931108e-25
1.3093333333e+03	3.9343531624e-25
1.3096666667e+03	3.8323698400e-25
1.3100000000e+03	4.0276467134e-25
1.3103333333e+03	3.9774112282e-25
1.3106666667e+03	3.8994938031e-25
1.3110000000e+03	3.8539361263e-25
1.3113333333e+03	4.0976626983e-25
1.3116666667e+03	4.7031735484e-25
1.3120000000e+03	4.7843994286e-25
1.3123333333e+03	4.1289335257e-25
1.3126666667e+03	3.7988971320e-25
1.3130000000e+03	3.8946054293e-25
1.3133333333e+03	3.8647880351e-25
1.3136666667e+03	3.8372694168e-25
1.3140000000e+03	3.6776743496e-25
1.3143333333e+03	3.6380986137e-25
1.3146666667e+03	3.7235597964e-25
1.3150000000e+03	3.6851216307e-25
1.3153333333e+03	3.7685924951e-25
1.3156666667e+03	3.6583378762e-25
1.3160000000e+03	3.7180491796e-25
1.3163333333e+03	3.7030951202e-25
1.3166666667e+03	3.5679884429e-25
1.3170000000e+03	3.6152752719e-25
1.3173333333e+03	3.6842412526e-25
1.3176666667e+03	3.7406488218e-25
1.3180000000e+03	3.7452745979e-25
1.3183333333e+03	3.5966962940e-25
1.3186666667e+03	3.6144467899e-25
1.3190000000e+03	4.1743185337e-25
1.3193333333e+03	6.1909782534e-25
1.3196666667e+03	7.8407406405e-25
1.3200000000e+03	5.1747473466e-25
1.3203333333e+03	3.8615369678e-25
1.3206666667e+03	3.6240156927e-25
1.3210000000e+03	3.6126803902e-25
1.3213333333e+03	3.5425405808e-25
1.3216666667e+03	3.5669235584e-25
1.3220000000e+03	3.5355449505e-25
1.3223333333e+03	3.5315086946e-25
1.3226666667e+03	3.4194113544e-25
1.3230000000e+03	3.5078342185e-25
1.3233333333e+03	3.5156851267e-25
1.3236666667e+03	3.4553673290e-25
1.3240000000e+03	3.6430914925e-25
1.3243333333e+03	3.5209754421e-25
1.3246666667e+03	3.5089654583e-25
1.3250000000e+03	3.5072979495e-25
1.3253333333e+03	3.4324400836e-25
1.3256666667e+03	3.3518596318e-25
1.3260000000e+03	3.4068687688e-25
1.3263333333e+03	3.4306375236e-25
1.3266666667e+03	3.4394440817e-25
1.3270000000e+03	3.5782512917e-25
1.3273333333e+03	3.4934369071e-25
1.3276666667e+03	3.4129021542e-25
1.3280000000e+03	3.6318467484e-25
1.3283333333e+03	3.4014192374e-25
1.3286666667e+03	3.3335880638e-25
1.3290000000e+03	3.5049682886e-25
1.3293333333e+03	3.4410166612e-25
1.3296666667e+03	3.4567814139e-25
1.3300000000e+03	3.4897593641e-25
1.3303333333e+03	3.3729383288e-25
1.3306666667e+03	3.4685065927e-25
1.3310000000e+03	3.5194317083e-25
1.3313333333e+03	3.4262190870e-25
1.3316666667e+03	3.3940050322e-25
1.3320000000e+03	3.5343479592e-25
1.3323333333e+03	3.5203388405e-25
1.3326666667e+03	3.6046858279e-25
1.3330000000e+03	3.6036294782e-25
1.3333333333e+03	3.4882946318e-25
1.3336666667e+03	3.4603569602e-25
1.3340000000e+03	3.4764945454e-25
1.3343333333e+03	3.4795189357e-25
1.3346666667e+03	3.7569623790e-25
1.3350000000e+03	3.4060830948e-25
1.3353333333e+03	3.4241021554e-25
1.3356666667e+03	3.4839973971e-25
1.3360000000e+03	3.6547563096e-25
1.3363333333e+03	3.5407165812e-25
1.3366666667e+03	3.5940626079e-25
1.3370000000e+03	3.6217361623e-25
1.3373333333e+03	3.5073030033e-25
1.3376666667e+03	3.4598348557e-25
1.3380000000e+03	3.4399298511e-25
1.3383333333e+03	3.4237688905e-25
1.3386666667e+03	3.6231286411e-25
1.3390000000e+03	3.5818563461e-25
1.3393333333e+03	3.3588096571e-25
1.3396666667e+03	3.3028575213e-25
1.3400000000e+03	3.6616260999e-25
1.3403333333e+03	3.4917171080e-25
1.3406666667e+03	3.3872694824e-25
1.3410000000e+03	3.2924447193e-25
1.3413333333e+03	3.3469083892e-25
1.3416666667e+03	3.5624879995e-25
1.3420000000e+03	3.5743424474e-25
1.3423333333e+03	3.5754306108e-25
1.3426666667e+03	3.4849012055e-25
1.3430000000e+03	3.4117438079e-25
1.3433333333e+03	3.4999288176e-25
1.3436666667e+03	3.4538148462e-25
1.3440000000e+03	3.5969584386e-25
1.3443333333e+03	3.5928011190e-25
1.3446666667e+03	3.6212257447e-25
1.3450000000e+03	3.5878931245e-25
1.3453333333e+03	3.3857550925e-25
1.3456666667e+03	3.6337868095e-25
1.3460000000e+03	3.7235736649e-25
1.3463333333e+03	3.4864332371e-25
1.3466666667e+03	3.4675876341e-25
1.3470000000e+03	3.4808642900e-25
1.3473333333e+03	3.5581082062e-25
1.3476666667e+03	3.5711286675e-25
1.3480000000e+03	3.4941091994e-25
1.3483333333e+03	3.5451791341e-25
1.3486666667e+03	3.5781967110e-25
1.3490000000e+03	3.5928964666e-25
1.3493333333e+03	3.4931873775e-25
1.3496666667e+03	3.6745624786e-25
1.3500000000e+03	3.4586465891e-25
1.3503333333e+03	3.4368832834e-25
1.3506666667e+03	3.6822309963e-25
1.3510000000e+03	3.4544259088e-25
1.3513333333e+03	3.5566087296e-25
1.3516666667e+03	3.5338716824e-25
1.3520000000e+03	3.4835175998e-25
1.3523333333e+03	3.4684188557e-25
1.3526666667e+03	3.5458228027e-25
1.3530000000e+03	3.5824997785e-25
1.3533333333e+03	3.6046418334e-25
1.3536666667e+03	3.5836085915e-25
1.3540000000e+03	3.5592985982e-25
1.3543333333e+03	3.5567097590e-25
1.3546666667e+03	3.4815175570e-25
1.3550000000e+03	3.5170621513e-25
1.3553333333e+03	3.4940823362e-25
1.3556666667e+03	3.6232272589e-25
1.3560000000e+03	3.4284647430e-25
1.3563333333e+03	3.5085278559e-25
1.3566666667e+03	3.4125069853e-25
1.3570000000e+03	3.4689900525e-25
1.3573333333e+03	3.4986876558e-25
1.3576666667e+03	3.4661621814e-25
1.3580000000e+03	3.5661352450e-25
1.3583333333e+03	3.5778146707e-25
1.3586666667e+03	3.5362870738e-25
1.3590000000e+03	3.6678683750e-25
1.3593333333e+03	3.4888842518e-25
1.3596666667e+03	3.4077333662e-25
1.3600000000e+03	3.3139643637e-25
1.3603333333e+03	3.4189005854e-25
1.3606666667e+03	3.4845923774e-25
1.3610000000e+03	3.4820887529e-25
1.3613333333e+03	3.4710289778e-25
1.3616666667e+03	3.5012003664e-25
1.3620000000e+03	3.3879936841e-25
1.3623333333e+03	3.2975584696e-25
1.3626666667e+03	3.5196070776e-25
1.3630000000e+03	3.4247884256e-25
1.3633333333e+03	3.5665358200e-25
1.3636666667e+03	3.5981148597e-25
1.3640000000e+03	3.5376774541e-25
1.3643333333e+03	3.5113741819e-25
1.3646666667e+03	3.6231271615e-25
1.3650000000e+03	3.6952738908e-25
1.3653333333e+03	6.4470638433e-25
1.3656666667e+03	6.5254716121e-25
1.3660000000e+03	3.7256976201e-25
1.3663333333e+03	3.6202860757e-25
1.3666666667e+03	3.4768227601e-25
1.3670000000e+03	3.4839700672e-25
1.3673333333e+03	3.6085141221e-25
1.3676666667e+03	3.6655755695e-25
1.3680000000e+03	3.5812958358e-25
1.3683333333e+03	3.6931866861e-25
1.3686666667e+03	3.5133204799e-25
1.3690000000e+03	3.4234080425e-25
1.3693333333e+03	3.6414011678e-25
1.3696666667e+03	3.5767710906e-25
1.3700000000e+03	3.5333527250e-25
1.3703333333e+03	3.3971786037e-25
1.3706666667e+03	3.5277796946e-25
1.3710000000e+03	3.5818487861e-25
1.3713333333e+03	3.4803939668e-25
1.3716666667e+03	3.5311560055e-25
1.3720000000e+03	3.2743550614e-25
1.3723333333e+03	3.6160406527e-25
1.3726666667e+03	3.6295718769e-25
1.3730000000e+03	3.6180263164e-25
1.3733333333e+03	3.5580024445e-25
1.3736666667e+03	3.5217182805e-25
1.3740000000e+03	3.5715981677e-25
1.3743333333e+03	3.4367326981e-25
1.3746666667e+03	3.5304918364e-25
1.3750000000e+03	3.5490130321e-25
1.3753333333e+03	3.4599915363e-25
1.3756666667e+03	3.4211694230e-25
1.3760000000e+03	3.4834018039e-25
1.3763333333e+03	3.6920146968e-25
1.3766666667e+03	3.5962039707e-25
1.3770000000e+03	3.6262448790e-25
1.3773333333e+03	3.5664927543e-25
1.3776666667e+03	3.5584143809e-25
1.3780000000e+03	3.4544955388e-25
1.3783333333e+03	3.3839521602e-25
1.3786666667e+03	3.7269574601e-25
1.3790000000e+03	5.5733704508e-25
1.3793333333e+03	5.6251702049e-25
1.3796666667e+03	3.8181529405e-25
1.3800000000e+03	3.7690059123e-25
1.3803333333e+03	4.1032767588e-25
1.3806666667e+03	4.1298371003e-25
1.3810000000e+03	3.8406605871e-25
1.3813333333e+03	3.4925134825e-25
1.3816666667e+03	3.6020597224e-25
1.3820000000e+03	3.6918635737e-25
1.3823333333e+03	3.7100217970e-25
1.3826666667e+03	3.5813834331e-25
1.3830000000e+03	3.6568747299e-25
1.3833333333e+03	3.5355748648e-25
1.3836666667e+03	3.7101018507e-25
1.3840000000e+03	3.6310097202e-25
1.3843333333e+03	3.5947336651e-25
1.3846666667e+03	3.4102986064e-25
1.3850000000e+03	3.4384017598e-25
1.3853333333e+03	3.6345811134e-25
1.3856666667e+03	3.6861913873e-25
1.3860000000e+03	3.7392560333e-25
1.3863333333e+03	3.6235092603e-25
1.3866666667e+03	3.6412316395e-25
1.3870000000e+03	3.6133452180e-25
1.3873333333e+03	3.7045386107e-25
1.3876666667e+03	3.4955749128e-25
1.3880000000e+03	3.6433518987e-25
1.3883333333e+03	3.5238066795e-25
1.3886666667e+03	3.6860817478e-25
1.3890000000e+03	3.6242478525e-25
1.3893333333e+03	3.7407817699e-25
1.3896666667e+03	3.6629556860e-25
1.3900000000e+03	3.4831968853e-25
1.3903333333e+03	3.6283761529e-25
1.3906666667e+03	3.6160676297e-25
1.3910000000e+03	3.6842049241e-25
1.3913333333e+03	3.7986724744e-25
1.3916666667e+03	3.4624751459e-25
1.3920000000e+03	3.4712666515e-25
1.3923333333e+03	3.5862655050e-25
1.3926666667e+03	3.5787556491e-25
1.3930000000e+03	3.6045094276e-25
1.3933333333e+03	3.5378353832e-25
1.3936666667e+03	3.4834435162e-25
1.3940000000e+03	3.5069210183e-25
1.3943333333e+03	3.8291200978e-25
1.3946666667e+03	3.6539190918e-25
1.3950000000e+03	3.5845629482e-25
1.3953333333e+03	3.5969250932e-25
1.3956666667e+03	3.7203405196e-25
1.3960000000e+03	3.6423755633e-25
1.3963333333e+03	3.5213635928e-25
1.3966666667e+03	3.6685533982e-25
1.3970000000e+03	3.5169562190e-25
1.3973333333e+03	3.5562373174e-25
1.3976666667e+03	3.6534670913e-25
1.3980000000e+03	3.6399282981e-25
1.3983333333e+03	3.6660735085e-25
1.3986666667e+03	3.6823106579e-25
1.3990000000e+03	3.5875026532e-25
1.3993333333e+03	3.5513990047e-25
1.3996666667e+03	3.7564771027e-25
1.4000000000e+03	3.7106533381e-25
1.4003333333e+03	3.7057985341e-25
1.4006666667e+03	3.6923702224e-25
1.4010000000e+03	3.7009251205e-25
1.4013333333e+03	3.6504835654e-25
1.4016666667e+03	3.6791806386e-25
1.4020000000e+03	3.6515903687e-25
1.4023333333e+03	3.4928244030e-25
1.4026666667e+03	3.5759489112e-25
1.4030000000e+03	3.5792112408e-25
1.4033333333e+03	3.5888046138e-25
1.4036666667e+03	3.6398857653e-25
1.4040000000e+03	3.7015613458e-25
1.4043333333e+03	3.6219416187e-25
1.4046666667e+03	3.6170513372e-25
1.4050000000e+03	3.4330637338e-25
1.4053333333e+03	3.6379478903e-25
1.4056666667e+03	3.8237982229e-25
1.4060000000e+03	3.8288070176e-25
1.4063333333e+03	3.7373398003e-25
1.4066666667e+03	3.6568553506e-25
1.4070000000e+03	3.6945870003e-25
1.4073333333e+03	3.6894702944e-25
1.4076666667e+03	3.8325964054e-25
1.4080000000e+03	3.7486706302e-25
1.4083333333e+03	3.6499549009e-25
1.4086666667e+03	3.7644930850e-25
1.4090000000e+03	3.5504622619e-25
1.4093333333e+03	3.8703179307e-25
1.4096666667e+03	3.6921730213e-25
1.4100000000e+03	3.8170458070e-25
1.4103333333e+03	3.6343957622e-25
1.4106666667e+03	3.4605182205e-25
1.4110000000e+03	3.8038648645e-25
1.4113333333e+03	3.7917382073e-25
1.4116666667e+03	3.7258776088e-25
1.4120000000e+03	3.6214227650e-25
1.4123333333e+03	3.7449409244e-25
1.4126666667e+03	3.6159162302e-25
1.4130000000e+03	3.6805398918e-25
1.4133333333e+03	3.6067710651e-25
1.4136666667e+03	3.8312164952e-25
1.4140000000e+03	3.6737329792e-25
1.4143333333e+03	3.6157431404e-25
1.4146666667e+03	3.7355736837e-25
1.4150000000e+03	3.6837429921e-25
1.4153333333e+03	3.5642679519e-25
1.4156666667e+03	3.7010552051e-25
1.4160000000e+03	3.6145774349e-25
1.4163333333e+03	3.5659539102e-25
1.4166666667e+03	3.5939907206e-25
1.4170000000e+03	3.7363695566e-25
1.4173333333e+03	3.5886998926e-25
1.4176666667e+03	3.8687800612e-25
1.4180000000e+03	3.8166535163e-25
1.4183333333e+03	3.8146174660e-25
1.4186666667e+03	3.7700427090e-25
1.4190000000e+03	3.7379582384e-25
1.4193333333e+03	3.6619553787e-25
1.4196666667e+03	3.5440379798e-25
1.4200000000e+03	3.5565464459e-25
1.4203333333e+03	3.6665386238e-25
1.4206666667e+03	3.7018203459e-25
1.4210000000e+03	3.6607751003e-25
1.4213333333e+03	3.6117034315e-25
1.4216666667e+03	3.5941781178e-25
1.4220000000e+03	3.6423490395e-25
1.4223333333e+03	3.5976212406e-25
1.4226666667e+03	3.8051593019e-25
1.4230000000e+03	3.8319030045e-25
1.4233333333e+03	3.6508150570e-25
1.4236666667e+03	3.6155176588e-25
1.4240000000e+03	3.6301273487e-25
1.4243333333e+03	3.7381676502e-25
1.4246666667e+03	3.7148984088e-25
1.4250000000e+03	3.7850260941e-25
1.4253333333e+03	3.8754661777e-25
1.4256666667e+03	3.7642415579e-25
1.4260000000e+03	3.6605220339e-25
1.4263333333e+03	3.6099728451e-25
1.4266666667e+03	3.6077673549e-25
1.4270000000e+03	3.6524936708e-25
1.4273333333e+03	3.6705183706e-25
1.4276666667e+03	3.6807911286e-25
1.4280000000e+03	3.7736977717e-25
1.4283333333e+03	3.8062399273e-25
1.4286666667e+03	3.7094140896e-25
1.4290000000e+03	3.5825837069e-25
1.4293333333e+03	3.9162350504e-25
1.4296666667e+03	3.6973040813e-25
1.4300000000e+03	3.6498919156e-25
1.4303333333e+03	3.6604700409e-25
1.4306666667e+03	3.7728809920e-25
1.4310000000e+03	3.5939629518e-25
1.4313333333e+03	3.4792157488e-25
1.4316666667e+03	3.6770315302e-25
1.4320000000e+03	3.5695754410e-25
1.4323333333e+03	3.7799072481e-25
1.4326666667e+03	3.8418211711e-25
1.4330000000e+03	3.7213135303e-25
1.4333333333e+03	3.6399938775e-25
1.4336666667e+03	3.6932476456e-25
1.4340000000e+03	3.9119625678e-25
1.4343333333e+03	3.7059863347e-25
1.4346666667e+03	3.8136765522e-25
1.4350000000e+03	3.7699533708e-25
1.4353333333e+03	3.9244153798e-25
1.4356666667e+03	3.7691820116e-25
1.4360000000e+03	3.7573263043e-25
1.4363333333e+03	3.7810060007e-25
1.4366666667e+03	3.9129575237e-25
1.4370000000e+03	3.7748957165e-25
1.4373333333e+03	3.6798599933e-25
1.4376666667e+03	3.6966793321e-25
1.4380000000e+03	3.7824552643e-25
1.4383333333e+03	3.6019964733e-25
1.4386666667e+03	3.7729521498e-25
1.4390000000e+03	3.5511481072e-25
1.4393333333e+03	3.6784043843e-25
1.4396666667e+03	3.7753322835e-25
1.4400000000e+03	3.8851076210e-25
1.4403333333e+03	3.9035925737e-25
1.4406666667e+03	3.9172315354e-25
1.4410000000e+03	3.9276010942e-25
1.4413333333e+03	3.8575748656e-25
1.4416666667e+03	3.7488951229e-25
1.4420000000e+03	3.8123135320e-25
1.4423333333e+03	3.9099477678e-25
1.4426666667e+03	3.8409873532e-25
1.4430000000e+03	3.7798648077e-25
1.4433333333e+03	3.5842019311e-25
1.4436666667e+03	3.7187000820e-25
1.4440000000e+03	3.8511661409e-25
1.4443333333e+03	3.6997034970e-25
1.4446666667e+03	3.7688466435e-25
1.4450000000e+03	3.7934976491e-25
1.4453333333e+03	3.8120577295e-25
1.4456666667e+03	3.8259466293e-25
1.4460000000e+03	3.8912023154e-25
1.4463333333e+03	3.7097954591e-25
1.4466666667e+03	3.7226494550e-25
1.4470000000e+03	3.7757362365e-25
1.4473333333e+03	3.8519262335e-25
1.4476666667e+03	3.7750972369e-25
1.4480000000e+03	3.8133849426e-25
1.4483333333e+03	3.7123830404e-25
1.4486666667e+03	3.7571905302e-25
1.4490000000e+03	3.7825442840e-25
1.4493333333e+03	3.8233437224e-25
1.4496666667e+03	3.7730964121e-25
1.4500000000e+03	3.7551581964e-25
1.4503333333e+03	3.7244423051e-25
1.4506666667e+03	3.8672156351e-25
1.4510000000e+03	3.8780757160e-25
1.4513333333e+03	3.8441947924e-25
1.4516666667e+03	3.9325900201e-25
1.4520000000e+03	3.7956121708e-25
1.4523333333e+03	3.7187504905e-25
1.4526666667e+03	3.6958808864e-25
1.4530000000e+03	3.9023874345e-25
1.4533333333e+03	3.6851160095e-25
1.4536666667e+03	3.8436171900e-25
1.4540000000e+03	3.7145793571e-25
1.4543333333e+03	3.7759549805e-25
1.4546666667e+03	3.6732998479e-25
1.4550000000e+03	3.8556275607e-25
1.4553333333e+03	3.8192830352e-25
1.4556666667e+03	3.8465243841e-25
1.4560000000e+03	3.8607146637e-25
1.4563333333e+03	3.9718898190e-25
1.4566666667e+03	3.8911152913e-25
1.4570000000e+03	3.9538852332e-25
1.4573333333e+03	3.8609613518e-25
1.4576666667e+03	3.9377488604e-25
1.4580000000e+03	3.9376819142e-25
1.4583333333e+03	3.9004769172e-25
1.4586666667e+03	3.7992428483e-25
1.4590000000e+03	3.7995165673e-25
1.4593333333e+03	3.8695135446e-25
1.4596666667e+03	4.0346867491e-25
1.4600000000e+03	3.8968954384e-25
1.4603333333e+03	3.9124213298e-25
1.4606666667e+03	3.9018438988e-25
1.4610000000e+03	3.8603406148e-25
1.4613333333e+03	4.1348741248e-25
1.4616666667e+03	4.0056064624e-25
1.4620000000e+03	4.0976386068e-25
1.4623333333e+03	4.3381556386e-25
1.4626666667e+03	4.6525515725e-25
1.4630000000e+03	6.4456147580e-25
1.4743333333e+03	6.9611025051e-25
1.4746666667e+03	4.7307314851e-25
1.4750000000e+03	4.1378463505e-25
1.4753333333e+03	4.1861673076e-25
1.4756666667e+03	4.0027408952e-25
1.4760000000e+03	3.8089572650e-25
1.4763333333e+03	3.7559246453e-25
1.4766666667e+03	3.6862307996e-25
1.4770000000e+03	4.0951753738e-25
1.4773333333e+03	3.9148200869e-25
1.4776666667e+03	3.8965242605e-25
1.4780000000e+03	3.8204849373e-25
1.4783333333e+03	3.8251696476e-25
1.4786666667e+03	3.9091225107e-25
1.4790000000e+03	3.9948879853e-25
1.4793333333e+03	3.9362825990e-25
1.4796666667e+03	3.8473057984e-25
1.4800000000e+03	3.9181709731e-25
1.4803333333e+03	3.9179578941e-25
1.4806666667e+03	4.2422411665e-25
1.4810000000e+03	4.9233726495e-25
1.4873333333e+03	6.6557831305e-25
1.4876666667e+03	4.9832603931e-25
1.4880000000e+03	4.5628719145e-25
1.4883333333e+03	4.4108165304e-25
1.4886666667e+03	4.0790725957e-25
1.4890000000e+03	4.1141983646e-25
1.4893333333e+03	3.9736566799e-25
1.4896666667e+03	3.9994095940e-25
1.4900000000e+03	4.1778103113e-25
1.4903333333e+03	4.2536739986e-25
1.4906666667e+03	4.0525124047e-25
1.4910000000e+03	4.3758553868e-25
1.4930000000e+03	6.1950333066e-25
1.4933333333e+03	4.3607996171e-25
1.4936666667e+03	7.7643679872e-25
1.4953333333e+03	5.9054653607e-25
1.5016666667e+03	5.4124936730e-25
1.5020000000e+03	4.4784087687e-25
1.5023333333e+03	4.1323669700e-25
1.5026666667e+03	4.1319821865e-25
1.5030000000e+03	4.0021349232e-25
1.5033333333e+03	4.1919259249e-25
1.5036666667e+03	4.1007078105e-25
1.5040000000e+03	4.1064915063e-25
1.5043333333e+03	3.8991110933e-25
1.5046666667e+03	3.9853373881e-25
1.5050000000e+03	3.7165187531e-25
1.5053333333e+03	3.7961555723e-25
1.5056666667e+03	3.8098379961e-25
1.5060000000e+03	3.9999591110e-25
1.5063333333e+03	3.9847307940e-25
1.5066666667e+03	3.9800686096e-25
1.5070000000e+03	3.8323896267e-25
1.5073333333e+03	3.9207586024e-25
1.5076666667e+03	3.9038705180e-25
1.5080000000e+03	4.0293406197e-25
1.5083333333e+03	3.9029061291e-25
1.5086666667e+03	4.0247531614e-25
1.5090000000e+03	4.0137249810e-25
1.5093333333e+03	3.9720898263e-25
1.5096666667e+03	4.0734998669e-25
1.5100000000e+03	4.0150931279e-25
1.5103333333e+03	3.9821081420e-25
1.5106666667e+03	4.0904572112e-25
1.5110000000e+03	3.9951471119e-25
1.5113333333e+03	4.0796424995e-25
1.5116666667e+03	4.0426729597e-25
1.5120000000e+03	3.9115454909e-25
1.5123333333e+03	3.7282338374e-25
1.5126666667e+03	3.8976456569e-25
1.5130000000e+03	3.9151576616e-25
1.5133333333e+03	3.9724786972e-25
1.5136666667e+03	3.9492516976e-25
1.5140000000e+03	3.9334216746e-25
1.5143333333e+03	3.8361576082e-25
1.5146666667e+03	4.0908116533e-25
1.5150000000e+03	3.9404993517e-25
1.5153333333e+03	3.9680710191e-25
1.5156666667e+03	3.9388099626e-25
1.5160000000e+03	4.1185377464e-25
1.5163333333e+03	3.9094035650e-25
1.5166666667e+03	3.9130692196e-25
1.5170000000e+03	4.2945264229e-25
1.5173333333e+03	4.1339987672e-25
1.5176666667e+03	3.9799851952e-25
1.5180000000e+03	3.9425679450e-25
1.5183333333e+03	4.0428344421e-25
1.5186666667e+03	3.9735740213e-25
1.5190000000e+03	4.0046685914e-25
1.5193333333e+03	3.9276743287e-25
1.5196666667e+03	3.9121388003e-25
1.5200000000e+03	3.9239479876e-25
1.5203333333e+03	4.0217471252e-25
1.5206666667e+03	4.0698678594e-25
1.5210000000e+03	4.0290233230e-25
1.5213333333e+03	4.0076707771e-25
1.5216666667e+03	4.1842068060e-25
1.5220000000e+03	3.9523360936e-25
1.5223333333e+03	3.8855130645e-25
1.5226666667e+03	4.0444235885e-25
1.5230000000e+03	4.0222847780e-25
1.5233333333e+03	4.0742683139e-25
1.5236666667e+03	3.9169351790e-25
1.5240000000e+03	4.1181583275e-25
1.5243333333e+03	4.0822841388e-25
1.5246666667e+03	3.9638009628e-25
1.5250000000e+03	3.8791113764e-25
1.5253333333e+03	4.0209786394e-25
1.5256666667e+03	3.9808808183e-25
1.5260000000e+03	4.1841405401e-25
1.5263333333e+03	4.1260978943e-25
1.5266666667e+03	3.9847218903e-25
1.5270000000e+03	4.0292305135e-25
1.5273333333e+03	3.9294651562e-25
1.5276666667e+03	4.0140455966e-25
1.5280000000e+03	4.1511560847e-25
1.5283333333e+03	4.1164366938e-25
1.5286666667e+03	4.0643040457e-25
1.5290000000e+03	4.1665222938e-25
1.5293333333e+03	4.1994124853e-25
1.5296666667e+03	4.1798607605e-25
1.5300000000e+03	4.1474199685e-25
1.5303333333e+03	4.2593112720e-25
1.5306666667e+03	4.0545358223e-25
1.5310000000e+03	4.0841448806e-25
1.5313333333e+03	4.0444887211e-25
1.5316666667e+03	4.0652611765e-25
1.5320000000e+03	4.1554311149e-25
1.5323333333e+03	4.1449230598e-25
1.5326666667e+03	4.0421489665e-25
1.5330000000e+03	4.2708635296e-25
1.5333333333e+03	4.2435510155e-25
1.5336666667e+03	4.2201810347e-25
1.5340000000e+03	4.2315437806e-25
1.5343333333e+03	4.1197584950e-25
1.5346666667e+03	4.1191131171e-25
1.5350000000e+03	4.0691620485e-25
1.5353333333e+03	4.2201083589e-25
1.5356666667e+03	4.1130881392e-25
1.5360000000e+03	4.1255335018e-25
1.5363333333e+03	4.0480502639e-25
1.5366666667e+03	4.0417112312e-25
1.5370000000e+03	4.2556602632e-25
1.5373333333e+03	3.9640376488e-25
1.5376666667e+03	4.1473548484e-25
1.5380000000e+03	4.0627662317e-25
1.5383333333e+03	4.1038003172e-25
1.5386666667e+03	4.1123743212e-25
1.5390000000e+03	3.8392508209e-25
1.5393333333e+03	3.9009719456e-25
1.5396666667e+03	3.9946294820e-25
1.5400000000e+03	3.9908574277e-25
1.5403333333e+03	4.0854619626e-25
1.5406666667e+03	4.1496524895e-25
1.5410000000e+03	4.1365305873e-25
1.5413333333e+03	4.0995132281e-25
1.5416666667e+03	4.0663426131e-25
1.5420000000e+03	3.8392218969e-25
1.5423333333e+03	4.0384165896e-25
1.5426666667e+03	4.1509299742e-25
1.5430000000e+03	4.1783358875e-25
1.5433333333e+03	4.1591715172e-25
1.5436666667e+03	3.8837123810e-25
1.5440000000e+03	4.1137328670e-25
1.5443333333e+03	4.1337254885e-25
1.5446666667e+03	4.1609367493e-25
1.5450000000e+03	4.0773861146e-25
1.5453333333e+03	4.1365331340e-25
1.5456666667e+03	4.3696300265e-25
1.5460000000e+03	4.0407278242e-25
1.5463333333e+03	4.2157907818e-25
1.5466666667e+03	4.1206714474e-25
1.5470000000e+03	4.1410092140e-25
1.5473333333e+03	4.0035654282e-25
1.5476666667e+03	4.2271090256e-25
1.5480000000e+03	4.0306413278e-25
1.5483333333e+03	4.1073990661e-25
1.5486666667e+03	4.2022491939e-25
1.5490000000e+03	4.0749390587e-25
1.5493333333e+03	4.0242255534e-25
1.5496666667e+03	4.1212350105e-25
1.5500000000e+03	4.1453028982e-25
1.5503333333e+03	4.1624043432e-25
1.5506666667e+03	4.0614488319e-25
1.5510000000e+03	4.1703758344e-25
1.5513333333e+03	4.1996320349e-25
1.5516666667e+03	3.9009083881e-25
1.5520000000e+03	4.0988024065e-25
1.5523333333e+03	4.1687771519e-25
1.5526666667e+03	3.9945955980e-25
1.5530000000e+03	4.1923667588e-25
1.5533333333e+03	4.3234738320e-25
1.5536666667e+03	4.1182883162e-25
1.5540000000e+03	4.0948145019e-25
1.5543333333e+03	4.0521781330e-25
1.5546666667e+03	4.2138913168e-25
1.5550000000e+03	4.2098834500e-25
1.5553333333e+03	4.0497801278e-25
1.5556666667e+03	4.0365113431e-25
1.5560000000e+03	4.1069566127e-25
1.5563333333e+03	4.2086968836e-25
1.5566666667e+03	4.1524409005e-25
1.5570000000e+03	4.1261270146e-25
1.5573333333e+03	4.2183320169e-25
1.5576666667e+03	4.2532980845e-25
1.5580000000e+03	4.0585572908e-25
1.5583333333e+03	4.1718109759e-25
1.5586666667e+03	4.2831282832e-25
1.5590000000e+03	4.2474274239e-25
1.5593333333e+03	4.1421317709e-25
1.5596666667e+03	4.1694374593e-25
1.5600000000e+03	4.0081723356e-25
1.5603333333e+03	4.1777392634e-25
1.5606666667e+03	4.0600822343e-25
1.5610000000e+03	4.0074298133e-25
1.5613333333e+03	4.0289358365e-25
1.5616666667e+03	4.0321781908e-25
1.5620000000e+03	3.9236116395e-25
1.5623333333e+03	4.1089933120e-25
1.5626666667e+03	4.1615639566e-25
1.5630000000e+03	4.1112957712e-25
1.5633333333e+03	4.0302300856e-25
1.5636666667e+03	4.0714865938e-25
1.5640000000e+03	4.0213486912e-25
1.5643333333e+03	4.0446749952e-25
1.5646666667e+03	4.1194374662e-25
1.5650000000e+03	4.2003131585e-25
1.5653333333e+03	4.0978669919e-25
1.5656666667e+03	4.2014967252e-25
1.5660000000e+03	4.1751042445e-25
1.5663333333e+03	4.2478945727e-25
1.5666666667e+03	4.0860807781e-25
1.5670000000e+03	4.1044405632e-25
1.5673333333e+03	4.1820927976e-25
1.5676666667e+03	4.1853051615e-25
1.5680000000e+03	4.3827989408e-25
1.5683333333e+03	4.1833256721e-25
1.5686666667e+03	4.1764616102e-25
1.5690000000e+03	4.2250424557e-25
1.5693333333e+03	4.0236218130e-25
1.5696666667e+03	4.3049769613e-25
1.5700000000e+03	4.1917752266e-25
1.5703333333e+03	4.1888708796e-25
1.5706666667e+03	4.2329824835e-25
1.5710000000e+03	4.3045926532e-25
1.5713333333e+03	4.3035888919e-25
1.5716666667e+03	4.2192092714e-25
1.5720000000e+03	4.2108323675e-25
1.5723333333e+03	4.1599237078e-25
1.5726666667e+03	4.2656214884e-25
1.5730000000e+03	4.1434708428e-25
1.5733333333e+03	4.1765431158e-25
1.5736666667e+03	4.2451953764e-25
1.5740000000e+03	4.3123420263e-25
1.5743333333e+03	4.1242429457e-25
1.5746666667e+03	4.0594548838e-25
1.5750000000e+03	4.3806985651e-25
1.5753333333e+03	4.1964059101e-25
1.5756666667e+03	4.2672271264e-25
1.5760000000e+03	4.3100998495e-25
1.5763333333e+03	4.1423906563e-25
1.5766666667e+03	4.2216345980e-25
1.5770000000e+03	4.3105335122e-25
1.5773333333e+03	4.2565190049e-25
1.5776666667e+03	4.2759195742e-25
1.5780000000e+03	4.4620472228e-25
1.5783333333e+03	4.2163330093e-25
1.5786666667e+03	4.3046796905e-25
1.5790000000e+03	4.3540405024e-25
1.5793333333e+03	4.3200430085e-25
1.5796666667e+03	4.3069931039e-25
1.5800000000e+03	4.1407378166e-25
1.5803333333e+03	4.1246667677e-25
1.5806666667e+03	4.3100543297e-25
1.5810000000e+03	4.0477466915e-25
1.5813333333e+03	4.2320821902e-25
1.5816666667e+03	4.3565532427e-25
1.5820000000e+03	4.2683474660e-25
1.5823333333e+03	4.4164199929e-25
1.5826666667e+03	4.2348494147e-25
1.5830000000e+03	4.2654617410e-25
1.5833333333e+03	4.2588516655e-25
1.5836666667e+03	4.4863769319e-25
1.5840000000e+03	4.4851532740e-25
1.5843333333e+03	4.3799429912e-25
1.5846666667e+03	4.1299372928e-25
1.5850000000e+03	4.3896719302e-25
1.5853333333e+03	4.3777569764e-25
1.5856666667e+03	4.3050717124e-25
1.5860000000e+03	4.1501913976e-25
1.5863333333e+03	4.3344296452e-25
1.5866666667e+03	4.3440707071e-25
1.5870000000e+03	4.3973257326e-25
1.5873333333e+03	4.2060484887e-25
1.5876666667e+03	4.2330006212e-25
1.5880000000e+03	4.4179769408e-25
1.5883333333e+03	4.5449504506e-25
1.5886666667e+03	4.3920837825e-25
1.5890000000e+03	4.4286821773e-25
1.5893333333e+03	4.3334440499e-25
1.5896666667e+03	4.1863348390e-25
1.5900000000e+03	4.3903114303e-25
1.5903333333e+03	4.3617267818e-25
1.5906666667e+03	4.2181764465e-25
1.5910000000e+03	4.2874717984e-25
1.5913333333e+03	4.4145246231e-25
1.5916666667e+03	4.4479562009e-25
1.5920000000e+03	4.5591281713e-25
1.5923333333e+03	4.3370337522e-25
1.5926666667e+03	4.0542547940e-25
1.5930000000e+03	4.4049483054e-25
1.5933333333e+03	4.3665620687e-25
1.5936666667e+03	4.3114897237e-25
1.5940000000e+03	4.3584968161e-25
1.5943333333e+03	4.3174841555e-25
1.5946666667e+03	4.2655866435e-25
1.5950000000e+03	4.2748468408e-25
1.5953333333e+03	4.4950367931e-25
1.5956666667e+03	4.2939148389e-25
1.5960000000e+03	4.3862095413e-25
1.5963333333e+03	4.4224917899e-25
1.5966666667e+03	4.4810663589e-25
1.5970000000e+03	4.4876327649e-25
1.5973333333e+03	4.2277229658e-25
1.5976666667e+03	4.3761461986e-25
1.5980000000e+03	4.2165699209e-25
1.5983333333e+03	4.2561506059e-25
1.5986666667e+03	4.4237126670e-25
1.5990000000e+03	4.3143891853e-25
1.5993333333e+03	4.5231649178e-25
1.5996666667e+03	4.3573073269e-25
1.6000000000e+03	4.1083229464e-25
1.6003333333e+03	4.2502348644e-25
1.6006666667e+03	4.3906196493e-25
1.6010000000e+03	4.2741484671e-25
1.6013333333e+03	4.3923511044e-25
1.6016666667e+03	4.6291413126e-25
1.6020000000e+03	4.3322996369e-25
1.6023333333e+03	4.2942998861e-25
1.6026666667e+03	4.3506072055e-25
1.6030000000e+03	4.4803547532e-25
1.6033333333e+03	4.4311836571e-25
1.6036666667e+03	4.4100815240e-25
1.6040000000e+03	4.3438188149e-25
1.6043333333e+03	4.1998526300e-25
1.6046666667e+03	4.3793391988e-25
1.6050000000e+03	4.4102888697e-25
1.6053333333e+03	4.2477992014e-25
1.6056666667e+03	4.2893780849e-25
1.6060000000e+03	4.2566612611e-25
1.6063333333e+03	4.5067160313e-25
1.6066666667e+03	4.5026330056e-25
1.6070000000e+03	4.5515450860e-25
1.6073333333e+03	4.4263340754e-25
1.6076666667e+03	4.2899001573e-25
1.6080000000e+03	4.3286420189e-25
1.6083333333e+03	4.3532062660e-25
1.6086666667e+03	4.3658028564e-25
1.6090000000e+03	4.3636177486e-25
1.6093333333e+03	4.3074645265e-25
1.6096666667e+03	4.3291230653e-25
1.6100000000e+03	4.4797690439e-25
1.6103333333e+03	4.5377887752e-25
1.6106666667e+03	4.2911057704e-25
1.6110000000e+03	4.4747212491e-25
1.6113333333e+03	4.2399864910e-25
1.6116666667e+03	4.1315020470e-25
1.6120000000e+03	4.2530368465e-25
1.6123333333e+03	4.2497441694e-25
1.6126666667e+03	4.3143077235e-25
1.6130000000e+03	4.3262359740e-25
1.6133333333e+03	4.3010486818e-25
1.6136666667e+03	4.1861720360e-25
1.6140000000e+03	4.1663212066e-25
1.6143333333e+03	4.2537507220e-25
1.6146666667e+03	4.2101799681e-25
1.6150000000e+03	4.3680743559e-25
1.6153333333e+03	4.2692131563e-25
1.6156666667e+03	4.4215940742e-25
1.6160000000e+03	4.2755093288e-25
1.6163333333e+03	4.3642709910e-25
1.6166666667e+03	4.4638389947e-25
1.6170000000e+03	4.4168010407e-25
1.6173333333e+03	4.3610838894e-25
1.6176666667e+03	4.4981956765e-25
1.6180000000e+03	4.6232627396e-25
1.6183333333e+03	4.7237301445e-25
1.6186666667e+03	4.3181269884e-25
1.6190000000e+03	4.3258333284e-25
1.6193333333e+03	4.2806818553e-25
1.6196666667e+03	4.3610860851e-25
1.6200000000e+03	4.5623523921e-25
1.6203333333e+03	4.5230461446e-25
1.6206666667e+03	4.5994414412e-25
1.6210000000e+03	4.5162638829e-25
1.6213333333e+03	4.4446033882e-25
1.6216666667e+03	4.3141685187e-25
1.6220000000e+03	4.1890124420e-25
1.6223333333e+03	4.1821243173e-25
1.6226666667e+03	4.3170565069e-25
1.6230000000e+03	4.4926694116e-25
1.6233333333e+03	4.4705070508e-25
1.6236666667e+03	4.4837614806e-25
1.6240000000e+03	4.5037675551e-25
1.6243333333e+03	4.5257256086e-25
1.6246666667e+03	4.5175064355e-25
1.6250000000e+03	4.3944089631e-25
1.6253333333e+03	4.3062008440e-25
1.6256666667e+03	4.5732818789e-25
1.6260000000e+03	4.5939756174e-25
1.6263333333e+03	4.4320990949e-25
1.6266666667e+03	4.3435437444e-25
1.6270000000e+03	4.5893372965e-25
1.6273333333e+03	4.5334574881e-25
1.6276666667e+03	4.3354857078e-25
1.6280000000e+03	4.3460629810e-25
1.6283333333e+03	4.4446794450e-25
1.6286666667e+03	4.5335298214e-25
1.6290000000e+03	4.5352372787e-25
1.6293333333e+03	4.6097107326e-25
1.6296666667e+03	4.6438308286e-25
1.6300000000e+03	4.7319983486e-25
1.6303333333e+03	4.4732465325e-25
1.6306666667e+03	4.3472476417e-25
1.6310000000e+03	4.4674355668e-25
1.6313333333e+03	4.5936832522e-25
1.6316666667e+03	4.4180885397e-25
1.6320000000e+03	4.6499334272e-25
1.6323333333e+03	4.6849412851e-25
1.6326666667e+03	4.4957743003e-25
1.6330000000e+03	4.5796503731e-25
1.6333333333e+03	4.5562685563e-25
1.6336666667e+03	4.5307123552e-25
1.6340000000e+03	4.2357618232e-25
1.6343333333e+03	4.5015041302e-25
1.6346666667e+03	4.9225397760e-25
1.6350000000e+03	4.9260687316e-25
1.6353333333e+03	4.8671708548e-25
1.6356666667e+03	4.7042877261e-25
1.6360000000e+03	4.8752360987e-25
1.6363333333e+03	4.6377686280e-25
1.6366666667e+03	4.6289917181e-25
1.6370000000e+03	4.6577986833e-25
1.6373333333e+03	4.6305875991e-25
1.6376666667e+03	4.8931535248e-25
1.6380000000e+03	4.7918333388e-25
1.6383333333e+03	4.4623163658e-25
1.6386666667e+03	4.6049774518e-25
1.6390000000e+03	4.6753435733e-25
1.6393333333e+03	4.7883163960e-25
1.6396666667e+03	4.7575007450e-25
1.6400000000e+03	4.5932404911e-25
1.6403333333e+03	4.7021867289e-25
1.6406666667e+03	4.7529684781e-25
1.6410000000e+03	4.7184658471e-25
1.6413333333e+03	4.6472375926e-25
1.6416666667e+03	4.4748891285e-25
1.6420000000e+03	4.7604346509e-25
1.6423333333e+03	4.7484712541e-25
1.6426666667e+03	4.7520333702e-25
1.6430000000e+03	4.5709047423e-25
1.6433333333e+03	4.5540403379e-25
1.6436666667e+03	4.8927842222e-25
1.6440000000e+03	4.8165584662e-25
1.6443333333e+03	4.6839798797e-25
1.6446666667e+03	4.5143927431e-25
1.6450000000e+03	4.7925827169e-25
1.6453333333e+03	5.0366995791e-25
1.6456666667e+03	4.7297398765e-25
1.6460000000e+03	4.6886906298e-25
1.6463333333e+03	4.6379711926e-25
1.6466666667e+03	4.6435767552e-25
1.6470000000e+03	4.5872879464e-25
1.6473333333e+03	4.6831645618e-25
1.6476666667e+03	4.8350661732e-25
1.6480000000e+03	4.7921198210e-25
1.6483333333e+03	4.5350482569e-25
1.6486666667e+03	4.4768838808e-25
1.6490000000e+03	4.6337681809e-25
1.6493333333e+03	4.5562334058e-25
1.6496666667e+03	4.5242231509e-25
1.6500000000e+03	4.7497262353e-25
1.6503333333e+03	4.4502106333e-25
1.6506666667e+03	4.6282092728e-25
1.6510000000e+03	4.7314694996e-25
1.6513333333e+03	4.8110139569e-25
1.6516666667e+03	4.5243621761e-25
1.6520000000e+03	4.2771913260e-25
1.6523333333e+03	4.4945934372e-25
1.6526666667e+03	4.4932894555e-25
1.6530000000e+03	4.6714268046e-25
1.6533333333e+03	4.5777808091e-25
1.6536666667e+03	4.5243225327e-25
1.6540000000e+03	4.6104989128e-25
1.6543333333e+03	4.5697533969e-25
1.6546666667e+03	4.5856959282e-25
1.6550000000e+03	4.5286968526e-25
1.6553333333e+03	4.5811055187e-25
1.6556666667e+03	4.6478942738e-25
1.6560000000e+03	4.7433911505e-25
1.6563333333e+03	4.7996443477e-25
1.6566666667e+03	4.6668909026e-25
1.6570000000e+03	4.5444074623e-25
1.6573333333e+03	4.6924221563e-25
1.6576666667e+03	4.5185990062e-25
1.6580000000e+03	4.5458235074e-25
1.6583333333e+03	4.6827627491e-25
1.6586666667e+03	4.6045347122e-25
1.6590000000e+03	4.9136448229e-25
1.6593333333e+03	4.6174374749e-25
1.6596666667e+03	4.6131837992e-25
1.6600000000e+03	4.4787206033e-25
1.6603333333e+03	4.6452154776e-25
1.6606666667e+03	4.5656083253e-25
1.6610000000e+03	4.6066500064e-25
1.6613333333e+03	4.7367091513e-25
1.6616666667e+03	4.8834801318e-25
1.6620000000e+03	4.6261567147e-25
1.6623333333e+03	4.4390484373e-25
1.6626666667e+03	4.5622649516e-25
1.6630000000e+03	4.7395495932e-25
1.6633333333e+03	4.5384454261e-25
1.6636666667e+03	4.6361430306e-25
1.6640000000e+03	4.6354610755e-25
1.6643333333e+03	4.6618344978e-25
1.6646666667e+03	4.5750988501e-25
1.6650000000e+03	4.6570230240e-25
1.6653333333e+03	4.4726540228e-25
1.6656666667e+03	4.6628723889e-25
1.6660000000e+03	4.4097690931e-25
1.6663333333e+03	4.4601850444e-25
1.6666666667e+03	4.7516243777e-25
1.6670000000e+03	4.8748800629e-25
1.6673333333e+03	4.5919008232e-25
1.6676666667e+03	4.5349519179e-25
1.6680000000e+03	4.4848252277e-25
1.6683333333e+03	4.6727881182e-25
1.6686666667e+03	4.8496538433e-25
1.6690000000e+03	4.6017148205e-25
1.6693333333e+03	4.6971903715e-25
1.6696666667e+03	4.8543487172e-25
1.6700000000e+03	4.6129820652e-25
1.6703333333e+03	4.5675876742e-25
1.6706666667e+03	4.7029228110e-25
1.6710000000e+03	4.6574331205e-25
1.6713333333e+03	4.5476449581e-25
1.6716666667e+03	4.5742623471e-25
1.6720000000e+03	4.5704800914e-25
1.6723333333e+03	4.5853315976e-25
1.6726666667e+03	4.8853877991e-25
1.6730000000e+03	4.8126877654e-25
1.6733333333e+03	4.7762900570e-25
1.6736666667e+03	4.7164971860e-25
1.6740000000e+03	4.6108268140e-25
1.6743333333e+03	4.7258895542e-25
1.6746666667e+03	4.5865660466e-25
1.6750000000e+03	4.6042720278e-25
1.6753333333e+03	4.7851752587e-25
1.6756666667e+03	4.7248866541e-25
1.6760000000e+03	4.7366060726e-25
1.6763333333e+03	4.7565665012e-25
1.6766666667e+03	4.9370028693e-25
1.6770000000e+03	4.9755927899e-25
1.6773333333e+03	4.8987940675e-25
1.6776666667e+03	4.8044451287e-25
1.6780000000e+03	5.0723971182e-25
1.6783333333e+03	5.0139164223e-25
1.6786666667e+03	5.0682789868e-25
1.6790000000e+03	4.8575576377e-25
1.6793333333e+03	4.9785119013e-25
1.6796666667e+03	4.9003613302e-25
1.6800000000e+03	4.6916918641e-25
1.6803333333e+03	4.6870171298e-25
1.6806666667e+03	4.7533638297e-25
1.6810000000e+03	4.9920040552e-25
1.6813333333e+03	4.7530498886e-25
1.6816666667e+03	4.7535250443e-25
1.6820000000e+03	4.8709272277e-25
1.6823333333e+03	4.7432601512e-25
1.6826666667e+03	4.6272707147e-25
1.6830000000e+03	4.4551967747e-25
1.6833333333e+03	4.7962974343e-25
1.6836666667e+03	4.9546667970e-25
1.6840000000e+03	4.6636614318e-25
1.6843333333e+03	4.8831374510e-25
1.6846666667e+03	4.8289290630e-25
1.6850000000e+03	4.6472688041e-25
1.6853333333e+03	4.7033923491e-25
1.6856666667e+03	4.9192827987e-25
1.6860000000e+03	4.7645835301e-25
1.6863333333e+03	4.7780639123e-25
1.6866666667e+03	4.7799614150e-25
1.6870000000e+03	4.5989044987e-25
1.6873333333e+03	4.7142510125e-25
1.6876666667e+03	4.6632096716e-25
1.6880000000e+03	4.7269092172e-25
1.6883333333e+03	4.8307224639e-25
1.6886666667e+03	4.7911891800e-25
1.6890000000e+03	4.7204479531e-25
1.6893333333e+03	4.8887572421e-25
1.6896666667e+03	4.9408240806e-25
1.6900000000e+03	4.8581382578e-25
1.6903333333e+03	4.8968693679e-25
1.6906666667e+03	4.7035587505e-25
1.6910000000e+03	4.5570930511e-25
1.6913333333e+03	4.6239099768e-25
1.6916666667e+03	4.7921440496e-25
1.6920000000e+03	4.9377798785e-25
1.6923333333e+03	4.9208696550e-25
1.6926666667e+03	4.7467498089e-25
1.6930000000e+03	4.7969583956e-25
1.6933333333e+03	4.7952471959e-25
1.6936666667e+03	4.8240837391e-25
1.6940000000e+03	4.7179311785e-25
1.6943333333e+03	4.8084928695e-25
1.6946666667e+03	4.9273881435e-25
1.6950000000e+03	4.8664247944e-25
1.6953333333e+03	4.7532365495e-25
1.6956666667e+03	4.6460962667e-25
1.6960000000e+03	4.5669714020e-25
1.6963333333e+03	4.6920558181e-25
1.6966666667e+03	4.7186391917e-25
1.6970000000e+03	4.7067781523e-25
1.6973333333e+03	4.7682568827e-25
1.6976666667e+03	4.6744874833e-25
1.6980000000e+03	4.5643402744e-25
1.6983333333e+03	4.7212405613e-25
1.6986666667e+03	4.8042617948e-25
1.6990000000e+03	4.8338214156e-25
1.6993333333e+03	4.6220635561e-25
1.6996666667e+03	4.8257606937e-25
1.7000000000e+03	4.7896219150e-25
1.7003333333e+03	4.7608564572e-25
1.7006666667e+03	4.7383926820e-25
1.7010000000e+03	4.7949622135e-25
1.7013333333e+03	4.5435451163e-25
1.7016666667e+03	4.7314988979e-25
1.7020000000e+03	4.8042742745e-25
1.7023333333e+03	4.8793797516e-25
1.7026666667e+03	4.6404352258e-25
1.7030000000e+03	4.6894368383e-25
1.7033333333e+03	4.8177325435e-25
1.7036666667e+03	4.8609026870e-25
1.7040000000e+03	4.9249278898e-25
1.7043333333e+03	4.9161322076e-25
1.7046666667e+03	4.6976782425e-25
1.7050000000e+03	4.6788543997e-25
1.7053333333e+03	4.7154941158e-25
1.7056666667e+03	4.6605973735e-25
1.7060000000e+03	4.7128350019e-25
1.7063333333e+03	4.6119964290e-25
1.7066666667e+03	4.9778338359e-25
1.7070000000e+03	4.7751159130e-25
1.7073333333e+03	4.7631943052e-25
1.7076666667e+03	4.6896541774e-25
1.7080000000e+03	4.6827020842e-25
1.7083333333e+03	4.7787294334e-25
1.7086666667e+03	4.8763807447e-25
1.7090000000e+03	4.6903711114e-25
1.7093333333e+03	4.6965988516e-25
1.7096666667e+03	4.8635170744e-25
1.7100000000e+03	4.7879681799e-25
1.7103333333e+03	4.8290630189e-25
1.7106666667e+03	4.9092582287e-25
1.7110000000e+03	4.8947348133e-25
1.7113333333e+03	4.8082488098e-25
1.7116666667e+03	4.8445499481e-25
1.7120000000e+03	4.9192622327e-25
1.7123333333e+03	4.9457573855e-25
1.7126666667e+03	5.1089574874e-25
1.7130000000e+03	4.6543912611e-25
1.7133333333e+03	4.7660524941e-25
1.7136666667e+03	4.8429015668e-25
1.7140000000e+03	4.6325643085e-25
1.7143333333e+03	4.5708599115e-25
1.7146666667e+03	4.4982484262e-25
1.7150000000e+03	4.7484062551e-25
1.7153333333e+03	4.7189696023e-25
1.7156666667e+03	4.5756054694e-25
1.7160000000e+03	4.6481145731e-25
1.7163333333e+03	4.8688533077e-25
1.7166666667e+03	4.6834799896e-25
1.7170000000e+03	4.7966958805e-25
1.7173333333e+03	4.6812223062e-25
1.7176666667e+03	4.9796701426e-25
1.7180000000e+03	4.7154814260e-25
1.7183333333e+03	4.5526555377e-25
1.7186666667e+03	4.8054385290e-25
1.7190000000e+03	4.5880829205e-25
1.7193333333e+03	4.6711896916e-25
1.7196666667e+03	4.6494361252e-25
1.7200000000e+03	4.5305189514e-25
1.7203333333e+03	4.6073765733e-25
1.7206666667e+03	4.6155239310e-25
1.7210000000e+03	4.7610128171e-25
1.7213333333e+03	4.9060819425e-25
1.7216666667e+03	4.7595347684e-25
1.7220000000e+03	4.8809355534e-25
1.7223333333e+03	4.7814227157e-25
1.7226666667e+03	4.6223741926e-25
1.7230000000e+03	4.6535815591e-25
1.7233333333e+03	4.6871741409e-25
1.7236666667e+03	4.6328194125e-25
1.7240000000e+03	4.4445882308e-25
1.7243333333e+03	4.6591530011e-25
1.7246666667e+03	4.8251242206e-25
1.7250000000e+03	4.8373033724e-25
1.7253333333e+03	4.5931753282e-25
1.7256666667e+03	4.9840722327e-25
1.7260000000e+03	4.6975348570e-25
1.7263333333e+03	4.5646734556e-25
1.7266666667e+03	4.6899193913e-25
1.7270000000e+03	4.8101398144e-25
1.7273333333e+03	4.6706001706e-25
1.7276666667e+03	4.6524813494e-25
1.7280000000e+03	4.6488930682e-25
1.7283333333e+03	4.5858756026e-25
1.7286666667e+03	4.7222910514e-25
1.7290000000e+03	4.5956355602e-25
1.7293333333e+03	4.6904289700e-25
1.7296666667e+03	4.8061816714e-25
1.7300000000e+03	4.8087704415e-25
1.7303333333e+03	4.7622925166e-25
1.7306666667e+03	4.7576296017e-25
1.7310000000e+03	4.5842218559e-25
1.7313333333e+03	4.6194835127e-25
1.7316666667e+03	4.7127928077e-25
1.7320000000e+03	4.6616361398e-25
1.7323333333e+03	4.5900580966e-25
1.7326666667e+03	4.5819772555e-25
1.7330000000e+03	4.7782077464e-25
1.7333333333e+03	4.7329577431e-25
1.7336666667e+03	4.8091669690e-25
1.7340000000e+03	4.6085955035e-25
1.7343333333e+03	4.8733588868e-25
1.7346666667e+03	4.8590138824e-25
1.7350000000e+03	4.7090446438e-25
1.7353333333e+03	4.6591558431e-25
1.7356666667e+03	4.5728686786e-25
1.7360000000e+03	4.6190620214e-25
1.7363333333e+03	4.6291522338e-25
1.7366666667e+03	4.9689464677e-25
1.7370000000e+03	4.7368287936e-25
1.7373333333e+03	4.8075708019e-25
1.7376666667e+03	4.8004271684e-25
1.7380000000e+03	4.8793477308e-25
1.7383333333e+03	4.6845260657e-25
1.7386666667e+03	4.8043142843e-25
1.7390000000e+03	4.7906955827e-25
1.7393333333e+03	4.6408436604e-25
1.7396666667e+03	4.6743400549e-25
1.7400000000e+03	4.6020790192e-25
1.7403333333e+03	4.9723353808e-25
1.7406666667e+03	5.1731845509e-25
1.7410000000e+03	4.9975273845e-25
1.7413333333e+03	4.9155616725e-25
1.7416666667e+03	4.8720612114e-25
1.7420000000e+03	4.7230160086e-25
1.7423333333e+03	4.8399887900e-25
1.7426666667e+03	4.4780124247e-25
1.7430000000e+03	4.8857429572e-25
1.7433333333e+03	4.9179035594e-25
1.7436666667e+03	4.6411781743e-25
1.7440000000e+03	4.6201671511e-25
1.7443333333e+03	4.7311658545e-25
1.7446666667e+03	4.6657444919e-25
1.7450000000e+03	4.7415124965e-25
1.7453333333e+03	4.8348397657e-25
1.7456666667e+03	4.9454272748e-25
1.7460000000e+03	4.8089983204e-25
1.7463333333e+03	4.8926550415e-25
1.7466666667e+03	4.6703951572e-25
1.7470000000e+03	4.8115622566e-25
1.7473333333e+03	4.8950831954e-25
1.7476666667e+03	4.9293310874e-25
1.7480000000e+03	4.8597789588e-25
1.7483333333e+03	4.9414207624e-25
1.7486666667e+03	4.8934420170e-25
1.7490000000e+03	4.8442379092e-25
1.7493333333e+03	5.0414700244e-25
1.7496666667e+03	4.8406394882e-25
1.7500000000e+03	4.7688324690e-25
1.7503333333e+03	4.8052327814e-25
1.7506666667e+03	4.7154462233e-25
1.7510000000e+03	4.6260130557e-25
1.7513333333e+03	4.7323985049e-25
1.7516666667e+03	4.7275283097e-25
1.7520000000e+03	4.7292443317e-25
1.7523333333e+03	4.8086088833e-25
1.7526666667e+03	4.7204100128e-25
1.7530000000e+03	4.8600731834e-25
1.7533333333e+03	4.6603802955e-25
1.7536666667e+03	4.8197350808e-25
1.7540000000e+03	4.6506568141e-25
1.7543333333e+03	4.8129662773e-25
1.7546666667e+03	4.6165775890e-25
1.7550000000e+03	4.8026897848e-25
1.7553333333e+03	4.7739580121e-25
1.7556666667e+03	4.7154889807e-25
1.7560000000e+03	4.7180362399e-25
1.7563333333e+03	4.6522595333e-25
1.7566666667e+03	4.7836815958e-25
1.7570000000e+03	4.8866157336e-25
1.7573333333e+03	4.8533973911e-25
1.7576666667e+03	4.5943672851e-25
1.7580000000e+03	4.7666048114e-25
1.7583333333e+03	4.7330751138e-25
1.7586666667e+03	4.8021874391e-25
1.7590000000e+03	4.5702271249e-25
1.7593333333e+03	4.5093023188e-25
1.7596666667e+03	4.6470220275e-25
1.7600000000e+03	4.6478893958e-25
1.7603333333e+03	4.6231311459e-25
1.7606666667e+03	4.8739887569e-25
1.7610000000e+03	4.6568906981e-25
1.7613333333e+03	4.6130862772e-25
1.7616666667e+03	4.8526650493e-25
1.7620000000e+03	4.6597713200e-25
1.7623333333e+03	4.8069149069e-25
1.7626666667e+03	4.8769508978e-25
1.7630000000e+03	4.9345661325e-25
1.7633333333e+03	4.8611938074e-25
1.7636666667e+03	4.7646784399e-25
1.7640000000e+03	4.8097368697e-25
1.7643333333e+03	4.9969773863e-25
1.7646666667e+03	5.0678308768e-25
1.7650000000e+03	4.9581218622e-25
1.7653333333e+03	5.0378076995e-25
1.7656666667e+03	4.8529481638e-25
1.7660000000e+03	4.9187977238e-25
1.7663333333e+03	4.9183286516e-25
1.7666666667e+03	4.8812410838e-25
1.7670000000e+03	4.8088105732e-25
1.7673333333e+03	4.7495847440e-25
1.7676666667e+03	4.6995920493e-25
1.7680000000e+03	4.5594787106e-25
1.7683333333e+03	4.8246194604e-25
1.7686666667e+03	4.9056896513e-25
1.7690000000e+03	5.0539022936e-25
1.7693333333e+03	4.9892438287e-25
1.7696666667e+03	4.7589641231e-25
1.7700000000e+03	4.7681793566e-25
1.7703333333e+03	4.9262121015e-25
1.7706666667e+03	4.9603702522e-25
1.7710000000e+03	4.7220612303e-25
1.7713333333e+03	4.6744279155e-25
1.7716666667e+03	4.8728454855e-25
1.7720000000e+03	4.9314419148e-25
1.7723333333e+03	4.7072410079e-25
1.7726666667e+03	5.0580659904e-25
1.7730000000e+03	5.0333116694e-25
1.7733333333e+03	4.8325705519e-25
1.7736666667e+03	4.8900936021e-25
1.7740000000e+03	4.8788414318e-25
1.7743333333e+03	4.7841864811e-25
1.7746666667e+03	4.7639540665e-25
1.7750000000e+03	4.8416676837e-25
1.7753333333e+03	4.6434826574e-25
1.7756666667e+03	4.8348780422e-25
1.7760000000e+03	4.9220656561e-25
1.7763333333e+03	4.7740665047e-25
1.7766666667e+03	4.9484063708e-25
1.7770000000e+03	4.8962997881e-25
1.7773333333e+03	4.7751398801e-25
1.7776666667e+03	4.9022290280e-25
1.7780000000e+03	4.8868910011e-25
1.7783333333e+03	4.8305174477e-25
1.7786666667e+03	5.0496528571e-25
1.7790000000e+03	4.6587789774e-25
1.7793333333e+03	4.9980017969e-25
1.7796666667e+03	4.8870411282e-25
1.7800000000e+03	5.0321988036e-25
1.7803333333e+03	4.8701674414e-25
1.7806666667e+03	4.6727639983e-25
1.7810000000e+03	4.8921473177e-25
1.7813333333e+03	4.7087534333e-25
1.7816666667e+03	4.7432311263e-25
1.7820000000e+03	4.9824481598e-25
1.7823333333e+03	4.9467748745e-25
1.7826666667e+03	5.2685718443e-25
1.7830000000e+03	5.0933594161e-25
1.7833333333e+03	5.0640793969e-25
1.7836666667e+03	5.1580676468e-25
1.7840000000e+03	4.9583756526e-25
1.7843333333e+03	4.7303161475e-25
1.7846666667e+03	4.6851707292e-25
1.7850000000e+03	4.9049093159e-25
1.7853333333e+03	4.8782097620e-25
1.7856666667e+03	4.7773768285e-25
1.7860000000e+03	4.8405678529e-25
1.7863333333e+03	5.0024266656e-25
1.7866666667e+03	4.8354243109e-25
1.7870000000e+03	4.7977817443e-25
1.7873333333e+03	4.9100871111e-25
1.7876666667e+03	5.3668923578e-25
1.7880000000e+03	5.1329463412e-25
1.7883333333e+03	4.9209662543e-25
1.7886666667e+03	5.0293606885e-25
1.7890000000e+03	4.9594928791e-25
1.7893333333e+03	4.9066250331e-25
1.7896666667e+03	4.8349811727e-25
1.7900000000e+03	4.9705586898e-25
1.7903333333e+03	5.0585775992e-25
1.7906666667e+03	5.0493036474e-25
1.7910000000e+03	4.9825635236e-25
1.7913333333e+03	4.9050922602e-25
1.7916666667e+03	4.9762458623e-25
1.7920000000e+03	5.1006554852e-25
1.7923333333e+03	4.8287768046e-25
1.7926666667e+03	4.8260052027e-25
1.7930000000e+03	4.7804680592e-25
1.7933333333e+03	4.9872050694e-25
1.7936666667e+03	4.8215769487e-25
1.7940000000e+03	5.1051657757e-25
1.7943333333e+03	5.1455409268e-25
1.7946666667e+03	5.0356544608e-25
1.7950000000e+03	4.7190921334e-25
1.7953333333e+03	4.7471059066e-25
1.7956666667e+03	4.7489248716e-25
1.7960000000e+03	4.9858905791e-25
1.7963333333e+03	4.9435944175e-25
1.7966666667e+03	5.0057404283e-25
1.7970000000e+03	4.9357516428e-25
1.7973333333e+03	5.0237570805e-25
1.7976666667e+03	4.9767014250e-25
1.7980000000e+03	4.8275681142e-25
1.7983333333e+03	4.9172053458e-25
1.7986666667e+03	5.0043063222e-25
1.7990000000e+03	5.1548129032e-25
1.7993333333e+03	4.9235878009e-25
1.7996666667e+03	4.9647182741e-25
1.8000000000e+03	5.2304997374e-25
1.8003333333e+03	4.9159586646e-25
1.8006666667e+03	4.8340699604e-25
1.8010000000e+03	4.7966689461e-25
1.8013333333e+03	4.7524737452e-25
1.8016666667e+03	4.8619998991e-25
1.8020000000e+03	4.6388411000e-25
1.8023333333e+03	4.8724388371e-25
1.8026666667e+03	5.0006972158e-25
1.8030000000e+03	4.8480445410e-25
1.8033333333e+03	4.9311303400e-25
1.8036666667e+03	4.8588216331e-25
1.8040000000e+03	5.1727193532e-25
1.8043333333e+03	4.9706527018e-25
1.8046666667e+03	5.0485296221e-25
1.8050000000e+03	5.1127035854e-25
1.8053333333e+03	5.1953472386e-25
1.8056666667e+03	4.9237045705e-25
1.8060000000e+03	4.9861012915e-25
1.8063333333e+03	4.8378578138e-25
1.8066666667e+03	4.9410532502e-25
1.8070000000e+03	5.0340755613e-25
1.8073333333e+03	5.1314000751e-25
1.8076666667e+03	5.1308082430e-25
1.8080000000e+03	5.0755774839e-25
1.8083333333e+03	4.7402787886e-25
1.8086666667e+03	5.0695204405e-25
1.8090000000e+03	5.0333098880e-25
1.8093333333e+03	4.9727865798e-25
1.8096666667e+03	5.0920562648e-25
1.8100000000e+03	5.1296991655e-25
1.8103333333e+03	5.2946405871e-25
1.8106666667e+03	4.8499023194e-25
1.8110000000e+03	5.0051155420e-25
1.8113333333e+03	5.1067603840e-25
1.8116666667e+03	4.9015179526e-25
1.8120000000e+03	4.8951025691e-25
1.8123333333e+03	4.8195321268e-25
1.8126666667e+03	4.9478423455e-25
1.8130000000e+03	4.9333268948e-25
1.8133333333e+03	5.0238326972e-25
1.8136666667e+03	5.0181251649e-25
1.8140000000e+03	5.0902244396e-25
1.8143333333e+03	5.1931044183e-25
1.8146666667e+03	5.0609715184e-25
1.8150000000e+03	5.1334074265e-25
1.8153333333e+03	4.9519535848e-25
1.8156666667e+03	4.9726190306e-25
1.8160000000e+03	4.9640783050e-25
1.8163333333e+03	5.1072088485e-25
1.8166666667e+03	4.7693858558e-25
1.8170000000e+03	4.9950465548e-25
1.8173333333e+03	4.7757932945e-25
1.8176666667e+03	5.1252111326e-25
1.8180000000e+03	5.1193973100e-25
1.8183333333e+03	4.9990028416e-25
1.8186666667e+03	4.9570864740e-25
1.8190000000e+03	4.7700097534e-25
1.8193333333e+03	5.0212811262e-25
1.8196666667e+03	5.4536995541e-25
1.8200000000e+03	5.2233810093e-25
1.8203333333e+03	4.8951971510e-25
1.8206666667e+03	4.8662111276e-25
1.8210000000e+03	4.9906908532e-25
1.8213333333e+03	5.0254872088e-25
1.8216666667e+03	5.0238092076e-25
1.8220000000e+03	4.9881571114e-25
1.8223333333e+03	5.0511703644e-25
1.8226666667e+03	5.2326262912e-25
1.8230000000e+03	4.9932917782e-25
1.8233333333e+03	4.9410146112e-25
1.8236666667e+03	5.0653267335e-25
1.8240000000e+03	5.0041796987e-25
1.8243333333e+03	5.0263456388e-25
1.8246666667e+03	5.2291139310e-25
1.8250000000e+03	4.9659219904e-25
1.8253333333e+03	4.9616896897e-25
1.8256666667e+03	5.0487393751e-25
1.8260000000e+03	5.1112090574e-25
1.8263333333e+03	4.9566370917e-25
1.8266666667e+03	4.9808027370e-25
1.8270000000e+03	4.7168039005e-25
1.8273333333e+03	5.0425244776e-25
1.8276666667e+03	5.0924436674e-25
1.8280000000e+03	4.9699256215e-25
1.8283333333e+03	5.1707970949e-25
1.8286666667e+03	4.9647913082e-25
1.8290000000e+03	4.9662705137e-25
1.8293333333e+03	5.0972669600e-25
1.8296666667e+03	5.1510031093e-25
1.8300000000e+03	5.0783092487e-25
1.8303333333e+03	5.1868092777e-25
1.8306666667e+03	5.0163437276e-25
1.8310000000e+03	4.8228281346e-25
1.8313333333e+03	5.0389842890e-25
1.8316666667e+03	5.1302457973e-25
1.8320000000e+03	5.0577635426e-25
1.8323333333e+03	4.9944985421e-25
1.8326666667e+03	5.0191791906e-25
1.8330000000e+03	5.1047758371e-25
1.8333333333e+03	4.7647466428e-25
1.8336666667e+03	4.9483395746e-25
1.8340000000e+03	4.7981223865e-25
1.8343333333e+03	5.0914467522e-25
1.8346666667e+03	5.0295079020e-25
1.8350000000e+03	4.8056109832e-25
1.8353333333e+03	4.8572368652e-25
1.8356666667e+03	5.0957172831e-25
1.8360000000e+03	4.9309151593e-25
1.8363333333e+03	5.0034123365e-25
1.8366666667e+03	5.1914654346e-25
1.8370000000e+03	5.0728237716e-25
1.8373333333e+03	5.1401254570e-25
1.8376666667e+03	4.8810013640e-25
1.8380000000e+03	5.0317694858e-25
1.8383333333e+03	5.1163572740e-25
1.8386666667e+03	5.1036930927e-25
1.8390000000e+03	5.0957686630e-25
1.8393333333e+03	5.1674068759e-25
1.8396666667e+03	4.8857034996e-25
1.8400000000e+03	5.0691729820e-25
1.8403333333e+03	4.9830617500e-25
1.8406666667e+03	5.1900073357e-25
1.8410000000e+03	5.0853001608e-25
1.8413333333e+03	5.1025866497e-25
1.8416666667e+03	5.2706439138e-25
1.8420000000e+03	5.2901645439e-25
1.8423333333e+03	5.2457564678e-25
1.8426666667e+03	5.0478795393e-25
1.8430000000e+03	4.9938820369e-25
1.8433333333e+03	5.1921024325e-25
1.8436666667e+03	4.8910313870e-25
1.8440000000e+03	4.9108827824e-25
1.8443333333e+03	4.7921398329e-25
1.8446666667e+03	4.9375096032e-25
1.8450000000e+03	5.2135670203e-25
1.8453333333e+03	5.0816923399e-25
1.8456666667e+03	5.0579108492e-25
1.8460000000e+03	5.1704880026e-25
1.8463333333e+03	5.0911605994e-25
1.8466666667e+03	5.3299028703e-25
1.8470000000e+03	5.1853031824e-25
1.8473333333e+03	5.0483122003e-25
1.8476666667e+03	4.9802974570e-25
1.8480000000e+03	4.8886396600e-25
1.8483333333e+03	5.0062109332e-25
1.8486666667e+03	5.0790120180e-25
1.8490000000e+03	4.9676011028e-25
1.8493333333e+03	4.9926485123e-25
1.8496666667e+03	5.1386925282e-25
1.8500000000e+03	5.1010761400e-25
1.8503333333e+03	5.1766306715e-25
1.8506666667e+03	5.1887679164e-25
1.8510000000e+03	5.2237787139e-25
1.8513333333e+03	5.1692294251e-25
1.8516666667e+03	5.2230044550e-25
1.8520000000e+03	5.2580869842e-25
1.8523333333e+03	5.0836301090e-25
1.8526666667e+03	4.9585702017e-25
1.8530000000e+03	5.0812234649e-25
1.8533333333e+03	5.0717961940e-25
1.8536666667e+03	5.1265191704e-25
1.8540000000e+03	5.0309304313e-25
1.8543333333e+03	5.1528819219e-25
1.8546666667e+03	5.1346162615e-25
1.8550000000e+03	4.9816574631e-25
1.8553333333e+03	5.3822045742e-25
1.8556666667e+03	5.1929197509e-25
1.8560000000e+03	4.7929109525e-25
1.8563333333e+03	4.7495611226e-25
1.8566666667e+03	5.0634651694e-25
1.8570000000e+03	5.0273769106e-25
1.8573333333e+03	5.1012890952e-25
1.8576666667e+03	5.2507669667e-25
1.8580000000e+03	5.1383152526e-25
1.8583333333e+03	5.2994652023e-25
1.8586666667e+03	5.2253708750e-25
1.8590000000e+03	4.8988284384e-25
1.8593333333e+03	5.0344107316e-25
1.8596666667e+03	5.0476084037e-25
1.8600000000e+03	5.2644042297e-25
1.8603333333e+03	5.2402581547e-25
1.8606666667e+03	5.3131483902e-25
1.8610000000e+03	5.1202923031e-25
1.8613333333e+03	5.1544753695e-25
1.8616666667e+03	5.1233178859e-25
1.8620000000e+03	5.3259740839e-25
1.8623333333e+03	5.1913734479e-25
1.8626666667e+03	5.0913998589e-25
1.8630000000e+03	5.1449301524e-25
1.8633333333e+03	4.9673451149e-25
1.8636666667e+03	5.1282991659e-25
1.8640000000e+03	5.1885649707e-25
1.8643333333e+03	5.0146101986e-25
1.8646666667e+03	5.2493852869e-25
1.8650000000e+03	5.1982002537e-25
1.8653333333e+03	5.0811325003e-25
1.8656666667e+03	5.0157974008e-25
1.8660000000e+03	5.1419511202e-25
1.8663333333e+03	5.1916733372e-25
1.8666666667e+03	5.1195979279e-25
1.8670000000e+03	5.2048059473e-25
1.8673333333e+03	5.2215550967e-25
1.8676666667e+03	5.1192854062e-25
1.8680000000e+03	5.3886086076e-25
1.8683333333e+03	5.2193330161e-25
1.8686666667e+03	5.2448663875e-25
1.8690000000e+03	4.9944239900e-25
1.8693333333e+03	5.2025125812e-25
1.8696666667e+03	4.9148994934e-25
1.8700000000e+03	5.0842085612e-25
1.8703333333e+03	5.1122183248e-25
1.8706666667e+03	5.0729009807e-25
1.8710000000e+03	5.1634078154e-25
1.8713333333e+03	5.2095484712e-25
1.8716666667e+03	5.0707350337e-25
1.8720000000e+03	5.1085581180e-25
1.8723333333e+03	5.2422572383e-25
1.8726666667e+03	5.1372717521e-25
1.8730000000e+03	5.0482913819e-25
1.8733333333e+03	4.9681913797e-25
1.8736666667e+03	5.2326219967e-25
1.8740000000e+03	5.3869096968e-25
1.8743333333e+03	5.3358670778e-25
1.8746666667e+03	5.0767111714e-25
1.8750000000e+03	5.3818096848e-25
1.8753333333e+03	5.3072181645e-25
1.8756666667e+03	5.1303078592e-25
1.8760000000e+03	5.2781643238e-25
1.8763333333e+03	5.1592574713e-25
1.8766666667e+03	5.1056009432e-25
1.8770000000e+03	5.3736661700e-25
1.8773333333e+03	5.3684397833e-25
1.8776666667e+03	5.1339916302e-25
1.8780000000e+03	5.1053230771e-25
1.8783333333e+03	5.1152811679e-25
1.8786666667e+03	5.1069145608e-25
1.8790000000e+03	5.2191484843e-25
1.8793333333e+03	5.2811543419e-25
1.8796666667e+03	5.4703060181e-25
1.8800000000e+03	5.2456068177e-25
1.8803333333e+03	5.3566420651e-25
1.8806666667e+03	5.2537902808e-25
1.8810000000e+03	5.5060496688e-25
1.8813333333e+03	5.4552919835e-25
1.8816666667e+03	5.1502888192e-25
1.8820000000e+03	5.2456807931e-25
1.8823333333e+03	5.2304156485e-25
1.8826666667e+03	5.2820029768e-25
1.8830000000e+03	5.1458980142e-25
1.8833333333e+03	5.2162680071e-25
1.8836666667e+03	5.2796277486e-25
1.8840000000e+03	5.2366719053e-25
1.8843333333e+03	5.2897547911e-25
1.8846666667e+03	5.2778829230e-25
1.8850000000e+03	5.3055359050e-25
1.8853333333e+03	5.3740186956e-25
1.8856666667e+03	5.0692128373e-25
1.8860000000e+03	5.0744467484e-25
1.8863333333e+03	5.1330525848e-25
1.8866666667e+03	4.9327876294e-25
1.8870000000e+03	5.4259094827e-25
1.8873333333e+03	5.3449666165e-25
1.8876666667e+03	5.2920210094e-25
1.8880000000e+03	5.4681957966e-25
1.8883333333e+03	5.3663333065e-25
1.8886666667e+03	5.1280359149e-25
1.8890000000e+03	5.2786962067e-25
1.8893333333e+03	5.0755173997e-25
1.8896666667e+03	5.0722975347e-25
1.8900000000e+03	5.4298925330e-25
1.8903333333e+03	5.5665623286e-25
1.8906666667e+03	5.3464017452e-25
1.8910000000e+03	5.3599117741e-25
1.8913333333e+03	5.1154660427e-25
1.8916666667e+03	5.0511130161e-25
1.8920000000e+03	4.9890928415e-25
1.8923333333e+03	5.3646896023e-25
1.8926666667e+03	5.2455073925e-25
1.8930000000e+03	5.2084524623e-25
1.8933333333e+03	5.4185120609e-25
1.8936666667e+03	5.2842864767e-25
1.8940000000e+03	5.1674899418e-25
1.8943333333e+03	5.2018796128e-25
1.8946666667e+03	5.2649253905e-25
1.8950000000e+03	5.2642295055e-25
1.8953333333e+03	4.9914593274e-25
1.8956666667e+03	5.0219873079e-25
1.8960000000e+03	5.0825389764e-25
1.8963333333e+03	5.4804873231e-25
1.8966666667e+03	5.2894445392e-25
1.8970000000e+03	5.1189644718e-25
1.8973333333e+03	5.2471292785e-25
1.8976666667e+03	5.1706203740e-25
1.8980000000e+03	5.3761269402e-25
1.8983333333e+03	5.2911501934e-25
1.8986666667e+03	5.1770456740e-25
1.8990000000e+03	5.1547843453e-25
1.8993333333e+03	5.5185388500e-25
1.8996666667e+03	5.5302249701e-25
1.9000000000e+03	5.3964607308e-25
1.9003333333e+03	5.1517063053e-25
1.9006666667e+03	5.4198721498e-25
1.9010000000e+03	5.2497811119e-25
1.9013333333e+03	5.2993876367e-25
1.9016666667e+03	5.4071265381e-25
1.9020000000e+03	5.2682754538e-25
1.9023333333e+03	5.4032704248e-25
1.9026666667e+03	5.6170765564e-25
1.9030000000e+03	5.4161472294e-25
1.9033333333e+03	5.3675872585e-25
1.9036666667e+03	5.1697482438e-25
1.9040000000e+03	5.3111214851e-25
1.9043333333e+03	5.1549239856e-25
1.9046666667e+03	5.1166513724e-25
1.9050000000e+03	5.4704177325e-25
1.9053333333e+03	5.1819694153e-25
1.9056666667e+03	5.3539829155e-25
1.9060000000e+03	5.4339148442e-25
1.9063333333e+03	5.4534600923e-25
1.9066666667e+03	5.2021937528e-25
1.9070000000e+03	5.1709435549e-25
1.9073333333e+03	5.4060850607e-25
1.9076666667e+03	5.2759350443e-25
1.9080000000e+03	5.1277068804e-25
1.9083333333e+03	5.2565162882e-25
1.9086666667e+03	5.1959519037e-25
1.9090000000e+03	5.4892502909e-25
1.9093333333e+03	5.3760169056e-25
1.9096666667e+03	5.2748458901e-25
1.9100000000e+03	5.4759405591e-25
1.9103333333e+03	5.3491000283e-25
1.9106666667e+03	5.1136805909e-25
1.9110000000e+03	5.1795802104e-25
1.9113333333e+03	5.2724779662e-25
1.9116666667e+03	5.2977693052e-25
1.9120000000e+03	5.6671517535e-25
1.9123333333e+03	5.6254112801e-25
1.9126666667e+03	5.3879072068e-25
1.9130000000e+03	5.3358067231e-25
1.9133333333e+03	5.3671647615e-25
1.9136666667e+03	5.5400001208e-25
1.9140000000e+03	5.2524350673e-25
1.9143333333e+03	5.1308653230e-25
1.9146666667e+03	5.2665580325e-25
1.9150000000e+03	4.9446645206e-25
1.9153333333e+03	5.4045278427e-25
1.9156666667e+03	5.4229602555e-25
1.9160000000e+03	5.2397981771e-25
1.9163333333e+03	5.3279617371e-25
1.9166666667e+03	5.5055871994e-25
1.9170000000e+03	5.4246194843e-25
1.9173333333e+03	5.4622311156e-25
1.9176666667e+03	5.6402453109e-25
1.9180000000e+03	5.5936228539e-25
1.9183333333e+03	5.7092075020e-25
1.9186666667e+03	5.4049712915e-25
1.9190000000e+03	5.3922561814e-25
1.9193333333e+03	5.4732063172e-25
1.9196666667e+03	5.2367446639e-25
1.9200000000e+03	5.1732127427e-25
1.9203333333e+03	5.2341867788e-25
1.9206666667e+03	5.3977516807e-25
1.9210000000e+03	5.4474699424e-25
1.9213333333e+03	5.3372904634e-25
1.9216666667e+03	5.3304020396e-25
1.9220000000e+03	5.2103718360e-25
1.9223333333e+03	5.2227098507e-25
1.9226666667e+03	5.3674132484e-25
1.9230000000e+03	5.3536837271e-25
1.9233333333e+03	5.5652684503e-25
1.9236666667e+03	5.5449942326e-25
1.9240000000e+03	5.2681256248e-25
1.9243333333e+03	5.4080098904e-25
1.9246666667e+03	5.4465778603e-25
1.9250000000e+03	5.5505110335e-25
1.9253333333e+03	5.3291285461e-25
1.9256666667e+03	5.2094188772e-25
1.9260000000e+03	5.3388525731e-25
1.9263333333e+03	5.5118783603e-25
1.9266666667e+03	5.3857928473e-25
1.9270000000e+03	5.5092116311e-25
1.9273333333e+03	5.7300363505e-25
1.9276666667e+03	5.5578153650e-25
1.9280000000e+03	5.2845452797e-25
1.9283333333e+03	5.2893245916e-25
1.9286666667e+03	5.2432156526e-25
1.9290000000e+03	6.1982418290e-25
1.9333333333e+03	6.0353752114e-25
1.9336666667e+03	5.6824725480e-25
1.9340000000e+03	5.5415815947e-25
1.9343333333e+03	5.4831012988e-25
1.9346666667e+03	5.3758022330e-25
1.9350000000e+03	5.2873427957e-25
1.9353333333e+03	6.5689667101e-25
1.9380000000e+03	5.5725078767e-25
1.9383333333e+03	5.4461822687e-25
1.9386666667e+03	5.5996339698e-25
1.9390000000e+03	5.7936873620e-25
1.9416666667e+03	5.5999074699e-25
1.9420000000e+03	5.5977393948e-25
1.9423333333e+03	5.4581302191e-25
1.9426666667e+03	5.5712049079e-25
1.9430000000e+03	5.3554450783e-25
1.9433333333e+03	5.3125044165e-25
1.9436666667e+03	5.4761414628e-25
1.9440000000e+03	5.3764579167e-25
1.9443333333e+03	5.5301788937e-25
1.9446666667e+03	5.7443888517e-25
1.9450000000e+03	5.4321365431e-25
1.9453333333e+03	5.4478649442e-25
1.9456666667e+03	5.5077067151e-25
1.9460000000e+03	5.7260293782e-25
1.9463333333e+03	5.3947442877e-25
1.9466666667e+03	5.2959566033e-25
1.9470000000e+03	5.4155196129e-25
1.9483333333e+03	5.6696716905e-25
1.9500000000e+03	5.7245568522e-25
1.9503333333e+03	5.2886083460e-25
1.9506666667e+03	5.4645240067e-25
1.9510000000e+03	5.6070122238e-25
1.9513333333e+03	5.5525586006e-25
1.9516666667e+03	5.5016959884e-25
1.9520000000e+03	5.4004003513e-25
1.9523333333e+03	5.5001592357e-25
1.9526666667e+03	5.5571697622e-25
1.9573333333e+03	5.9851744352e-25
1.9576666667e+03	5.2462998467e-25
1.9580000000e+03	5.4918715262e-25
1.9583333333e+03	5.4866632435e-25
1.9586666667e+03	5.4411445546e-25
1.9590000000e+03	5.3994376534e-25
1.9593333333e+03	5.5853942333e-25
1.9596666667e+03	5.6093722741e-25
1.9600000000e+03	5.9426642519e-25
1.9623333333e+03	5.7646654609e-25
1.9626666667e+03	5.3802454407e-25
1.9630000000e+03	5.3210859174e-25
1.9633333333e+03	5.4781581837e-25
1.9636666667e+03	5.2341089489e-25
1.9640000000e+03	5.1957297955e-25
1.9643333333e+03	5.5137025450e-25
1.9646666667e+03	5.4737196535e-25
1.9650000000e+03	5.5794835961e-25
1.9653333333e+03	5.4931266775e-25
1.9656666667e+03	5.6447365594e-25
1.9660000000e+03	5.4280059599e-25
1.9663333333e+03	5.6449935150e-25
1.9666666667e+03	5.4904907660e-25
1.9670000000e+03	5.3628563787e-25
1.9673333333e+03	5.5891848297e-25
1.9676666667e+03	6.2764591787e-25
1.9710000000e+03	7.3295713009e-25
1.9713333333e+03	5.5106308268e-25
1.9716666667e+03	5.3898050489e-25
1.9720000000e+03	5.6163939743e-25
1.9723333333e+03	5.5691966113e-25
1.9726666667e+03	5.5649053820e-25
1.9730000000e+03	5.4156976376e-25
1.9733333333e+03	5.6422886519e-25
1.9736666667e+03	5.4802797002e-25
1.9740000000e+03	5.4726523694e-25
1.9743333333e+03	5.6168472442e-25
1.9746666667e+03	5.7272618644e-25
1.9750000000e+03	5.6273416455e-25
1.9753333333e+03	5.5936620096e-25
1.9756666667e+03	5.6820175885e-25
1.9760000000e+03	5.7139269640e-25
1.9763333333e+03	5.5530200135e-25
1.9766666667e+03	5.7470344655e-25
1.9770000000e+03	6.3307188517e-25
1.9793333333e+03	8.1113124376e-25
1.9820000000e+03	6.7569379891e-25
1.9823333333e+03	5.8799146927e-25
1.9826666667e+03	5.6908353960e-25
1.9830000000e+03	5.5800367292e-25
1.9833333333e+03	5.6999711197e-25
1.9836666667e+03	5.7327771632e-25
1.9840000000e+03	5.5457514487e-25
1.9843333333e+03	5.4198033125e-25
1.9846666667e+03	5.5229947926e-25
1.9850000000e+03	5.5396890618e-25
1.9853333333e+03	5.6212992010e-25
1.9856666667e+03	5.6461500701e-25
1.9860000000e+03	5.7638013546e-25
1.9863333333e+03	5.6279481930e-25
1.9866666667e+03	5.5909424267e-25
1.9870000000e+03	5.5063950282e-25
1.9873333333e+03	5.6423153051e-25
1.9876666667e+03	5.5102452302e-25
1.9880000000e+03	5.6490575319e-25
1.9883333333e+03	5.5969635515e-25
1.9886666667e+03	5.5988658330e-25
1.9890000000e+03	5.6679053245e-25
1.9893333333e+03	5.7817546954e-25
1.9896666667e+03	5.4602788620e-25
1.9900000000e+03	5.6832932849e-25
1.9903333333e+03	5.9098301081e-25
1.9906666667e+03	5.6998296409e-25
1.9910000000e+03	5.6060855086e-25
1.9913333333e+03	5.9937908484e-25
1.9916666667e+03	5.9030463809e-25
1.9920000000e+03	5.6766778736e-25
1.9923333333e+03	5.7057238504e-25
1.9926666667e+03	5.5322326984e-25
1.9930000000e+03	5.7073822927e-25
1.9933333333e+03	5.6410281824e-25
1.9936666667e+03	5.5031764687e-25
1.9940000000e+03	5.4624977216e-25
1.9943333333e+03	5.4721079797e-25
1.9946666667e+03	5.5826393261e-25
1.9950000000e+03	5.6003077371e-25
1.9953333333e+03	5.4879474493e-25
1.9956666667e+03	5.7121477631e-25
1.9960000000e+03	5.6240205170e-25
1.9963333333e+03	5.5425368175e-25
1.9966666667e+03	5.4343550045e-25
1.9970000000e+03	5.5903262024e-25
1.9973333333e+03	5.5272161692e-25
1.9976666667e+03	5.4707496698e-25
1.9980000000e+03	5.5192102624e-25


==> data_products/ULs_SHV_G330.2+1.0.txt <==
f(Hz)	G330.2+1.0
3.1333333333e+01	2.9100927601e-25
3.1666666667e+01	2.6839088466e-25
3.2000000000e+01	2.5831192148e-25
3.2333333333e+01	2.7085556191e-25
3.2666666667e+01	2.5386033818e-25
3.3000000000e+01	2.6129934685e-25
3.3333333333e+01	2.6366186270e-25
3.3666666667e+01	2.4284940603e-25
3.4000000000e+01	2.2977810299e-25
3.4333333333e+01	2.2274810503e-25
3.4666666667e+01	2.2265841873e-25
3.5000000000e+01	2.4368455152e-25
3.6000000000e+01	2.2889118935e-25
3.6333333333e+01	1.9541142573e-25
3.6666666667e+01	1.8810541102e-25
3.7000000000e+01	1.8159756289e-25
3.7333333333e+01	1.8214259687e-25
3.7666666667e+01	1.7996871374e-25
3.8000000000e+01	1.9637034468e-25
3.8333333333e+01	1.8613227005e-25
3.8666666667e+01	1.8430940342e-25
3.9000000000e+01	1.7377406335e-25
3.9333333333e+01	1.7070620197e-25
3.9666666667e+01	1.7113160933e-25
4.0000000000e+01	1.7279301640e-25
4.0333333333e+01	1.7056551080e-25
4.0666666667e+01	1.9847541052e-25
4.1000000000e+01	2.1593334922e-25
4.1333333333e+01	1.6462141313e-25
4.1666666667e+01	1.5329787303e-25
4.2000000000e+01	1.5352445198e-25
4.2333333333e+01	1.5072795514e-25
4.2666666667e+01	1.5113785997e-25
4.3000000000e+01	1.4347332883e-25
4.3333333333e+01	1.4318155241e-25
4.3666666667e+01	1.4666164620e-25
4.4000000000e+01	1.4724895971e-25
4.4333333333e+01	1.3891623450e-25
4.4666666667e+01	1.4104963761e-25
4.5000000000e+01	1.3959704868e-25
4.5333333333e+01	1.3621707637e-25
4.5666666667e+01	1.4843164414e-25
4.6000000000e+01	2.1860286812e-25
4.6333333333e+01	1.8318911582e-25
4.6666666667e+01	1.3349519127e-25
4.7000000000e+01	1.2716326577e-25
4.7333333333e+01	1.2599226789e-25
4.7666666667e+01	1.2239228305e-25
4.8000000000e+01	1.2367667221e-25
4.8333333333e+01	1.1624417922e-25
4.8666666667e+01	1.1700876064e-25
4.9000000000e+01	1.1920035780e-25
4.9333333333e+01	1.1742090594e-25
4.9666666667e+01	1.1504540469e-25
5.0000000000e+01	1.1678204118e-25
5.0333333333e+01	1.1462126758e-25
5.0666666667e+01	1.1985640343e-25
5.1000000000e+01	1.2224074615e-25
5.1333333333e+01	1.2064139563e-25
5.1666666667e+01	1.2321752626e-25
5.2000000000e+01	1.1890776511e-25
5.2333333333e+01	1.2381114602e-25
5.2666666667e+01	1.1869878553e-25
5.3000000000e+01	1.1382127857e-25
5.3333333333e+01	1.1270407702e-25
5.3666666667e+01	1.1481551544e-25
5.4000000000e+01	1.1767388544e-25
5.4333333333e+01	1.1041653058e-25
5.4666666667e+01	1.0787801692e-25
5.5000000000e+01	1.0677422752e-25
5.5333333333e+01	1.0370624149e-25
5.5666666667e+01	1.0654468318e-25
5.6000000000e+01	1.1022948495e-25
5.6333333333e+01	1.1066754523e-25
5.6666666667e+01	1.1036099622e-25
5.7000000000e+01	1.0394035642e-25
5.7333333333e+01	1.0949211933e-25
5.7666666667e+01	1.0412959545e-25
5.8000000000e+01	1.0743146944e-25
5.8333333333e+01	1.0630282437e-25
5.8666666667e+01	1.0695219410e-25
5.9000000000e+01	1.0904993739e-25
5.9333333333e+01	1.1057011373e-25
6.0666666667e+01	1.0766206055e-25
6.1000000000e+01	1.0112795537e-25
6.1333333333e+01	9.9945290772e-26
6.1666666667e+01	1.0249929064e-25
6.2000000000e+01	9.7153038428e-26
6.2333333333e+01	1.0189774069e-25
6.2666666667e+01	9.7825350240e-26
6.3000000000e+01	1.0425981758e-25
6.3333333333e+01	1.0014742365e-25
6.3666666667e+01	9.8462023432e-26
6.4000000000e+01	9.5645792260e-26
6.4333333333e+01	9.6708846942e-26
6.4666666667e+01	1.0226285104e-25
6.5000000000e+01	9.8541676710e-26
6.5333333333e+01	9.9434524312e-26
6.5666666667e+01	9.5966966368e-26
6.6000000000e+01	9.4708619093e-26
6.6333333333e+01	9.7258282733e-26
6.6666666667e+01	9.9126033674e-26
6.7000000000e+01	9.6871458432e-26
6.7333333333e+01	9.6622149202e-26
6.7666666667e+01	9.6419015062e-26
6.8000000000e+01	1.0047499183e-25
6.8333333333e+01	9.6650497565e-26
6.8666666667e+01	9.4863841101e-26
6.9000000000e+01	9.0476138158e-26
6.9333333333e+01	9.8813869028e-26
6.9666666667e+01	9.6791792810e-26
7.0000000000e+01	9.6122445594e-26
7.0333333333e+01	1.0225715163e-25
7.0666666667e+01	9.9506354313e-26
7.1000000000e+01	9.6637541400e-26
7.1333333333e+01	9.4928956244e-26
7.1666666667e+01	9.3878509476e-26
7.2000000000e+01	9.4895211883e-26
7.2333333333e+01	9.2983874465e-26
7.2666666667e+01	9.8429209032e-26
7.3000000000e+01	1.0025315985e-25
7.3333333333e+01	9.3752364873e-26
7.3666666667e+01	9.3848865888e-26
7.4000000000e+01	9.1987919271e-26
7.4333333333e+01	9.6586256890e-26
7.4666666667e+01	9.5420934033e-26
7.5000000000e+01	9.3769712661e-26
7.5333333333e+01	9.2532575355e-26
7.5666666667e+01	9.9591161103e-26
7.6000000000e+01	9.8070799867e-26
7.6333333333e+01	9.3526294401e-26
7.6666666667e+01	9.0699225310e-26
7.7000000000e+01	9.3304274695e-26
7.7333333333e+01	9.4214534878e-26
7.7666666667e+01	9.6208100209e-26
7.8000000000e+01	9.3474915729e-26
7.8333333333e+01	9.0528508889e-26
7.8666666667e+01	9.7254407302e-26
7.9000000000e+01	9.1375230157e-26
7.9333333333e+01	9.2485702228e-26
7.9666666667e+01	9.4807579048e-26
8.0000000000e+01	9.0742150712e-26
8.0333333333e+01	8.9712221529e-26
8.0666666667e+01	9.4914296142e-26
8.1000000000e+01	9.2886859700e-26
8.1333333333e+01	9.9251994822e-26
8.1666666667e+01	9.8870573077e-26
8.2000000000e+01	1.0513412569e-25
8.2333333333e+01	1.0862940984e-25
8.2666666667e+01	1.0863613593e-25
8.3000000000e+01	9.9568079723e-26
8.3333333333e+01	9.7434123508e-26
8.3666666667e+01	9.3816696926e-26
8.4000000000e+01	9.2494457862e-26
8.4333333333e+01	8.8828913560e-26
8.4666666667e+01	8.9866001524e-26
8.5000000000e+01	8.7365097127e-26
8.5333333333e+01	9.3246028254e-26
8.5666666667e+01	9.3299030031e-26
8.6000000000e+01	9.0660435005e-26
8.6333333333e+01	9.1090541644e-26
8.6666666667e+01	8.9891447474e-26
8.7000000000e+01	9.4397985197e-26
8.7333333333e+01	9.1732350209e-26
8.7666666667e+01	9.3530498948e-26
8.8000000000e+01	9.1419597050e-26
8.8333333333e+01	9.3045624342e-26
8.8666666667e+01	9.5081972550e-26
8.9000000000e+01	1.0244333459e-25
8.9333333333e+01	1.0485881745e-25
8.9666666667e+01	1.0220758781e-25
9.0000000000e+01	9.4106778430e-26
9.0333333333e+01	9.1722586144e-26
9.0666666667e+01	9.2177575391e-26
9.1000000000e+01	8.9420853989e-26
9.1333333333e+01	8.8433018298e-26
9.1666666667e+01	9.2104796138e-26
9.2000000000e+01	9.1628239406e-26
9.2333333333e+01	9.7966357653e-26
9.2666666667e+01	9.4715632280e-26
9.3000000000e+01	9.2523473504e-26
9.3333333333e+01	9.0701209029e-26
9.3666666667e+01	8.4285267449e-26
9.4000000000e+01	9.1127462602e-26
9.4333333333e+01	8.9950045082e-26
9.4666666667e+01	9.3615525568e-26
9.5000000000e+01	9.1926771841e-26
9.5333333333e+01	8.7416955500e-26
9.5666666667e+01	9.2220322831e-26
9.6000000000e+01	9.5393183626e-26
9.6333333333e+01	9.1381340562e-26
9.6666666667e+01	9.1185649768e-26
9.7000000000e+01	9.2660637131e-26
9.7333333333e+01	9.1792149400e-26
9.7666666667e+01	9.1762839289e-26
9.8000000000e+01	9.1709760197e-26
9.8333333333e+01	9.1100726723e-26
9.8666666667e+01	9.3656778973e-26
9.9000000000e+01	9.0605396588e-26
9.9333333333e+01	8.9617509799e-26
9.9666666667e+01	9.5536856890e-26
1.0000000000e+02	9.9431005838e-26
1.0033333333e+02	9.6912162776e-26
1.0066666667e+02	9.3601145672e-26
1.0100000000e+02	9.1368365772e-26
1.0133333333e+02	9.0320772689e-26
1.0166666667e+02	9.3585411259e-26
1.0200000000e+02	9.1416457407e-26
1.0233333333e+02	9.3020747323e-26
1.0266666667e+02	8.8756912370e-26
1.0300000000e+02	9.3055642695e-26
1.0333333333e+02	9.1924566417e-26
1.0366666667e+02	9.3948263437e-26
1.0400000000e+02	9.2554886231e-26
1.0433333333e+02	9.4670918577e-26
1.0466666667e+02	9.3251742723e-26
1.0500000000e+02	9.1404267874e-26
1.0533333333e+02	9.3101234073e-26
1.0566666667e+02	8.9882816330e-26
1.0600000000e+02	8.7795265085e-26
1.0633333333e+02	9.1201322616e-26
1.0666666667e+02	9.2263234104e-26
1.0700000000e+02	9.2887719975e-26
1.0733333333e+02	9.0827847273e-26
1.0766666667e+02	9.0346212369e-26
1.0800000000e+02	8.6926856469e-26
1.0833333333e+02	9.0162334414e-26
1.0866666667e+02	9.1349302257e-26
1.0900000000e+02	8.6298608777e-26
1.0933333333e+02	8.9948511925e-26
1.0966666667e+02	9.2307474613e-26
1.1000000000e+02	9.0510656080e-26
1.1033333333e+02	8.5979110025e-26
1.1066666667e+02	9.2427340918e-26
1.1100000000e+02	9.0638939772e-26
1.1133333333e+02	9.1149380254e-26
1.1166666667e+02	9.0438041171e-26
1.1200000000e+02	8.9646382542e-26
1.1233333333e+02	9.2808143020e-26
1.1266666667e+02	8.8481174906e-26
1.1300000000e+02	8.6386211265e-26
1.1333333333e+02	8.8917012833e-26
1.1366666667e+02	9.0057309171e-26
1.1400000000e+02	8.7910908223e-26
1.1433333333e+02	8.9110823342e-26
1.1466666667e+02	8.7728800553e-26
1.1500000000e+02	8.4033984444e-26
1.1533333333e+02	8.8699106183e-26
1.1566666667e+02	9.1234337872e-26
1.1600000000e+02	8.9151957071e-26
1.1633333333e+02	8.7601580662e-26
1.1666666667e+02	9.0555386971e-26
1.1700000000e+02	9.1421917148e-26
1.1733333333e+02	9.3601333707e-26
1.1766666667e+02	8.8123499033e-26
1.1800000000e+02	8.7681003930e-26
1.1833333333e+02	8.7092672342e-26
1.1866666667e+02	9.0438880991e-26
1.1900000000e+02	8.8706620792e-26
1.1933333333e+02	8.6356368316e-26
1.1966666667e+02	1.1151137062e-25
1.2000000000e+02	2.0679241332e-25
1.2033333333e+02	1.4382278620e-25
1.2066666667e+02	9.1400000496e-26
1.2100000000e+02	8.9409807314e-26
1.2133333333e+02	8.9595695995e-26
1.2166666667e+02	9.0036547505e-26
1.2200000000e+02	9.0665368528e-26
1.2233333333e+02	9.2770987319e-26
1.2266666667e+02	8.8108744234e-26
1.2300000000e+02	9.0825800125e-26
1.2333333333e+02	8.8866157649e-26
1.2366666667e+02	9.3044713465e-26
1.2400000000e+02	9.3334896254e-26
1.2433333333e+02	8.8985362825e-26
1.2466666667e+02	9.3940848817e-26
1.2500000000e+02	8.9851915447e-26
1.2533333333e+02	8.8588328491e-26
1.2566666667e+02	8.7296684940e-26
1.2600000000e+02	9.1226437159e-26
1.2633333333e+02	8.7535935715e-26
1.2666666667e+02	8.5169925495e-26
1.2700000000e+02	8.6306603086e-26
1.2733333333e+02	8.7617107563e-26
1.2766666667e+02	9.0372647440e-26
1.2800000000e+02	8.6721132685e-26
1.2833333333e+02	8.7554371609e-26
1.2866666667e+02	8.7522801906e-26
1.2900000000e+02	8.6308686230e-26
1.2933333333e+02	8.8701265652e-26
1.2966666667e+02	8.9102985650e-26
1.3000000000e+02	9.1531646190e-26
1.3033333333e+02	8.8399312838e-26
1.3066666667e+02	8.8785545782e-26
1.3100000000e+02	8.5034043811e-26
1.3133333333e+02	8.8279019440e-26
1.3166666667e+02	8.6445844181e-26
1.3200000000e+02	8.7536402163e-26
1.3233333333e+02	8.9519259557e-26
1.3266666667e+02	8.7957881366e-26
1.3300000000e+02	8.8111753557e-26
1.3333333333e+02	9.0664743979e-26
1.3366666667e+02	9.0675649456e-26
1.3400000000e+02	8.6731887993e-26
1.3433333333e+02	9.0492863991e-26
1.3466666667e+02	8.7014269957e-26
1.3500000000e+02	8.5889200872e-26
1.3533333333e+02	8.5523182109e-26
1.3566666667e+02	8.9721037376e-26
1.3600000000e+02	9.3051840787e-26
1.3633333333e+02	8.7965408980e-26
1.3666666667e+02	8.8210480550e-26
1.3700000000e+02	8.9344170055e-26
1.3733333333e+02	8.7625230271e-26
1.3766666667e+02	8.6859664759e-26
1.3800000000e+02	9.2158505818e-26
1.3833333333e+02	8.8635343905e-26
1.3866666667e+02	8.6814067353e-26
1.3900000000e+02	8.5064047870e-26
1.3933333333e+02	8.7148950316e-26
1.3966666667e+02	8.6156170578e-26
1.4000000000e+02	8.4515607743e-26
1.4033333333e+02	8.5145203895e-26
1.4066666667e+02	8.5451802976e-26
1.4100000000e+02	8.8223316972e-26
1.4133333333e+02	9.1345403398e-26
1.4166666667e+02	8.9183869703e-26
1.4200000000e+02	9.0279632907e-26
1.4233333333e+02	8.9053898056e-26
1.4266666667e+02	8.5120881056e-26
1.4300000000e+02	8.6028353693e-26
1.4333333333e+02	9.0138322153e-26
1.4366666667e+02	9.3042671036e-26
1.4400000000e+02	9.1045830533e-26
1.4433333333e+02	8.8963756788e-26
1.4466666667e+02	8.6220398095e-26
1.4500000000e+02	8.4779337665e-26
1.4533333333e+02	8.7580349838e-26
1.4566666667e+02	9.1945184434e-26
1.4600000000e+02	8.7571973176e-26
1.4633333333e+02	8.8421868213e-26
1.4666666667e+02	8.6486942591e-26
1.4700000000e+02	8.7720768463e-26
1.4733333333e+02	9.2346653681e-26
1.4766666667e+02	9.2135399070e-26
1.4800000000e+02	9.3532827769e-26
1.4833333333e+02	9.0896561680e-26
1.4866666667e+02	9.1011387699e-26
1.4900000000e+02	8.8354627933e-26
1.4933333333e+02	8.8983781739e-26
1.4966666667e+02	9.0153216712e-26
1.5000000000e+02	8.8629033631e-26
1.5033333333e+02	9.0476832085e-26
1.5066666667e+02	8.8300611282e-26
1.5100000000e+02	8.8194905841e-26
1.5133333333e+02	9.2473828359e-26
1.5166666667e+02	8.3300171846e-26
1.5200000000e+02	9.0827439179e-26
1.5233333333e+02	9.0981794507e-26
1.5266666667e+02	8.9216792829e-26
1.5300000000e+02	8.6675871114e-26
1.5333333333e+02	8.7609877148e-26
1.5366666667e+02	9.0104242575e-26
1.5400000000e+02	8.8319954815e-26
1.5433333333e+02	8.8179880984e-26
1.5466666667e+02	9.0734373018e-26
1.5500000000e+02	8.8426893859e-26
1.5533333333e+02	8.8804163125e-26
1.5566666667e+02	8.6820778808e-26
1.5600000000e+02	8.7181931795e-26
1.5633333333e+02	8.5839389228e-26
1.5666666667e+02	8.8744856253e-26
1.5700000000e+02	9.0317971211e-26
1.5733333333e+02	8.6955581453e-26
1.5766666667e+02	8.5775201977e-26
1.5800000000e+02	8.8853195795e-26
1.5833333333e+02	8.8876600678e-26
1.5866666667e+02	8.7258115368e-26
1.5900000000e+02	8.8017918127e-26
1.5933333333e+02	8.7600229779e-26
1.5966666667e+02	8.7950777901e-26
1.6000000000e+02	8.8071162814e-26
1.6033333333e+02	8.5432365863e-26
1.6066666667e+02	8.5626640400e-26
1.6100000000e+02	8.8409225018e-26
1.6133333333e+02	8.7026661449e-26
1.6166666667e+02	8.5168522498e-26
1.6200000000e+02	8.7798795326e-26
1.6233333333e+02	8.4957368318e-26
1.6266666667e+02	8.4588645745e-26
1.6300000000e+02	8.5599999647e-26
1.6333333333e+02	8.5825416830e-26
1.6366666667e+02	8.3588544315e-26
1.6400000000e+02	8.3272544298e-26
1.6433333333e+02	8.7332259902e-26
1.6466666667e+02	8.7702395854e-26
1.6500000000e+02	8.5159184168e-26
1.6533333333e+02	8.3679826821e-26
1.6566666667e+02	8.8601914988e-26
1.6600000000e+02	8.8215320145e-26
1.6633333333e+02	8.7421415087e-26
1.6666666667e+02	9.3856518950e-26
1.6700000000e+02	8.7870068778e-26
1.6733333333e+02	8.8665715791e-26
1.6766666667e+02	8.5073528004e-26
1.6800000000e+02	9.0138127085e-26
1.6833333333e+02	8.9427746157e-26
1.6866666667e+02	8.9139311194e-26
1.6900000000e+02	9.2820236626e-26
1.6933333333e+02	8.9396812252e-26
1.6966666667e+02	9.0290446872e-26
1.7000000000e+02	8.8358181699e-26
1.7033333333e+02	9.2557142370e-26
1.7066666667e+02	9.1038830970e-26
1.7100000000e+02	9.1402879647e-26
1.7133333333e+02	9.2562924746e-26
1.7166666667e+02	8.8889707302e-26
1.7200000000e+02	8.5011539299e-26
1.7233333333e+02	8.5456554670e-26
1.7266666667e+02	8.7023400122e-26
1.7300000000e+02	8.5971900774e-26
1.7333333333e+02	9.0039995941e-26
1.7366666667e+02	8.6624944203e-26
1.7400000000e+02	8.8578492450e-26
1.7433333333e+02	8.6590825915e-26
1.7466666667e+02	8.7168079816e-26
1.7500000000e+02	8.6215224349e-26
1.7533333333e+02	8.9203419860e-26
1.7566666667e+02	8.7381918987e-26
1.7600000000e+02	8.5511765894e-26
1.7633333333e+02	8.8442517792e-26
1.7666666667e+02	8.9105077162e-26
1.7700000000e+02	8.8905186857e-26
1.7733333333e+02	9.2691446877e-26
1.7766666667e+02	8.8174808586e-26
1.7800000000e+02	8.8676678495e-26
1.7833333333e+02	8.8923557106e-26
1.7866666667e+02	8.9114306579e-26
1.7900000000e+02	8.4663259779e-26
1.7933333333e+02	8.7567275659e-26
1.7966666667e+02	3.0744018102e-25
1.8066666667e+02	9.5866765421e-26
1.8100000000e+02	8.3972040166e-26
1.8133333333e+02	8.4752700221e-26
1.8166666667e+02	8.4654896987e-26
1.8200000000e+02	8.6936690470e-26
1.8233333333e+02	8.9422896460e-26
1.8266666667e+02	8.6486698525e-26
1.8300000000e+02	8.4645251381e-26
1.8333333333e+02	8.6329365278e-26
1.8366666667e+02	8.9088241851e-26
1.8400000000e+02	9.1808267314e-26
1.8433333333e+02	9.4529196155e-26
1.8466666667e+02	8.8322546802e-26
1.8500000000e+02	8.7579005193e-26
1.8533333333e+02	8.8567184747e-26
1.8566666667e+02	8.6234006806e-26
1.8600000000e+02	8.5130137864e-26
1.8633333333e+02	8.7768964825e-26
1.8666666667e+02	8.8233229462e-26
1.8700000000e+02	8.8227996319e-26
1.8733333333e+02	8.5641105306e-26
1.8766666667e+02	8.7439104008e-26
1.8800000000e+02	8.6463538269e-26
1.8833333333e+02	8.5961903015e-26
1.8866666667e+02	8.9198068971e-26
1.8900000000e+02	8.8526294216e-26
1.8933333333e+02	8.6878775073e-26
1.8966666667e+02	8.6442729927e-26
1.9000000000e+02	8.3924041798e-26
1.9033333333e+02	8.3335674904e-26
1.9066666667e+02	8.8846350285e-26
1.9100000000e+02	9.1883104504e-26
1.9133333333e+02	9.0153105381e-26
1.9166666667e+02	8.8309617755e-26
1.9200000000e+02	8.6414019122e-26
1.9233333333e+02	8.5057119612e-26
1.9266666667e+02	8.6037590115e-26
1.9300000000e+02	8.8710674169e-26
1.9333333333e+02	8.7725078295e-26
1.9366666667e+02	8.8533648574e-26
1.9400000000e+02	8.9375455718e-26
1.9433333333e+02	8.6929352966e-26
1.9466666667e+02	8.7755157873e-26
1.9500000000e+02	8.7006401446e-26
1.9533333333e+02	9.3404619309e-26
1.9566666667e+02	8.7484942021e-26
1.9600000000e+02	8.7052746826e-26
1.9633333333e+02	8.3776957278e-26
1.9666666667e+02	8.5714645160e-26
1.9700000000e+02	8.7612098286e-26
1.9733333333e+02	8.5743188010e-26
1.9766666667e+02	8.8215310181e-26
1.9800000000e+02	8.5072725436e-26
1.9833333333e+02	8.9407805266e-26
1.9866666667e+02	9.1955797459e-26
1.9900000000e+02	8.7171400987e-26
1.9933333333e+02	8.6836699363e-26
1.9966666667e+02	9.0852392855e-26
2.0000000000e+02	8.7774038046e-26
2.0033333333e+02	8.8034021543e-26
2.0066666667e+02	8.7756596013e-26
2.0100000000e+02	8.7020526838e-26
2.0133333333e+02	8.6283343058e-26
2.0166666667e+02	8.7987867086e-26
2.0200000000e+02	8.9945137538e-26
2.0233333333e+02	8.6783248161e-26
2.0266666667e+02	8.8967950083e-26
2.0300000000e+02	8.8069869498e-26
2.0333333333e+02	8.6899645225e-26
2.0366666667e+02	8.4840470772e-26
2.0400000000e+02	9.0682158675e-26
2.0433333333e+02	8.7011471321e-26
2.0466666667e+02	8.9870449711e-26
2.0500000000e+02	9.1369785426e-26
2.0533333333e+02	8.9340971408e-26
2.0566666667e+02	8.8039834071e-26
2.0600000000e+02	8.9657208087e-26
2.0633333333e+02	8.8564967504e-26
2.0666666667e+02	8.6130712024e-26
2.0700000000e+02	8.8408582551e-26
2.0733333333e+02	9.0117768988e-26
2.0766666667e+02	8.5470142985e-26
2.0800000000e+02	8.5627378947e-26
2.0833333333e+02	8.8113383089e-26
2.0866666667e+02	8.8752531733e-26
2.0900000000e+02	8.6487683494e-26
2.0933333333e+02	8.7987661016e-26
2.0966666667e+02	8.8385770397e-26
2.1000000000e+02	8.7080371713e-26
2.1033333333e+02	8.6412966079e-26
2.1066666667e+02	8.9285526683e-26
2.1100000000e+02	8.7860281007e-26
2.1133333333e+02	8.7651995977e-26
2.1166666667e+02	8.7820093510e-26
2.1200000000e+02	8.9741361050e-26
2.1233333333e+02	8.8591233838e-26
2.1266666667e+02	9.0811360663e-26
2.1300000000e+02	8.6852639190e-26
2.1333333333e+02	8.6981096463e-26
2.1366666667e+02	8.6134988140e-26
2.1400000000e+02	8.7225727189e-26
2.1433333333e+02	8.7800448459e-26
2.1466666667e+02	8.7359203612e-26
2.1500000000e+02	8.9005922481e-26
2.1533333333e+02	8.8398908333e-26
2.1566666667e+02	8.4952589155e-26
2.1600000000e+02	8.6597948858e-26
2.1633333333e+02	9.1651010096e-26
2.1666666667e+02	8.7312811605e-26
2.1700000000e+02	9.1264619389e-26
2.1733333333e+02	9.1042026730e-26
2.1766666667e+02	9.0473588906e-26
2.1800000000e+02	8.9915159622e-26
2.1833333333e+02	9.0142373948e-26
2.1866666667e+02	8.7737982936e-26
2.1900000000e+02	8.5991684820e-26
2.1933333333e+02	8.9012809059e-26
2.1966666667e+02	8.9211362657e-26
2.2000000000e+02	8.6788063924e-26
2.2033333333e+02	8.5255276170e-26
2.2066666667e+02	8.4919011817e-26
2.2100000000e+02	8.3544548310e-26
2.2133333333e+02	8.4049672420e-26
2.2166666667e+02	8.5357890495e-26
2.2200000000e+02	9.1055297743e-26
2.2233333333e+02	9.2833455416e-26
2.2266666667e+02	9.5516612222e-26
2.2300000000e+02	1.0091237882e-25
2.2333333333e+02	9.5307245960e-26
2.2366666667e+02	8.9070113531e-26
2.2400000000e+02	9.1281419007e-26
2.2433333333e+02	9.0142317737e-26
2.2466666667e+02	8.8249967959e-26
2.2500000000e+02	8.7127432600e-26
2.2533333333e+02	8.7852010017e-26
2.2566666667e+02	8.6641625768e-26
2.2600000000e+02	8.9469264266e-26
2.2633333333e+02	9.1254073592e-26
2.2666666667e+02	8.8906437686e-26
2.2700000000e+02	9.0640859932e-26
2.2733333333e+02	8.6148799367e-26
2.2766666667e+02	8.6334947953e-26
2.2800000000e+02	8.7964847781e-26
2.2833333333e+02	8.3920478055e-26
2.2866666667e+02	8.6209082170e-26
2.2900000000e+02	8.8048145929e-26
2.2933333333e+02	8.5863068135e-26
2.2966666667e+02	8.5392578092e-26
2.3000000000e+02	8.6255792359e-26
2.3033333333e+02	8.6045287842e-26
2.3066666667e+02	8.5422847315e-26
2.3100000000e+02	8.7632786783e-26
2.3133333333e+02	9.2702933348e-26
2.3166666667e+02	8.9016446805e-26
2.3200000000e+02	9.1556458348e-26
2.3233333333e+02	8.7044213481e-26
2.3266666667e+02	8.8670619717e-26
2.3300000000e+02	8.9904035533e-26
2.3333333333e+02	9.0221190312e-26
2.3366666667e+02	8.8378608359e-26
2.3400000000e+02	9.0114179620e-26
2.3433333333e+02	8.6775453526e-26
2.3466666667e+02	8.8826435766e-26
2.3500000000e+02	8.8559308178e-26
2.3533333333e+02	8.7114306804e-26
2.3566666667e+02	8.7715329650e-26
2.3600000000e+02	8.6965007405e-26
2.3633333333e+02	8.7274396305e-26
2.3666666667e+02	8.4226009396e-26
2.3700000000e+02	8.8474826387e-26
2.3733333333e+02	8.8612267942e-26
2.3766666667e+02	9.0162674767e-26
2.3800000000e+02	8.9765759248e-26
2.3833333333e+02	8.9893914101e-26
2.3866666667e+02	8.5364455814e-26
2.3900000000e+02	8.8913451192e-26
2.3933333333e+02	8.9955171251e-26
2.3966666667e+02	8.5945248322e-26
2.4000000000e+02	9.0295601275e-26
2.4033333333e+02	9.1284559950e-26
2.4066666667e+02	9.4652242473e-26
2.4100000000e+02	8.8792732106e-26
2.4133333333e+02	8.7077996152e-26
2.4166666667e+02	8.6837410486e-26
2.4200000000e+02	8.6315669794e-26
2.4233333333e+02	8.8252645934e-26
2.4266666667e+02	9.0210955036e-26
2.4300000000e+02	8.8798746879e-26
2.4333333333e+02	8.6446572811e-26
2.4366666667e+02	8.8962326069e-26
2.4400000000e+02	9.0138423617e-26
2.4433333333e+02	8.9429973762e-26
2.4466666667e+02	9.0535679147e-26
2.4500000000e+02	8.8431381125e-26
2.4533333333e+02	8.8424095392e-26
2.4566666667e+02	8.5932885801e-26
2.4600000000e+02	8.6260527584e-26
2.4633333333e+02	9.0749696875e-26
2.4666666667e+02	8.6979780246e-26
2.4700000000e+02	8.9591014164e-26
2.4733333333e+02	8.8338456731e-26
2.4766666667e+02	8.9401022260e-26
2.4800000000e+02	9.2527551985e-26
2.4833333333e+02	9.2807425276e-26
2.4866666667e+02	8.9539041975e-26
2.4900000000e+02	8.9373899911e-26
2.4933333333e+02	9.0102000524e-26
2.4966666667e+02	8.8975393192e-26
2.5000000000e+02	8.8153001213e-26
2.5033333333e+02	8.9101044264e-26
2.5066666667e+02	8.9056955465e-26
2.5100000000e+02	8.7732002622e-26
2.5133333333e+02	9.2766348134e-26
2.5166666667e+02	8.8959056860e-26
2.5200000000e+02	9.1197687858e-26
2.5233333333e+02	8.6928633646e-26
2.5266666667e+02	9.0178979960e-26
2.5300000000e+02	8.7123038657e-26
2.5333333333e+02	8.7874182149e-26
2.5366666667e+02	8.3993284747e-26
2.5400000000e+02	8.9194769234e-26
2.5433333333e+02	8.5298903262e-26
2.5466666667e+02	8.7929290273e-26
2.5500000000e+02	8.8933804394e-26
2.5533333333e+02	8.6991590753e-26
2.5566666667e+02	8.9795774837e-26
2.5600000000e+02	8.8389923329e-26
2.5633333333e+02	8.6356194556e-26
2.5666666667e+02	9.3853286675e-26
2.5700000000e+02	9.2995384202e-26
2.5733333333e+02	8.6900248170e-26
2.5766666667e+02	8.9671476801e-26
2.5800000000e+02	9.0315265777e-26
2.5833333333e+02	8.9095534671e-26
2.5866666667e+02	8.9301570828e-26
2.5900000000e+02	9.1767473973e-26
2.5933333333e+02	9.2005061149e-26
2.5966666667e+02	9.6362174433e-26
2.6000000000e+02	9.3357974730e-26
2.6033333333e+02	8.9779717016e-26
2.6066666667e+02	9.0973937693e-26
2.6100000000e+02	8.9370154339e-26
2.6133333333e+02	8.9278156942e-26
2.6166666667e+02	9.3193062588e-26
2.6200000000e+02	9.2565255937e-26
2.6233333333e+02	9.3142614707e-26
2.6266666667e+02	8.8010072283e-26
2.6300000000e+02	9.1786590754e-26
2.6333333333e+02	9.2508714645e-26
2.6366666667e+02	9.2566505121e-26
2.6400000000e+02	9.0372773348e-26
2.6433333333e+02	9.2571344937e-26
2.6466666667e+02	9.3795179218e-26
2.6500000000e+02	9.0476196987e-26
2.6533333333e+02	8.7416023188e-26
2.6566666667e+02	8.8787085406e-26
2.6600000000e+02	9.2578686626e-26
2.6633333333e+02	9.1183303763e-26
2.6666666667e+02	9.0924042664e-26
2.6700000000e+02	9.1078489243e-26
2.6733333333e+02	8.8709074819e-26
2.6766666667e+02	8.5440455366e-26
2.6800000000e+02	8.8977503378e-26
2.6833333333e+02	8.8757399962e-26
2.6866666667e+02	9.1665786663e-26
2.6900000000e+02	9.0984889499e-26
2.6933333333e+02	1.1665376293e-25
2.6966666667e+02	1.6081494307e-25
2.7000000000e+02	1.2229207111e-25
2.7033333333e+02	8.9225516913e-26
2.7066666667e+02	9.2842630257e-26
2.7100000000e+02	9.2172218697e-26
2.7133333333e+02	9.2805866629e-26
2.7166666667e+02	9.0589074595e-26
2.7200000000e+02	9.3367315511e-26
2.7233333333e+02	9.3047917889e-26
2.7266666667e+02	9.1654317317e-26
2.7300000000e+02	9.1988400860e-26
2.7333333333e+02	9.3052881664e-26
2.7366666667e+02	9.1701748131e-26
2.7400000000e+02	9.3042781307e-26
2.7433333333e+02	9.4361920376e-26
2.7466666667e+02	9.0807396778e-26
2.7500000000e+02	9.9078742666e-26
2.7533333333e+02	9.5438632768e-26
2.7566666667e+02	9.5882534262e-26
2.7600000000e+02	9.8204595190e-26
2.7633333333e+02	1.3751459686e-25
2.7666666667e+02	2.2294374873e-25
2.7700000000e+02	1.9848980671e-25
2.7733333333e+02	1.1531231389e-25
2.7766666667e+02	1.0131365382e-25
2.7800000000e+02	9.2235582993e-26
2.7833333333e+02	9.2730836968e-26
2.7866666667e+02	9.7631003521e-26
2.7900000000e+02	9.6199942625e-26
2.7933333333e+02	9.6463942054e-26
2.7966666667e+02	9.6175775216e-26
2.8000000000e+02	9.4618529933e-26
2.8033333333e+02	1.0121772543e-25
2.8066666667e+02	1.0279528318e-25
2.8100000000e+02	1.0564115966e-25
2.8133333333e+02	1.0818201728e-25
2.8166666667e+02	9.7727894693e-26
2.8200000000e+02	9.2067922173e-26
2.8233333333e+02	9.9247715762e-26
2.8266666667e+02	9.3327170425e-26
2.8300000000e+02	8.7293898396e-26
2.8333333333e+02	8.8124266879e-26
2.8366666667e+02	9.3349530128e-26
2.8400000000e+02	9.6369250585e-26
2.8433333333e+02	8.9561860950e-26
2.8466666667e+02	9.6736035529e-26
2.8500000000e+02	9.6121258133e-26
2.8533333333e+02	9.4500001772e-26
2.8566666667e+02	9.6333478823e-26
2.8600000000e+02	9.2363944574e-26
2.8633333333e+02	9.4149579078e-26
2.8666666667e+02	9.3582528234e-26
2.8700000000e+02	9.8001533402e-26
2.8733333333e+02	9.3088300607e-26
2.8766666667e+02	9.0079937991e-26
2.8800000000e+02	8.8276564049e-26
2.8833333333e+02	9.1341492642e-26
2.8866666667e+02	9.2696497754e-26
2.8900000000e+02	9.2809949380e-26
2.8933333333e+02	9.2610726189e-26
2.8966666667e+02	8.8592046264e-26
2.9000000000e+02	9.1639390465e-26
2.9033333333e+02	9.3155811221e-26
2.9066666667e+02	9.4637183385e-26
2.9100000000e+02	9.2034976599e-26
2.9133333333e+02	9.3097277613e-26
2.9166666667e+02	9.2548488021e-26
2.9200000000e+02	9.0450949768e-26
2.9233333333e+02	9.1149692710e-26
2.9266666667e+02	8.9592816857e-26
2.9300000000e+02	8.7845387754e-26
2.9333333333e+02	8.7720492384e-26
2.9366666667e+02	9.3556277306e-26
2.9400000000e+02	9.2607028072e-26
2.9433333333e+02	8.8179650721e-26
2.9466666667e+02	8.8182795985e-26
2.9500000000e+02	9.1078704787e-26
2.9533333333e+02	9.2144184183e-26
2.9566666667e+02	9.4840236442e-26
2.9600000000e+02	1.0146779101e-25
2.9633333333e+02	9.3008502191e-26
2.9666666667e+02	8.4475451550e-26
2.9700000000e+02	8.9783409660e-26
2.9733333333e+02	9.4653754854e-26
2.9766666667e+02	9.3720014105e-26
2.9800000000e+02	9.3948567116e-26
2.9833333333e+02	9.5519706738e-26
2.9866666667e+02	9.2814213549e-26
2.9900000000e+02	1.0508197555e-25
3.0033333333e+02	2.0504666402e-25
3.0066666667e+02	1.0119595245e-25
3.0100000000e+02	9.6596616932e-26
3.0133333333e+02	9.5876572955e-26
3.0166666667e+02	1.8796555498e-25
3.0266666667e+02	1.5389836096e-25
3.0366666667e+02	3.9366185032e-25
3.0400000000e+02	9.2420395392e-26
3.0433333333e+02	8.9254182538e-26
3.0466666667e+02	9.0797969870e-26
3.0500000000e+02	8.9944225712e-26
3.0533333333e+02	9.1823355403e-26
3.0566666667e+02	9.4001140800e-26
3.0600000000e+02	9.5918104378e-26
3.0633333333e+02	9.5909861073e-26
3.0666666667e+02	9.0481266939e-26
3.0700000000e+02	9.1774564622e-26
3.0733333333e+02	9.3354944497e-26
3.0766666667e+02	9.4758724210e-26
3.0800000000e+02	9.4899494401e-26
3.0833333333e+02	9.2026792536e-26
3.0866666667e+02	8.9516058541e-26
3.0900000000e+02	8.9731539964e-26
3.0933333333e+02	9.1101132068e-26
3.0966666667e+02	8.8416011616e-26
3.1000000000e+02	9.0250078627e-26
3.1033333333e+02	9.2660217042e-26
3.1066666667e+02	9.4404925450e-26
3.1100000000e+02	9.4942527042e-26
3.1133333333e+02	9.0572958009e-26
3.1166666667e+02	9.0002520976e-26
3.1200000000e+02	9.5560578249e-26
3.1233333333e+02	9.1647388378e-26
3.1266666667e+02	9.0628836876e-26
3.1300000000e+02	9.1230038489e-26
3.1333333333e+02	9.4985438149e-26
3.1366666667e+02	9.5170416206e-26
3.1400000000e+02	9.4036752229e-26
3.1433333333e+02	9.4362949035e-26
3.1466666667e+02	9.5311835015e-26
3.1500000000e+02	9.4513413182e-26
3.1533333333e+02	9.5912837454e-26
3.1566666667e+02	9.4781483166e-26
3.1600000000e+02	9.9093500262e-26
3.1633333333e+02	9.6947040630e-26
3.1666666667e+02	9.4031874091e-26
3.1700000000e+02	8.9623280647e-26
3.1733333333e+02	9.2251679177e-26
3.1766666667e+02	9.6477992378e-26
3.1800000000e+02	9.4503502770e-26
3.1833333333e+02	9.6396731943e-26
3.1866666667e+02	9.2391515846e-26
3.1900000000e+02	8.9355680946e-26
3.1933333333e+02	9.1984415316e-26
3.1966666667e+02	9.2738242081e-26
3.2000000000e+02	9.9393244326e-26
3.2033333333e+02	9.6850444554e-26
3.2066666667e+02	9.4949995766e-26
3.2100000000e+02	9.7483173148e-26
3.2133333333e+02	9.8448595098e-26
3.2166666667e+02	9.4639389701e-26
3.2200000000e+02	9.9104183084e-26
3.2233333333e+02	9.6460585397e-26
3.2266666667e+02	9.4235338721e-26
3.2300000000e+02	9.7403126010e-26
3.2333333333e+02	9.8989722829e-26
3.2366666667e+02	9.4863476140e-26
3.2400000000e+02	9.4089506403e-26
3.2433333333e+02	9.8896035580e-26
3.2466666667e+02	9.9262567932e-26
3.2500000000e+02	1.0083763490e-25
3.2533333333e+02	9.7451553582e-26
3.2566666667e+02	9.5949011620e-26
3.2600000000e+02	9.7875166886e-26
3.2633333333e+02	9.6634010930e-26
3.2666666667e+02	9.5389627659e-26
3.2700000000e+02	9.9513241288e-26
3.2733333333e+02	9.5373573395e-26
3.2766666667e+02	9.3852126627e-26
3.2800000000e+02	1.0013173979e-25
3.2833333333e+02	9.7442143619e-26
3.2866666667e+02	9.7227423160e-26
3.2900000000e+02	9.7656326283e-26
3.2933333333e+02	9.5394784636e-26
3.2966666667e+02	9.7193485785e-26
3.3000000000e+02	9.5092216580e-26
3.3033333333e+02	9.4422438697e-26
3.3066666667e+02	9.6675277934e-26
3.3100000000e+02	9.3800376183e-26
3.3133333333e+02	1.0064097175e-25
3.3166666667e+02	9.7625243532e-26
3.3200000000e+02	9.8122225214e-26
3.3233333333e+02	9.6151298430e-26
3.3266666667e+02	1.0111598717e-25
3.3300000000e+02	9.9252149518e-26
3.3333333333e+02	9.7329950022e-26
3.3366666667e+02	9.9746423988e-26
3.3400000000e+02	9.8750971147e-26
3.3433333333e+02	9.3837666395e-26
3.3466666667e+02	9.5655966903e-26
3.3500000000e+02	9.5540146850e-26
3.3533333333e+02	9.7187941863e-26
3.3566666667e+02	9.4276850947e-26
3.3600000000e+02	9.5169741937e-26
3.3633333333e+02	9.3752164754e-26
3.3666666667e+02	9.4535504695e-26
3.3700000000e+02	9.8152786717e-26
3.3733333333e+02	9.6199082680e-26
3.3766666667e+02	9.3599360499e-26
3.3800000000e+02	9.6750829274e-26
3.3833333333e+02	9.5771722499e-26
3.3866666667e+02	9.1507089710e-26
3.3900000000e+02	9.5582798271e-26
3.3933333333e+02	9.5704387597e-26
3.3966666667e+02	9.2264418717e-26
3.4000000000e+02	9.4301452671e-26
3.4033333333e+02	9.4661472737e-26
3.4066666667e+02	9.5113760701e-26
3.4100000000e+02	9.6439215588e-26
3.4133333333e+02	9.9610663673e-26
3.4166666667e+02	9.5306064647e-26
3.4200000000e+02	9.4377710447e-26
3.4233333333e+02	9.3214607402e-26
3.4266666667e+02	9.6054643064e-26
3.4300000000e+02	9.9697567821e-26
3.4333333333e+02	9.8934054484e-26
3.4366666667e+02	9.7962987167e-26
3.4400000000e+02	9.7630692339e-26
3.4433333333e+02	1.0072919389e-25
3.4466666667e+02	9.6149319783e-26
3.4500000000e+02	9.4215775801e-26
3.4533333333e+02	9.3244168445e-26
3.4566666667e+02	9.2208862139e-26
3.4600000000e+02	9.3480314221e-26
3.4633333333e+02	9.6769626940e-26
3.4666666667e+02	9.5337601439e-26
3.4700000000e+02	9.6918910621e-26
3.4733333333e+02	9.4413884771e-26
3.4766666667e+02	9.8140773915e-26
3.4800000000e+02	9.7783473414e-26
3.4833333333e+02	9.4865292221e-26
3.4866666667e+02	9.2832555371e-26
3.4900000000e+02	9.5653202330e-26
3.4933333333e+02	9.5247717239e-26
3.4966666667e+02	9.5493253560e-26
3.5000000000e+02	9.6547286585e-26
3.5033333333e+02	9.8580765855e-26
3.5066666667e+02	9.8219891403e-26
3.5100000000e+02	1.0059655546e-25
3.5133333333e+02	9.7888696513e-26
3.5166666667e+02	9.4641563028e-26
3.5200000000e+02	9.4281025246e-26
3.5233333333e+02	9.4447176514e-26
3.5266666667e+02	9.6110046779e-26
3.5300000000e+02	9.8656906554e-26
3.5333333333e+02	9.6831741681e-26
3.5366666667e+02	9.4543728893e-26
3.5400000000e+02	1.0196486915e-25
3.5433333333e+02	9.7518420149e-26
3.5466666667e+02	9.2291423067e-26
3.5500000000e+02	9.1530851415e-26
3.5533333333e+02	9.3235431360e-26
3.5566666667e+02	9.6577392182e-26
3.5600000000e+02	9.7214376672e-26
3.5633333333e+02	9.5737703648e-26
3.5666666667e+02	9.9583022947e-26
3.5700000000e+02	9.8758048658e-26
3.5733333333e+02	9.3820148067e-26
3.5766666667e+02	9.4701575546e-26
3.5800000000e+02	9.7630604260e-26
3.5833333333e+02	1.0004813308e-25
3.5866666667e+02	1.0218789523e-25
3.5900000000e+02	9.5673373977e-26
3.5933333333e+02	1.0005905025e-25
3.5966666667e+02	9.9450564338e-26
3.6000000000e+02	1.0082520406e-25
3.6033333333e+02	9.6774426783e-26
3.6066666667e+02	9.3105233394e-26
3.6100000000e+02	9.5519468113e-26
3.6133333333e+02	9.9256154453e-26
3.6166666667e+02	1.0102277369e-25
3.6200000000e+02	9.7556041226e-26
3.6233333333e+02	1.0053321195e-25
3.6266666667e+02	9.5998792727e-26
3.6300000000e+02	9.6697004640e-26
3.6333333333e+02	9.6273015741e-26
3.6366666667e+02	9.3349715767e-26
3.6400000000e+02	9.8603071161e-26
3.6433333333e+02	9.8668765047e-26
3.6466666667e+02	9.8395903188e-26
3.6500000000e+02	1.0297990766e-25
3.6533333333e+02	9.6068997656e-26
3.6566666667e+02	9.8676468087e-26
3.6600000000e+02	9.7183361256e-26
3.6633333333e+02	9.7627721437e-26
3.6666666667e+02	9.4167470442e-26
3.6700000000e+02	9.9527746469e-26
3.6733333333e+02	1.0180468232e-25
3.6766666667e+02	9.8034834925e-26
3.6800000000e+02	9.9918160076e-26
3.6833333333e+02	9.7809889771e-26
3.6866666667e+02	9.9002891150e-26
3.6900000000e+02	9.8060668661e-26
3.6933333333e+02	9.6994100034e-26
3.6966666667e+02	9.7226611374e-26
3.7000000000e+02	9.9338351222e-26
3.7033333333e+02	9.9447569626e-26
3.7066666667e+02	9.8876176457e-26
3.7100000000e+02	1.0183813055e-25
3.7133333333e+02	9.5220296928e-26
3.7166666667e+02	9.6928796371e-26
3.7200000000e+02	1.0087605761e-25
3.7233333333e+02	9.5686790354e-26
3.7266666667e+02	1.0169847662e-25
3.7300000000e+02	1.0269342646e-25
3.7333333333e+02	1.0379617848e-25
3.7366666667e+02	1.0062648194e-25
3.7400000000e+02	1.0164843723e-25
3.7433333333e+02	9.8173843961e-26
3.7466666667e+02	9.7773889076e-26
3.7500000000e+02	1.0437377928e-25
3.7533333333e+02	1.0366117751e-25
3.7566666667e+02	9.7446749565e-26
3.7600000000e+02	9.9733154374e-26
3.7633333333e+02	9.9176435727e-26
3.7666666667e+02	9.6879134663e-26
3.7700000000e+02	9.5575811218e-26
3.7733333333e+02	9.8458597405e-26
3.7766666667e+02	9.9992489332e-26
3.7800000000e+02	9.7056017219e-26
3.7833333333e+02	9.2417271806e-26
3.7866666667e+02	1.0003881782e-25
3.7900000000e+02	9.9977024348e-26
3.7933333333e+02	1.0095321931e-25
3.7966666667e+02	9.9182924799e-26
3.8000000000e+02	9.8488399683e-26
3.8033333333e+02	1.0055666448e-25
3.8066666667e+02	1.0012198056e-25
3.8100000000e+02	9.7138974492e-26
3.8133333333e+02	1.0236538630e-25
3.8166666667e+02	9.8134678996e-26
3.8200000000e+02	9.9550679376e-26
3.8233333333e+02	9.6629076450e-26
3.8266666667e+02	9.9520431149e-26
3.8300000000e+02	9.9875752709e-26
3.8333333333e+02	9.7533540801e-26
3.8366666667e+02	9.8999576445e-26
3.8400000000e+02	1.0017148590e-25
3.8433333333e+02	1.0109530427e-25
3.8466666667e+02	1.0164533118e-25
3.8500000000e+02	9.5494702433e-26
3.8533333333e+02	9.6921389098e-26
3.8566666667e+02	1.0116420817e-25
3.8600000000e+02	1.0437364170e-25
3.8633333333e+02	1.0179890748e-25
3.8666666667e+02	9.7417876841e-26
3.8700000000e+02	9.7427273319e-26
3.8733333333e+02	9.8756376479e-26
3.8766666667e+02	1.0385478777e-25
3.8800000000e+02	1.0202694059e-25
3.8833333333e+02	1.0289759532e-25
3.8866666667e+02	1.0562519353e-25
3.8900000000e+02	1.0263417394e-25
3.8933333333e+02	1.0118693382e-25
3.8966666667e+02	1.0283495958e-25
3.9000000000e+02	1.0005869884e-25
3.9033333333e+02	1.0229685210e-25
3.9066666667e+02	1.0122252134e-25
3.9100000000e+02	9.5961310464e-26
3.9133333333e+02	9.7662108414e-26
3.9166666667e+02	1.0057130056e-25
3.9200000000e+02	1.0429851685e-25
3.9233333333e+02	9.7070261691e-26
3.9266666667e+02	1.0425391322e-25
3.9300000000e+02	9.9538440146e-26
3.9333333333e+02	1.0462240928e-25
3.9366666667e+02	1.0149685274e-25
3.9400000000e+02	9.8385201072e-26
3.9433333333e+02	1.0007252372e-25
3.9466666667e+02	1.0242970485e-25
3.9500000000e+02	1.0256596545e-25
3.9533333333e+02	1.0065355970e-25
3.9566666667e+02	1.0240817681e-25
3.9600000000e+02	9.9690526072e-26
3.9633333333e+02	1.0373830280e-25
3.9666666667e+02	1.0017366135e-25
3.9700000000e+02	1.0069512666e-25
3.9733333333e+02	9.8956735038e-26
3.9766666667e+02	9.4728838737e-26
3.9800000000e+02	9.4289670793e-26
3.9833333333e+02	9.7901754166e-26
3.9866666667e+02	9.9525911845e-26
3.9900000000e+02	1.0514174432e-25
3.9933333333e+02	1.0384269769e-25
3.9966666667e+02	1.0091899828e-25
4.0000000000e+02	1.0211886600e-25
4.0033333333e+02	1.0521157583e-25
4.0066666667e+02	1.0279242864e-25
4.0100000000e+02	1.0493602288e-25
4.0133333333e+02	1.0447092711e-25
4.0166666667e+02	1.0704842944e-25
4.0200000000e+02	1.0257752573e-25
4.0233333333e+02	1.0608424754e-25
4.0266666667e+02	9.9945019872e-26
4.0300000000e+02	1.0164914326e-25
4.0333333333e+02	1.0129352777e-25
4.0366666667e+02	1.0100991898e-25
4.0400000000e+02	1.0226728099e-25
4.0433333333e+02	1.0309287855e-25
4.0466666667e+02	1.0305895948e-25
4.0500000000e+02	1.0124852486e-25
4.0533333333e+02	1.0618467407e-25
4.0566666667e+02	1.0543414934e-25
4.0600000000e+02	1.0344773536e-25
4.0633333333e+02	1.0689947666e-25
4.0666666667e+02	1.0379110262e-25
4.0700000000e+02	1.0572760233e-25
4.0733333333e+02	1.0671285735e-25
4.0766666667e+02	1.0611933805e-25
4.0800000000e+02	1.0303133563e-25
4.0833333333e+02	1.0601738425e-25
4.0866666667e+02	1.0991102383e-25
4.0900000000e+02	1.1100168521e-25
4.0933333333e+02	1.1386953912e-25
4.0966666667e+02	1.1431776978e-25
4.1000000000e+02	1.1157430352e-25
4.1033333333e+02	1.1171801884e-25
4.1066666667e+02	1.0860587166e-25
4.1100000000e+02	1.0801819953e-25
4.1133333333e+02	1.0740725369e-25
4.1166666667e+02	1.0686170764e-25
4.1200000000e+02	1.0933436441e-25
4.1233333333e+02	1.0808801033e-25
4.1266666667e+02	1.0973481556e-25
4.1300000000e+02	1.0734958746e-25
4.1333333333e+02	1.0695306147e-25
4.1366666667e+02	1.0373450215e-25
4.1400000000e+02	1.0969813751e-25
4.1433333333e+02	1.0423716409e-25
4.1466666667e+02	1.0710165131e-25
4.1500000000e+02	1.1208183704e-25
4.1533333333e+02	1.0499506405e-25
4.1566666667e+02	1.0315134895e-25
4.1600000000e+02	1.0368675805e-25
4.1633333333e+02	1.0403180974e-25
4.1666666667e+02	1.0956747113e-25
4.1700000000e+02	1.0768395502e-25
4.1733333333e+02	1.0270665519e-25
4.1766666667e+02	1.0271396863e-25
4.1800000000e+02	1.0722903641e-25
4.1833333333e+02	1.0523336520e-25
4.1866666667e+02	1.0591414991e-25
4.1900000000e+02	1.0537989609e-25
4.1933333333e+02	1.0286823812e-25
4.1966666667e+02	1.0151894868e-25
4.2000000000e+02	1.1301957887e-25
4.2033333333e+02	1.1671609486e-25
4.2066666667e+02	1.0643675289e-25
4.2100000000e+02	1.0438815210e-25
4.2133333333e+02	1.0169302665e-25
4.2166666667e+02	1.0899612437e-25
4.2200000000e+02	1.1167681658e-25
4.2233333333e+02	1.0821730506e-25
4.2266666667e+02	1.0494401807e-25
4.2300000000e+02	1.0415860840e-25
4.2333333333e+02	1.0642215705e-25
4.2366666667e+02	1.0598079767e-25
4.2400000000e+02	1.0928061126e-25
4.2433333333e+02	1.0969633046e-25
4.2466666667e+02	1.0570308548e-25
4.2500000000e+02	1.0717492694e-25
4.2533333333e+02	1.0919150123e-25
4.2566666667e+02	1.1351460892e-25
4.2600000000e+02	1.1005993027e-25
4.2633333333e+02	1.0404891239e-25
4.2666666667e+02	1.0011999871e-25
4.2700000000e+02	1.0029016919e-25
4.2733333333e+02	1.0753369455e-25
4.2766666667e+02	1.1154593374e-25
4.2800000000e+02	1.0791880132e-25
4.2833333333e+02	1.0556299112e-25
4.2866666667e+02	1.0859417691e-25
4.2900000000e+02	1.0832986764e-25
4.2933333333e+02	1.0778188608e-25
4.2966666667e+02	1.0646726591e-25
4.3000000000e+02	1.0382786155e-25
4.3033333333e+02	1.0516104503e-25
4.3066666667e+02	1.0357728242e-25
4.3100000000e+02	1.0396097470e-25
4.3133333333e+02	1.0385270644e-25
4.3166666667e+02	1.0296766443e-25
4.3200000000e+02	1.0875683990e-25
4.3233333333e+02	1.0664576979e-25
4.3266666667e+02	1.0401737525e-25
4.3300000000e+02	1.0523557173e-25
4.3333333333e+02	1.0313365912e-25
4.3366666667e+02	9.9635526388e-26
4.3400000000e+02	1.0691079681e-25
4.3433333333e+02	1.0910198185e-25
4.3466666667e+02	1.0472826096e-25
4.3500000000e+02	1.0760104727e-25
4.3533333333e+02	1.0748272611e-25
4.3566666667e+02	1.0189044870e-25
4.3600000000e+02	1.0518560590e-25
4.3633333333e+02	1.0782376755e-25
4.3666666667e+02	1.0755270955e-25
4.3700000000e+02	1.0577775466e-25
4.3733333333e+02	1.0393081820e-25
4.3766666667e+02	1.0141637018e-25
4.3800000000e+02	1.0792540421e-25
4.3833333333e+02	1.0811000253e-25
4.3866666667e+02	1.0699827022e-25
4.3900000000e+02	1.0967695607e-25
4.3933333333e+02	1.0737330856e-25
4.3966666667e+02	1.1142364686e-25
4.4000000000e+02	1.0862044176e-25
4.4033333333e+02	1.0572983885e-25
4.4066666667e+02	1.0752328475e-25
4.4100000000e+02	1.0643667148e-25
4.4133333333e+02	1.0320837004e-25
4.4166666667e+02	1.0369065716e-25
4.4200000000e+02	1.0099062895e-25
4.4233333333e+02	1.0477646804e-25
4.4266666667e+02	1.0777275139e-25
4.4300000000e+02	1.0630755766e-25
4.4333333333e+02	1.0527499851e-25
4.4366666667e+02	1.1057018312e-25
4.4400000000e+02	1.0695359156e-25
4.4433333333e+02	1.0702457421e-25
4.4466666667e+02	1.0582210261e-25
4.4500000000e+02	1.0411402005e-25
4.4533333333e+02	1.0955530319e-25
4.4566666667e+02	1.0253650537e-25
4.4600000000e+02	1.0891817657e-25
4.4633333333e+02	1.0468054465e-25
4.4666666667e+02	1.0567645827e-25
4.4700000000e+02	1.0825976226e-25
4.4733333333e+02	1.0903903894e-25
4.4766666667e+02	1.0909000694e-25
4.4800000000e+02	1.0440080739e-25
4.4833333333e+02	1.0846206239e-25
4.4866666667e+02	1.0835954987e-25
4.4900000000e+02	1.0740683219e-25
4.4933333333e+02	1.0685334329e-25
4.4966666667e+02	1.1049280256e-25
4.5000000000e+02	1.1603512673e-25
4.5033333333e+02	1.1279343899e-25
4.5066666667e+02	1.0878256358e-25
4.5100000000e+02	1.0251867972e-25
4.5133333333e+02	1.0598022917e-25
4.5166666667e+02	1.0819642632e-25
4.5200000000e+02	1.0927362800e-25
4.5233333333e+02	1.1118573554e-25
4.5266666667e+02	1.1078895493e-25
4.5300000000e+02	1.1172418930e-25
4.5333333333e+02	1.0630481800e-25
4.5366666667e+02	1.0749938127e-25
4.5400000000e+02	1.1513604067e-25
4.5433333333e+02	1.1525642004e-25
4.5466666667e+02	1.0953976748e-25
4.5500000000e+02	1.0777629838e-25
4.5533333333e+02	1.0812560661e-25
4.5566666667e+02	1.0779720223e-25
4.5600000000e+02	1.0958197044e-25
4.5633333333e+02	1.0989662553e-25
4.5666666667e+02	1.1253631163e-25
4.5700000000e+02	1.1007857489e-25
4.5733333333e+02	1.0895839382e-25
4.5766666667e+02	1.0859224441e-25
4.5800000000e+02	1.1272882044e-25
4.5833333333e+02	1.0973982440e-25
4.5866666667e+02	1.0821020897e-25
4.5900000000e+02	1.0615330367e-25
4.5933333333e+02	1.1097849784e-25
4.5966666667e+02	1.0667028589e-25
4.6000000000e+02	1.0917270770e-25
4.6033333333e+02	1.0641945517e-25
4.6066666667e+02	1.0841016062e-25
4.6100000000e+02	1.0735267723e-25
4.6133333333e+02	1.0659135338e-25
4.6166666667e+02	1.1509758997e-25
4.6200000000e+02	1.1128192204e-25
4.6233333333e+02	1.1389616028e-25
4.6266666667e+02	1.0894752478e-25
4.6300000000e+02	1.1044946927e-25
4.6333333333e+02	1.1452673430e-25
4.6366666667e+02	1.0907759154e-25
4.6400000000e+02	1.0710895344e-25
4.6433333333e+02	1.1122655380e-25
4.6466666667e+02	1.1053167410e-25
4.6500000000e+02	1.1352193582e-25
4.6533333333e+02	1.1140575932e-25
4.6566666667e+02	1.1096815725e-25
4.6600000000e+02	1.0812350333e-25
4.6633333333e+02	1.0910672876e-25
4.6666666667e+02	1.0871137763e-25
4.6700000000e+02	1.0989801628e-25
4.6733333333e+02	1.1192778839e-25
4.6766666667e+02	1.1041175698e-25
4.6800000000e+02	1.1179116025e-25
4.6833333333e+02	1.1021870543e-25
4.6866666667e+02	1.0768299877e-25
4.6900000000e+02	1.1482740799e-25
4.6933333333e+02	1.0940650912e-25
4.6966666667e+02	1.1282114361e-25
4.7000000000e+02	1.0749444821e-25
4.7033333333e+02	1.0936386959e-25
4.7066666667e+02	1.0970697222e-25
4.7100000000e+02	1.1382169452e-25
4.7133333333e+02	1.1334568855e-25
4.7166666667e+02	1.1093701876e-25
4.7200000000e+02	1.1495617543e-25
4.7233333333e+02	1.1324244051e-25
4.7266666667e+02	1.1210672555e-25
4.7300000000e+02	1.1225019193e-25
4.7333333333e+02	1.1090471972e-25
4.7366666667e+02	1.2063859755e-25
4.7400000000e+02	1.1630222094e-25
4.7433333333e+02	1.1373904994e-25
4.7466666667e+02	1.1573473741e-25
4.7500000000e+02	1.1114376705e-25
4.7533333333e+02	1.1303568083e-25
4.7566666667e+02	1.1764659107e-25
4.7600000000e+02	1.1457829542e-25
4.7633333333e+02	1.1144545767e-25
4.7666666667e+02	1.0919548714e-25
4.7700000000e+02	1.1150190405e-25
4.7733333333e+02	1.1359868261e-25
4.7766666667e+02	1.1424075778e-25
4.7800000000e+02	1.2114224495e-25
4.7833333333e+02	1.1466833361e-25
4.7866666667e+02	1.1307160566e-25
4.7900000000e+02	1.1339198160e-25
4.7933333333e+02	1.1441715402e-25
4.7966666667e+02	1.1239298014e-25
4.8000000000e+02	1.1140387103e-25
4.8033333333e+02	1.1422565493e-25
4.8066666667e+02	1.2008773444e-25
4.8100000000e+02	1.1856677630e-25
4.8133333333e+02	1.1912697814e-25
4.8166666667e+02	1.1668229235e-25
4.8200000000e+02	1.1477651297e-25
4.8233333333e+02	1.1648331464e-25
4.8266666667e+02	1.1668919805e-25
4.8300000000e+02	1.1861679899e-25
4.8333333333e+02	1.2073776065e-25
4.8366666667e+02	1.1611397823e-25
4.8400000000e+02	1.1673636758e-25
4.8433333333e+02	1.1352403849e-25
4.8466666667e+02	1.1529514899e-25
4.8500000000e+02	1.1301439414e-25
4.8533333333e+02	1.1365214565e-25
4.8566666667e+02	1.2028788869e-25
4.8600000000e+02	1.1993763801e-25
4.8633333333e+02	1.1592937648e-25
4.8666666667e+02	1.1536753569e-25
4.8700000000e+02	1.1644546666e-25
4.8733333333e+02	1.1339317432e-25
4.8766666667e+02	1.0694186268e-25
4.8800000000e+02	1.1787413602e-25
4.8833333333e+02	1.1425319449e-25
4.8866666667e+02	1.1460971998e-25
4.8900000000e+02	1.1173900253e-25
4.8933333333e+02	1.1488093416e-25
4.8966666667e+02	1.1528512866e-25
4.9000000000e+02	1.2104136599e-25
4.9033333333e+02	1.1997639787e-25
4.9066666667e+02	1.1671574033e-25
4.9100000000e+02	1.1597999968e-25
4.9133333333e+02	1.1703930811e-25
4.9166666667e+02	1.2056526081e-25
4.9200000000e+02	1.1880552837e-25
4.9233333333e+02	1.2056132870e-25
4.9266666667e+02	1.1665686164e-25
4.9300000000e+02	1.1793339643e-25
4.9333333333e+02	1.2128166849e-25
4.9366666667e+02	1.1616318998e-25
4.9400000000e+02	1.2171639526e-25
4.9433333333e+02	1.2064706245e-25
4.9466666667e+02	1.1692940816e-25
4.9500000000e+02	1.1198337447e-25
4.9533333333e+02	1.1350942946e-25
4.9566666667e+02	1.1609047727e-25
4.9600000000e+02	1.1703203494e-25
4.9633333333e+02	1.1616660198e-25
4.9666666667e+02	1.2157491480e-25
4.9700000000e+02	1.1771161675e-25
4.9733333333e+02	1.2257137780e-25
4.9766666667e+02	1.2509761819e-25
4.9800000000e+02	1.1437258928e-25
4.9833333333e+02	1.1160844000e-25
4.9866666667e+02	1.2279322118e-25
4.9900000000e+02	1.2272195120e-25
4.9933333333e+02	1.2371346710e-25
4.9966666667e+02	1.1755077810e-25
5.0000000000e+02	1.2481949742e-25
5.0033333333e+02	1.2101239516e-25
5.0066666667e+02	1.2494109768e-25
5.0100000000e+02	1.5985640627e-25
5.0233333333e+02	1.7124960687e-25
5.0333333333e+02	3.4029156133e-25
5.0566666667e+02	1.7611243303e-25
5.0600000000e+02	1.6359484329e-25
5.0633333333e+02	1.9413087607e-25
5.0666666667e+02	2.6712522555e-25
5.1233333333e+02	3.5178847476e-25
5.1266666667e+02	2.1085273124e-25
5.1300000000e+02	2.0787660404e-25
5.1333333333e+02	4.2984316466e-25
5.1366666667e+02	3.8210898329e-25
5.1400000000e+02	1.4256413751e-25
5.1433333333e+02	1.2823902248e-25
5.1466666667e+02	1.2543591187e-25
5.1500000000e+02	1.2619202792e-25
5.1533333333e+02	1.2597416695e-25
5.1566666667e+02	1.2401502247e-25
5.1600000000e+02	1.2470352012e-25
5.1733333333e+02	1.2718702139e-25
5.1766666667e+02	1.2521344900e-25
5.1800000000e+02	1.2477383249e-25
5.1833333333e+02	1.1886419307e-25
5.1866666667e+02	1.2318581146e-25
5.1900000000e+02	1.1628400274e-25
5.1933333333e+02	1.1810052423e-25
5.1966666667e+02	1.1937454980e-25
5.2000000000e+02	1.1957361513e-25
5.2033333333e+02	1.1523780678e-25
5.2066666667e+02	1.2456679837e-25
5.2100000000e+02	1.2476250702e-25
5.2133333333e+02	1.2147062755e-25
5.2166666667e+02	1.1974089606e-25
5.2200000000e+02	1.2221599709e-25
5.2233333333e+02	1.2335168807e-25
5.2266666667e+02	1.2515182669e-25
5.2300000000e+02	1.3074486763e-25
5.2333333333e+02	1.2365051611e-25
5.2366666667e+02	1.1571421935e-25
5.2400000000e+02	1.1637998163e-25
5.2433333333e+02	1.2044731109e-25
5.2466666667e+02	1.2581189720e-25
5.2500000000e+02	1.2261284359e-25
5.2533333333e+02	1.1895639859e-25
5.2566666667e+02	1.2166274666e-25
5.2600000000e+02	1.2305666855e-25
5.2633333333e+02	1.2439373329e-25
5.2666666667e+02	1.2113747026e-25
5.2700000000e+02	1.1897406339e-25
5.2733333333e+02	1.2020303450e-25
5.2766666667e+02	1.2827887830e-25
5.2800000000e+02	1.2538520119e-25
5.2833333333e+02	1.2329349583e-25
5.2866666667e+02	1.2272734657e-25
5.2900000000e+02	1.3035766010e-25
5.2933333333e+02	1.2137769142e-25
5.2966666667e+02	1.2005302263e-25
5.3000000000e+02	1.1819981257e-25
5.3033333333e+02	1.2112947696e-25
5.3066666667e+02	1.2248641955e-25
5.3100000000e+02	1.1805125746e-25
5.3133333333e+02	1.1995809558e-25
5.3166666667e+02	1.2839640662e-25
5.3200000000e+02	1.2586657512e-25
5.3233333333e+02	1.2022381175e-25
5.3266666667e+02	1.2329233533e-25
5.3300000000e+02	1.2107337424e-25
5.3333333333e+02	1.2412319779e-25
5.3366666667e+02	1.2646407058e-25
5.3400000000e+02	1.2647234068e-25
5.3433333333e+02	1.2240278176e-25
5.3466666667e+02	1.1925967899e-25
5.3500000000e+02	1.2114760543e-25
5.3533333333e+02	1.2719292058e-25
5.3566666667e+02	1.2301871048e-25
5.3600000000e+02	1.2329041327e-25
5.3633333333e+02	1.2151818437e-25
5.3666666667e+02	1.2961967331e-25
5.3700000000e+02	1.2117660280e-25
5.3733333333e+02	1.1915333024e-25
5.3766666667e+02	1.1725402983e-25
5.3800000000e+02	1.1795919381e-25
5.3833333333e+02	1.3072808311e-25
5.3866666667e+02	1.2452112219e-25
5.3900000000e+02	1.1741363450e-25
5.3933333333e+02	1.2105773906e-25
5.3966666667e+02	1.2951290148e-25
5.4000000000e+02	1.8068265936e-25
5.4033333333e+02	1.9326762783e-25
5.4066666667e+02	1.3763069169e-25
5.4100000000e+02	1.2650816883e-25
5.4133333333e+02	1.3107859836e-25
5.4166666667e+02	1.3087697141e-25
5.4200000000e+02	1.2658301524e-25
5.4233333333e+02	1.2652205505e-25
5.4266666667e+02	1.2776566516e-25
5.4300000000e+02	1.2657993251e-25
5.4333333333e+02	1.2497199820e-25
5.4366666667e+02	1.2800919439e-25
5.4400000000e+02	1.2908784445e-25
5.4433333333e+02	1.3312384118e-25
5.4466666667e+02	1.2881118060e-25
5.4500000000e+02	1.2913536578e-25
5.4533333333e+02	1.2587846232e-25
5.4566666667e+02	1.2929216136e-25
5.4600000000e+02	1.2723203984e-25
5.4633333333e+02	1.3092899902e-25
5.4666666667e+02	1.3112182381e-25
5.4700000000e+02	1.3325139673e-25
5.4733333333e+02	1.3140291676e-25
5.4766666667e+02	1.3412054187e-25
5.4800000000e+02	1.3272523443e-25
5.4833333333e+02	1.2986378591e-25
5.4866666667e+02	1.2471666502e-25
5.4900000000e+02	1.3472050988e-25
5.4933333333e+02	1.3130457470e-25
5.4966666667e+02	1.2554030668e-25
5.5000000000e+02	1.3241249448e-25
5.5033333333e+02	1.3416238907e-25
5.5066666667e+02	1.2999449749e-25
5.5100000000e+02	1.3205298584e-25
5.5133333333e+02	1.2922656940e-25
5.5166666667e+02	1.3227488522e-25
5.5200000000e+02	1.2979253596e-25
5.5233333333e+02	1.3676754148e-25
5.5266666667e+02	1.2866730098e-25
5.5300000000e+02	1.3465464713e-25
5.5333333333e+02	1.3116279841e-25
5.5366666667e+02	1.3536768790e-25
5.5400000000e+02	1.2728893420e-25
5.5433333333e+02	1.2570757559e-25
5.5466666667e+02	1.2629167087e-25
5.5500000000e+02	1.2971622619e-25
5.5533333333e+02	1.2971196419e-25
5.5566666667e+02	1.2571345311e-25
5.5600000000e+02	1.2618940355e-25
5.5633333333e+02	1.2974243024e-25
5.5666666667e+02	1.3227813889e-25
5.5700000000e+02	1.3142549262e-25
5.5733333333e+02	1.2915744125e-25
5.5766666667e+02	1.3691490584e-25
5.5800000000e+02	1.2654585116e-25
5.5833333333e+02	1.2935838356e-25
5.5866666667e+02	1.3188582395e-25
5.5900000000e+02	1.2542396730e-25
5.5933333333e+02	1.2600217363e-25
5.5966666667e+02	1.2463785922e-25
5.6000000000e+02	1.3053707604e-25
5.6033333333e+02	1.2753017173e-25
5.6066666667e+02	1.2594341138e-25
5.6100000000e+02	1.3349126790e-25
5.6133333333e+02	1.3515836482e-25
5.6166666667e+02	1.4186760733e-25
5.6200000000e+02	1.3296121509e-25
5.6233333333e+02	1.3046179155e-25
5.6266666667e+02	1.3347246698e-25
5.6300000000e+02	1.3156913581e-25
5.6333333333e+02	1.3330789303e-25
5.6366666667e+02	1.3913769217e-25
5.6400000000e+02	1.3197421511e-25
5.6433333333e+02	1.3622229804e-25
5.6466666667e+02	1.3551189261e-25
5.6500000000e+02	1.3345141802e-25
5.6533333333e+02	1.3458213064e-25
5.6566666667e+02	1.3026822615e-25
5.6600000000e+02	1.2824942318e-25
5.6633333333e+02	1.2985567211e-25
5.6666666667e+02	1.3276580179e-25
5.6700000000e+02	1.3218194904e-25
5.6733333333e+02	1.3805455793e-25
5.6766666667e+02	1.3770862405e-25
5.6800000000e+02	1.2987285641e-25
5.6833333333e+02	1.3114309816e-25
5.6866666667e+02	1.3124366161e-25
5.6900000000e+02	1.3190087027e-25
5.6933333333e+02	1.2613572435e-25
5.6966666667e+02	1.2568457825e-25
5.7000000000e+02	1.2976267794e-25
5.7033333333e+02	1.2993676391e-25
5.7066666667e+02	1.3010312947e-25
5.7100000000e+02	1.3653796652e-25
5.7133333333e+02	1.3598741994e-25
5.7166666667e+02	1.3580594668e-25
5.7200000000e+02	1.2801592944e-25
5.7233333333e+02	1.3644108438e-25
5.7266666667e+02	1.3572229103e-25
5.7300000000e+02	1.3207271999e-25
5.7333333333e+02	1.3306899822e-25
5.7366666667e+02	1.2806650817e-25
5.7400000000e+02	1.3382788555e-25
5.7433333333e+02	1.3529662882e-25
5.7466666667e+02	1.4320535299e-25
5.7500000000e+02	1.4588160077e-25
5.7533333333e+02	1.3987719936e-25
5.7566666667e+02	1.4545453952e-25
5.7600000000e+02	1.4820111241e-25
5.7633333333e+02	1.4913786076e-25
5.7666666667e+02	1.4764879555e-25
5.7700000000e+02	1.4535641265e-25
5.7733333333e+02	1.4719563165e-25
5.7766666667e+02	1.4728748396e-25
5.7800000000e+02	1.4763492798e-25
5.7833333333e+02	1.4535919438e-25
5.7866666667e+02	1.4649937737e-25
5.7900000000e+02	1.4859020826e-25
5.7933333333e+02	1.4505261270e-25
5.7966666667e+02	1.4506620787e-25
5.8000000000e+02	1.4429264818e-25
5.8033333333e+02	1.4425743764e-25
5.8066666667e+02	1.5219720891e-25
5.8100000000e+02	1.4200797895e-25
5.8133333333e+02	1.3844523881e-25
5.8166666667e+02	1.4366953912e-25
5.8200000000e+02	1.4411264308e-25
5.8233333333e+02	1.3752159688e-25
5.8266666667e+02	1.3409211391e-25
5.8300000000e+02	1.4048555963e-25
5.8333333333e+02	1.3825497114e-25
5.8366666667e+02	1.3998249644e-25
5.8400000000e+02	1.3775314346e-25
5.8433333333e+02	1.3516443686e-25
5.8466666667e+02	1.3983036306e-25
5.8500000000e+02	1.3465242962e-25
5.8533333333e+02	1.3704541800e-25
5.8566666667e+02	1.3858732990e-25
5.8600000000e+02	1.3430956992e-25
5.8633333333e+02	1.3220959067e-25
5.8666666667e+02	1.3690114963e-25
5.8700000000e+02	1.3418167395e-25
5.8733333333e+02	1.3807221538e-25
5.8766666667e+02	1.3395321137e-25
5.8800000000e+02	1.3593433213e-25
5.8833333333e+02	1.3263915458e-25
5.8866666667e+02	1.3876044261e-25
5.8900000000e+02	1.4178832135e-25
5.8933333333e+02	1.3621026132e-25
5.8966666667e+02	1.3351999986e-25
5.9000000000e+02	1.3184704739e-25
5.9033333333e+02	1.3288518087e-25
5.9066666667e+02	1.3268434684e-25
5.9100000000e+02	1.3393564698e-25
5.9133333333e+02	1.3491625814e-25
5.9166666667e+02	1.3421315463e-25
5.9200000000e+02	1.3812035175e-25
5.9233333333e+02	1.3926124321e-25
5.9266666667e+02	1.4246121818e-25
5.9300000000e+02	1.3157683942e-25
5.9333333333e+02	1.3127686958e-25
5.9366666667e+02	1.3150452873e-25
5.9400000000e+02	1.2625560712e-25
5.9433333333e+02	1.3233089435e-25
5.9466666667e+02	1.3127068756e-25
5.9500000000e+02	1.3231755424e-25
5.9533333333e+02	1.3597603589e-25
5.9566666667e+02	1.2630580332e-25
5.9600000000e+02	1.3610009392e-25
5.9633333333e+02	1.3448434484e-25
5.9666666667e+02	1.3537150944e-25
5.9700000000e+02	1.3752834854e-25
5.9733333333e+02	1.3126290626e-25
5.9766666667e+02	1.2651260914e-25
5.9800000000e+02	1.3229222418e-25
5.9833333333e+02	1.4000190726e-25
5.9866666667e+02	1.4650749355e-25
6.0000000000e+02	1.8225013025e-25
6.0033333333e+02	1.3708863638e-25
6.0066666667e+02	1.4153999002e-25
6.0100000000e+02	1.3808162209e-25
6.0133333333e+02	1.3546025698e-25
6.0166666667e+02	1.3878120230e-25
6.0200000000e+02	1.3429582190e-25
6.0233333333e+02	1.3329422615e-25
6.0266666667e+02	1.4191881015e-25
6.0300000000e+02	1.3710475747e-25
6.0333333333e+02	1.3332579752e-25
6.0366666667e+02	1.4121018674e-25
6.0400000000e+02	4.3451481667e-25
6.0466666667e+02	4.3677644535e-25
6.0500000000e+02	1.3399977455e-25
6.0533333333e+02	1.3962506818e-25
6.0566666667e+02	1.3285707270e-25
6.0600000000e+02	1.3877063569e-25
6.0633333333e+02	3.8211975372e-25
6.0700000000e+02	2.7539329985e-25
6.0733333333e+02	1.4355106366e-25
6.0766666667e+02	1.3774138141e-25
6.0800000000e+02	1.3645452086e-25
6.0833333333e+02	1.3299394276e-25
6.0866666667e+02	1.3620286242e-25
6.0900000000e+02	1.3602719028e-25
6.0933333333e+02	1.3608595183e-25
6.0966666667e+02	1.2941722856e-25
6.1000000000e+02	1.3231228328e-25
6.1033333333e+02	1.3320673952e-25
6.1066666667e+02	1.3266035925e-25
6.1100000000e+02	1.4497018124e-25
6.1133333333e+02	1.3762295042e-25
6.1166666667e+02	1.3100614821e-25
6.1200000000e+02	1.3788750268e-25
6.1233333333e+02	1.4136453972e-25
6.1266666667e+02	1.2907789873e-25
6.1300000000e+02	1.3189786568e-25
6.1333333333e+02	1.2913229749e-25
6.1366666667e+02	1.3405651599e-25
6.1400000000e+02	1.2571667483e-25
6.1433333333e+02	1.3734521686e-25
6.1466666667e+02	1.3529712641e-25
6.1500000000e+02	1.3459624111e-25
6.1533333333e+02	1.4132431251e-25
6.1566666667e+02	1.4195124873e-25
6.1600000000e+02	1.3798349090e-25
6.1633333333e+02	1.3476937026e-25
6.1666666667e+02	1.4133801979e-25
6.1700000000e+02	1.3829536298e-25
6.1733333333e+02	1.3674377377e-25
6.1766666667e+02	1.3406435260e-25
6.1800000000e+02	1.3880229216e-25
6.1833333333e+02	1.3284580102e-25
6.1866666667e+02	1.4226532655e-25
6.1900000000e+02	1.3998838523e-25
6.1933333333e+02	1.4148610126e-25
6.1966666667e+02	1.4278105457e-25
6.2000000000e+02	1.4279891228e-25
6.2033333333e+02	1.4232190123e-25
6.2066666667e+02	1.3875609760e-25
6.2100000000e+02	1.3880357645e-25
6.2133333333e+02	1.3878610435e-25
6.2166666667e+02	1.4205426673e-25
6.2200000000e+02	1.3589098295e-25
6.2233333333e+02	1.3710488438e-25
6.2266666667e+02	1.3718875151e-25
6.2300000000e+02	1.3661764079e-25
6.2333333333e+02	1.3605033939e-25
6.2366666667e+02	1.3899982565e-25
6.2400000000e+02	1.3743799267e-25
6.2433333333e+02	1.4317405903e-25
6.2466666667e+02	1.4180760929e-25
6.2500000000e+02	1.4261842382e-25
6.2533333333e+02	1.3871123946e-25
6.2566666667e+02	1.4297128727e-25
6.2600000000e+02	1.3888430605e-25
6.2633333333e+02	1.3739345352e-25
6.2666666667e+02	1.4097404892e-25
6.2700000000e+02	1.4256754109e-25
6.2733333333e+02	1.4253742264e-25
6.2766666667e+02	1.3701663092e-25
6.2800000000e+02	1.3067882241e-25
6.2833333333e+02	1.3688009213e-25
6.2866666667e+02	1.3897033928e-25
6.2900000000e+02	1.3589238848e-25
6.2933333333e+02	1.3574430174e-25
6.2966666667e+02	1.3806712700e-25
6.3000000000e+02	1.2956164453e-25
6.3033333333e+02	1.3296194340e-25
6.3066666667e+02	1.3972554386e-25
6.3100000000e+02	1.3654865633e-25
6.3133333333e+02	1.3669213126e-25
6.3166666667e+02	1.4404042206e-25
6.3200000000e+02	1.3895387883e-25
6.3233333333e+02	1.4336916582e-25
6.3266666667e+02	1.3887890439e-25
6.3300000000e+02	1.4381915965e-25
6.3333333333e+02	1.5463331313e-25
6.3366666667e+02	1.4385654572e-25
6.3400000000e+02	1.3932593802e-25
6.3433333333e+02	1.4329487780e-25
6.3466666667e+02	1.4581580763e-25
6.3500000000e+02	1.4704732363e-25
6.3533333333e+02	1.4781113394e-25
6.3566666667e+02	1.3607893830e-25
6.3600000000e+02	1.3761665055e-25
6.3633333333e+02	1.4427800212e-25
6.3666666667e+02	1.3919988868e-25
6.3700000000e+02	1.4394639836e-25
6.3733333333e+02	1.3900082837e-25
6.3766666667e+02	1.4175661985e-25
6.3800000000e+02	1.4394800719e-25
6.3833333333e+02	1.3703897062e-25
6.3866666667e+02	1.4685682288e-25
6.3900000000e+02	1.4729451148e-25
6.3933333333e+02	1.3469116049e-25
6.3966666667e+02	1.4012984584e-25
6.4000000000e+02	1.3747323044e-25
6.4033333333e+02	1.4351954548e-25
6.4066666667e+02	1.3958209730e-25
6.4100000000e+02	1.4425114436e-25
6.4133333333e+02	1.4066475705e-25
6.4166666667e+02	1.4503301065e-25
6.4200000000e+02	1.3977440384e-25
6.4233333333e+02	1.4099445302e-25
6.4266666667e+02	1.4086087082e-25
6.4300000000e+02	1.4406128035e-25
6.4333333333e+02	1.4204187383e-25
6.4366666667e+02	1.3379449050e-25
6.4400000000e+02	1.3753821366e-25
6.4433333333e+02	1.4259850432e-25
6.4466666667e+02	1.4309206623e-25
6.4500000000e+02	1.3978470219e-25
6.4533333333e+02	1.3854277597e-25
6.4566666667e+02	1.4216357854e-25
6.4600000000e+02	1.4488595764e-25
6.4633333333e+02	1.4831957882e-25
6.4666666667e+02	1.4657036524e-25
6.4700000000e+02	1.4527149421e-25
6.4733333333e+02	1.3964613299e-25
6.4766666667e+02	1.3732767731e-25
6.4800000000e+02	1.3711757103e-25
6.4833333333e+02	1.4123393234e-25
6.4866666667e+02	1.4525354819e-25
6.4900000000e+02	1.4059073353e-25
6.4933333333e+02	1.4375602907e-25
6.4966666667e+02	1.4172394494e-25
6.5000000000e+02	1.4276495087e-25
6.5033333333e+02	1.4276072181e-25
6.5066666667e+02	1.4701603458e-25
6.5100000000e+02	1.4059374823e-25
6.5133333333e+02	1.4602048450e-25
6.5166666667e+02	1.4427571130e-25
6.5200000000e+02	1.4404203178e-25
6.5233333333e+02	1.4520522724e-25
6.5266666667e+02	1.4498232099e-25
6.5300000000e+02	1.4468332972e-25
6.5333333333e+02	1.4581944069e-25
6.5366666667e+02	1.4292441871e-25
6.5400000000e+02	1.3751565604e-25
6.5433333333e+02	1.4398944283e-25
6.5466666667e+02	1.4449100491e-25
6.5500000000e+02	1.4209610530e-25
6.5533333333e+02	1.4431971628e-25
6.5566666667e+02	1.4436981886e-25
6.5600000000e+02	1.4577721004e-25
6.5633333333e+02	1.5297026504e-25
6.5666666667e+02	1.4090291242e-25
6.5700000000e+02	1.4679121054e-25
6.5733333333e+02	1.5367480141e-25
6.5766666667e+02	1.5218901804e-25
6.5800000000e+02	1.4221522031e-25
6.5833333333e+02	1.4525066023e-25
6.5866666667e+02	1.4299191317e-25
6.5900000000e+02	1.4164997185e-25
6.5933333333e+02	1.4761781542e-25
6.5966666667e+02	1.5574921308e-25
6.6000000000e+02	1.8267362532e-25
6.6033333333e+02	2.2595161773e-25
6.6066666667e+02	1.5862785327e-25
6.6100000000e+02	1.4866178876e-25
6.6133333333e+02	1.4454109612e-25
6.6166666667e+02	1.4657831185e-25
6.6200000000e+02	1.3797219753e-25
6.6233333333e+02	1.4005229053e-25
6.6266666667e+02	1.4346844269e-25
6.6300000000e+02	1.4441804452e-25
6.6333333333e+02	1.5019337317e-25
6.6366666667e+02	1.4625143083e-25
6.6400000000e+02	1.4803359617e-25
6.6433333333e+02	1.4847307563e-25
6.6466666667e+02	1.4346615208e-25
6.6500000000e+02	1.4489303594e-25
6.6533333333e+02	1.4300347589e-25
6.6566666667e+02	1.4480488830e-25
6.6600000000e+02	1.4789915287e-25
6.6633333333e+02	1.5265424225e-25
6.6666666667e+02	1.4961555498e-25
6.6700000000e+02	1.4495906326e-25
6.6733333333e+02	1.4994464319e-25
6.6766666667e+02	1.4546506946e-25
6.6800000000e+02	1.4693359166e-25
6.6833333333e+02	1.5317232647e-25
6.6866666667e+02	1.4944508758e-25
6.6900000000e+02	1.4350000628e-25
6.6933333333e+02	1.4951586124e-25
6.6966666667e+02	1.4831266633e-25
6.7000000000e+02	1.4366721991e-25
6.7033333333e+02	1.5203504872e-25
6.7066666667e+02	1.4925264664e-25
6.7100000000e+02	1.4792963426e-25
6.7133333333e+02	1.5290809852e-25
6.7166666667e+02	1.5095110892e-25
6.7200000000e+02	1.4757563656e-25
6.7233333333e+02	1.5057599921e-25
6.7266666667e+02	1.4813911629e-25
6.7300000000e+02	1.5219705247e-25
6.7333333333e+02	1.5664489567e-25
6.7366666667e+02	1.4763591129e-25
6.7400000000e+02	1.5030048665e-25
6.7433333333e+02	1.4938184470e-25
6.7466666667e+02	1.4048712074e-25
6.7500000000e+02	1.4770212717e-25
6.7533333333e+02	1.4817141921e-25
6.7566666667e+02	1.4789574205e-25
6.7600000000e+02	1.4689468277e-25
6.7633333333e+02	1.5258109801e-25
6.7666666667e+02	1.5540331986e-25
6.7700000000e+02	1.5268520641e-25
6.7733333333e+02	1.5318940146e-25
6.7766666667e+02	1.4522359978e-25
6.7800000000e+02	1.5106424991e-25
6.7833333333e+02	1.4899578245e-25
6.7866666667e+02	1.5032793829e-25
6.7900000000e+02	1.4708590819e-25
6.7933333333e+02	1.5023446029e-25
6.7966666667e+02	1.4239078843e-25
6.8000000000e+02	1.4490114489e-25
6.8033333333e+02	1.4568825847e-25
6.8066666667e+02	1.4995805064e-25
6.8100000000e+02	1.4974240044e-25
6.8133333333e+02	1.5111815242e-25
6.8166666667e+02	1.4855678751e-25
6.8200000000e+02	1.4965492893e-25
6.8233333333e+02	1.5775921265e-25
6.8266666667e+02	1.4274070258e-25
6.8300000000e+02	1.4672558844e-25
6.8333333333e+02	1.5502060331e-25
6.8366666667e+02	1.5324573767e-25
6.8400000000e+02	1.4941256098e-25
6.8433333333e+02	1.5099647905e-25
6.8466666667e+02	1.4941639404e-25
6.8500000000e+02	1.6127105342e-25
6.8533333333e+02	1.5025345493e-25
6.8566666667e+02	1.5406552917e-25
6.8600000000e+02	1.5050223775e-25
6.8633333333e+02	1.4985830097e-25
6.8666666667e+02	1.4861467766e-25
6.8700000000e+02	1.5101436242e-25
6.8733333333e+02	1.4961505068e-25
6.8766666667e+02	1.4717348501e-25
6.8800000000e+02	1.5132712538e-25
6.8833333333e+02	1.5275022518e-25
6.8866666667e+02	1.4358580132e-25
6.8900000000e+02	1.4702312541e-25
6.8933333333e+02	1.4949406480e-25
6.8966666667e+02	1.5032818194e-25
6.9000000000e+02	1.4985993615e-25
6.9033333333e+02	1.5399828443e-25
6.9066666667e+02	1.5396384846e-25
6.9100000000e+02	1.5015726704e-25
6.9133333333e+02	1.5083368213e-25
6.9166666667e+02	1.5325567385e-25
6.9200000000e+02	1.4966128984e-25
6.9233333333e+02	1.4818226741e-25
6.9266666667e+02	1.4566352833e-25
6.9300000000e+02	1.5132429984e-25
6.9333333333e+02	1.4603275050e-25
6.9366666667e+02	1.4937558618e-25
6.9400000000e+02	1.5145560221e-25
6.9433333333e+02	1.5291468523e-25
6.9466666667e+02	1.4964501280e-25
6.9500000000e+02	1.5351298979e-25
6.9533333333e+02	1.5424273445e-25
6.9566666667e+02	1.5049726453e-25
6.9600000000e+02	1.4871203946e-25
6.9633333333e+02	1.4759582315e-25
6.9666666667e+02	1.5092393939e-25
6.9700000000e+02	1.5000623072e-25
6.9733333333e+02	1.5057104294e-25
6.9766666667e+02	1.5472646743e-25
6.9800000000e+02	1.5402616022e-25
6.9833333333e+02	1.5940110120e-25
6.9866666667e+02	1.5197139455e-25
6.9900000000e+02	1.4994463626e-25
6.9933333333e+02	1.5009341035e-25
6.9966666667e+02	1.5541160668e-25
7.0000000000e+02	1.5671062022e-25
7.0033333333e+02	1.5107381941e-25
7.0066666667e+02	1.5340459678e-25
7.0100000000e+02	1.5322218541e-25
7.0133333333e+02	1.5122878309e-25
7.0166666667e+02	1.5150780405e-25
7.0200000000e+02	1.4693465210e-25
7.0233333333e+02	1.5376663928e-25
7.0266666667e+02	1.5644618978e-25
7.0300000000e+02	1.4783946659e-25
7.0333333333e+02	1.4961539260e-25
7.0366666667e+02	1.5453285209e-25
7.0400000000e+02	1.6080936713e-25
7.0433333333e+02	1.5620734786e-25
7.0466666667e+02	1.5163337167e-25
7.0500000000e+02	1.4329368840e-25
7.0533333333e+02	1.5291557576e-25
7.0566666667e+02	1.5273959181e-25
7.0600000000e+02	1.5480507386e-25
7.0633333333e+02	1.5837366348e-25
7.0666666667e+02	1.5931456572e-25
7.0700000000e+02	1.5386144695e-25
7.0733333333e+02	1.5029988271e-25
7.0766666667e+02	1.5569326854e-25
7.0800000000e+02	1.5288658438e-25
7.0833333333e+02	1.5783526204e-25
7.0866666667e+02	1.6074591521e-25
7.0900000000e+02	1.5846121239e-25
7.0933333333e+02	1.5591387776e-25
7.0966666667e+02	1.5406203104e-25
7.1000000000e+02	1.6297471917e-25
7.1033333333e+02	1.5008152175e-25
7.1066666667e+02	1.4942728708e-25
7.1100000000e+02	1.4990917873e-25
7.1133333333e+02	1.5722027211e-25
7.1166666667e+02	1.5191065797e-25
7.1200000000e+02	1.6025154314e-25
7.1233333333e+02	1.5553310986e-25
7.1266666667e+02	1.5621372057e-25
7.1300000000e+02	1.5282819228e-25
7.1333333333e+02	1.4908378166e-25
7.1366666667e+02	1.5669219775e-25
7.1400000000e+02	1.5619285524e-25
7.1433333333e+02	1.5300410095e-25
7.1466666667e+02	1.5880075812e-25
7.1500000000e+02	1.6961541569e-25
7.1533333333e+02	1.5366547877e-25
7.1566666667e+02	1.5083634284e-25
7.1600000000e+02	1.5309393478e-25
7.1633333333e+02	1.5375472317e-25
7.1666666667e+02	1.5806738143e-25
7.1700000000e+02	1.5723015642e-25
7.1733333333e+02	1.5576121514e-25
7.1766666667e+02	1.5374962129e-25
7.1800000000e+02	1.4862679048e-25
7.1833333333e+02	1.5539037358e-25
7.1866666667e+02	1.5591945539e-25
7.1900000000e+02	1.4701970992e-25
7.1933333333e+02	1.5249005239e-25
7.1966666667e+02	1.5344908228e-25
7.2000000000e+02	1.5625841791e-25
7.2033333333e+02	1.5180754447e-25
7.2066666667e+02	1.6028050870e-25
7.2100000000e+02	1.5321250381e-25
7.2133333333e+02	1.5513491238e-25
7.2166666667e+02	1.5621926545e-25
7.2200000000e+02	1.5849420651e-25
7.2233333333e+02	1.5964742106e-25
7.2266666667e+02	1.4782524507e-25
7.2300000000e+02	1.5122891996e-25
7.2333333333e+02	1.5016428678e-25
7.2366666667e+02	1.5535576431e-25
7.2400000000e+02	1.5806376962e-25
7.2433333333e+02	1.5650868328e-25
7.2466666667e+02	1.5215744626e-25
7.2500000000e+02	1.5242783517e-25
7.2533333333e+02	1.6272977707e-25
7.2566666667e+02	1.5699364857e-25
7.2600000000e+02	1.5986978580e-25
7.2633333333e+02	1.6369509395e-25
7.2666666667e+02	1.6085052211e-25
7.2700000000e+02	1.5783850442e-25
7.2733333333e+02	1.4832765586e-25
7.2766666667e+02	1.6280404542e-25
7.2800000000e+02	1.5780368328e-25
7.2833333333e+02	1.5412840379e-25
7.2866666667e+02	1.5542514912e-25
7.2900000000e+02	1.5590861091e-25
7.2933333333e+02	1.5591341980e-25
7.2966666667e+02	1.5636294856e-25
7.3000000000e+02	1.5860581982e-25
7.3033333333e+02	1.6216009791e-25
7.3066666667e+02	1.5778191958e-25
7.3100000000e+02	1.6139869251e-25
7.3133333333e+02	1.5709288331e-25
7.3166666667e+02	1.5879258763e-25
7.3200000000e+02	1.6530480447e-25
7.3233333333e+02	1.5981420023e-25
7.3266666667e+02	1.6248955163e-25
7.3300000000e+02	1.5777373964e-25
7.3333333333e+02	1.5664693592e-25
7.3366666667e+02	1.5369175005e-25
7.3400000000e+02	1.6127188659e-25
7.3433333333e+02	1.6344769230e-25
7.3466666667e+02	1.6100315873e-25
7.3500000000e+02	1.6238931555e-25
7.3533333333e+02	1.6108041503e-25
7.3566666667e+02	1.5872883326e-25
7.3600000000e+02	1.5273865289e-25
7.3633333333e+02	1.5738688890e-25
7.3666666667e+02	1.5797584912e-25
7.3700000000e+02	1.6323143491e-25
7.3733333333e+02	1.6132290197e-25
7.3766666667e+02	1.6300308914e-25
7.3800000000e+02	1.6060739080e-25
7.3833333333e+02	1.6283433702e-25
7.3866666667e+02	1.5684257262e-25
7.3900000000e+02	1.5823143904e-25
7.3933333333e+02	1.5938276071e-25
7.3966666667e+02	1.5977245653e-25
7.4000000000e+02	1.5729416654e-25
7.4033333333e+02	1.6344095846e-25
7.4066666667e+02	1.5967779664e-25
7.4100000000e+02	1.5823492400e-25
7.4133333333e+02	1.6658289325e-25
7.4166666667e+02	1.6608426942e-25
7.4200000000e+02	1.6180605615e-25
7.4233333333e+02	1.6477489423e-25
7.4266666667e+02	1.6592818525e-25
7.4300000000e+02	1.6244540586e-25
7.4333333333e+02	1.6128765369e-25
7.4366666667e+02	1.5944317419e-25
7.4400000000e+02	1.6042530097e-25
7.4433333333e+02	1.6438177833e-25
7.4466666667e+02	1.6372475378e-25
7.4500000000e+02	1.6652961972e-25
7.4533333333e+02	1.6174175396e-25
7.4566666667e+02	1.5870616717e-25
7.4600000000e+02	1.6152518508e-25
7.4633333333e+02	1.6356006927e-25
7.4666666667e+02	1.6093664723e-25
7.4700000000e+02	1.6545059128e-25
7.4733333333e+02	1.6409640641e-25
7.4766666667e+02	1.7086390863e-25
7.4800000000e+02	1.6647718188e-25
7.4833333333e+02	1.6179571061e-25
7.4866666667e+02	1.5910763038e-25
7.4900000000e+02	1.6875086060e-25
7.4933333333e+02	1.6729945301e-25
7.4966666667e+02	1.5884516067e-25
7.5000000000e+02	1.5750081055e-25
7.5033333333e+02	1.6223979831e-25
7.5066666667e+02	1.6267892287e-25
7.5100000000e+02	1.6616698916e-25
7.5133333333e+02	1.7262490748e-25
7.5166666667e+02	1.7000150224e-25
7.5200000000e+02	1.6227189242e-25
7.5233333333e+02	1.6641342089e-25
7.5266666667e+02	1.6137478323e-25
7.5300000000e+02	1.6881523312e-25
7.5333333333e+02	1.5970415450e-25
7.5366666667e+02	1.6718988741e-25
7.5400000000e+02	1.6155262397e-25
7.5433333333e+02	1.7119584489e-25
7.5466666667e+02	1.8288575269e-25
7.5500000000e+02	1.7937764908e-25
7.5533333333e+02	1.7494027359e-25
7.5566666667e+02	1.5816572262e-25
7.5600000000e+02	1.5957625100e-25
7.5633333333e+02	1.6238221809e-25
7.5666666667e+02	1.6732024588e-25
7.5700000000e+02	1.7863995111e-25
7.5733333333e+02	1.7254012625e-25
7.5766666667e+02	1.7278387010e-25
7.5800000000e+02	1.7448009560e-25
7.5833333333e+02	1.7175752549e-25
7.5866666667e+02	2.8764417460e-25
7.5933333333e+02	2.8373786794e-25
7.5966666667e+02	1.7222279598e-25
7.6000000000e+02	1.7336217236e-25
7.6033333333e+02	1.7471334531e-25
7.6066666667e+02	1.6016093870e-25
7.6100000000e+02	1.7034634330e-25
7.6133333333e+02	1.7743720607e-25
7.6166666667e+02	1.7227902890e-25
7.6200000000e+02	1.7288080641e-25
7.6233333333e+02	1.8035546923e-25
7.6266666667e+02	1.8845152501e-25
7.6300000000e+02	1.9023590967e-25
7.6333333333e+02	1.8572095398e-25
7.6366666667e+02	1.8308765339e-25
7.6400000000e+02	1.7883737375e-25
7.6433333333e+02	1.7772583478e-25
7.6466666667e+02	1.7186094485e-25
7.6500000000e+02	1.6813261610e-25
7.6533333333e+02	1.7678911740e-25
7.6566666667e+02	1.7638140857e-25
7.6600000000e+02	1.6436029431e-25
7.6633333333e+02	1.7271500134e-25
7.6666666667e+02	1.6967930654e-25
7.6700000000e+02	1.7336559010e-25
7.6733333333e+02	1.7234518953e-25
7.6766666667e+02	1.6883428704e-25
7.6800000000e+02	1.6102689358e-25
7.6833333333e+02	1.6786849095e-25
7.6866666667e+02	1.7621548739e-25
7.6900000000e+02	1.6936764888e-25
7.6933333333e+02	1.6806561261e-25
7.6966666667e+02	1.6641974618e-25
7.7000000000e+02	1.6378560241e-25
7.7033333333e+02	1.6543523638e-25
7.7066666667e+02	1.7116352201e-25
7.7100000000e+02	1.7420453942e-25
7.7133333333e+02	1.7052998819e-25
7.7166666667e+02	1.6702214319e-25
7.7200000000e+02	1.7362698842e-25
7.7233333333e+02	1.6738932507e-25
7.7266666667e+02	1.6280940146e-25
7.7300000000e+02	1.6602646943e-25
7.7333333333e+02	1.7226907353e-25
7.7366666667e+02	1.6864748351e-25
7.7400000000e+02	1.7042142117e-25
7.7433333333e+02	1.7117896256e-25
7.7466666667e+02	1.6152113445e-25
7.7500000000e+02	1.6608947144e-25
7.7533333333e+02	1.7001573986e-25
7.7566666667e+02	1.6621309608e-25
7.7600000000e+02	1.6310528901e-25
7.7633333333e+02	1.7262983605e-25
7.7666666667e+02	1.8342666114e-25
7.7700000000e+02	1.7086408877e-25
7.7733333333e+02	1.7935658584e-25
7.7766666667e+02	1.7883634200e-25
7.7800000000e+02	1.9291391510e-25
7.7833333333e+02	3.1682066216e-25
7.7866666667e+02	2.4680967699e-25
7.7900000000e+02	1.7112180879e-25
7.7933333333e+02	1.7127788913e-25
7.7966666667e+02	1.7057079976e-25
7.8000000000e+02	1.7901419997e-25
7.8033333333e+02	1.7188825915e-25
7.8066666667e+02	1.6727629310e-25
7.8100000000e+02	1.6708392310e-25
7.8133333333e+02	1.6518975754e-25
7.8166666667e+02	1.7270641587e-25
7.8200000000e+02	1.7072668114e-25
7.8233333333e+02	1.7301973713e-25
7.8266666667e+02	1.7219346304e-25
7.8300000000e+02	1.7799385296e-25
7.8333333333e+02	1.7550161379e-25
7.8366666667e+02	1.7473691906e-25
7.8400000000e+02	1.7466359314e-25
7.8433333333e+02	1.7560699849e-25
7.8466666667e+02	1.7704802942e-25
7.8500000000e+02	1.7062533023e-25
7.8533333333e+02	1.6576931111e-25
7.8566666667e+02	1.7011279567e-25
7.8600000000e+02	1.6835006816e-25
7.8633333333e+02	1.7102855933e-25
7.8666666667e+02	1.7245895797e-25
7.8700000000e+02	1.7890288624e-25
7.8733333333e+02	1.7409779145e-25
7.8766666667e+02	1.6685478353e-25
7.8800000000e+02	1.7439949829e-25
7.8833333333e+02	1.7355708344e-25
7.8866666667e+02	1.6916706799e-25
7.8900000000e+02	1.6572450014e-25
7.8933333333e+02	1.6671630304e-25
7.8966666667e+02	1.6852376675e-25
7.9000000000e+02	1.7494242172e-25
7.9033333333e+02	1.7181994449e-25
7.9066666667e+02	1.7007800356e-25
7.9100000000e+02	1.6985566809e-25
7.9133333333e+02	1.7848600841e-25
7.9166666667e+02	1.6942739596e-25
7.9200000000e+02	1.7236936829e-25
7.9233333333e+02	1.8220363883e-25
7.9266666667e+02	1.7382368719e-25
7.9300000000e+02	1.6940504590e-25
7.9333333333e+02	1.7150037700e-25
7.9366666667e+02	1.7344812196e-25
7.9400000000e+02	1.8502451306e-25
7.9433333333e+02	1.8840707232e-25
7.9466666667e+02	1.7944221951e-25
7.9500000000e+02	1.8001638556e-25
7.9533333333e+02	1.8126228484e-25
7.9566666667e+02	1.8789265358e-25
7.9600000000e+02	1.8042622195e-25
7.9633333333e+02	1.7831204902e-25
7.9666666667e+02	1.7723672520e-25
7.9700000000e+02	1.8097609222e-25
7.9733333333e+02	1.8187006569e-25
7.9766666667e+02	1.8148117925e-25
7.9800000000e+02	1.7671287824e-25
7.9833333333e+02	1.7643252987e-25
7.9866666667e+02	1.6693456919e-25
7.9900000000e+02	1.7261879988e-25
7.9933333333e+02	1.7565968138e-25
7.9966666667e+02	1.8004996331e-25
8.0000000000e+02	1.8096626130e-25
8.0033333333e+02	1.8232450859e-25
8.0066666667e+02	1.8389063654e-25
8.0100000000e+02	1.8145689695e-25
8.0133333333e+02	1.8476056343e-25
8.0166666667e+02	1.8095501920e-25
8.0200000000e+02	1.6790819951e-25
8.0233333333e+02	1.7954249124e-25
8.0266666667e+02	1.7673654535e-25
8.0300000000e+02	1.6827700235e-25
8.0333333333e+02	1.7073689446e-25
8.0366666667e+02	1.7533262837e-25
8.0400000000e+02	1.7855028580e-25
8.0433333333e+02	1.7135797365e-25
8.0466666667e+02	1.7597465456e-25
8.0500000000e+02	1.7899699003e-25
8.0533333333e+02	1.6989822307e-25
8.0566666667e+02	1.7979576228e-25
8.0600000000e+02	1.7673795261e-25
8.0633333333e+02	1.7400147742e-25
8.0666666667e+02	1.7536723170e-25
8.0700000000e+02	1.7124621853e-25
8.0733333333e+02	1.7115322975e-25
8.0766666667e+02	1.7618653753e-25
8.0800000000e+02	1.8065276822e-25
8.0833333333e+02	1.7608247371e-25
8.0866666667e+02	1.7428743637e-25
8.0900000000e+02	1.8090787386e-25
8.0933333333e+02	1.9106517216e-25
8.0966666667e+02	1.7622648182e-25
8.1000000000e+02	1.7984083736e-25
8.1033333333e+02	1.8013151183e-25
8.1066666667e+02	1.7503051370e-25
8.1100000000e+02	1.7946225037e-25
8.1133333333e+02	1.7910460593e-25
8.1166666667e+02	1.7298256748e-25
8.1200000000e+02	1.7362696244e-25
8.1233333333e+02	1.7389174280e-25
8.1266666667e+02	1.7329849122e-25
8.1300000000e+02	1.7288862212e-25
8.1333333333e+02	1.7738094547e-25
8.1366666667e+02	1.7603588779e-25
8.1400000000e+02	1.7726097108e-25
8.1433333333e+02	1.7416956290e-25
8.1466666667e+02	1.7578883088e-25
8.1500000000e+02	1.7596835868e-25
8.1533333333e+02	1.7438649530e-25
8.1566666667e+02	1.7995401730e-25
8.1600000000e+02	1.7619683996e-25
8.1633333333e+02	1.7502840595e-25
8.1666666667e+02	1.8427603303e-25
8.1700000000e+02	1.8290963509e-25
8.1733333333e+02	1.8321086055e-25
8.1766666667e+02	1.8494057089e-25
8.1800000000e+02	1.7437219821e-25
8.1833333333e+02	1.7516037364e-25
8.1866666667e+02	1.7981228767e-25
8.1900000000e+02	1.8175988869e-25
8.1933333333e+02	1.9118928083e-25
8.1966666667e+02	1.8497774877e-25
8.2000000000e+02	1.8446828137e-25
8.2033333333e+02	1.7821830906e-25
8.2066666667e+02	1.7973980016e-25
8.2100000000e+02	1.7973323458e-25
8.2133333333e+02	1.8942870086e-25
8.2166666667e+02	1.8659081572e-25
8.2200000000e+02	1.8521561380e-25
8.2233333333e+02	1.8531295906e-25
8.2266666667e+02	1.8240981280e-25
8.2300000000e+02	1.8157149221e-25
8.2333333333e+02	1.8600367744e-25
8.2366666667e+02	1.8153803511e-25
8.2400000000e+02	1.7815070356e-25
8.2433333333e+02	1.7813098261e-25
8.2466666667e+02	1.8351145046e-25
8.2500000000e+02	1.8491824506e-25
8.2533333333e+02	1.9099465860e-25
8.2566666667e+02	1.8315662812e-25
8.2600000000e+02	1.8747009959e-25
8.2633333333e+02	1.7727341248e-25
8.2666666667e+02	1.7095285720e-25
8.2700000000e+02	1.8853816096e-25
8.2733333333e+02	1.8585890730e-25
8.2766666667e+02	1.8119647644e-25
8.2800000000e+02	1.8178027517e-25
8.2833333333e+02	1.7904977979e-25
8.2866666667e+02	1.7533894169e-25
8.2900000000e+02	1.7844475663e-25
8.2933333333e+02	1.8207251816e-25
8.2966666667e+02	1.8040668206e-25
8.3000000000e+02	1.8755345940e-25
8.3033333333e+02	1.8048747343e-25
8.3066666667e+02	1.7847897842e-25
8.3100000000e+02	1.7960435430e-25
8.3133333333e+02	1.7538100906e-25
8.3166666667e+02	1.8418741005e-25
8.3200000000e+02	1.8702100669e-25
8.3233333333e+02	1.8737704965e-25
8.3266666667e+02	1.7674536910e-25
8.3300000000e+02	1.8306030116e-25
8.3333333333e+02	1.9088423814e-25
8.3366666667e+02	1.8369789449e-25
8.3400000000e+02	1.9276850350e-25
8.3433333333e+02	1.8564859002e-25
8.3466666667e+02	1.8475703580e-25
8.3500000000e+02	1.7585670772e-25
8.3533333333e+02	1.8645898545e-25
8.3566666667e+02	1.8371042240e-25
8.3600000000e+02	1.8287903647e-25
8.3633333333e+02	1.8050603602e-25
8.3666666667e+02	1.7924978015e-25
8.3700000000e+02	1.7140809392e-25
8.3733333333e+02	1.8320400369e-25
8.3766666667e+02	1.8554809132e-25
8.3800000000e+02	1.9205264230e-25
8.3833333333e+02	1.9570575631e-25
8.3866666667e+02	1.8975588524e-25
8.3900000000e+02	1.8949816076e-25
8.3933333333e+02	1.8538977228e-25
8.3966666667e+02	1.7699400067e-25
8.4000000000e+02	1.7937827499e-25
8.4033333333e+02	1.9068638377e-25
8.4066666667e+02	1.8768969398e-25
8.4100000000e+02	2.2901021705e-25
8.4133333333e+02	2.9014677698e-25
8.4166666667e+02	2.0703592820e-25
8.4200000000e+02	1.9227276568e-25
8.4233333333e+02	1.8678952250e-25
8.4266666667e+02	1.8744999866e-25
8.4300000000e+02	1.9841067202e-25
8.4333333333e+02	2.0140148408e-25
8.4366666667e+02	2.3474857618e-25
8.4400000000e+02	2.1962683383e-25
8.4433333333e+02	1.9956182867e-25
8.4466666667e+02	1.8215561985e-25
8.4500000000e+02	1.7807810164e-25
8.4533333333e+02	1.9219568281e-25
8.4566666667e+02	1.9101389167e-25
8.4600000000e+02	1.8181798499e-25
8.4633333333e+02	1.8426043306e-25
8.4666666667e+02	1.9048536422e-25
8.4700000000e+02	1.8222624209e-25
8.4733333333e+02	1.8148054700e-25
8.4766666667e+02	1.8377164918e-25
8.4800000000e+02	1.8292467131e-25
8.4833333333e+02	1.9107603285e-25
8.4866666667e+02	1.8912988799e-25
8.4900000000e+02	1.8322680968e-25
8.4933333333e+02	1.8252579800e-25
8.4966666667e+02	1.8745409182e-25
8.5000000000e+02	1.8600761215e-25
8.5033333333e+02	1.8382044288e-25
8.5066666667e+02	1.9266545726e-25
8.5100000000e+02	1.8574688143e-25
8.5133333333e+02	1.8659174692e-25
8.5166666667e+02	1.8825001875e-25
8.5200000000e+02	1.7445209804e-25
8.5233333333e+02	1.8108459880e-25
8.5266666667e+02	1.8250789940e-25
8.5300000000e+02	1.8009532636e-25
8.5333333333e+02	1.8737414876e-25
8.5366666667e+02	1.9146669255e-25
8.5400000000e+02	1.8390787548e-25
8.5433333333e+02	1.8405583981e-25
8.5466666667e+02	1.9136370750e-25
8.5500000000e+02	1.8820005425e-25
8.5533333333e+02	1.9355807682e-25
8.5566666667e+02	1.9641765834e-25
8.5600000000e+02	1.9766976860e-25
8.5633333333e+02	1.9004125045e-25
8.5666666667e+02	1.8738538686e-25
8.5700000000e+02	1.8684615357e-25
8.5733333333e+02	1.9073223827e-25
8.5766666667e+02	1.8916987142e-25
8.5800000000e+02	1.9413014229e-25
8.5833333333e+02	1.9086101067e-25
8.5866666667e+02	1.8674987349e-25
8.5900000000e+02	1.8582156929e-25
8.5933333333e+02	1.8420325325e-25
8.5966666667e+02	1.7988278890e-25
8.6000000000e+02	1.9228810012e-25
8.6033333333e+02	1.8897982087e-25
8.6066666667e+02	1.9348943569e-25
8.6100000000e+02	1.8403080940e-25
8.6133333333e+02	1.9098728480e-25
8.6166666667e+02	1.9428509984e-25
8.6200000000e+02	1.8521372761e-25
8.6233333333e+02	1.8608764952e-25
8.6266666667e+02	1.8657692265e-25
8.6300000000e+02	1.9250676645e-25
8.6333333333e+02	1.7975511280e-25
8.6366666667e+02	1.8101592245e-25
8.6400000000e+02	1.9800202368e-25
8.6433333333e+02	1.8906643366e-25
8.6466666667e+02	1.8892971289e-25
8.6500000000e+02	1.9084587382e-25
8.6533333333e+02	1.8749171783e-25
8.6566666667e+02	1.9515853613e-25
8.6600000000e+02	1.9662179010e-25
8.6633333333e+02	1.9129331213e-25
8.6666666667e+02	1.8876935832e-25
8.6700000000e+02	1.9015966442e-25
8.6733333333e+02	1.9287160030e-25
8.6766666667e+02	1.9688664027e-25
8.6800000000e+02	1.9529900175e-25
8.6833333333e+02	1.9558223106e-25
8.6866666667e+02	2.0128290590e-25
8.6900000000e+02	1.9520194824e-25
8.6933333333e+02	1.9524353860e-25
8.6966666667e+02	1.9450288014e-25
8.7000000000e+02	1.9419209032e-25
8.7033333333e+02	1.9273995340e-25
8.7066666667e+02	1.9894905799e-25
8.7100000000e+02	2.0091724437e-25
8.7133333333e+02	1.9133477191e-25
8.7166666667e+02	1.9034150798e-25
8.7200000000e+02	1.9081245335e-25
8.7233333333e+02	1.9383254850e-25
8.7266666667e+02	1.8828508978e-25
8.7300000000e+02	1.9254299198e-25
8.7333333333e+02	1.9414421511e-25
8.7366666667e+02	1.8786462644e-25
8.7400000000e+02	1.9007523319e-25
8.7433333333e+02	1.8686401858e-25
8.7466666667e+02	1.8892242475e-25
8.7500000000e+02	1.9712096100e-25
8.7533333333e+02	1.9649981531e-25
8.7566666667e+02	1.9361359963e-25
8.7600000000e+02	1.9195932848e-25
8.7633333333e+02	1.8552744566e-25
8.7666666667e+02	1.8925627941e-25
8.7700000000e+02	1.9400428633e-25
8.7733333333e+02	2.0011808584e-25
8.7766666667e+02	1.9265547114e-25
8.7800000000e+02	1.8495027233e-25
8.7833333333e+02	1.8660047383e-25
8.7866666667e+02	1.9417942601e-25
8.7900000000e+02	2.0111910422e-25
8.7933333333e+02	1.8881881672e-25
8.7966666667e+02	1.9169222484e-25
8.8000000000e+02	2.0094839873e-25
8.8033333333e+02	1.9092402029e-25
8.8066666667e+02	1.9488215922e-25
8.8100000000e+02	1.9638074124e-25
8.8133333333e+02	1.9218408261e-25
8.8166666667e+02	1.9329582427e-25
8.8200000000e+02	1.9233519904e-25
8.8233333333e+02	1.9359434972e-25
8.8266666667e+02	2.0217591370e-25
8.8300000000e+02	1.9794541029e-25
8.8333333333e+02	1.9713063790e-25
8.8366666667e+02	1.9440842418e-25
8.8400000000e+02	1.9417585422e-25
8.8433333333e+02	1.9708850600e-25
8.8466666667e+02	2.0180276155e-25
8.8500000000e+02	1.9663655292e-25
8.8533333333e+02	1.9601553734e-25
8.8566666667e+02	1.9510398778e-25
8.8600000000e+02	1.9035464566e-25
8.8633333333e+02	1.9657466224e-25
8.8666666667e+02	1.9065362812e-25
8.8700000000e+02	1.8849328736e-25
8.8733333333e+02	1.9263839835e-25
8.8766666667e+02	1.9394011551e-25
8.8800000000e+02	2.0006094169e-25
8.8833333333e+02	1.9284416131e-25
8.8866666667e+02	1.9652195948e-25
8.8900000000e+02	1.9637119678e-25
8.8933333333e+02	1.9509566526e-25
8.8966666667e+02	1.9374628663e-25
8.9000000000e+02	1.9689906468e-25
8.9033333333e+02	1.9474245146e-25
8.9066666667e+02	1.9769215886e-25
8.9100000000e+02	1.9452024198e-25
8.9133333333e+02	1.9785614738e-25
8.9166666667e+02	1.9331616405e-25
8.9200000000e+02	1.9301641101e-25
8.9233333333e+02	1.9845585659e-25
8.9266666667e+02	1.9594295986e-25
8.9300000000e+02	1.9720139959e-25
8.9333333333e+02	1.8972770979e-25
8.9366666667e+02	1.8726459416e-25
8.9400000000e+02	2.0214337706e-25
8.9433333333e+02	2.0397316629e-25
8.9466666667e+02	1.9637080488e-25
8.9500000000e+02	1.9905383963e-25
8.9533333333e+02	1.9695680610e-25
8.9566666667e+02	2.0288559790e-25
8.9600000000e+02	1.9432198206e-25
8.9633333333e+02	1.9879251348e-25
8.9666666667e+02	1.9916406668e-25
8.9700000000e+02	1.9193116612e-25
8.9733333333e+02	1.9431751359e-25
8.9766666667e+02	1.9604836240e-25
8.9800000000e+02	1.9260022378e-25
8.9833333333e+02	1.9546066537e-25
8.9866666667e+02	2.2330995778e-25
8.9900000000e+02	3.1720971234e-25
8.9933333333e+02	3.3130988055e-25
8.9966666667e+02	2.2798818715e-25
9.0000000000e+02	2.2487507476e-25
9.0033333333e+02	2.6939742640e-25
9.0066666667e+02	2.3621918013e-25
9.0100000000e+02	1.9709020514e-25
9.0133333333e+02	1.9086222731e-25
9.0166666667e+02	1.9450562327e-25
9.0200000000e+02	1.9318000654e-25
9.0233333333e+02	1.9156912496e-25
9.0266666667e+02	2.0003261835e-25
9.0300000000e+02	1.9850961928e-25
9.0333333333e+02	1.9846931967e-25
9.0366666667e+02	1.9157554537e-25
9.0400000000e+02	1.9625774978e-25
9.0433333333e+02	1.9106715533e-25
9.0466666667e+02	1.9713952492e-25
9.0500000000e+02	2.0643388933e-25
9.0533333333e+02	1.9493125998e-25
9.0566666667e+02	1.9789401095e-25
9.0600000000e+02	2.0091341770e-25
9.0633333333e+02	2.6562114894e-25
9.0666666667e+02	3.2830252151e-25
9.0700000000e+02	2.2016857159e-25
9.0733333333e+02	2.0610401991e-25
9.0766666667e+02	2.0941040598e-25
9.0800000000e+02	1.9781338802e-25
9.0833333333e+02	1.9221014099e-25
9.0866666667e+02	1.9719476394e-25
9.0900000000e+02	2.0062239286e-25
9.0933333333e+02	1.9508621623e-25
9.0966666667e+02	2.2206403385e-25
9.1000000000e+02	2.7672018986e-25
9.1033333333e+02	2.2812432803e-25
9.1066666667e+02	1.9957126343e-25
9.1100000000e+02	2.0163443276e-25
9.1133333333e+02	1.9588774977e-25
9.1166666667e+02	1.9512832714e-25
9.1200000000e+02	1.9931011890e-25
9.1233333333e+02	2.0055697334e-25
9.1266666667e+02	1.9921807878e-25
9.1300000000e+02	2.0122033117e-25
9.1333333333e+02	1.9830555183e-25
9.1366666667e+02	2.0081662787e-25
9.1400000000e+02	1.9550651925e-25
9.1433333333e+02	1.8953499113e-25
9.1466666667e+02	2.0244516269e-25
9.1500000000e+02	2.0087743096e-25
9.1533333333e+02	2.0127788995e-25
9.1566666667e+02	2.0604957666e-25
9.1600000000e+02	2.0056312841e-25
9.1633333333e+02	1.9464003071e-25
9.1666666667e+02	1.9463314848e-25
9.1700000000e+02	1.9087469885e-25
9.1733333333e+02	2.0061037748e-25
9.1766666667e+02	1.9262506403e-25
9.1800000000e+02	1.9888082860e-25
9.1833333333e+02	1.9717689741e-25
9.1866666667e+02	1.9566332369e-25
9.1900000000e+02	2.0108593908e-25
9.1933333333e+02	2.0080455524e-25
9.1966666667e+02	2.1065292748e-25
9.2000000000e+02	2.0261252617e-25
9.2033333333e+02	2.0635706746e-25
9.2066666667e+02	2.0138764692e-25
9.2100000000e+02	2.0367010699e-25
9.2133333333e+02	2.0385071391e-25
9.2166666667e+02	2.0104084751e-25
9.2200000000e+02	1.9535406220e-25
9.2233333333e+02	2.0000666964e-25
9.2266666667e+02	1.9622801617e-25
9.2300000000e+02	2.1193496637e-25
9.2333333333e+02	2.1769987275e-25
9.2366666667e+02	2.0674451060e-25
9.2400000000e+02	2.0415471044e-25
9.2433333333e+02	1.9755179371e-25
9.2466666667e+02	1.9893640241e-25
9.2500000000e+02	1.9868887723e-25
9.2533333333e+02	2.0358662862e-25
9.2566666667e+02	2.0533312141e-25
9.2600000000e+02	2.1255960471e-25
9.2633333333e+02	2.0717693173e-25
9.2666666667e+02	1.9448234216e-25
9.2700000000e+02	2.1012193728e-25
9.2733333333e+02	2.0915946042e-25
9.2766666667e+02	2.0835935102e-25
9.2800000000e+02	2.0697756946e-25
9.2833333333e+02	2.0170992168e-25
9.2866666667e+02	2.1228496637e-25
9.2900000000e+02	2.0411908343e-25
9.2933333333e+02	2.0155368891e-25
9.2966666667e+02	2.0771973133e-25
9.3000000000e+02	2.0316157721e-25
9.3033333333e+02	1.9821474319e-25
9.3066666667e+02	1.9953172041e-25
9.3100000000e+02	2.0640802681e-25
9.3133333333e+02	2.0727130864e-25
9.3166666667e+02	2.0255585205e-25
9.3200000000e+02	1.9681504235e-25
9.3233333333e+02	1.9189986002e-25
9.3266666667e+02	2.0771323542e-25
9.3300000000e+02	1.9735626723e-25
9.3333333333e+02	2.0621495903e-25
9.3366666667e+02	2.0283513599e-25
9.3400000000e+02	2.1087486025e-25
9.3433333333e+02	2.1329299757e-25
9.3466666667e+02	2.0696500830e-25
9.3500000000e+02	2.0581323816e-25
9.3533333333e+02	2.0443011419e-25
9.3566666667e+02	2.0201168639e-25
9.3600000000e+02	1.9855244723e-25
9.3633333333e+02	2.0744260066e-25
9.3666666667e+02	2.0260045710e-25
9.3700000000e+02	1.9934913868e-25
9.3733333333e+02	2.0750410135e-25
9.3766666667e+02	2.1130588969e-25
9.3800000000e+02	2.0000374735e-25
9.3833333333e+02	2.0463044643e-25
9.3866666667e+02	2.0195990568e-25
9.3900000000e+02	2.0614853426e-25
9.3933333333e+02	2.0912662323e-25
9.3966666667e+02	2.0208008610e-25
9.4000000000e+02	2.1609065244e-25
9.4033333333e+02	2.0525106000e-25
9.4066666667e+02	1.9870052596e-25
9.4100000000e+02	1.9702213285e-25
9.4133333333e+02	2.0190954838e-25
9.4166666667e+02	2.0648144511e-25
9.4200000000e+02	2.0794090082e-25
9.4233333333e+02	2.0596766125e-25
9.4266666667e+02	1.9797432499e-25
9.4300000000e+02	2.0545284092e-25
9.4333333333e+02	2.0694601965e-25
9.4366666667e+02	2.0358555088e-25
9.4400000000e+02	2.0780606899e-25
9.4433333333e+02	2.0747410663e-25
9.4466666667e+02	1.9620702690e-25
9.4500000000e+02	2.0775600109e-25
9.4533333333e+02	1.9416121871e-25
9.4566666667e+02	2.1091846410e-25
9.4600000000e+02	2.0850262087e-25
9.4633333333e+02	2.0762516011e-25
9.4666666667e+02	2.0596400248e-25
9.4700000000e+02	2.0605042911e-25
9.4733333333e+02	2.1577499152e-25
9.4766666667e+02	2.0440929728e-25
9.4800000000e+02	2.0478981466e-25
9.4833333333e+02	2.0315539690e-25
9.4866666667e+02	2.0500053773e-25
9.4900000000e+02	2.0571253263e-25
9.4933333333e+02	2.0035971963e-25
9.4966666667e+02	2.0275269968e-25
9.5000000000e+02	2.0466927318e-25
9.5033333333e+02	2.0430590452e-25
9.5066666667e+02	2.0851861652e-25
9.5100000000e+02	2.0727560116e-25
9.5133333333e+02	2.0528744541e-25
9.5166666667e+02	2.1159346103e-25
9.5200000000e+02	2.1740942458e-25
9.5233333333e+02	2.0191059171e-25
9.5266666667e+02	2.0177564690e-25
9.5300000000e+02	2.0140922533e-25
9.5333333333e+02	2.1050483609e-25
9.5366666667e+02	2.1053875367e-25
9.5400000000e+02	2.1243325621e-25
9.5433333333e+02	2.0768644872e-25
9.5466666667e+02	2.1147306698e-25
9.5500000000e+02	2.1085935145e-25
9.5533333333e+02	2.1880107272e-25
9.5566666667e+02	2.0459190745e-25
9.5600000000e+02	2.0532550276e-25
9.5633333333e+02	2.0718899892e-25
9.5666666667e+02	2.0641798183e-25
9.5700000000e+02	2.1106369843e-25
9.5733333333e+02	2.0875552234e-25
9.5766666667e+02	2.0881166334e-25
9.5800000000e+02	2.0916983714e-25
9.5833333333e+02	1.9415625952e-25
9.5866666667e+02	2.0594176222e-25
9.5900000000e+02	2.0721440131e-25
9.5933333333e+02	2.0988191533e-25
9.5966666667e+02	2.0723207628e-25
9.6000000000e+02	2.1840818750e-25
9.6033333333e+02	2.1268285297e-25
9.6066666667e+02	2.1375284914e-25
9.6100000000e+02	2.3023193224e-25
9.6133333333e+02	1.9824752758e-25
9.6166666667e+02	2.0020721358e-25
9.6200000000e+02	2.0627288720e-25
9.6233333333e+02	2.1184263221e-25
9.6266666667e+02	2.1301926433e-25
9.6300000000e+02	2.0984291265e-25
9.6333333333e+02	2.0925242155e-25
9.6366666667e+02	2.0860231032e-25
9.6400000000e+02	2.0962968898e-25
9.6433333333e+02	2.0877064552e-25
9.6466666667e+02	2.0468014969e-25
9.6500000000e+02	2.0585146739e-25
9.6533333333e+02	2.1435979436e-25
9.6566666667e+02	2.1758443750e-25
9.6600000000e+02	2.0142185851e-25
9.6633333333e+02	2.1971740429e-25
9.6666666667e+02	2.1369045509e-25
9.6700000000e+02	2.0923310203e-25
9.6733333333e+02	2.1503033114e-25
9.6766666667e+02	2.1057275584e-25
9.6800000000e+02	2.1718196326e-25
9.6833333333e+02	2.2041705906e-25
9.6866666667e+02	2.1178895663e-25
9.6900000000e+02	2.0767999559e-25
9.6933333333e+02	2.1295854521e-25
9.6966666667e+02	2.0761954107e-25
9.7000000000e+02	2.0931383551e-25
9.7033333333e+02	2.1236669728e-25
9.7066666667e+02	2.1498692146e-25
9.7100000000e+02	2.1086839055e-25
9.7133333333e+02	2.1729775787e-25
9.7166666667e+02	2.1813579236e-25
9.7200000000e+02	2.0827263585e-25
9.7233333333e+02	2.1759586651e-25
9.7266666667e+02	2.1767490363e-25
9.7300000000e+02	2.0017393046e-25
9.7333333333e+02	2.0594170333e-25
9.7366666667e+02	2.1297503376e-25
9.7400000000e+02	2.0827326774e-25
9.7433333333e+02	2.0904100540e-25
9.7466666667e+02	2.1436336882e-25
9.7500000000e+02	2.0603234222e-25
9.7533333333e+02	2.0583749653e-25
9.7566666667e+02	2.1155767626e-25
9.7600000000e+02	2.1280606666e-25
9.7633333333e+02	2.0813871703e-25
9.7666666667e+02	2.1590727813e-25
9.7700000000e+02	2.1346535492e-25
9.7733333333e+02	2.1389577430e-25
9.7766666667e+02	2.0996812884e-25
9.7800000000e+02	2.1341101768e-25
9.7833333333e+02	2.1551394456e-25
9.7866666667e+02	2.0827325309e-25
9.7900000000e+02	2.1293820500e-25
9.7933333333e+02	2.1332551887e-25
9.7966666667e+02	2.1504241355e-25
9.8000000000e+02	2.1473514049e-25
9.8033333333e+02	2.0957748424e-25
9.8066666667e+02	1.9636933478e-25
9.8100000000e+02	2.0486873483e-25
9.8133333333e+02	2.0808158261e-25
9.8166666667e+02	2.0609468406e-25
9.8200000000e+02	2.1347052220e-25
9.8233333333e+02	2.1806071437e-25
9.8266666667e+02	2.0739412233e-25
9.8300000000e+02	2.2021275696e-25
9.8333333333e+02	2.1507190578e-25
9.8366666667e+02	2.1593686184e-25
9.8400000000e+02	2.0626649903e-25
9.8433333333e+02	2.1678915065e-25
9.8466666667e+02	2.2668128020e-25
9.8500000000e+02	2.2468247677e-25
9.8533333333e+02	2.2567360495e-25
9.8566666667e+02	2.4222271559e-25
9.8600000000e+02	2.6330538952e-25
9.8633333333e+02	3.1533873169e-25
9.8666666667e+02	3.9344500626e-25
9.9133333333e+02	4.5270736054e-25
9.9166666667e+02	3.2997049045e-25
9.9200000000e+02	2.7123921843e-25
9.9233333333e+02	2.4181653666e-25
9.9266666667e+02	2.3876958496e-25
9.9300000000e+02	2.1623668672e-25
9.9333333333e+02	2.1581771364e-25
9.9366666667e+02	2.2849921860e-25
9.9400000000e+02	2.2232122873e-25
9.9433333333e+02	2.1781584384e-25
9.9466666667e+02	2.1814906012e-25
9.9500000000e+02	3.4214041741e-25
9.9533333333e+02	4.2519657410e-25
9.9566666667e+02	3.0309800648e-25
9.9600000000e+02	2.1222389891e-25
9.9633333333e+02	2.0908263249e-25
9.9666666667e+02	2.2196069640e-25
9.9700000000e+02	2.2281051486e-25
9.9733333333e+02	2.7839521063e-25
9.9866666667e+02	3.7233322005e-25
1.0020000000e+03	3.5140516818e-25
1.0023333333e+03	2.5847494204e-25
1.0036666667e+03	4.4145485480e-25
1.0120000000e+03	2.5089385321e-25
1.0123333333e+03	2.2814953389e-25
1.0126666667e+03	2.3545480698e-25
1.0130000000e+03	2.3133456664e-25
1.0133333333e+03	2.4177033611e-25
1.0136666667e+03	2.8215050437e-25
1.0140000000e+03	2.9775378356e-25
1.0143333333e+03	2.4708041620e-25
1.0146666667e+03	2.1874134393e-25
1.0150000000e+03	2.1834846717e-25
1.0153333333e+03	2.2264049107e-25
1.0156666667e+03	2.2442025659e-25
1.0160000000e+03	2.2546224450e-25
1.0163333333e+03	2.1695190852e-25
1.0166666667e+03	2.2557139069e-25
1.0170000000e+03	2.2832232428e-25
1.0173333333e+03	2.2020307407e-25
1.0176666667e+03	2.7318978117e-25
1.0180000000e+03	3.4168909520e-25
1.0183333333e+03	2.6219373133e-25
1.0186666667e+03	2.1692554735e-25
1.0190000000e+03	2.1869948988e-25
1.0193333333e+03	2.2029069981e-25
1.0196666667e+03	2.3432494502e-25
1.0200000000e+03	2.2607940606e-25
1.0203333333e+03	2.3179042087e-25
1.0206666667e+03	2.2962662812e-25
1.0210000000e+03	2.1917130800e-25
1.0213333333e+03	2.2226170530e-25
1.0216666667e+03	2.2886330902e-25
1.0220000000e+03	2.2865812261e-25
1.0223333333e+03	2.2985408019e-25
1.0226666667e+03	2.2508280327e-25
1.0230000000e+03	2.2462045277e-25
1.0233333333e+03	2.3038258579e-25
1.0236666667e+03	2.3027179574e-25
1.0240000000e+03	2.3072633930e-25
1.0243333333e+03	2.2625228358e-25
1.0246666667e+03	2.2179699259e-25
1.0250000000e+03	2.2298329638e-25
1.0253333333e+03	2.3452299512e-25
1.0256666667e+03	2.3701109061e-25
1.0260000000e+03	2.2642656295e-25
1.0263333333e+03	2.2431258269e-25
1.0266666667e+03	2.2678803238e-25
1.0270000000e+03	2.2340897022e-25
1.0273333333e+03	2.1714777089e-25
1.0276666667e+03	2.2480931043e-25
1.0280000000e+03	2.2672806835e-25
1.0283333333e+03	2.2458643848e-25
1.0286666667e+03	2.2416938016e-25
1.0290000000e+03	2.1589058742e-25
1.0293333333e+03	2.1898301430e-25
1.0296666667e+03	2.1574520356e-25
1.0300000000e+03	2.2282155638e-25
1.0303333333e+03	2.2835249564e-25
1.0306666667e+03	2.3656986623e-25
1.0310000000e+03	2.3172476639e-25
1.0313333333e+03	2.2456608374e-25
1.0316666667e+03	2.2733435456e-25
1.0320000000e+03	2.3458671443e-25
1.0323333333e+03	2.2432952736e-25
1.0326666667e+03	2.2997214171e-25
1.0330000000e+03	2.3802760510e-25
1.0333333333e+03	2.3863402346e-25
1.0336666667e+03	2.3101869533e-25
1.0340000000e+03	2.4303288305e-25
1.0343333333e+03	2.3801275502e-25
1.0346666667e+03	2.3545369339e-25
1.0350000000e+03	2.2564013040e-25
1.0353333333e+03	2.2231224762e-25
1.0356666667e+03	2.2362628508e-25
1.0360000000e+03	2.3400874640e-25
1.0363333333e+03	2.2527841033e-25
1.0366666667e+03	2.2975349602e-25
1.0370000000e+03	2.2020146374e-25
1.0373333333e+03	2.3085737784e-25
1.0376666667e+03	2.2036616267e-25
1.0380000000e+03	2.2622953299e-25
1.0383333333e+03	2.3113968111e-25
1.0386666667e+03	2.3451420962e-25
1.0390000000e+03	2.3298419668e-25
1.0393333333e+03	2.3441761856e-25
1.0396666667e+03	2.2891192369e-25
1.0400000000e+03	2.2264087830e-25
1.0403333333e+03	2.3351760345e-25
1.0406666667e+03	2.2686395917e-25
1.0410000000e+03	2.2598726444e-25
1.0413333333e+03	2.2432638505e-25
1.0416666667e+03	2.2835718528e-25
1.0420000000e+03	2.2799269953e-25
1.0423333333e+03	2.2580774370e-25
1.0426666667e+03	2.3387052968e-25
1.0430000000e+03	2.2411039190e-25
1.0433333333e+03	2.3067080990e-25
1.0436666667e+03	2.3241501689e-25
1.0440000000e+03	2.3431770524e-25
1.0443333333e+03	2.4260226946e-25
1.0446666667e+03	2.3118454852e-25
1.0450000000e+03	2.3217332355e-25
1.0453333333e+03	2.2866673476e-25
1.0456666667e+03	2.2269262148e-25
1.0460000000e+03	2.4364502009e-25
1.0463333333e+03	2.3432539522e-25
1.0466666667e+03	2.3395035635e-25
1.0470000000e+03	2.2285657319e-25
1.0473333333e+03	2.3068345874e-25
1.0476666667e+03	2.3728794771e-25
1.0480000000e+03	2.3531635990e-25
1.0483333333e+03	2.4120220719e-25
1.0486666667e+03	2.2494793357e-25
1.0490000000e+03	2.2960886974e-25
1.0493333333e+03	2.3154999972e-25
1.0496666667e+03	2.3402080627e-25
1.0500000000e+03	2.2682180599e-25
1.0503333333e+03	2.3480016177e-25
1.0506666667e+03	2.3536649844e-25
1.0510000000e+03	2.4074248302e-25
1.0513333333e+03	2.3605973068e-25
1.0516666667e+03	2.2935922761e-25
1.0520000000e+03	2.2630818956e-25
1.0523333333e+03	2.3707776063e-25
1.0526666667e+03	2.3461784497e-25
1.0530000000e+03	2.3219777460e-25
1.0533333333e+03	2.2301121738e-25
1.0536666667e+03	2.2960015638e-25
1.0540000000e+03	2.3107434858e-25
1.0543333333e+03	2.3806888469e-25
1.0546666667e+03	2.5031376302e-25
1.0550000000e+03	2.2359767246e-25
1.0553333333e+03	2.3866910383e-25
1.0556666667e+03	2.3593368224e-25
1.0560000000e+03	2.2957176730e-25
1.0563333333e+03	2.3078105436e-25
1.0566666667e+03	2.2993551991e-25
1.0570000000e+03	2.3577153371e-25
1.0573333333e+03	2.2105554047e-25
1.0576666667e+03	2.2976290202e-25
1.0580000000e+03	2.3164072295e-25
1.0583333333e+03	2.3226426909e-25
1.0586666667e+03	2.3827509630e-25
1.0590000000e+03	2.4490432542e-25
1.0593333333e+03	2.4512895020e-25
1.0596666667e+03	2.5276328615e-25
1.0600000000e+03	2.5452846982e-25
1.0603333333e+03	2.5028111128e-25
1.0606666667e+03	2.5014944959e-25
1.0610000000e+03	2.4380579508e-25
1.0613333333e+03	2.5235100636e-25
1.0616666667e+03	2.5924270945e-25
1.0620000000e+03	2.5045243199e-25
1.0623333333e+03	2.5492382438e-25
1.0626666667e+03	2.6669564671e-25
1.0630000000e+03	2.4665119174e-25
1.0633333333e+03	2.5357638795e-25
1.0636666667e+03	2.3841336036e-25
1.0640000000e+03	2.4559812610e-25
1.0643333333e+03	2.4781514357e-25
1.0646666667e+03	2.4174062360e-25
1.0650000000e+03	2.3241169719e-25
1.0653333333e+03	2.4258015207e-25
1.0656666667e+03	2.4372791742e-25
1.0660000000e+03	2.3426427115e-25
1.0663333333e+03	2.3930213191e-25
1.0666666667e+03	2.5328790107e-25
1.0670000000e+03	2.5454066069e-25
1.0673333333e+03	2.4459933959e-25
1.0676666667e+03	2.5032087585e-25
1.0680000000e+03	2.4480096589e-25
1.0683333333e+03	2.3493811656e-25
1.0686666667e+03	2.3834818311e-25
1.0690000000e+03	2.5399628875e-25
1.0693333333e+03	2.3738781036e-25
1.0696666667e+03	2.3688172439e-25
1.0700000000e+03	2.3072363752e-25
1.0703333333e+03	2.3027442782e-25
1.0706666667e+03	2.4318496218e-25
1.0710000000e+03	2.5385675481e-25
1.0713333333e+03	2.4635137124e-25
1.0716666667e+03	2.4069140242e-25
1.0720000000e+03	2.5238236353e-25
1.0723333333e+03	2.5175556617e-25
1.0726666667e+03	2.3918122577e-25
1.0730000000e+03	2.3674622545e-25
1.0733333333e+03	2.4303199123e-25
1.0736666667e+03	2.5000730069e-25
1.0740000000e+03	2.4906104141e-25
1.0743333333e+03	2.3571031468e-25
1.0746666667e+03	2.5418391331e-25
1.0750000000e+03	2.5345665406e-25
1.0753333333e+03	2.5140030994e-25
1.0756666667e+03	2.3830382939e-25
1.0760000000e+03	2.4490521400e-25
1.0763333333e+03	2.5004473377e-25
1.0766666667e+03	2.4847811607e-25
1.0770000000e+03	2.4210213029e-25
1.0773333333e+03	2.3481779725e-25
1.0776666667e+03	2.3303439316e-25
1.0780000000e+03	2.4241997142e-25
1.0783333333e+03	2.4657515431e-25
1.0786666667e+03	2.4780564537e-25
1.0790000000e+03	2.4869526770e-25
1.0793333333e+03	2.3887690228e-25
1.0796666667e+03	2.3294120176e-25
1.0800000000e+03	2.3266214791e-25
1.0803333333e+03	2.5677040174e-25
1.0806666667e+03	2.3844497401e-25
1.0810000000e+03	2.5057959461e-25
1.0813333333e+03	2.4834373334e-25
1.0816666667e+03	2.5023281584e-25
1.0820000000e+03	2.4979483902e-25
1.0823333333e+03	2.4108369453e-25
1.0826666667e+03	2.4275824686e-25
1.0830000000e+03	2.3499184887e-25
1.0833333333e+03	2.5189550874e-25
1.0836666667e+03	2.4731205694e-25
1.0840000000e+03	2.3875302908e-25
1.0843333333e+03	2.4364176415e-25
1.0846666667e+03	2.5158166920e-25
1.0850000000e+03	2.4885748802e-25
1.0853333333e+03	2.4839887782e-25
1.0856666667e+03	2.6104503960e-25
1.0860000000e+03	2.4652147275e-25
1.0863333333e+03	2.5092787669e-25
1.0866666667e+03	2.4484208661e-25
1.0870000000e+03	2.5490999432e-25
1.0873333333e+03	2.5913019494e-25
1.0876666667e+03	2.5938581545e-25
1.0880000000e+03	2.5574575430e-25
1.0883333333e+03	2.3937611862e-25
1.0886666667e+03	2.4177620681e-25
1.0890000000e+03	2.4406153290e-25
1.0893333333e+03	2.4802304904e-25
1.0896666667e+03	2.4503948428e-25
1.0900000000e+03	2.4707221949e-25
1.0903333333e+03	2.4731058795e-25
1.0906666667e+03	2.4416353012e-25
1.0910000000e+03	2.5995539702e-25
1.0913333333e+03	2.5149205371e-25
1.0916666667e+03	2.4517859084e-25
1.0920000000e+03	2.4649787609e-25
1.0923333333e+03	2.5457305154e-25
1.0926666667e+03	2.5251008637e-25
1.0930000000e+03	2.4106016512e-25
1.0933333333e+03	2.3754235558e-25
1.0936666667e+03	2.3750176285e-25
1.0940000000e+03	2.4054525548e-25
1.0943333333e+03	2.3359677151e-25
1.0946666667e+03	2.4452421426e-25
1.0950000000e+03	2.4981057278e-25
1.0953333333e+03	2.4474763380e-25
1.0956666667e+03	2.5836690853e-25
1.0960000000e+03	2.5357616766e-25
1.0963333333e+03	2.4369184536e-25
1.0966666667e+03	2.4515679728e-25
1.0970000000e+03	2.4890717977e-25
1.0973333333e+03	2.5044877074e-25
1.0976666667e+03	2.5810949631e-25
1.0980000000e+03	2.5841930534e-25
1.0983333333e+03	2.5001901417e-25
1.0986666667e+03	2.4726024886e-25
1.0990000000e+03	2.4359350092e-25
1.0993333333e+03	2.5635775167e-25
1.0996666667e+03	2.4608935390e-25
1.1000000000e+03	2.4250486892e-25
1.1003333333e+03	2.5144919179e-25
1.1006666667e+03	2.4681209258e-25
1.1010000000e+03	2.4267838186e-25
1.1013333333e+03	2.5949010681e-25
1.1016666667e+03	2.4782708325e-25
1.1020000000e+03	2.3745394686e-25
1.1023333333e+03	2.4194555059e-25
1.1026666667e+03	2.4381762680e-25
1.1030000000e+03	2.4296993276e-25
1.1033333333e+03	2.5117718328e-25
1.1036666667e+03	2.5208020481e-25
1.1040000000e+03	2.4267305790e-25
1.1043333333e+03	2.4471703017e-25
1.1046666667e+03	2.4561556386e-25
1.1050000000e+03	2.3435393105e-25
1.1053333333e+03	2.3943800952e-25
1.1056666667e+03	2.5101686889e-25
1.1060000000e+03	2.3759636552e-25
1.1063333333e+03	2.4675118386e-25
1.1066666667e+03	2.5277744719e-25
1.1070000000e+03	2.5728282184e-25
1.1073333333e+03	2.5157297081e-25
1.1076666667e+03	2.4178233235e-25
1.1080000000e+03	2.4374715303e-25
1.1083333333e+03	2.3135749152e-25
1.1086666667e+03	2.3798467342e-25
1.1090000000e+03	2.3194662727e-25
1.1093333333e+03	2.3870852038e-25
1.1096666667e+03	2.4115786092e-25
1.1100000000e+03	2.4586473835e-25
1.1103333333e+03	2.5608581228e-25
1.1106666667e+03	2.5430288168e-25
1.1110000000e+03	2.5462119660e-25
1.1113333333e+03	2.4281346479e-25
1.1116666667e+03	2.4778729152e-25
1.1120000000e+03	2.5350574649e-25
1.1123333333e+03	2.5447649127e-25
1.1126666667e+03	2.4170007904e-25
1.1130000000e+03	2.3517776493e-25
1.1133333333e+03	2.5064960285e-25
1.1136666667e+03	2.4110569329e-25
1.1140000000e+03	2.5076464000e-25
1.1143333333e+03	2.4445375468e-25
1.1146666667e+03	2.4698285623e-25
1.1150000000e+03	2.5259767203e-25
1.1153333333e+03	2.5008760915e-25
1.1156666667e+03	2.4494282282e-25
1.1160000000e+03	2.4178755519e-25
1.1163333333e+03	2.3886896234e-25
1.1166666667e+03	2.3807972503e-25
1.1170000000e+03	2.5154927018e-25
1.1173333333e+03	2.5467432029e-25
1.1176666667e+03	2.6666041671e-25
1.1180000000e+03	2.5913259700e-25
1.1183333333e+03	2.4993791418e-25
1.1186666667e+03	2.4357996846e-25
1.1190000000e+03	2.4875109181e-25
1.1193333333e+03	2.5046941508e-25
1.1196666667e+03	2.5016772111e-25
1.1200000000e+03	2.4756237828e-25
1.1203333333e+03	2.4734842538e-25
1.1206666667e+03	2.4229050961e-25
1.1210000000e+03	2.4984855846e-25
1.1213333333e+03	2.5664526615e-25
1.1216666667e+03	2.4281431751e-25
1.1220000000e+03	2.5919657663e-25
1.1223333333e+03	2.4823504984e-25
1.1226666667e+03	2.5526883413e-25
1.1230000000e+03	2.4361524717e-25
1.1233333333e+03	2.6027252739e-25
1.1236666667e+03	2.6610358817e-25
1.1240000000e+03	2.5448486794e-25
1.1243333333e+03	2.4961775098e-25
1.1246666667e+03	2.5259354809e-25
1.1250000000e+03	2.4298112534e-25
1.1253333333e+03	2.4833407354e-25
1.1256666667e+03	2.4821227818e-25
1.1260000000e+03	2.5197540658e-25
1.1263333333e+03	2.5357102350e-25
1.1266666667e+03	2.4871783663e-25
1.1270000000e+03	2.6079950921e-25
1.1273333333e+03	2.5698066919e-25
1.1276666667e+03	2.5014851757e-25
1.1280000000e+03	2.6439136777e-25
1.1283333333e+03	2.6240336514e-25
1.1286666667e+03	2.4999748164e-25
1.1290000000e+03	2.5492166169e-25
1.1293333333e+03	2.6500434820e-25
1.1296666667e+03	2.5381524533e-25
1.1300000000e+03	2.5553037640e-25
1.1303333333e+03	2.4636206830e-25
1.1306666667e+03	2.5671120910e-25
1.1310000000e+03	2.5117819649e-25
1.1313333333e+03	2.5183188425e-25
1.1316666667e+03	2.5492264296e-25
1.1320000000e+03	2.5163952439e-25
1.1323333333e+03	2.4268874474e-25
1.1326666667e+03	2.4978378607e-25
1.1330000000e+03	2.4509852766e-25
1.1333333333e+03	2.4635051327e-25
1.1336666667e+03	2.4038583374e-25
1.1340000000e+03	2.5053866664e-25
1.1343333333e+03	2.3950312237e-25
1.1346666667e+03	2.5420348380e-25
1.1350000000e+03	2.6997158849e-25
1.1353333333e+03	2.5708576313e-25
1.1356666667e+03	2.4443534018e-25
1.1360000000e+03	2.5415141971e-25
1.1363333333e+03	2.5820456085e-25
1.1366666667e+03	2.5353643392e-25
1.1370000000e+03	2.5566074509e-25
1.1373333333e+03	2.5071908917e-25
1.1376666667e+03	2.5387493091e-25
1.1380000000e+03	2.7201499951e-25
1.1383333333e+03	2.6623122476e-25
1.1386666667e+03	2.6144335575e-25
1.1390000000e+03	2.6089775295e-25
1.1393333333e+03	2.4815403064e-25
1.1396666667e+03	2.6246856842e-25
1.1400000000e+03	2.4995837209e-25
1.1403333333e+03	2.6632449224e-25
1.1406666667e+03	2.7293530660e-25
1.1410000000e+03	2.6201897530e-25
1.1413333333e+03	2.6171500782e-25
1.1416666667e+03	2.6213069395e-25
1.1420000000e+03	2.5463885180e-25
1.1423333333e+03	2.6043597252e-25
1.1426666667e+03	2.5702854878e-25
1.1430000000e+03	2.5849383088e-25
1.1433333333e+03	2.5776405620e-25
1.1436666667e+03	2.5939278330e-25
1.1440000000e+03	2.4798830649e-25
1.1443333333e+03	2.5029629447e-25
1.1446666667e+03	2.5294766066e-25
1.1450000000e+03	2.5363410281e-25
1.1453333333e+03	2.4910478205e-25
1.1456666667e+03	2.5080772627e-25
1.1460000000e+03	2.6081291665e-25
1.1463333333e+03	2.5581055365e-25
1.1466666667e+03	2.5581553351e-25
1.1470000000e+03	2.5939259176e-25
1.1473333333e+03	2.5560624044e-25
1.1476666667e+03	2.5153104519e-25
1.1480000000e+03	2.5089956684e-25
1.1483333333e+03	2.5010005031e-25
1.1486666667e+03	2.5562210632e-25
1.1490000000e+03	2.6597402059e-25
1.1493333333e+03	2.5957778828e-25
1.1496666667e+03	2.6679409047e-25
1.1500000000e+03	2.6620423091e-25
1.1503333333e+03	2.5168675696e-25
1.1506666667e+03	2.5777438114e-25
1.1510000000e+03	2.5895712178e-25
1.1513333333e+03	2.6533408482e-25
1.1516666667e+03	2.5199006450e-25
1.1520000000e+03	2.5414643279e-25
1.1523333333e+03	2.4865393885e-25
1.1526666667e+03	2.6080114620e-25
1.1530000000e+03	2.5567122802e-25
1.1533333333e+03	2.6012016376e-25
1.1536666667e+03	2.4972997071e-25
1.1540000000e+03	2.6332668012e-25
1.1543333333e+03	2.6999508159e-25
1.1546666667e+03	2.6877555475e-25
1.1550000000e+03	2.5651916611e-25
1.1553333333e+03	2.6747377919e-25
1.1556666667e+03	2.6636125359e-25
1.1560000000e+03	2.5304728332e-25
1.1563333333e+03	2.5509308251e-25
1.1566666667e+03	2.5976582625e-25
1.1570000000e+03	2.7037798882e-25
1.1573333333e+03	2.6226453070e-25
1.1576666667e+03	2.5489193864e-25
1.1580000000e+03	2.5588194469e-25
1.1583333333e+03	3.1435921844e-25
1.1586666667e+03	3.2016579551e-25
1.1590000000e+03	2.6520283416e-25
1.1593333333e+03	2.5880139044e-25
1.1596666667e+03	2.5552319816e-25
1.1606666667e+03	4.9190688845e-25
1.1610000000e+03	2.6162832932e-25
1.1613333333e+03	2.6418486761e-25
1.1616666667e+03	2.6773022505e-25
1.1620000000e+03	2.6418265702e-25
1.1623333333e+03	2.6328885324e-25
1.1626666667e+03	2.6281814019e-25
1.1630000000e+03	2.5653053310e-25
1.1633333333e+03	2.5276316411e-25
1.1636666667e+03	2.5696105533e-25
1.1640000000e+03	2.5131766509e-25
1.1643333333e+03	2.5771009585e-25
1.1646666667e+03	2.5002448632e-25
1.1650000000e+03	2.5040787228e-25
1.1653333333e+03	2.5885513867e-25
1.1656666667e+03	2.6489526670e-25
1.1660000000e+03	2.9141933849e-25
1.1663333333e+03	2.8277263052e-25
1.1666666667e+03	2.5877412018e-25
1.1670000000e+03	2.6133681735e-25
1.1673333333e+03	2.7531008750e-25
1.1686666667e+03	2.8029016131e-25
1.1690000000e+03	2.6943484835e-25
1.1693333333e+03	2.6248409251e-25
1.1696666667e+03	2.7431356523e-25
1.1700000000e+03	2.6057946156e-25
1.1703333333e+03	2.6294519198e-25
1.1706666667e+03	2.7384703434e-25
1.1710000000e+03	2.7089176064e-25
1.1713333333e+03	2.6161589336e-25
1.1716666667e+03	2.5903227956e-25
1.1720000000e+03	2.7128780839e-25
1.1723333333e+03	2.7115964505e-25
1.1726666667e+03	2.7104014690e-25
1.1730000000e+03	2.7758242603e-25
1.1733333333e+03	2.6387204629e-25
1.1736666667e+03	2.6185243829e-25
1.1740000000e+03	2.4771954797e-25
1.1743333333e+03	2.6089808272e-25
1.1746666667e+03	2.6627255452e-25
1.1750000000e+03	2.7309165957e-25
1.1753333333e+03	2.5988823106e-25
1.1756666667e+03	2.6617420408e-25
1.1760000000e+03	2.5661050742e-25
1.1763333333e+03	2.7865902306e-25
1.1766666667e+03	2.7165504103e-25
1.1770000000e+03	2.7195699020e-25
1.1773333333e+03	2.6925699152e-25
1.1776666667e+03	2.5821415924e-25
1.1780000000e+03	2.7137144804e-25
1.1783333333e+03	2.6987368069e-25
1.1786666667e+03	2.6550558739e-25
1.1790000000e+03	2.6208958370e-25
1.1793333333e+03	2.7358071110e-25
1.1796666667e+03	2.5283387023e-25
1.1800000000e+03	2.5985769312e-25
1.1803333333e+03	3.8735264342e-25
1.1806666667e+03	4.7482694225e-25
1.1810000000e+03	2.9547197600e-25
1.1813333333e+03	2.7547486244e-25
1.1816666667e+03	2.7290798180e-25
1.1820000000e+03	2.6657266637e-25
1.1823333333e+03	2.6239250364e-25
1.1826666667e+03	2.6716663995e-25
1.1830000000e+03	2.5601335859e-25
1.1833333333e+03	2.6416121353e-25
1.1836666667e+03	2.7129543805e-25
1.1840000000e+03	2.6880408562e-25
1.1843333333e+03	2.7702619085e-25
1.1846666667e+03	2.6800652315e-25
1.1850000000e+03	2.6607189414e-25
1.1853333333e+03	2.5750308377e-25
1.1856666667e+03	2.6101294077e-25
1.1860000000e+03	2.6646975225e-25
1.1863333333e+03	2.6991143045e-25
1.1866666667e+03	2.6678223365e-25
1.1870000000e+03	2.7326621536e-25
1.1873333333e+03	2.6602823858e-25
1.1876666667e+03	2.5810333401e-25
1.1880000000e+03	2.6450484817e-25
1.1883333333e+03	2.7267319599e-25
1.1886666667e+03	3.0513510918e-25
1.1890000000e+03	4.0678090949e-25
1.1893333333e+03	4.1132889333e-25
1.1896666667e+03	3.2246450387e-25
1.1900000000e+03	2.8061915082e-25
1.1903333333e+03	2.6781154479e-25
1.1906666667e+03	2.6964201768e-25
1.1910000000e+03	2.6989794287e-25
1.1913333333e+03	2.6654159644e-25
1.1916666667e+03	2.6737477089e-25
1.1920000000e+03	2.7741117331e-25
1.1923333333e+03	2.6230394317e-25
1.1926666667e+03	2.6271355448e-25
1.1930000000e+03	2.5994219068e-25
1.1933333333e+03	2.6237358111e-25
1.1936666667e+03	2.7134624704e-25
1.1940000000e+03	2.7764999950e-25
1.1943333333e+03	2.6425851690e-25
1.1946666667e+03	2.6343403287e-25
1.1950000000e+03	2.7497854456e-25
1.1953333333e+03	2.6821839052e-25
1.1956666667e+03	2.7203788418e-25
1.1960000000e+03	2.6346554429e-25
1.1963333333e+03	2.5462564359e-25
1.1966666667e+03	2.6864432704e-25
1.1970000000e+03	2.7410240311e-25
1.1973333333e+03	2.7172352965e-25
1.1976666667e+03	2.6798215557e-25
1.1980000000e+03	2.7265793452e-25
1.1983333333e+03	2.7330763018e-25
1.1986666667e+03	2.9645872647e-25
1.1990000000e+03	3.0701912800e-25
1.1993333333e+03	3.0017592123e-25
1.1996666667e+03	2.8539134810e-25
1.2000000000e+03	2.8781031024e-25
1.2003333333e+03	2.7767756392e-25
1.2006666667e+03	2.6769093938e-25
1.2010000000e+03	2.6551743157e-25
1.2013333333e+03	2.6744101738e-25
1.2016666667e+03	2.6836317403e-25
1.2020000000e+03	2.7044420877e-25
1.2023333333e+03	2.8058308818e-25
1.2026666667e+03	2.7685988276e-25
1.2030000000e+03	2.7720542655e-25
1.2033333333e+03	2.7758065161e-25
1.2036666667e+03	2.7898932704e-25
1.2040000000e+03	2.7659381864e-25
1.2043333333e+03	2.7455433700e-25
1.2046666667e+03	2.7688247109e-25
1.2050000000e+03	2.6778886978e-25
1.2053333333e+03	2.7578639718e-25
1.2056666667e+03	2.8243403380e-25
1.2060000000e+03	2.7767156986e-25
1.2063333333e+03	2.6698424049e-25
1.2066666667e+03	2.6876125264e-25
1.2070000000e+03	2.7842728923e-25
1.2073333333e+03	2.8503549643e-25
1.2076666667e+03	2.7515449561e-25
1.2080000000e+03	2.6889184976e-25
1.2083333333e+03	2.7264526645e-25
1.2086666667e+03	2.7781639036e-25
1.2090000000e+03	3.0597889205e-25
1.2093333333e+03	2.9810840191e-25
1.2096666667e+03	2.6872239260e-25
1.2100000000e+03	2.7305554965e-25
1.2103333333e+03	2.6302743116e-25
1.2106666667e+03	2.6348257204e-25
1.2110000000e+03	2.6866438098e-25
1.2113333333e+03	2.8010309979e-25
1.2116666667e+03	2.6823888041e-25
1.2120000000e+03	2.6198928217e-25
1.2123333333e+03	2.7119871801e-25
1.2126666667e+03	2.7263385152e-25
1.2130000000e+03	2.7017014658e-25
1.2133333333e+03	2.8301699367e-25
1.2136666667e+03	2.9846211120e-25
1.2140000000e+03	2.6106519309e-25
1.2143333333e+03	2.7567610410e-25
1.2146666667e+03	2.7613322945e-25
1.2150000000e+03	2.7767194336e-25
1.2153333333e+03	2.8015691988e-25
1.2156666667e+03	2.7509114288e-25
1.2160000000e+03	2.7539665914e-25
1.2163333333e+03	2.7508650774e-25
1.2166666667e+03	2.7910309889e-25
1.2170000000e+03	2.6536333574e-25
1.2173333333e+03	2.7599499629e-25
1.2176666667e+03	2.8058259592e-25
1.2180000000e+03	2.6351579876e-25
1.2183333333e+03	2.6869128242e-25
1.2186666667e+03	2.7650722449e-25
1.2190000000e+03	2.8308732141e-25
1.2193333333e+03	2.7340195591e-25
1.2196666667e+03	2.7124135870e-25
1.2200000000e+03	2.6820805156e-25
1.2203333333e+03	2.7889942960e-25
1.2206666667e+03	2.7327803940e-25
1.2210000000e+03	2.7228490977e-25
1.2213333333e+03	2.7179394820e-25
1.2216666667e+03	2.6990201350e-25
1.2220000000e+03	2.7965656115e-25
1.2223333333e+03	2.7100691661e-25
1.2226666667e+03	2.6958313204e-25
1.2230000000e+03	2.7141356304e-25
1.2233333333e+03	2.7628766839e-25
1.2236666667e+03	2.8649622330e-25
1.2240000000e+03	2.6868987226e-25
1.2243333333e+03	2.8296844705e-25
1.2246666667e+03	2.7172772354e-25
1.2250000000e+03	2.7539216968e-25
1.2253333333e+03	2.8273945293e-25
1.2256666667e+03	2.8799638239e-25
1.2260000000e+03	2.7558833060e-25
1.2263333333e+03	2.7150213615e-25
1.2266666667e+03	2.8115497027e-25
1.2270000000e+03	2.8233830530e-25
1.2273333333e+03	2.8218171169e-25
1.2276666667e+03	2.8480435417e-25
1.2280000000e+03	2.9062012934e-25
1.2283333333e+03	2.9198208553e-25
1.2286666667e+03	2.8447911252e-25
1.2290000000e+03	2.7314695126e-25
1.2293333333e+03	2.6810119208e-25
1.2296666667e+03	2.7544447643e-25
1.2300000000e+03	2.7661509283e-25
1.2303333333e+03	2.8212019335e-25
1.2306666667e+03	2.8079238980e-25
1.2310000000e+03	2.8172086142e-25
1.2313333333e+03	2.7506189322e-25
1.2316666667e+03	2.7653724566e-25
1.2320000000e+03	2.7396388182e-25
1.2323333333e+03	2.7439006101e-25
1.2326666667e+03	2.7393616618e-25
1.2330000000e+03	2.7559199510e-25
1.2333333333e+03	2.8486281459e-25
1.2336666667e+03	2.8735012374e-25
1.2340000000e+03	2.8519368856e-25
1.2343333333e+03	2.8168602594e-25
1.2346666667e+03	2.7803442719e-25
1.2350000000e+03	2.8911668276e-25
1.2353333333e+03	2.8353294501e-25
1.2356666667e+03	2.7374120040e-25
1.2360000000e+03	2.7567680683e-25
1.2363333333e+03	2.7836213113e-25
1.2366666667e+03	2.8181152904e-25
1.2370000000e+03	2.8521800670e-25
1.2373333333e+03	2.8271596850e-25
1.2376666667e+03	2.8072611249e-25
1.2380000000e+03	2.7923013938e-25
1.2383333333e+03	2.7535111742e-25
1.2386666667e+03	2.8014131393e-25
1.2390000000e+03	2.8118621140e-25
1.2393333333e+03	2.8060080598e-25
1.2396666667e+03	2.9273113056e-25
1.2400000000e+03	2.7421451659e-25
1.2403333333e+03	2.7089840420e-25
1.2406666667e+03	2.7817048345e-25
1.2410000000e+03	2.8543577953e-25
1.2413333333e+03	2.7842731690e-25
1.2416666667e+03	2.9162476371e-25
1.2420000000e+03	2.8742585060e-25
1.2423333333e+03	2.8861413649e-25
1.2426666667e+03	2.8438561510e-25
1.2430000000e+03	2.8023954829e-25
1.2433333333e+03	2.8176535767e-25
1.2436666667e+03	2.8018163257e-25
1.2440000000e+03	2.9178590767e-25
1.2443333333e+03	2.7953963332e-25
1.2446666667e+03	2.7404166310e-25
1.2450000000e+03	2.6947418406e-25
1.2453333333e+03	2.7713716920e-25
1.2456666667e+03	2.8608204755e-25
1.2460000000e+03	2.7273864411e-25
1.2463333333e+03	2.9662126686e-25
1.2466666667e+03	2.9723684002e-25
1.2470000000e+03	2.8624901097e-25
1.2473333333e+03	2.8764810568e-25
1.2476666667e+03	2.9021990544e-25
1.2480000000e+03	2.8061617459e-25
1.2483333333e+03	2.7652371428e-25
1.2486666667e+03	2.8321938755e-25
1.2490000000e+03	2.8062131171e-25
1.2493333333e+03	2.7151193749e-25
1.2496666667e+03	2.8046083341e-25
1.2500000000e+03	2.7466828314e-25
1.2503333333e+03	2.7790783978e-25
1.2506666667e+03	2.7354761665e-25
1.2510000000e+03	2.8632205137e-25
1.2513333333e+03	2.9142786852e-25
1.2516666667e+03	2.8532277240e-25
1.2520000000e+03	2.8858012568e-25
1.2523333333e+03	2.7632892350e-25
1.2526666667e+03	2.8294491371e-25
1.2530000000e+03	2.8202478274e-25
1.2533333333e+03	2.8988614295e-25
1.2536666667e+03	2.9184405100e-25
1.2540000000e+03	2.7848517486e-25
1.2543333333e+03	3.0376837999e-25
1.2546666667e+03	2.9291441410e-25
1.2550000000e+03	2.7586617999e-25
1.2553333333e+03	2.8425075139e-25
1.2556666667e+03	2.8478730680e-25
1.2560000000e+03	2.7455683516e-25
1.2563333333e+03	2.9066892546e-25
1.2566666667e+03	2.8111471963e-25
1.2570000000e+03	2.8346337541e-25
1.2573333333e+03	2.9242428275e-25
1.2576666667e+03	2.8141327367e-25
1.2580000000e+03	2.9714978706e-25
1.2583333333e+03	2.7995172697e-25
1.2586666667e+03	2.7643615144e-25
1.2590000000e+03	2.8255538721e-25
1.2593333333e+03	2.8016230582e-25
1.2596666667e+03	2.9608401386e-25
1.2600000000e+03	2.9035134770e-25
1.2603333333e+03	2.8261086727e-25
1.2606666667e+03	3.0472099200e-25
1.2610000000e+03	2.9747588419e-25
1.2613333333e+03	2.8476425674e-25
1.2616666667e+03	2.9245678385e-25
1.2620000000e+03	2.9001364984e-25
1.2623333333e+03	2.8925819127e-25
1.2626666667e+03	2.9228606968e-25
1.2630000000e+03	2.9175828559e-25
1.2633333333e+03	2.8863219857e-25
1.2636666667e+03	2.8912606205e-25
1.2640000000e+03	2.8754559379e-25
1.2643333333e+03	2.9611068438e-25
1.2646666667e+03	2.8267201750e-25
1.2650000000e+03	2.8261418717e-25
1.2653333333e+03	2.9241591940e-25
1.2656666667e+03	2.9167235238e-25
1.2660000000e+03	2.9908539727e-25
1.2663333333e+03	2.8974502060e-25
1.2666666667e+03	2.9451717140e-25
1.2670000000e+03	2.8347019733e-25
1.2673333333e+03	3.0563934317e-25
1.2676666667e+03	2.8354976363e-25
1.2680000000e+03	2.7614959076e-25
1.2683333333e+03	2.8033061900e-25
1.2686666667e+03	2.7375138293e-25
1.2690000000e+03	2.7897842661e-25
1.2693333333e+03	2.9520152603e-25
1.2696666667e+03	2.8613730578e-25
1.2700000000e+03	2.9097138004e-25
1.2703333333e+03	2.9211577042e-25
1.2706666667e+03	2.9045399389e-25
1.2710000000e+03	2.9437602901e-25
1.2713333333e+03	2.9092165280e-25
1.2716666667e+03	2.9294701004e-25
1.2720000000e+03	2.8949513073e-25
1.2723333333e+03	2.9660959654e-25
1.2726666667e+03	3.0662437296e-25
1.2730000000e+03	2.9944555829e-25
1.2733333333e+03	3.1711170193e-25
1.2736666667e+03	3.1207844290e-25
1.2740000000e+03	2.9666504635e-25
1.2743333333e+03	2.9624844455e-25
1.2746666667e+03	2.9291036495e-25
1.2750000000e+03	2.9339189671e-25
1.2753333333e+03	2.9073964610e-25
1.2756666667e+03	2.9851919508e-25
1.2760000000e+03	2.8850354760e-25
1.2763333333e+03	2.8630246621e-25
1.2766666667e+03	2.9205567947e-25
1.2770000000e+03	2.9204874830e-25
1.2773333333e+03	2.8020084004e-25
1.2776666667e+03	3.0033424304e-25
1.2780000000e+03	2.9578877520e-25
1.2783333333e+03	2.9455014333e-25
1.2786666667e+03	2.9668526121e-25
1.2790000000e+03	3.0156629642e-25
1.2793333333e+03	2.9472850329e-25
1.2796666667e+03	2.9625064766e-25
1.2800000000e+03	2.9675124001e-25
1.2803333333e+03	3.0072371266e-25
1.2806666667e+03	2.8968097032e-25
1.2810000000e+03	3.0149675449e-25
1.2813333333e+03	2.9447355116e-25
1.2816666667e+03	3.0659864298e-25
1.2820000000e+03	3.0859615247e-25
1.2823333333e+03	3.1529040494e-25
1.2826666667e+03	3.1325770333e-25
1.2830000000e+03	3.0901339356e-25
1.2833333333e+03	3.2201075612e-25
1.2836666667e+03	3.1939561966e-25
1.2840000000e+03	2.9810747497e-25
1.2843333333e+03	3.0082611642e-25
1.2846666667e+03	3.0614674345e-25
1.2850000000e+03	3.1310685152e-25
1.2853333333e+03	3.0682226971e-25
1.2856666667e+03	2.9798456208e-25
1.2860000000e+03	3.1850669574e-25
1.2863333333e+03	3.3132849022e-25
1.2866666667e+03	3.1494331414e-25
1.2870000000e+03	3.2272649208e-25
1.2873333333e+03	3.2738240051e-25
1.2876666667e+03	3.2711861580e-25
1.2880000000e+03	3.1434960785e-25
1.2883333333e+03	3.5168842759e-25
1.2886666667e+03	3.6703957515e-25
1.2890000000e+03	3.3609411558e-25
1.2893333333e+03	3.3005369559e-25
1.2896666667e+03	3.3351490418e-25
1.2900000000e+03	3.2932655490e-25
1.2903333333e+03	3.3302884251e-25
1.2906666667e+03	3.3001590583e-25
1.2910000000e+03	3.4453638275e-25
1.2913333333e+03	3.3455231438e-25
1.2916666667e+03	3.3452683124e-25
1.2920000000e+03	3.3686997691e-25
1.2923333333e+03	3.4184699208e-25
1.2926666667e+03	3.6697310106e-25
1.2930000000e+03	3.3869988363e-25
1.2933333333e+03	3.5289976845e-25
1.2936666667e+03	3.5852577439e-25
1.2940000000e+03	3.5845846720e-25
1.2943333333e+03	3.5908024426e-25
1.2946666667e+03	3.6864283918e-25
1.2950000000e+03	3.7624647851e-25
1.2953333333e+03	3.8274153901e-25
1.2963333333e+03	4.5405317030e-25
1.2966666667e+03	4.1145307516e-25
1.2970000000e+03	4.1096677483e-25
1.2973333333e+03	4.7169144691e-25
1.3026666667e+03	4.6993714175e-25
1.3030000000e+03	4.5004325067e-25
1.3033333333e+03	4.2768573573e-25
1.3036666667e+03	4.1460729362e-25
1.3040000000e+03	3.9376306257e-25
1.3043333333e+03	3.9449213410e-25
1.3046666667e+03	3.6874187610e-25
1.3050000000e+03	3.7869424602e-25
1.3053333333e+03	3.7847526678e-25
1.3056666667e+03	3.7342785123e-25
1.3060000000e+03	3.7317962017e-25
1.3063333333e+03	3.5840579479e-25
1.3066666667e+03	3.5903313859e-25
1.3070000000e+03	3.4391291899e-25
1.3073333333e+03	3.4913593104e-25
1.3076666667e+03	3.5147160373e-25
1.3080000000e+03	3.6594831533e-25
1.3083333333e+03	3.5284608032e-25
1.3086666667e+03	3.5505471780e-25
1.3090000000e+03	3.5693148651e-25
1.3093333333e+03	3.5139928022e-25
1.3096666667e+03	3.4229057426e-25
1.3100000000e+03	3.5973185367e-25
1.3103333333e+03	3.5524503903e-25
1.3106666667e+03	3.4828579415e-25
1.3110000000e+03	3.4421678098e-25
1.3113333333e+03	3.6598537633e-25
1.3116666667e+03	4.2006696690e-25
1.3120000000e+03	4.2732170858e-25
1.3123333333e+03	3.6877835037e-25
1.3126666667e+03	3.3930093785e-25
1.3130000000e+03	3.4784918590e-25
1.3133333333e+03	3.4518602618e-25
1.3136666667e+03	3.4272818312e-25
1.3140000000e+03	3.2847384716e-25
1.3143333333e+03	3.2493911489e-25
1.3146666667e+03	3.3257213532e-25
1.3150000000e+03	3.2913900586e-25
1.3153333333e+03	3.3659425973e-25
1.3156666667e+03	3.2674679762e-25
1.3160000000e+03	3.3207995104e-25
1.3163333333e+03	3.3074431961e-25
1.3166666667e+03	3.1867717994e-25
1.3170000000e+03	3.2290063345e-25
1.3173333333e+03	3.2906037432e-25
1.3176666667e+03	3.3409845260e-25
1.3180000000e+03	3.3451160676e-25
1.3183333333e+03	3.2124124010e-25
1.3186666667e+03	3.2282663704e-25
1.3190000000e+03	3.7283194152e-25
1.3200000000e+03	4.6218588365e-25
1.3203333333e+03	3.4489565502e-25
1.3206666667e+03	3.2368128975e-25
1.3210000000e+03	3.2266886992e-25
1.3213333333e+03	3.1640428779e-25
1.3216666667e+03	3.1858206910e-25
1.3220000000e+03	3.1577946857e-25
1.3223333333e+03	3.1541896779e-25
1.3226666667e+03	3.0540692183e-25
1.3230000000e+03	3.1330446675e-25
1.3233333333e+03	3.1400567565e-25
1.3236666667e+03	3.0861835280e-25
1.3240000000e+03	3.2538505706e-25
1.3243333333e+03	3.1447818357e-25
1.3246666667e+03	3.1340550415e-25
1.3250000000e+03	3.1325656953e-25
1.3253333333e+03	3.0657059115e-25
1.3256666667e+03	2.9937349633e-25
1.3260000000e+03	3.0428667274e-25
1.3263333333e+03	3.0640959434e-25
1.3266666667e+03	3.0719615773e-25
1.3270000000e+03	3.1959381287e-25
1.3273333333e+03	3.1201856162e-25
1.3276666667e+03	3.0482554843e-25
1.3280000000e+03	3.2438072552e-25
1.3283333333e+03	3.0379994434e-25
1.3286666667e+03	2.9774155949e-25
1.3290000000e+03	3.1304849438e-25
1.3293333333e+03	3.0733661368e-25
1.3296666667e+03	3.0874465270e-25
1.3300000000e+03	3.1169009951e-25
1.3303333333e+03	3.0125615369e-25
1.3306666667e+03	3.0979189458e-25
1.3310000000e+03	3.1434030399e-25
1.3313333333e+03	3.0601495884e-25
1.3316666667e+03	3.0313773984e-25
1.3320000000e+03	3.1567255853e-25
1.3323333333e+03	3.1442132508e-25
1.3326666667e+03	3.2195483046e-25
1.3330000000e+03	3.2186048190e-25
1.3333333333e+03	3.1155927601e-25
1.3336666667e+03	3.0906400492e-25
1.3340000000e+03	3.1050534370e-25
1.3343333333e+03	3.1077546907e-25
1.3346666667e+03	3.3555550844e-25
1.3350000000e+03	3.0421649976e-25
1.3353333333e+03	3.0582588373e-25
1.3356666667e+03	3.1117546573e-25
1.3360000000e+03	3.2642690769e-25
1.3363333333e+03	3.1624137609e-25
1.3366666667e+03	3.2100601073e-25
1.3370000000e+03	3.2347769202e-25
1.3373333333e+03	3.1325702091e-25
1.3376666667e+03	3.0901737282e-25
1.3380000000e+03	3.0723954454e-25
1.3383333333e+03	3.0579611797e-25
1.3386666667e+03	3.2360206216e-25
1.3390000000e+03	3.1991580062e-25
1.3393333333e+03	2.9999424230e-25
1.3396666667e+03	2.9499684135e-25
1.3400000000e+03	3.2704048743e-25
1.3403333333e+03	3.1186495666e-25
1.3406666667e+03	3.0253614988e-25
1.3410000000e+03	2.9406681525e-25
1.3413333333e+03	2.9893127292e-25
1.3416666667e+03	3.1818590430e-25
1.3420000000e+03	3.1924469193e-25
1.3423333333e+03	3.1934188194e-25
1.3426666667e+03	3.1125618995e-25
1.3430000000e+03	3.0472208999e-25
1.3433333333e+03	3.1259839078e-25
1.3436666667e+03	3.0847969180e-25
1.3440000000e+03	3.2126465371e-25
1.3443333333e+03	3.2089334005e-25
1.3446666667e+03	3.2343210375e-25
1.3450000000e+03	3.2045497936e-25
1.3453333333e+03	3.0240089117e-25
1.3456666667e+03	3.2455400332e-25
1.3460000000e+03	3.3257337400e-25
1.3463333333e+03	3.1139302434e-25
1.3466666667e+03	3.0970981721e-25
1.3470000000e+03	3.1089563025e-25
1.3473333333e+03	3.1779472025e-25
1.3476666667e+03	3.1895765111e-25
1.3480000000e+03	3.1207860784e-25
1.3483333333e+03	3.1663995187e-25
1.3486666667e+03	3.1958893796e-25
1.3490000000e+03	3.2090185607e-25
1.3493333333e+03	3.1199627473e-25
1.3496666667e+03	3.2819590840e-25
1.3500000000e+03	3.0891124202e-25
1.3503333333e+03	3.0696743840e-25
1.3506666667e+03	3.2888082699e-25
1.3510000000e+03	3.0853426925e-25
1.3513333333e+03	3.1766079354e-25
1.3516666667e+03	3.1563001956e-25
1.3520000000e+03	3.1113261232e-25
1.3523333333e+03	3.0978405829e-25
1.3526666667e+03	3.1669744154e-25
1.3530000000e+03	3.1997326920e-25
1.3533333333e+03	3.2195090105e-25
1.3536666667e+03	3.2007230354e-25
1.3540000000e+03	3.1790104088e-25
1.3543333333e+03	3.1766981704e-25
1.3546666667e+03	3.1095397721e-25
1.3550000000e+03	3.1412866549e-25
1.3553333333e+03	3.1207620854e-25
1.3556666667e+03	3.2361087028e-25
1.3560000000e+03	3.0621553105e-25
1.3563333333e+03	3.1336641942e-25
1.3566666667e+03	3.0479025366e-25
1.3570000000e+03	3.0983507510e-25
1.3573333333e+03	3.1248753562e-25
1.3576666667e+03	3.0958250198e-25
1.3580000000e+03	3.1851166038e-25
1.3583333333e+03	3.1955481579e-25
1.3586666667e+03	3.1584575179e-25
1.3590000000e+03	3.2759802024e-25
1.3593333333e+03	3.1161193829e-25
1.3596666667e+03	3.0436389481e-25
1.3600000000e+03	2.9598885611e-25
1.3603333333e+03	3.0536130217e-25
1.3606666667e+03	3.1122860678e-25
1.3610000000e+03	3.1100499394e-25
1.3613333333e+03	3.1001718302e-25
1.3616666667e+03	3.1271195998e-25
1.3620000000e+03	3.0260083242e-25
1.3623333333e+03	2.9452355314e-25
1.3626666667e+03	3.1435596722e-25
1.3630000000e+03	3.0588717840e-25
1.3633333333e+03	3.1854743799e-25
1.3636666667e+03	3.2136794021e-25
1.3640000000e+03	3.1596993450e-25
1.3643333333e+03	3.1362064085e-25
1.3646666667e+03	3.2360193001e-25
1.3650000000e+03	3.3004576149e-25
1.3660000000e+03	3.3276307641e-25
1.3663333333e+03	3.2334817661e-25
1.3666666667e+03	3.1053465841e-25
1.3670000000e+03	3.1117302474e-25
1.3673333333e+03	3.2229675701e-25
1.3676666667e+03	3.2739323684e-25
1.3680000000e+03	3.1986573828e-25
1.3683333333e+03	3.2985934146e-25
1.3686666667e+03	3.1379447570e-25
1.3690000000e+03	3.0576388859e-25
1.3693333333e+03	3.2523408462e-25
1.3696666667e+03	3.1946160776e-25
1.3700000000e+03	3.1558366855e-25
1.3703333333e+03	3.0342118942e-25
1.3706666667e+03	3.1508590975e-25
1.3710000000e+03	3.1991512540e-25
1.3713333333e+03	3.1085362304e-25
1.3716666667e+03	3.1538746713e-25
1.3720000000e+03	2.9245112583e-25
1.3723333333e+03	3.2296899393e-25
1.3726666667e+03	3.2417754391e-25
1.3730000000e+03	3.2314634476e-25
1.3733333333e+03	3.1778527407e-25
1.3736666667e+03	3.1454453066e-25
1.3740000000e+03	3.1899958483e-25
1.3743333333e+03	3.0695398877e-25
1.3746666667e+03	3.1532814644e-25
1.3750000000e+03	3.1698237893e-25
1.3753333333e+03	3.0903136685e-25
1.3756666667e+03	3.0556394486e-25
1.3760000000e+03	3.1112226993e-25
1.3763333333e+03	3.2975466449e-25
1.3766666667e+03	3.2119726793e-25
1.3770000000e+03	3.2388039096e-25
1.3773333333e+03	3.1854359155e-25
1.3776666667e+03	3.1782206644e-25
1.3780000000e+03	3.0854048830e-25
1.3783333333e+03	3.0223986112e-25
1.3786666667e+03	3.3287559983e-25
1.3790000000e+03	4.9778916228e-25
1.3793333333e+03	5.0241569059e-25
1.3796666667e+03	3.4102078275e-25
1.3800000000e+03	3.3663118436e-25
1.3803333333e+03	3.6648679976e-25
1.3806666667e+03	3.6885905372e-25
1.3810000000e+03	3.4303106767e-25
1.3813333333e+03	3.1193608536e-25
1.3816666667e+03	3.2172027816e-25
1.3820000000e+03	3.2974116683e-25
1.3823333333e+03	3.3136298021e-25
1.3826666667e+03	3.1987356209e-25
1.3830000000e+03	3.2661611577e-25
1.3833333333e+03	3.1578214039e-25
1.3836666667e+03	3.3137013026e-25
1.3840000000e+03	3.2430596580e-25
1.3843333333e+03	3.2106594664e-25
1.3846666667e+03	3.0459301089e-25
1.3850000000e+03	3.0710306208e-25
1.3853333333e+03	3.2462494708e-25
1.3856666667e+03	3.2923455186e-25
1.3860000000e+03	3.3397405481e-25
1.3863333333e+03	3.2363605741e-25
1.3866666667e+03	3.2521894310e-25
1.3870000000e+03	3.2272824945e-25
1.3873333333e+03	3.3087324590e-25
1.3876666667e+03	3.1220951898e-25
1.3880000000e+03	3.2540831541e-25
1.3883333333e+03	3.1473105735e-25
1.3886666667e+03	3.2922475933e-25
1.3890000000e+03	3.2370202525e-25
1.3893333333e+03	3.3411032694e-25
1.3896666667e+03	3.2715924027e-25
1.3900000000e+03	3.1110396750e-25
1.3903333333e+03	3.2407074705e-25
1.3906666667e+03	3.2297140340e-25
1.3910000000e+03	3.2905712962e-25
1.3913333333e+03	3.3928087241e-25
1.3916666667e+03	3.0925319203e-25
1.3920000000e+03	3.1003841100e-25
1.3923333333e+03	3.2030960748e-25
1.3926666667e+03	3.1963885988e-25
1.3930000000e+03	3.2193907515e-25
1.3933333333e+03	3.1598404004e-25
1.3936666667e+03	3.1112599549e-25
1.3940000000e+03	3.1322290368e-25
1.3943333333e+03	3.4200032145e-25
1.3946666667e+03	3.2635213105e-25
1.3950000000e+03	3.2015754252e-25
1.3953333333e+03	3.2126167545e-25
1.3956666667e+03	3.3228460354e-25
1.3960000000e+03	3.2532111338e-25
1.3963333333e+03	3.1451285150e-25
1.3966666667e+03	3.2765920352e-25
1.3970000000e+03	3.1411920408e-25
1.3973333333e+03	3.1762762061e-25
1.3976666667e+03	3.2631176033e-25
1.3980000000e+03	3.2510253432e-25
1.3983333333e+03	3.2743771059e-25
1.3986666667e+03	3.2888794201e-25
1.3990000000e+03	3.2042010417e-25
1.3993333333e+03	3.1719548360e-25
1.3996666667e+03	3.3551216568e-25
1.4000000000e+03	3.3141938670e-25
1.4003333333e+03	3.3098577677e-25
1.4006666667e+03	3.2978641848e-25
1.4010000000e+03	3.3055050470e-25
1.4013333333e+03	3.2604528480e-25
1.4016666667e+03	3.2860838233e-25
1.4020000000e+03	3.2614413965e-25
1.4023333333e+03	3.1196385542e-25
1.4026666667e+03	3.1938817428e-25
1.4030000000e+03	3.1967955134e-25
1.4033333333e+03	3.2053638962e-25
1.4036666667e+03	3.2509873548e-25
1.4040000000e+03	3.3060732958e-25
1.4043333333e+03	3.2349604250e-25
1.4046666667e+03	3.2305926386e-25
1.4050000000e+03	3.0662629287e-25
1.4053333333e+03	3.2492565292e-25
1.4056666667e+03	3.4152499478e-25
1.4060000000e+03	3.4197235849e-25
1.4063333333e+03	3.3380290522e-25
1.4066666667e+03	3.2661438489e-25
1.4070000000e+03	3.2998441142e-25
1.4073333333e+03	3.2952740955e-25
1.4076666667e+03	3.4231081010e-25
1.4080000000e+03	3.3481492557e-25
1.4083333333e+03	3.2599806680e-25
1.4086666667e+03	3.3622811829e-25
1.4090000000e+03	3.1711181783e-25
1.4093333333e+03	3.4567993236e-25
1.4096666667e+03	3.2976880534e-25
1.4100000000e+03	3.4092189841e-25
1.4103333333e+03	3.2460839232e-25
1.4106666667e+03	3.0907840799e-25
1.4110000000e+03	3.3974463407e-25
1.4113333333e+03	3.3866153389e-25
1.4116666667e+03	3.3277915223e-25
1.4120000000e+03	3.2344970075e-25
1.4123333333e+03	3.3448180450e-25
1.4126666667e+03	3.2295788105e-25
1.4130000000e+03	3.2872978490e-25
1.4133333333e+03	3.2214107476e-25
1.4136666667e+03	3.4218756253e-25
1.4140000000e+03	3.2812182113e-25
1.4143333333e+03	3.2294242142e-25
1.4146666667e+03	3.3364516338e-25
1.4150000000e+03	3.2901587186e-25
1.4153333333e+03	3.1834488189e-25
1.4156666667e+03	3.3056212329e-25
1.4160000000e+03	3.2283830569e-25
1.4163333333e+03	3.1849546434e-25
1.4166666667e+03	3.2099959008e-25
1.4170000000e+03	3.3371624728e-25
1.4173333333e+03	3.2052703637e-25
1.4176666667e+03	3.4554257656e-25
1.4180000000e+03	3.4088686072e-25
1.4183333333e+03	3.4070500958e-25
1.4186666667e+03	3.3672378652e-25
1.4190000000e+03	3.3385814142e-25
1.4193333333e+03	3.2706989718e-25
1.4196666667e+03	3.1653802894e-25
1.4200000000e+03	3.1765523063e-25
1.4203333333e+03	3.2747925265e-25
1.4206666667e+03	3.3063046233e-25
1.4210000000e+03	3.2696447985e-25
1.4213333333e+03	3.2258161223e-25
1.4216666667e+03	3.2101632758e-25
1.4220000000e+03	3.2531874440e-25
1.4223333333e+03	3.2132385230e-25
1.4226666667e+03	3.3986024757e-25
1.4230000000e+03	3.4224887855e-25
1.4233333333e+03	3.2607489219e-25
1.4236666667e+03	3.2292228239e-25
1.4240000000e+03	3.2422715623e-25
1.4243333333e+03	3.3387684517e-25
1.4246666667e+03	3.3179853792e-25
1.4250000000e+03	3.3806203718e-25
1.4253333333e+03	3.4613975136e-25
1.4256666667e+03	3.3620565298e-25
1.4260000000e+03	3.2694187707e-25
1.4263333333e+03	3.2242704380e-25
1.4266666667e+03	3.2223005902e-25
1.4270000000e+03	3.2622481865e-25
1.4273333333e+03	3.2783470630e-25
1.4276666667e+03	3.2875222428e-25
1.4280000000e+03	3.3705024079e-25
1.4283333333e+03	3.3995676433e-25
1.4286666667e+03	3.3130870243e-25
1.4290000000e+03	3.1998076532e-25
1.4293333333e+03	3.4978104941e-25
1.4296666667e+03	3.3022708926e-25
1.4300000000e+03	3.2599244122e-25
1.4303333333e+03	3.2693723328e-25
1.4306666667e+03	3.3697728959e-25
1.4310000000e+03	3.2099710988e-25
1.4313333333e+03	3.1074838974e-25
1.4316666667e+03	3.2841643334e-25
1.4320000000e+03	3.1881892369e-25
1.4323333333e+03	3.3760484417e-25
1.4326666667e+03	3.4313472598e-25
1.4330000000e+03	3.3237150862e-25
1.4333333333e+03	3.2510839159e-25
1.4336666667e+03	3.2986478609e-25
1.4340000000e+03	3.4939944988e-25
1.4343333333e+03	3.3100255030e-25
1.4346666667e+03	3.4062097125e-25
1.4350000000e+03	3.3671580722e-25
1.4353333333e+03	3.5051168078e-25
1.4356666667e+03	3.3664691278e-25
1.4360000000e+03	3.3558801267e-25
1.4363333333e+03	3.3770297996e-25
1.4366666667e+03	3.4948831501e-25
1.4370000000e+03	3.3715723600e-25
1.4373333333e+03	3.2866905933e-25
1.4376666667e+03	3.3017128939e-25
1.4380000000e+03	3.3783242187e-25
1.4383333333e+03	3.2171462902e-25
1.4386666667e+03	3.3698364509e-25
1.4390000000e+03	3.1717307453e-25
1.4393333333e+03	3.2853905068e-25
1.4396666667e+03	3.3719622826e-25
1.4400000000e+03	3.4700088305e-25
1.4403333333e+03	3.4865187848e-25
1.4406666667e+03	3.4987005110e-25
1.4410000000e+03	3.5079621491e-25
1.4413333333e+03	3.4454177732e-25
1.4416666667e+03	3.3483497628e-25
1.4420000000e+03	3.4049923223e-25
1.4423333333e+03	3.4921949672e-25
1.4426666667e+03	3.4306025300e-25
1.4430000000e+03	3.3760105357e-25
1.4433333333e+03	3.2012529805e-25
1.4436666667e+03	3.3213808681e-25
1.4440000000e+03	3.4396937796e-25
1.4443333333e+03	3.3044139462e-25
1.4446666667e+03	3.3661695916e-25
1.4450000000e+03	3.3881867956e-25
1.4453333333e+03	3.4047638507e-25
1.4456666667e+03	3.4171688107e-25
1.4460000000e+03	3.4754523460e-25
1.4463333333e+03	3.3134276469e-25
1.4466666667e+03	3.3249082759e-25
1.4470000000e+03	3.3723230759e-25
1.4473333333e+03	3.4403726612e-25
1.4476666667e+03	3.3717523492e-25
1.4480000000e+03	3.4059492596e-25
1.4483333333e+03	3.3157387618e-25
1.4486666667e+03	3.3557588591e-25
1.4490000000e+03	3.3784037272e-25
1.4493333333e+03	3.4148440077e-25
1.4496666667e+03	3.3699652997e-25
1.4500000000e+03	3.3539436671e-25
1.4503333333e+03	3.3265095715e-25
1.4506666667e+03	3.4540284884e-25
1.4510000000e+03	3.4637282394e-25
1.4513333333e+03	3.4334672748e-25
1.4516666667e+03	3.5124180403e-25
1.4520000000e+03	3.3900753942e-25
1.4523333333e+03	3.3214258908e-25
1.4526666667e+03	3.3009997569e-25
1.4530000000e+03	3.4854424070e-25
1.4533333333e+03	3.2913850380e-25
1.4536666667e+03	3.4329513856e-25
1.4540000000e+03	3.3177004162e-25
1.4543333333e+03	3.3725184484e-25
1.4546666667e+03	3.2808313573e-25
1.4550000000e+03	3.4436785253e-25
1.4553333333e+03	3.4112171788e-25
1.4556666667e+03	3.4355479647e-25
1.4560000000e+03	3.4482221041e-25
1.4563333333e+03	3.5475189082e-25
1.4566666667e+03	3.4753746199e-25
1.4570000000e+03	3.5314379967e-25
1.4573333333e+03	3.4484424351e-25
1.4576666667e+03	3.5170256917e-25
1.4580000000e+03	3.5169658983e-25
1.4583333333e+03	3.4837360162e-25
1.4586666667e+03	3.3933181572e-25
1.4590000000e+03	3.3935626311e-25
1.4593333333e+03	3.4560808810e-25
1.4596666667e+03	3.6036063897e-25
1.4600000000e+03	3.4805371954e-25
1.4603333333e+03	3.4944042451e-25
1.4606666667e+03	3.4849569446e-25
1.4610000000e+03	3.4478880199e-25
1.4613333333e+03	3.6930893880e-25
1.4616666667e+03	3.5776331449e-25
1.4620000000e+03	3.6598322458e-25
1.4623333333e+03	3.8746515780e-25
1.4626666667e+03	4.1554563261e-25
1.4746666667e+03	4.2252832173e-25
1.4750000000e+03	3.6957440505e-25
1.4753333333e+03	3.7389022238e-25
1.4756666667e+03	3.5750737452e-25
1.4760000000e+03	3.4019946509e-25
1.4763333333e+03	3.3546282259e-25
1.4766666667e+03	3.2923807199e-25
1.4770000000e+03	3.6576321935e-25
1.4773333333e+03	3.4965467103e-25
1.4776666667e+03	3.4802056755e-25
1.4780000000e+03	3.4122906655e-25
1.4783333333e+03	3.4164748446e-25
1.4786666667e+03	3.4914578835e-25
1.4790000000e+03	3.5680598682e-25
1.4793333333e+03	3.5157160910e-25
1.4796666667e+03	3.4362458898e-25
1.4800000000e+03	3.4995395759e-25
1.4803333333e+03	3.4993492631e-25
1.4806666667e+03	3.7889849510e-25
1.4810000000e+03	4.3973419108e-25
1.4876666667e+03	4.4508310338e-25
1.4880000000e+03	4.0753583634e-25
1.4883333333e+03	3.9395491203e-25
1.4886666667e+03	3.6432498938e-25
1.4890000000e+03	3.6746226999e-25
1.4893333333e+03	3.5490969914e-25
1.4896666667e+03	3.5720983720e-25
1.4900000000e+03	3.7314381188e-25
1.4903333333e+03	3.7991962585e-25
1.4906666667e+03	3.6195274886e-25
1.4910000000e+03	3.9083233502e-25
1.4933333333e+03	3.8948761928e-25
1.4953333333e+03	5.2745043250e-25
1.5016666667e+03	4.8342034952e-25
1.5020000000e+03	3.9999195622e-25
1.5023333333e+03	3.6908501066e-25
1.5026666667e+03	3.6905064347e-25
1.5030000000e+03	3.5745325173e-25
1.5033333333e+03	3.7440455697e-25
1.5036666667e+03	3.6625735249e-25
1.5040000000e+03	3.6677392699e-25
1.5043333333e+03	3.4825161218e-25
1.5046666667e+03	3.5595296910e-25
1.5050000000e+03	3.3194326002e-25
1.5053333333e+03	3.3905607368e-25
1.5056666667e+03	3.4027812815e-25
1.5060000000e+03	3.5725891767e-25
1.5063333333e+03	3.5589879075e-25
1.5066666667e+03	3.5548238476e-25
1.5070000000e+03	3.4229234153e-25
1.5073333333e+03	3.5018507336e-25
1.5076666667e+03	3.4867670325e-25
1.5080000000e+03	3.5988314599e-25
1.5083333333e+03	3.4859056824e-25
1.5086666667e+03	3.5947341421e-25
1.5090000000e+03	3.5848842519e-25
1.5093333333e+03	3.5476975460e-25
1.5096666667e+03	3.6382725752e-25
1.5100000000e+03	3.5861062211e-25
1.5103333333e+03	3.5566454690e-25
1.5106666667e+03	3.6534181363e-25
1.5110000000e+03	3.5682913088e-25
1.5113333333e+03	3.6437589070e-25
1.5116666667e+03	3.6107393251e-25
1.5120000000e+03	3.4936219839e-25
1.5123333333e+03	3.3298960029e-25
1.5126666667e+03	3.4812072579e-25
1.5130000000e+03	3.4968482174e-25
1.5133333333e+03	3.5480448686e-25
1.5136666667e+03	3.5272995246e-25
1.5140000000e+03	3.5131608379e-25
1.5143333333e+03	3.4262888122e-25
1.5146666667e+03	3.6537347085e-25
1.5150000000e+03	3.5194823107e-25
1.5153333333e+03	3.5441081226e-25
1.5156666667e+03	3.5179734219e-25
1.5160000000e+03	3.6784984467e-25
1.5163333333e+03	3.4917089090e-25
1.5166666667e+03	3.4949829119e-25
1.5170000000e+03	3.8356838637e-25
1.5173333333e+03	3.6923075567e-25
1.5176666667e+03	3.5547493455e-25
1.5180000000e+03	3.5213298881e-25
1.5183333333e+03	3.6108835541e-25
1.5186666667e+03	3.5490231643e-25
1.5190000000e+03	3.5767954794e-25
1.5193333333e+03	3.5080275590e-25
1.5196666667e+03	3.4941519020e-25
1.5200000000e+03	3.5046993535e-25
1.5203333333e+03	3.5920492815e-25
1.5206666667e+03	3.6350286245e-25
1.5210000000e+03	3.5985480643e-25
1.5213333333e+03	3.5794769008e-25
1.5216666667e+03	3.7371511891e-25
1.5220000000e+03	3.5300543727e-25
1.5223333333e+03	3.4703709550e-25
1.5226666667e+03	3.6123029104e-25
1.5230000000e+03	3.5925294896e-25
1.5233333333e+03	3.6389589186e-25
1.5236666667e+03	3.4984358185e-25
1.5240000000e+03	3.6781595662e-25
1.5243333333e+03	3.6461183041e-25
1.5246666667e+03	3.5402942943e-25
1.5250000000e+03	3.4646532462e-25
1.5253333333e+03	3.5913629035e-25
1.5256666667e+03	3.5555492770e-25
1.5260000000e+03	3.7370920033e-25
1.5263333333e+03	3.6852508413e-25
1.5266666667e+03	3.5589799551e-25
1.5270000000e+03	3.5987331179e-25
1.5273333333e+03	3.5096270481e-25
1.5276666667e+03	3.5851706117e-25
1.5280000000e+03	3.7076317251e-25
1.5283333333e+03	3.6766218781e-25
1.5286666667e+03	3.6300592685e-25
1.5290000000e+03	3.7213561535e-25
1.5293333333e+03	3.7507322393e-25
1.5296666667e+03	3.7332694907e-25
1.5300000000e+03	3.7042947889e-25
1.5303333333e+03	3.8042312254e-25
1.5306666667e+03	3.6213347170e-25
1.5310000000e+03	3.6477802377e-25
1.5313333333e+03	3.6123610840e-25
1.5316666667e+03	3.6309141360e-25
1.5320000000e+03	3.7114499957e-25
1.5323333333e+03	3.7020646588e-25
1.5326666667e+03	3.6102713171e-25
1.5330000000e+03	3.8145491985e-25
1.5333333333e+03	3.7901548511e-25
1.5336666667e+03	3.7692818026e-25
1.5340000000e+03	3.7794305121e-25
1.5343333333e+03	3.6795887662e-25
1.5346666667e+03	3.6790123427e-25
1.5350000000e+03	3.6343982249e-25
1.5353333333e+03	3.7692168918e-25
1.5356666667e+03	3.6736310950e-25
1.5360000000e+03	3.6847467506e-25
1.5363333333e+03	3.6155420988e-25
1.5366666667e+03	3.6098803511e-25
1.5370000000e+03	3.8009703034e-25
1.5373333333e+03	3.5405056919e-25
1.5376666667e+03	3.7042366265e-25
1.5380000000e+03	3.6286857600e-25
1.5383333333e+03	3.6653356171e-25
1.5386666667e+03	3.6729935438e-25
1.5390000000e+03	3.4290515350e-25
1.5393333333e+03	3.4841781540e-25
1.5396666667e+03	3.5678289843e-25
1.5400000000e+03	3.5644599497e-25
1.5403333333e+03	3.6489565979e-25
1.5406666667e+03	3.7062887794e-25
1.5410000000e+03	3.6945688681e-25
1.5413333333e+03	3.6615065759e-25
1.5416666667e+03	3.6318800281e-25
1.5420000000e+03	3.4290257013e-25
1.5423333333e+03	3.6069377208e-25
1.5426666667e+03	3.7074297730e-25
1.5430000000e+03	3.7319075405e-25
1.5433333333e+03	3.7147907601e-25
1.5436666667e+03	3.4687626630e-25
1.5440000000e+03	3.6742069377e-25
1.5443333333e+03	3.6920634761e-25
1.5446666667e+03	3.7163673885e-25
1.5450000000e+03	3.6417436023e-25
1.5453333333e+03	3.6945711427e-25
1.5456666667e+03	3.9027631297e-25
1.5460000000e+03	3.6090020148e-25
1.5463333333e+03	3.7653606200e-25
1.5466666667e+03	3.6804041754e-25
1.5470000000e+03	3.6985689823e-25
1.5473333333e+03	3.5758101820e-25
1.5476666667e+03	3.7754695822e-25
1.5480000000e+03	3.5999931957e-25
1.5483333333e+03	3.6685498628e-25
1.5486666667e+03	3.7532658638e-25
1.5490000000e+03	3.6395579987e-25
1.5493333333e+03	3.5942629056e-25
1.5496666667e+03	3.6809075254e-25
1.5500000000e+03	3.7024039139e-25
1.5503333333e+03	3.7176781794e-25
1.5506666667e+03	3.6275091160e-25
1.5510000000e+03	3.7247979680e-25
1.5513333333e+03	3.7509283314e-25
1.5516666667e+03	3.4841213872e-25
1.5520000000e+03	3.6608717010e-25
1.5523333333e+03	3.7233700944e-25
1.5526666667e+03	3.5677987206e-25
1.5530000000e+03	3.7444393034e-25
1.5533333333e+03	3.8615384281e-25
1.5536666667e+03	3.6782756665e-25
1.5540000000e+03	3.6573098784e-25
1.5543333333e+03	3.6192289317e-25
1.5546666667e+03	3.7636641006e-25
1.5550000000e+03	3.7600844487e-25
1.5553333333e+03	3.6170871379e-25
1.5556666667e+03	3.6052360376e-25
1.5560000000e+03	3.6681546827e-25
1.5563333333e+03	3.7590246592e-25
1.5566666667e+03	3.7087792666e-25
1.5570000000e+03	3.6852768504e-25
1.5573333333e+03	3.7676303405e-25
1.5576666667e+03	3.7988605084e-25
1.5580000000e+03	3.6249265174e-25
1.5583333333e+03	3.7260797738e-25
1.5586666667e+03	3.8255035420e-25
1.5590000000e+03	3.7936170901e-25
1.5593333333e+03	3.6995716012e-25
1.5596666667e+03	3.7239598523e-25
1.5600000000e+03	3.5799248710e-25
1.5603333333e+03	3.7313746619e-25
1.5606666667e+03	3.6262885305e-25
1.5610000000e+03	3.5792616824e-25
1.5613333333e+03	3.5984699252e-25
1.5616666667e+03	3.6013658548e-25
1.5620000000e+03	3.5043989420e-25
1.5623333333e+03	3.6699737738e-25
1.5626666667e+03	3.7169275827e-25
1.5630000000e+03	3.6720302300e-25
1.5633333333e+03	3.5996258921e-25
1.5636666667e+03	3.6364744075e-25
1.5640000000e+03	3.5916934176e-25
1.5643333333e+03	3.6125274559e-25
1.5646666667e+03	3.6793020372e-25
1.5650000000e+03	3.7515366813e-25
1.5653333333e+03	3.6600362295e-25
1.5656666667e+03	3.7525937915e-25
1.5660000000e+03	3.7290211778e-25
1.5663333333e+03	3.7940343271e-25
1.5666666667e+03	3.6495092969e-25
1.5670000000e+03	3.6659074569e-25
1.5673333333e+03	3.7352630490e-25
1.5676666667e+03	3.7381321924e-25
1.5680000000e+03	3.9145250302e-25
1.5683333333e+03	3.7363641987e-25
1.5686666667e+03	3.7302335178e-25
1.5690000000e+03	3.7736238120e-25
1.5693333333e+03	3.5937236710e-25
1.5696666667e+03	3.8450178292e-25
1.5700000000e+03	3.7439109726e-25
1.5703333333e+03	3.7413169364e-25
1.5706666667e+03	3.7807154989e-25
1.5710000000e+03	3.8446745819e-25
1.5713333333e+03	3.8437780661e-25
1.5716666667e+03	3.7684138660e-25
1.5720000000e+03	3.7609319804e-25
1.5723333333e+03	3.7154625840e-25
1.5726666667e+03	3.8098672357e-25
1.5730000000e+03	3.7007676019e-25
1.5733333333e+03	3.7303063150e-25
1.5736666667e+03	3.7916235225e-25
1.5740000000e+03	3.8515959843e-25
1.5743333333e+03	3.6835940821e-25
1.5746666667e+03	3.6257282083e-25
1.5750000000e+03	3.9126490661e-25
1.5753333333e+03	3.7480468973e-25
1.5756666667e+03	3.8113013216e-25
1.5760000000e+03	3.8495933697e-25
1.5763333333e+03	3.6998028264e-25
1.5766666667e+03	3.7705800620e-25
1.5770000000e+03	3.8499806983e-25
1.5773333333e+03	3.8017372941e-25
1.5776666667e+03	3.8190650372e-25
1.5780000000e+03	3.9853061423e-25
1.5783333333e+03	3.7658449139e-25
1.5786666667e+03	3.8447523198e-25
1.5790000000e+03	3.8888392462e-25
1.5793333333e+03	3.8584741661e-25
1.5796666667e+03	3.8468185599e-25
1.5800000000e+03	3.6983265820e-25
1.5803333333e+03	3.6839726214e-25
1.5806666667e+03	3.8495527134e-25
1.5810000000e+03	3.6152709612e-25
1.5813333333e+03	3.7799113961e-25
1.5816666667e+03	3.8910835162e-25
1.5820000000e+03	3.8123019601e-25
1.5823333333e+03	3.9445538888e-25
1.5826666667e+03	3.7823829604e-25
1.5830000000e+03	3.8097245563e-25
1.5833333333e+03	3.8038207249e-25
1.5836666667e+03	4.0070363783e-25
1.5840000000e+03	4.0059434603e-25
1.5843333333e+03	3.9119742204e-25
1.5846666667e+03	3.6886800248e-25
1.5850000000e+03	3.9206636847e-25
1.5853333333e+03	3.9100217672e-25
1.5856666667e+03	3.8451024567e-25
1.5860000000e+03	3.7067701086e-25
1.5863333333e+03	3.8713236830e-25
1.5866666667e+03	3.8799346594e-25
1.5870000000e+03	3.9274997276e-25
1.5873333333e+03	3.7566592283e-25
1.5876666667e+03	3.7807316987e-25
1.5880000000e+03	3.9459444868e-25
1.5883333333e+03	4.0593516928e-25
1.5886666667e+03	3.9228178461e-25
1.5890000000e+03	3.9555059376e-25
1.5893333333e+03	3.8704433923e-25
1.5896666667e+03	3.7390518554e-25
1.5900000000e+03	3.9212348584e-25
1.5903333333e+03	3.8957042960e-25
1.5906666667e+03	3.7674913918e-25
1.5910000000e+03	3.8293829805e-25
1.5913333333e+03	3.9428610271e-25
1.5916666667e+03	3.9727206555e-25
1.5920000000e+03	4.0720146151e-25
1.5923333333e+03	3.8736495579e-25
1.5926666667e+03	3.6210837148e-25
1.5930000000e+03	3.9343078774e-25
1.5933333333e+03	3.9000229635e-25
1.5936666667e+03	3.8508347447e-25
1.5940000000e+03	3.8928194313e-25
1.5943333333e+03	3.8561887100e-25
1.5946666667e+03	3.8098361138e-25
1.5950000000e+03	3.8181069185e-25
1.5953333333e+03	4.0147709889e-25
1.5956666667e+03	3.8351376235e-25
1.5960000000e+03	3.9175712298e-25
1.5963333333e+03	3.9499769533e-25
1.5966666667e+03	4.0022932059e-25
1.5970000000e+03	4.0081580336e-25
1.5973333333e+03	3.7760179268e-25
1.5976666667e+03	3.9085830907e-25
1.5980000000e+03	3.7660565131e-25
1.5983333333e+03	3.8014082562e-25
1.5986666667e+03	3.9510673876e-25
1.5990000000e+03	3.8534244175e-25
1.5993333333e+03	4.0398938043e-25
1.5996666667e+03	3.8917570314e-25
1.6000000000e+03	3.6693750324e-25
1.6003333333e+03	3.7961245736e-25
1.6006666667e+03	3.9215101462e-25
1.6010000000e+03	3.8174831615e-25
1.6013333333e+03	3.9230566064e-25
1.6016666667e+03	4.1345473021e-25
1.6020000000e+03	3.8694212525e-25
1.6023333333e+03	3.8354815309e-25
1.6026666667e+03	3.8857727749e-25
1.6030000000e+03	4.0016576307e-25
1.6033333333e+03	3.9577401503e-25
1.6036666667e+03	3.9388926446e-25
1.6040000000e+03	3.8797096803e-25
1.6043333333e+03	3.7511253573e-25
1.6046666667e+03	3.9114349393e-25
1.6050000000e+03	3.9390778367e-25
1.6053333333e+03	3.7939491456e-25
1.6056666667e+03	3.8310855925e-25
1.6060000000e+03	3.8018643512e-25
1.6063333333e+03	4.0252023756e-25
1.6066666667e+03	4.0215555949e-25
1.6070000000e+03	4.0652417338e-25
1.6073333333e+03	3.9534087153e-25
1.6076666667e+03	3.8315518849e-25
1.6080000000e+03	3.8661544274e-25
1.6083333333e+03	3.8880941425e-25
1.6086666667e+03	3.8993448682e-25
1.6090000000e+03	3.8973932250e-25
1.6093333333e+03	3.8472396141e-25
1.6096666667e+03	3.8665840771e-25
1.6100000000e+03	4.0011345007e-25
1.6103333333e+03	4.0529551964e-25
1.6106666667e+03	3.8326286859e-25
1.6110000000e+03	3.9966260303e-25
1.6113333333e+03	3.7869711731e-25
1.6116666667e+03	3.6900775950e-25
1.6120000000e+03	3.7986271820e-25
1.6123333333e+03	3.7956863062e-25
1.6126666667e+03	3.8533516594e-25
1.6130000000e+03	3.8640054529e-25
1.6133333333e+03	3.8415092611e-25
1.6136666667e+03	3.7389064469e-25
1.6140000000e+03	3.7211765511e-25
1.6143333333e+03	3.7992647845e-25
1.6146666667e+03	3.7603492857e-25
1.6150000000e+03	3.9013736725e-25
1.6153333333e+03	3.8130751570e-25
1.6156666667e+03	3.9491751528e-25
1.6160000000e+03	3.8186986239e-25
1.6163333333e+03	3.8979766727e-25
1.6166666667e+03	3.9869064749e-25
1.6170000000e+03	3.9448942241e-25
1.6173333333e+03	3.8951300925e-25
1.6176666667e+03	4.0175923659e-25
1.6180000000e+03	4.1292968169e-25
1.6183333333e+03	4.2190299250e-25
1.6186666667e+03	3.8567628604e-25
1.6190000000e+03	3.8636458274e-25
1.6193333333e+03	3.8233184992e-25
1.6196666667e+03	3.8951320535e-25
1.6200000000e+03	4.0748943486e-25
1.6203333333e+03	4.0397877212e-25
1.6206666667e+03	4.1080206711e-25
1.6210000000e+03	4.0337301005e-25
1.6213333333e+03	3.9697260694e-25
1.6216666667e+03	3.8532273277e-25
1.6220000000e+03	3.7414433738e-25
1.6223333333e+03	3.7352912009e-25
1.6226666667e+03	3.8558067530e-25
1.6230000000e+03	4.0126565470e-25
1.6233333333e+03	3.9928620920e-25
1.6236666667e+03	4.0047003711e-25
1.6240000000e+03	4.0225689251e-25
1.6243333333e+03	4.0421809016e-25
1.6246666667e+03	4.0348398944e-25
1.6250000000e+03	3.9248945961e-25
1.6253333333e+03	3.8461109479e-25
1.6256666667e+03	4.0846560900e-25
1.6260000000e+03	4.1031388354e-25
1.6263333333e+03	3.9585577795e-25
1.6266666667e+03	3.8794639992e-25
1.6270000000e+03	4.0989960894e-25
1.6273333333e+03	4.0490866795e-25
1.6276666667e+03	3.8722669121e-25
1.6280000000e+03	3.8817140716e-25
1.6283333333e+03	3.9697939999e-25
1.6286666667e+03	4.0491512845e-25
1.6290000000e+03	4.0506763110e-25
1.6293333333e+03	4.1171927547e-25
1.6296666667e+03	4.1476673376e-25
1.6300000000e+03	4.2264147245e-25
1.6303333333e+03	3.9953088777e-25
1.6306666667e+03	3.8827721589e-25
1.6310000000e+03	3.9901187763e-25
1.6313333333e+03	4.1028777076e-25
1.6316666667e+03	3.9460441620e-25
1.6320000000e+03	4.1531179128e-25
1.6323333333e+03	4.1843854060e-25
1.6326666667e+03	4.0154296982e-25
1.6330000000e+03	4.0903441515e-25
1.6333333333e+03	4.0694605316e-25
1.6336666667e+03	4.0466348465e-25
1.6340000000e+03	3.7831978839e-25
1.6343333333e+03	4.0205473326e-25
1.6346666667e+03	4.3965980245e-25
1.6350000000e+03	4.3997499339e-25
1.6353333333e+03	4.3471449168e-25
1.6356666667e+03	4.2016648041e-25
1.6360000000e+03	4.3543484412e-25
1.6363333333e+03	4.1422528442e-25
1.6366666667e+03	4.1344136908e-25
1.6370000000e+03	4.1601428168e-25
1.6373333333e+03	4.1358390622e-25
1.6376666667e+03	4.3703515055e-25
1.6380000000e+03	4.2798567305e-25
1.6383333333e+03	3.9855465291e-25
1.6386666667e+03	4.1129651946e-25
1.6390000000e+03	4.1758131480e-25
1.6393333333e+03	4.2767155504e-25
1.6396666667e+03	4.2491923537e-25
1.6400000000e+03	4.1024822527e-25
1.6403333333e+03	4.1997882849e-25
1.6406666667e+03	4.2451443304e-25
1.6410000000e+03	4.2143280839e-25
1.6413333333e+03	4.1507101108e-25
1.6416666667e+03	3.9967759729e-25
1.6420000000e+03	4.2518127906e-25
1.6423333333e+03	4.2411276059e-25
1.6426666667e+03	4.2443091328e-25
1.6430000000e+03	4.0825329352e-25
1.6433333333e+03	4.0674703841e-25
1.6436666667e+03	4.3700216605e-25
1.6440000000e+03	4.3019401368e-25
1.6443333333e+03	4.1835267206e-25
1.6446666667e+03	4.0320588801e-25
1.6450000000e+03	4.2805260423e-25
1.6453333333e+03	4.4985605861e-25
1.6456666667e+03	4.2243975556e-25
1.6460000000e+03	4.1877341573e-25
1.6463333333e+03	4.1424337661e-25
1.6466666667e+03	4.1474404103e-25
1.6470000000e+03	4.0971656992e-25
1.6473333333e+03	4.1827985141e-25
1.6476666667e+03	4.3184704142e-25
1.6480000000e+03	4.2801126038e-25
1.6483333333e+03	4.0505074849e-25
1.6486666667e+03	3.9985575987e-25
1.6490000000e+03	4.1386798192e-25
1.6493333333e+03	4.0694291367e-25
1.6496666667e+03	4.0408389719e-25
1.6500000000e+03	4.2422485004e-25
1.6503333333e+03	3.9747342164e-25
1.6506666667e+03	4.1337148447e-25
1.6510000000e+03	4.2259423797e-25
1.6513333333e+03	4.2969880227e-25
1.6516666667e+03	4.0409631432e-25
1.6520000000e+03	3.8202009105e-25
1.6523333333e+03	4.0143750028e-25
1.6526666667e+03	4.0132103431e-25
1.6530000000e+03	4.1723148608e-25
1.6533333333e+03	4.0886743384e-25
1.6536666667e+03	4.0409277354e-25
1.6540000000e+03	4.1178967229e-25
1.6543333333e+03	4.0815046037e-25
1.6546666667e+03	4.0957437779e-25
1.6550000000e+03	4.0448346874e-25
1.6553333333e+03	4.0916438241e-25
1.6556666667e+03	4.1512966298e-25
1.6560000000e+03	4.2365902788e-25
1.6563333333e+03	4.2868331832e-25
1.6566666667e+03	4.1682635909e-25
1.6570000000e+03	4.0588667193e-25
1.6573333333e+03	4.1910669942e-25
1.6576666667e+03	4.0358157310e-25
1.6580000000e+03	4.0601314691e-25
1.6583333333e+03	4.1824396325e-25
1.6586666667e+03	4.1125697589e-25
1.6590000000e+03	4.3886534400e-25
1.6593333333e+03	4.1240939442e-25
1.6596666667e+03	4.1202947464e-25
1.6600000000e+03	4.0001980792e-25
1.6603333333e+03	4.1489040458e-25
1.6606666667e+03	4.0778024063e-25
1.6610000000e+03	4.1144590474e-25
1.6613333333e+03	4.2306222082e-25
1.6616666667e+03	4.3617116523e-25
1.6620000000e+03	4.1318815892e-25
1.6623333333e+03	3.9647646293e-25
1.6626666667e+03	4.0748162506e-25
1.6630000000e+03	4.2331591671e-25
1.6633333333e+03	4.0535416883e-25
1.6636666667e+03	4.1408009314e-25
1.6640000000e+03	4.1401918389e-25
1.6643333333e+03	4.1637474304e-25
1.6646666667e+03	4.0862789295e-25
1.6650000000e+03	4.1594500317e-25
1.6653333333e+03	3.9947796739e-25
1.6656666667e+03	4.1646744295e-25
1.6660000000e+03	3.9386135949e-25
1.6663333333e+03	3.9836429257e-25
1.6666666667e+03	4.2439438385e-25
1.6670000000e+03	4.3540304455e-25
1.6673333333e+03	4.1012857197e-25
1.6676666667e+03	4.0504214391e-25
1.6680000000e+03	4.0056504637e-25
1.6683333333e+03	4.1735307269e-25
1.6686666667e+03	4.3314994855e-25
1.6690000000e+03	4.1100511544e-25
1.6693333333e+03	4.1953257562e-25
1.6696666667e+03	4.3356927423e-25
1.6700000000e+03	4.1201145664e-25
1.6703333333e+03	4.0795702745e-25
1.6706666667e+03	4.2004457213e-25
1.6710000000e+03	4.1598163120e-25
1.6713333333e+03	4.0617583095e-25
1.6716666667e+03	4.0855318015e-25
1.6720000000e+03	4.0821536555e-25
1.6723333333e+03	4.0954183736e-25
1.6726666667e+03	4.3634154976e-25
1.6730000000e+03	4.2984829955e-25
1.6733333333e+03	4.2659741485e-25
1.6736666667e+03	4.2125697616e-25
1.6740000000e+03	4.1181895900e-25
1.6743333333e+03	4.2209586155e-25
1.6746666667e+03	4.0965209297e-25
1.6750000000e+03	4.1123351405e-25
1.6753333333e+03	4.2739100234e-25
1.6756666667e+03	4.2200628689e-25
1.6760000000e+03	4.2305301428e-25
1.6763333333e+03	4.2483579279e-25
1.6766666667e+03	4.4095158292e-25
1.6770000000e+03	4.4439826647e-25
1.6773333333e+03	4.3753893924e-25
1.6776666667e+03	4.2911210316e-25
1.6780000000e+03	4.5304440724e-25
1.6783333333e+03	4.4782116632e-25
1.6786666667e+03	4.5267659369e-25
1.6790000000e+03	4.3385588102e-25
1.6793333333e+03	4.4465898878e-25
1.6796666667e+03	4.3767892031e-25
1.6800000000e+03	4.1904147290e-25
1.6803333333e+03	4.1862394600e-25
1.6806666667e+03	4.2454974412e-25
1.6810000000e+03	4.4586404917e-25
1.6813333333e+03	4.2452170427e-25
1.6816666667e+03	4.2456414311e-25
1.6820000000e+03	4.3504999455e-25
1.6823333333e+03	4.2364732759e-25
1.6826666667e+03	4.1328765656e-25
1.6830000000e+03	3.9791876206e-25
1.6833333333e+03	4.2838438660e-25
1.6836666667e+03	4.4252924797e-25
1.6840000000e+03	4.1653791683e-25
1.6843333333e+03	4.3614055848e-25
1.6846666667e+03	4.3129890148e-25
1.6850000000e+03	4.1507379875e-25
1.6853333333e+03	4.2008650923e-25
1.6856666667e+03	4.3936890343e-25
1.6860000000e+03	4.2555183887e-25
1.6863333333e+03	4.2675584787e-25
1.6866666667e+03	4.2692532454e-25
1.6870000000e+03	4.1075410974e-25
1.6873333333e+03	4.2105635773e-25
1.6876666667e+03	4.1649756758e-25
1.6880000000e+03	4.2218693341e-25
1.6883333333e+03	4.3145908024e-25
1.6886666667e+03	4.2792813958e-25
1.6890000000e+03	4.2160984146e-25
1.6893333333e+03	4.3664249373e-25
1.6896666667e+03	4.4129287686e-25
1.6900000000e+03	4.3390773948e-25
1.6903333333e+03	4.3736703346e-25
1.6906666667e+03	4.2010137148e-25
1.6910000000e+03	4.0701969345e-25
1.6913333333e+03	4.1298749009e-25
1.6916666667e+03	4.2801342438e-25
1.6920000000e+03	4.4102098199e-25
1.6923333333e+03	4.3951063452e-25
1.6926666667e+03	4.2395900860e-25
1.6930000000e+03	4.2844342078e-25
1.6933333333e+03	4.2829058388e-25
1.6936666667e+03	4.3086613826e-25
1.6940000000e+03	4.2138505412e-25
1.6943333333e+03	4.2947362973e-25
1.6946666667e+03	4.4009283751e-25
1.6950000000e+03	4.3464785682e-25
1.6953333333e+03	4.2453837602e-25
1.6956666667e+03	4.1496907282e-25
1.6960000000e+03	4.0790198470e-25
1.6963333333e+03	4.1907397968e-25
1.6966666667e+03	4.2144829078e-25
1.6970000000e+03	4.2038891442e-25
1.6973333333e+03	4.2587992672e-25
1.6976666667e+03	4.1750485257e-25
1.6980000000e+03	4.0766698385e-25
1.6983333333e+03	4.2168063377e-25
1.6986666667e+03	4.2909572858e-25
1.6990000000e+03	4.3173586510e-25
1.6993333333e+03	4.1282257583e-25
1.6996666667e+03	4.3101591654e-25
1.7000000000e+03	4.2778815831e-25
1.7003333333e+03	4.2521895297e-25
1.7006666667e+03	4.2321258645e-25
1.7010000000e+03	4.2826513049e-25
1.7013333333e+03	4.0580965095e-25
1.7016666667e+03	4.2259686369e-25
1.7020000000e+03	4.2909684321e-25
1.7023333333e+03	4.3580493715e-25
1.7026666667e+03	4.1446345332e-25
1.7030000000e+03	4.1884006382e-25
1.7033333333e+03	4.3029887715e-25
1.7036666667e+03	4.3415464625e-25
1.7040000000e+03	4.3987309837e-25
1.7043333333e+03	4.3908750636e-25
1.7046666667e+03	4.1957615013e-25
1.7050000000e+03	4.1789488651e-25
1.7053333333e+03	4.2116738630e-25
1.7056666667e+03	4.1626424849e-25
1.7060000000e+03	4.2092988584e-25
1.7063333333e+03	4.1192342391e-25
1.7066666667e+03	4.4459842693e-25
1.7070000000e+03	4.2649254542e-25
1.7073333333e+03	4.2542775936e-25
1.7076666667e+03	4.1885947560e-25
1.7080000000e+03	4.1823854493e-25
1.7083333333e+03	4.2681528931e-25
1.7086666667e+03	4.3553707892e-25
1.7090000000e+03	4.1892350902e-25
1.7093333333e+03	4.1947974364e-25
1.7096666667e+03	4.3438815194e-25
1.7100000000e+03	4.2764045389e-25
1.7103333333e+03	4.3131086584e-25
1.7106666667e+03	4.3847355252e-25
1.7110000000e+03	4.3717638434e-25
1.7113333333e+03	4.2945183138e-25
1.7116666667e+03	4.3269409087e-25
1.7120000000e+03	4.3936706656e-25
1.7123333333e+03	4.4173349816e-25
1.7126666667e+03	4.5630982010e-25
1.7130000000e+03	4.1570994558e-25
1.7133333333e+03	4.2568304034e-25
1.7136666667e+03	4.3254686463e-25
1.7140000000e+03	4.1376045729e-25
1.7143333333e+03	4.0824928943e-25
1.7146666667e+03	4.0176394797e-25
1.7150000000e+03	4.2410695516e-25
1.7153333333e+03	4.2147780161e-25
1.7156666667e+03	4.0867314197e-25
1.7160000000e+03	4.1514933916e-25
1.7163333333e+03	4.3486476104e-25
1.7166666667e+03	4.1830802405e-25
1.7170000000e+03	4.2841997408e-25
1.7173333333e+03	4.1810637761e-25
1.7176666667e+03	4.4476243784e-25
1.7180000000e+03	4.2116625290e-25
1.7183333333e+03	4.0662335408e-25
1.7186666667e+03	4.2920082935e-25
1.7190000000e+03	4.0978757354e-25
1.7193333333e+03	4.1721030819e-25
1.7196666667e+03	4.1526737443e-25
1.7200000000e+03	4.0464621065e-25
1.7203333333e+03	4.1151079853e-25
1.7206666667e+03	4.1223848502e-25
1.7210000000e+03	4.2523291834e-25
1.7213333333e+03	4.3818986048e-25
1.7216666667e+03	4.2510090547e-25
1.7220000000e+03	4.3594389459e-25
1.7223333333e+03	4.2705584155e-25
1.7226666667e+03	4.1285032054e-25
1.7230000000e+03	4.1563762653e-25
1.7233333333e+03	4.1863796954e-25
1.7236666667e+03	4.1378324206e-25
1.7240000000e+03	3.9697125314e-25
1.7243333333e+03	4.1613524344e-25
1.7246666667e+03	4.3095906953e-25
1.7250000000e+03	4.3204685830e-25
1.7253333333e+03	4.1024240521e-25
1.7256666667e+03	4.4515561335e-25
1.7260000000e+03	4.1956334356e-25
1.7263333333e+03	4.0769674214e-25
1.7266666667e+03	4.1888316335e-25
1.7270000000e+03	4.2962072767e-25
1.7273333333e+03	4.1715765475e-25
1.7276666667e+03	4.1553936059e-25
1.7280000000e+03	4.1521887095e-25
1.7283333333e+03	4.0959042552e-25
1.7286666667e+03	4.2177445897e-25
1.7290000000e+03	4.1046214241e-25
1.7293333333e+03	4.1892867670e-25
1.7296666667e+03	4.2926720359e-25
1.7300000000e+03	4.2949842125e-25
1.7303333333e+03	4.2534721553e-25
1.7306666667e+03	4.2493074429e-25
1.7310000000e+03	4.0944272007e-25
1.7313333333e+03	4.1259213760e-25
1.7316666667e+03	4.2092611723e-25
1.7320000000e+03	4.1635702657e-25
1.7323333333e+03	4.0996398766e-25
1.7326666667e+03	4.0924224215e-25
1.7330000000e+03	4.2676869450e-25
1.7333333333e+03	4.2272716139e-25
1.7336666667e+03	4.2953383736e-25
1.7340000000e+03	4.1161966806e-25
1.7343333333e+03	4.3526717973e-25
1.7346666667e+03	4.3398594645e-25
1.7350000000e+03	4.2059134756e-25
1.7353333333e+03	4.1613549728e-25
1.7356666667e+03	4.0842870375e-25
1.7360000000e+03	4.1255449184e-25
1.7363333333e+03	4.1345570564e-25
1.7366666667e+03	4.4380464593e-25
1.7370000000e+03	4.2307290676e-25
1.7373333333e+03	4.2939127467e-25
1.7376666667e+03	4.2875323645e-25
1.7380000000e+03	4.3580207718e-25
1.7383333333e+03	4.1840145501e-25
1.7386666667e+03	4.2910041671e-25
1.7390000000e+03	4.2788405363e-25
1.7393333333e+03	4.1449993292e-25
1.7396666667e+03	4.1749168491e-25
1.7400000000e+03	4.1103764409e-25
1.7403333333e+03	4.4410732888e-25
1.7406666667e+03	4.6204630154e-25
1.7410000000e+03	4.4635736887e-25
1.7413333333e+03	4.3903654865e-25
1.7416666667e+03	4.3515127703e-25
1.7420000000e+03	4.2183920899e-25
1.7423333333e+03	4.3228670810e-25
1.7426666667e+03	3.9995655649e-25
1.7430000000e+03	4.3637327094e-25
1.7433333333e+03	4.3924571579e-25
1.7436666667e+03	4.1452981024e-25
1.7440000000e+03	4.1265319721e-25
1.7443333333e+03	4.2256711771e-25
1.7446666667e+03	4.1672396668e-25
1.7450000000e+03	4.2349123469e-25
1.7453333333e+03	4.3182681969e-25
1.7456666667e+03	4.4170401411e-25
1.7460000000e+03	4.2951877440e-25
1.7463333333e+03	4.3699062819e-25
1.7466666667e+03	4.1713934384e-25
1.7470000000e+03	4.2974777401e-25
1.7473333333e+03	4.3720750031e-25
1.7476666667e+03	4.4026637279e-25
1.7480000000e+03	4.3405427974e-25
1.7483333333e+03	4.4134616988e-25
1.7486666667e+03	4.3706091741e-25
1.7490000000e+03	4.3266622092e-25
1.7493333333e+03	4.5028213399e-25
1.7496666667e+03	4.3234482563e-25
1.7500000000e+03	4.2593133558e-25
1.7503333333e+03	4.2918245286e-25
1.7506666667e+03	4.2116310875e-25
1.7510000000e+03	4.1317532793e-25
1.7513333333e+03	4.2267721267e-25
1.7516666667e+03	4.2224222806e-25
1.7520000000e+03	4.2239549566e-25
1.7523333333e+03	4.2948399157e-25
1.7526666667e+03	4.2160645280e-25
1.7530000000e+03	4.3408055860e-25
1.7533333333e+03	4.1624486003e-25
1.7536666667e+03	4.3047773506e-25
1.7540000000e+03	4.1537640104e-25
1.7543333333e+03	4.2987317502e-25
1.7546666667e+03	4.1233259317e-25
1.7550000000e+03	4.2895532349e-25
1.7553333333e+03	4.2638912676e-25
1.7556666667e+03	4.2116692766e-25
1.7560000000e+03	4.2139443775e-25
1.7563333333e+03	4.1551954894e-25
1.7566666667e+03	4.2725759488e-25
1.7570000000e+03	4.3645122353e-25
1.7573333333e+03	4.3348430592e-25
1.7576666667e+03	4.1034886560e-25
1.7580000000e+03	4.2573237091e-25
1.7583333333e+03	4.2273764443e-25
1.7586666667e+03	4.2891045616e-25
1.7590000000e+03	4.0819277168e-25
1.7593333333e+03	4.0275123348e-25
1.7596666667e+03	4.1505175774e-25
1.7600000000e+03	4.1512922730e-25
1.7603333333e+03	4.1291792830e-25
1.7606666667e+03	4.3532343699e-25
1.7610000000e+03	4.1593318440e-25
1.7613333333e+03	4.1202076441e-25
1.7616666667e+03	4.3341889634e-25
1.7620000000e+03	4.1619046899e-25
1.7623333333e+03	4.2933269299e-25
1.7626666667e+03	4.3558800250e-25
1.7630000000e+03	4.4073394420e-25
1.7633333333e+03	4.3418064785e-25
1.7636666667e+03	4.2556031581e-25
1.7640000000e+03	4.2958473841e-25
1.7643333333e+03	4.4630824543e-25
1.7646666667e+03	4.5263657045e-25
1.7650000000e+03	4.4283783934e-25
1.7653333333e+03	4.4995503109e-25
1.7656666667e+03	4.3344418290e-25
1.7660000000e+03	4.3932557865e-25
1.7663333333e+03	4.3928368317e-25
1.7666666667e+03	4.3597118322e-25
1.7670000000e+03	4.2950200564e-25
1.7673333333e+03	4.2421221266e-25
1.7676666667e+03	4.1974708301e-25
1.7680000000e+03	4.0723277015e-25
1.7683333333e+03	4.3091398655e-25
1.7686666667e+03	4.3815482274e-25
1.7690000000e+03	4.5139253010e-25
1.7693333333e+03	4.4561751777e-25
1.7696666667e+03	4.2504993793e-25
1.7700000000e+03	4.2587300242e-25
1.7703333333e+03	4.3998779856e-25
1.7706666667e+03	4.4303865574e-25
1.7710000000e+03	4.2175393234e-25
1.7713333333e+03	4.1749953223e-25
1.7716666667e+03	4.3522132497e-25
1.7720000000e+03	4.4045490269e-25
1.7723333333e+03	4.2043025467e-25
1.7726666667e+03	4.5176441335e-25
1.7730000000e+03	4.4955346527e-25
1.7733333333e+03	4.3162414340e-25
1.7736666667e+03	4.3676185159e-25
1.7740000000e+03	4.3575685677e-25
1.7743333333e+03	4.2730268904e-25
1.7746666667e+03	4.2549561793e-25
1.7750000000e+03	4.3243665957e-25
1.7753333333e+03	4.1473563663e-25
1.7756666667e+03	4.3183023838e-25
1.7760000000e+03	4.3961745613e-25
1.7763333333e+03	4.2639881684e-25
1.7766666667e+03	4.4197009398e-25
1.7770000000e+03	4.3731616107e-25
1.7773333333e+03	4.2649468605e-25
1.7776666667e+03	4.3784573494e-25
1.7780000000e+03	4.3647580922e-25
1.7783333333e+03	4.3144076908e-25
1.7786666667e+03	4.5101298895e-25
1.7790000000e+03	4.1610183727e-25
1.7793333333e+03	4.4639974133e-25
1.7796666667e+03	4.3648921792e-25
1.7800000000e+03	4.4945406895e-25
1.7803333333e+03	4.3498213374e-25
1.7806666667e+03	4.1735091841e-25
1.7810000000e+03	4.3694528052e-25
1.7813333333e+03	4.2056533791e-25
1.7816666667e+03	4.2364473521e-25
1.7820000000e+03	4.4501055824e-25
1.7823333333e+03	4.4182437585e-25
1.7826666667e+03	4.7056587893e-25
1.7830000000e+03	4.5491666834e-25
1.7833333333e+03	4.5230150462e-25
1.7836666667e+03	4.6069612554e-25
1.7840000000e+03	4.4286050679e-25
1.7843333333e+03	4.2249122558e-25
1.7846666667e+03	4.1845903355e-25
1.7850000000e+03	4.3808512658e-25
1.7853333333e+03	4.3570043877e-25
1.7856666667e+03	4.2669448054e-25
1.7860000000e+03	4.3233842748e-25
1.7863333333e+03	4.4679495131e-25
1.7866666667e+03	4.3187902872e-25
1.7870000000e+03	4.2851695871e-25
1.7873333333e+03	4.3854758468e-25
1.7876666667e+03	4.7934743876e-25
1.7880000000e+03	4.5845239999e-25
1.7883333333e+03	4.3951926235e-25
1.7886666667e+03	4.4920058087e-25
1.7890000000e+03	4.4296029259e-25
1.7893333333e+03	4.3823836697e-25
1.7896666667e+03	4.3183944955e-25
1.7900000000e+03	4.4394864259e-25
1.7903333333e+03	4.5181010803e-25
1.7906666667e+03	4.5098179906e-25
1.7910000000e+03	4.4502086203e-25
1.7913333333e+03	4.3810146636e-25
1.7916666667e+03	4.4445659605e-25
1.7920000000e+03	4.5556832144e-25
1.7923333333e+03	4.3128530243e-25
1.7926666667e+03	4.3103775502e-25
1.7930000000e+03	4.2697057580e-25
1.7933333333e+03	4.4543542467e-25
1.7936666667e+03	4.3064224267e-25
1.7940000000e+03	4.5597116094e-25
1.7943333333e+03	4.5957729350e-25
1.7946666667e+03	4.4976271319e-25
1.7950000000e+03	4.2148874555e-25
1.7953333333e+03	4.2399081371e-25
1.7956666667e+03	4.2415327573e-25
1.7960000000e+03	4.4531802013e-25
1.7963333333e+03	4.4154031128e-25
1.7966666667e+03	4.4709092216e-25
1.7970000000e+03	4.4083982882e-25
1.7973333333e+03	4.4870009103e-25
1.7976666667e+03	4.4449728492e-25
1.7980000000e+03	4.3117734747e-25
1.7983333333e+03	4.3918335439e-25
1.7986666667e+03	4.4696283406e-25
1.7990000000e+03	4.6040542602e-25
1.7993333333e+03	4.3975340746e-25
1.7996666667e+03	4.4342700210e-25
1.8000000000e+03	4.6716544424e-25
1.8003333333e+03	4.3907200626e-25
1.8006666667e+03	4.3175806403e-25
1.8010000000e+03	4.2841756841e-25
1.8013333333e+03	4.2447024566e-25
1.8016666667e+03	4.3425264445e-25
1.8020000000e+03	4.1432107295e-25
1.8023333333e+03	4.3518500490e-25
1.8026666667e+03	4.4664048440e-25
1.8030000000e+03	4.3300621268e-25
1.8033333333e+03	4.4042707419e-25
1.8036666667e+03	4.3396877558e-25
1.8040000000e+03	4.6200475211e-25
1.8043333333e+03	4.4395703933e-25
1.8046666667e+03	4.5091266649e-25
1.8050000000e+03	4.5664440525e-25
1.8053333333e+03	4.6402577623e-25
1.8056666667e+03	4.3976383682e-25
1.8060000000e+03	4.4533684004e-25
1.8063333333e+03	4.3209637859e-25
1.8066666667e+03	4.4131334530e-25
1.8070000000e+03	4.4962169277e-25
1.8073333333e+03	4.5831429424e-25
1.8076666667e+03	4.5826143437e-25
1.8080000000e+03	4.5332846365e-25
1.8083333333e+03	4.2338104527e-25
1.8086666667e+03	4.5278747493e-25
1.8090000000e+03	4.4955330616e-25
1.8093333333e+03	4.4414762801e-25
1.8096666667e+03	4.5480027655e-25
1.8100000000e+03	4.5816237641e-25
1.8103333333e+03	4.7289422544e-25
1.8106666667e+03	4.3317214135e-25
1.8110000000e+03	4.4703511004e-25
1.8113333333e+03	4.5611358440e-25
1.8116666667e+03	4.3778222479e-25
1.8120000000e+03	4.3720923069e-25
1.8123333333e+03	4.3045960809e-25
1.8126666667e+03	4.4191971770e-25
1.8130000000e+03	4.4062326089e-25
1.8133333333e+03	4.4870684478e-25
1.8136666667e+03	4.4819707287e-25
1.8140000000e+03	4.5463666590e-25
1.8143333333e+03	4.6382545730e-25
1.8146666667e+03	4.5202392246e-25
1.8150000000e+03	4.5849358212e-25
1.8153333333e+03	4.4228691568e-25
1.8156666667e+03	4.4413266325e-25
1.8160000000e+03	4.4336984285e-25
1.8163333333e+03	4.5615363930e-25
1.8166666667e+03	4.2598076168e-25
1.8170000000e+03	4.4613579198e-25
1.8173333333e+03	4.2655304618e-25
1.8176666667e+03	4.5776152487e-25
1.8180000000e+03	4.5724225956e-25
1.8183333333e+03	4.4648915028e-25
1.8186666667e+03	4.4274536297e-25
1.8190000000e+03	4.2603648549e-25
1.8193333333e+03	4.4847894957e-25
1.8196666667e+03	4.8710067926e-25
1.8200000000e+03	4.6652963047e-25
1.8203333333e+03	4.3721767834e-25
1.8206666667e+03	4.3462877303e-25
1.8210000000e+03	4.4574675970e-25
1.8213333333e+03	4.4885461855e-25
1.8216666667e+03	4.4870474679e-25
1.8220000000e+03	4.4552045691e-25
1.8223333333e+03	4.5114852609e-25
1.8226666667e+03	4.6735537876e-25
1.8230000000e+03	4.4597906298e-25
1.8233333333e+03	4.4130989423e-25
1.8236666667e+03	4.5241291129e-25
1.8240000000e+03	4.4695152460e-25
1.8243333333e+03	4.4893128978e-25
1.8246666667e+03	4.6704167006e-25
1.8250000000e+03	4.4353451280e-25
1.8253333333e+03	4.4315650215e-25
1.8256666667e+03	4.5093140072e-25
1.8260000000e+03	4.5651092052e-25
1.8263333333e+03	4.4270522611e-25
1.8266666667e+03	4.4486359624e-25
1.8270000000e+03	4.2128437056e-25
1.8273333333e+03	4.5037631315e-25
1.8276666667e+03	4.5483487766e-25
1.8280000000e+03	4.4389209968e-25
1.8283333333e+03	4.6183306437e-25
1.8286666667e+03	4.4343352519e-25
1.8290000000e+03	4.4356564139e-25
1.8293333333e+03	4.5526567314e-25
1.8296666667e+03	4.6006515184e-25
1.8300000000e+03	4.5357245297e-25
1.8303333333e+03	4.6326320277e-25
1.8306666667e+03	4.4803796265e-25
1.8310000000e+03	4.3075399314e-25
1.8313333333e+03	4.5006011894e-25
1.8316666667e+03	4.5821119918e-25
1.8320000000e+03	4.5173740003e-25
1.8323333333e+03	4.4608684587e-25
1.8326666667e+03	4.4829121385e-25
1.8330000000e+03	4.5593633332e-25
1.8333333333e+03	4.2556640739e-25
1.8336666667e+03	4.4196412803e-25
1.8340000000e+03	4.2854738337e-25
1.8343333333e+03	4.5474583754e-25
1.8346666667e+03	4.4921372934e-25
1.8350000000e+03	4.2921623220e-25
1.8353333333e+03	4.3382723102e-25
1.8356666667e+03	4.5512726275e-25
1.8360000000e+03	4.4040785519e-25
1.8363333333e+03	4.4688298714e-25
1.8366666667e+03	4.6367907041e-25
1.8370000000e+03	4.5308251406e-25
1.8373333333e+03	4.5909360733e-25
1.8376666667e+03	4.3594977250e-25
1.8380000000e+03	4.4941572415e-25
1.8383333333e+03	4.5697073680e-25
1.8386666667e+03	4.5583962731e-25
1.8390000000e+03	4.5513185178e-25
1.8393333333e+03	4.6153026478e-25
1.8396666667e+03	4.3636974676e-25
1.8400000000e+03	4.5275644145e-25
1.8403333333e+03	4.4506536144e-25
1.8406666667e+03	4.6354883938e-25
1.8410000000e+03	4.5419685078e-25
1.8413333333e+03	4.5574080464e-25
1.8416666667e+03	4.7075094715e-25
1.8420000000e+03	4.7249444477e-25
1.8423333333e+03	4.6852810892e-25
1.8426666667e+03	4.5085460393e-25
1.8430000000e+03	4.4603178231e-25
1.8433333333e+03	4.6373596428e-25
1.8436666667e+03	4.3684561044e-25
1.8440000000e+03	4.3861865057e-25
1.8443333333e+03	4.2801304776e-25
1.8446666667e+03	4.4099684218e-25
1.8450000000e+03	4.6565308774e-25
1.8453333333e+03	4.5387461594e-25
1.8456666667e+03	4.5175055682e-25
1.8460000000e+03	4.6180545760e-25
1.8463333333e+03	4.5472027962e-25
1.8466666667e+03	4.7604369892e-25
1.8470000000e+03	4.6312868490e-25
1.8473333333e+03	4.5089324732e-25
1.8476666667e+03	4.4481846684e-25
1.8480000000e+03	4.3663199181e-25
1.8483333333e+03	4.4713294561e-25
1.8486666667e+03	4.5363522126e-25
1.8490000000e+03	4.4368448380e-25
1.8493333333e+03	4.4592160928e-25
1.8496666667e+03	4.5896562438e-25
1.8500000000e+03	4.5560589250e-25
1.8503333333e+03	4.6235409402e-25
1.8506666667e+03	4.6343813985e-25
1.8510000000e+03	4.6656515171e-25
1.8513333333e+03	4.6169304694e-25
1.8516666667e+03	4.6649599828e-25
1.8520000000e+03	4.6962941691e-25
1.8523333333e+03	4.5404768903e-25
1.8526666667e+03	4.4287788307e-25
1.8530000000e+03	4.5383273806e-25
1.8533333333e+03	4.5299073531e-25
1.8536666667e+03	4.5787835310e-25
1.8540000000e+03	4.4934078346e-25
1.8543333333e+03	4.6023295919e-25
1.8546666667e+03	4.5860154999e-25
1.8550000000e+03	4.4493993665e-25
1.8553333333e+03	4.8071505920e-25
1.8556666667e+03	4.6380896360e-25
1.8560000000e+03	4.2808192080e-25
1.8563333333e+03	4.2421010290e-25
1.8566666667e+03	4.5224664449e-25
1.8570000000e+03	4.4902339848e-25
1.8573333333e+03	4.5562491273e-25
1.8576666667e+03	4.6897562485e-25
1.8580000000e+03	4.5893192776e-25
1.8583333333e+03	4.7332513905e-25
1.8586666667e+03	4.6670735660e-25
1.8590000000e+03	4.3754200910e-25
1.8593333333e+03	4.4965162872e-25
1.8596666667e+03	4.5083038728e-25
1.8600000000e+03	4.7019364575e-25
1.8603333333e+03	4.6803702355e-25
1.8606666667e+03	4.7454726176e-25
1.8610000000e+03	4.5732219645e-25
1.8613333333e+03	4.6037527899e-25
1.8616666667e+03	4.5759242832e-25
1.8620000000e+03	4.7569279683e-25
1.8623333333e+03	4.6367085456e-25
1.8626666667e+03	4.5474164923e-25
1.8630000000e+03	4.5952274179e-25
1.8633333333e+03	4.4366162007e-25
1.8636666667e+03	4.5803733455e-25
1.8640000000e+03	4.6342001362e-25
1.8643333333e+03	4.4788313140e-25
1.8646666667e+03	4.6885221923e-25
1.8650000000e+03	4.6428059510e-25
1.8653333333e+03	4.5382461350e-25
1.8656666667e+03	4.4798916712e-25
1.8660000000e+03	4.5925666761e-25
1.8663333333e+03	4.6369763937e-25
1.8666666667e+03	4.5726017788e-25
1.8670000000e+03	4.6487058688e-25
1.8673333333e+03	4.6636654792e-25
1.8676666667e+03	4.5723226480e-25
1.8680000000e+03	4.8128703956e-25
1.8683333333e+03	4.6616808136e-25
1.8686666667e+03	4.6844861083e-25
1.8690000000e+03	4.4608018720e-25
1.8693333333e+03	4.6466575341e-25
1.8696666667e+03	4.3897740570e-25
1.8700000000e+03	4.5409935386e-25
1.8703333333e+03	4.5660106389e-25
1.8706666667e+03	4.5308941005e-25
1.8710000000e+03	4.6117308613e-25
1.8713333333e+03	4.6529416844e-25
1.8716666667e+03	4.5289595709e-25
1.8720000000e+03	4.5627415017e-25
1.8723333333e+03	4.6821557299e-25
1.8726666667e+03	4.5883872685e-25
1.8730000000e+03	4.5089138792e-25
1.8733333333e+03	4.4373720476e-25
1.8736666667e+03	4.6735499519e-25
1.8740000000e+03	4.8113530025e-25
1.8743333333e+03	4.7657639594e-25
1.8746666667e+03	4.5342971968e-25
1.8750000000e+03	4.8067978940e-25
1.8753333333e+03	4.7401759985e-25
1.8756666667e+03	4.5821674227e-25
1.8760000000e+03	4.7142263740e-25
1.8763333333e+03	4.6080239548e-25
1.8766666667e+03	4.5601002820e-25
1.8770000000e+03	4.7995244614e-25
1.8773333333e+03	4.7948564806e-25
1.8776666667e+03	4.5854576065e-25
1.8780000000e+03	4.5598521042e-25
1.8783333333e+03	4.5687462369e-25
1.8786666667e+03	4.5612735480e-25
1.8790000000e+03	4.6615159978e-25
1.8793333333e+03	4.7168969279e-25
1.8796666667e+03	4.8858389627e-25
1.8800000000e+03	4.6851474283e-25
1.8803333333e+03	4.7843192728e-25
1.8806666667e+03	4.6924565409e-25
1.8810000000e+03	4.9177636338e-25
1.8813333333e+03	4.8724290812e-25
1.8816666667e+03	4.6000135456e-25
1.8820000000e+03	4.6852134998e-25
1.8823333333e+03	4.6715793379e-25
1.8826666667e+03	4.7176548915e-25
1.8830000000e+03	4.5960918698e-25
1.8833333333e+03	4.6589432811e-25
1.8836666667e+03	4.7155334412e-25
1.8840000000e+03	4.6771671539e-25
1.8843333333e+03	4.7245784743e-25
1.8846666667e+03	4.7139750390e-25
1.8850000000e+03	4.7386734776e-25
1.8853333333e+03	4.7998393219e-25
1.8856666667e+03	4.5276000115e-25
1.8860000000e+03	4.5322747128e-25
1.8863333333e+03	4.5846188921e-25
1.8866666667e+03	4.4057509606e-25
1.8870000000e+03	4.8461859118e-25
1.8873333333e+03	4.7738912709e-25
1.8876666667e+03	4.7266025618e-25
1.8880000000e+03	4.8839542047e-25
1.8883333333e+03	4.7929750673e-25
1.8886666667e+03	4.5801382211e-25
1.8890000000e+03	4.7147014286e-25
1.8893333333e+03	4.5332309718e-25
1.8896666667e+03	4.5303551287e-25
1.8900000000e+03	4.8497433988e-25
1.8903333333e+03	4.9718109047e-25
1.8906666667e+03	4.7751730653e-25
1.8910000000e+03	4.7872396344e-25
1.8913333333e+03	4.5689113590e-25
1.8916666667e+03	4.5114340399e-25
1.8920000000e+03	4.4560403225e-25
1.8923333333e+03	4.7915069823e-25
1.8926666667e+03	4.6850586260e-25
1.8930000000e+03	4.6519627771e-25
1.8933333333e+03	4.8395788570e-25
1.8936666667e+03	4.7196944142e-25
1.8940000000e+03	4.6153768387e-25
1.8943333333e+03	4.6460921943e-25
1.8946666667e+03	4.7024019356e-25
1.8950000000e+03	4.7017804015e-25
1.8953333333e+03	4.4581539646e-25
1.8956666667e+03	4.4854202265e-25
1.8960000000e+03	4.5395023382e-25
1.8963333333e+03	4.8949324606e-25
1.8966666667e+03	4.7243013708e-25
1.8970000000e+03	4.5720360034e-25
1.8973333333e+03	4.6865072239e-25
1.8976666667e+03	4.6181728044e-25
1.8980000000e+03	4.8017223142e-25
1.8983333333e+03	4.7258247868e-25
1.8986666667e+03	4.6239116024e-25
1.8990000000e+03	4.6040287536e-25
1.8993333333e+03	4.9289184263e-25
1.8996666667e+03	4.9393559595e-25
1.9000000000e+03	4.8198835699e-25
1.9003333333e+03	4.6012795824e-25
1.9006666667e+03	4.8407936291e-25
1.9010000000e+03	4.6888757260e-25
1.9013333333e+03	4.7331821123e-25
1.9016666667e+03	4.8294098042e-25
1.9020000000e+03	4.7053940662e-25
1.9023333333e+03	4.8259656918e-25
1.9026666667e+03	5.0169280118e-25
1.9030000000e+03	4.8374666926e-25
1.9033333333e+03	4.7940950426e-25
1.9036666667e+03	4.6173938557e-25
1.9040000000e+03	4.7436622743e-25
1.9043333333e+03	4.6041534742e-25
1.9046666667e+03	4.5699700439e-25
1.9050000000e+03	4.8859387410e-25
1.9053333333e+03	4.6283092735e-25
1.9056666667e+03	4.7819442363e-25
1.9060000000e+03	4.8533359519e-25
1.9063333333e+03	4.8707929158e-25
1.9066666667e+03	4.6463727705e-25
1.9070000000e+03	4.6184614554e-25
1.9073333333e+03	4.8284796020e-25
1.9076666667e+03	4.7122352787e-25
1.9080000000e+03	4.5798443419e-25
1.9083333333e+03	4.6948912919e-25
1.9086666667e+03	4.6407978228e-25
1.9090000000e+03	4.9027591615e-25
1.9093333333e+03	4.8016240361e-25
1.9096666667e+03	4.7112624936e-25
1.9100000000e+03	4.8908714891e-25
1.9103333333e+03	4.7775830542e-25
1.9106666667e+03	4.5673166712e-25
1.9110000000e+03	4.6261753398e-25
1.9113333333e+03	4.7091475672e-25
1.9116666667e+03	4.7317366891e-25
1.9120000000e+03	5.0616529958e-25
1.9123333333e+03	5.0243722238e-25
1.9126666667e+03	4.8122439350e-25
1.9130000000e+03	4.7657100533e-25
1.9133333333e+03	4.7937176866e-25
1.9136666667e+03	4.9480866982e-25
1.9140000000e+03	4.6912461232e-25
1.9143333333e+03	4.5826653252e-25
1.9146666667e+03	4.7038601404e-25
1.9150000000e+03	4.4163588823e-25
1.9153333333e+03	4.8270887627e-25
1.9156666667e+03	4.8435517906e-25
1.9160000000e+03	4.6799594036e-25
1.9163333333e+03	4.7587032536e-25
1.9166666667e+03	4.9173505763e-25
1.9170000000e+03	4.8450337415e-25
1.9173333333e+03	4.8786268116e-25
1.9176666667e+03	5.0376213337e-25
1.9180000000e+03	4.9959801867e-25
1.9183333333e+03	5.0992153577e-25
1.9186666667e+03	4.8274848318e-25
1.9190000000e+03	4.8161282496e-25
1.9193333333e+03	4.8884293834e-25
1.9196666667e+03	4.6772321387e-25
1.9200000000e+03	4.6204881951e-25
1.9203333333e+03	4.6749475472e-25
1.9206666667e+03	4.8210365901e-25
1.9210000000e+03	4.8654427749e-25
1.9213333333e+03	4.7670352654e-25
1.9216666667e+03	4.7608828255e-25
1.9220000000e+03	4.6536770780e-25
1.9223333333e+03	4.6646968550e-25
1.9226666667e+03	4.7939396244e-25
1.9230000000e+03	4.7816770142e-25
1.9233333333e+03	4.9706552690e-25
1.9236666667e+03	4.9525472212e-25
1.9240000000e+03	4.7052602455e-25
1.9243333333e+03	4.8301987760e-25
1.9246666667e+03	4.8646460060e-25
1.9250000000e+03	4.9574745873e-25
1.9253333333e+03	4.7597453966e-25
1.9256666667e+03	4.6528259368e-25
1.9260000000e+03	4.7684304737e-25
1.9263333333e+03	4.9229695671e-25
1.9266666667e+03	4.8103554812e-25
1.9270000000e+03	4.9205877608e-25
1.9273333333e+03	5.1178187776e-25
1.9276666667e+03	4.9639984980e-25
1.9280000000e+03	4.7199255657e-25
1.9283333333e+03	4.7241942388e-25
1.9286666667e+03	4.6830117438e-25
1.9333333333e+03	5.3905341428e-25
1.9336666667e+03	5.0753368618e-25
1.9340000000e+03	4.9494992018e-25
1.9343333333e+03	4.8972671498e-25
1.9346666667e+03	4.8014322998e-25
1.9350000000e+03	4.7224241851e-25
1.9380000000e+03	4.9771212092e-25
1.9383333333e+03	4.8642926809e-25
1.9386666667e+03	5.0013490535e-25
1.9390000000e+03	5.1746690874e-25
1.9416666667e+03	5.0015933319e-25
1.9420000000e+03	4.9996569017e-25
1.9423333333e+03	4.8749640695e-25
1.9426666667e+03	4.9759574542e-25
1.9430000000e+03	4.7832501763e-25
1.9433333333e+03	4.7448974484e-25
1.9436666667e+03	4.8910509275e-25
1.9440000000e+03	4.8020179279e-25
1.9443333333e+03	4.9393148061e-25
1.9446666667e+03	5.1306378063e-25
1.9450000000e+03	4.8517476508e-25
1.9453333333e+03	4.8657955733e-25
1.9456666667e+03	4.9192436354e-25
1.9460000000e+03	5.1142399246e-25
1.9463333333e+03	4.8183505177e-25
1.9466666667e+03	4.7301176628e-25
1.9470000000e+03	4.8369061329e-25
1.9483333333e+03	5.0639036937e-25
1.9500000000e+03	5.1129247284e-25
1.9503333333e+03	4.7235545195e-25
1.9506666667e+03	4.8806747220e-25
1.9510000000e+03	5.0079389884e-25
1.9513333333e+03	4.9593033851e-25
1.9516666667e+03	4.9138751162e-25
1.9520000000e+03	4.8234022672e-25
1.9523333333e+03	4.9125025557e-25
1.9526666667e+03	4.9634218737e-25
1.9573333333e+03	5.3456969970e-25
1.9576666667e+03	4.6857664115e-25
1.9580000000e+03	4.9051003347e-25
1.9583333333e+03	4.9004485236e-25
1.9586666667e+03	4.8597932142e-25
1.9590000000e+03	4.8225424274e-25
1.9593333333e+03	4.9886307413e-25
1.9596666667e+03	5.0100468825e-25
1.9600000000e+03	5.3077287537e-25
1.9623333333e+03	5.1487479900e-25
1.9626666667e+03	4.8054007793e-25
1.9630000000e+03	4.7525620711e-25
1.9633333333e+03	4.8928521748e-25
1.9636666667e+03	4.6748780329e-25
1.9640000000e+03	4.6405994455e-25
1.9643333333e+03	4.9245988494e-25
1.9646666667e+03	4.8888878730e-25
1.9650000000e+03	4.9833516178e-25
1.9653333333e+03	4.9062213812e-25
1.9656666667e+03	5.0416327211e-25
1.9660000000e+03	4.8480583939e-25
1.9663333333e+03	5.0418622227e-25
1.9666666667e+03	4.9038670999e-25
1.9670000000e+03	4.7898696269e-25
1.9673333333e+03	4.9920163369e-25
1.9713333333e+03	4.9218553246e-25
1.9716666667e+03	4.8139390048e-25
1.9720000000e+03	5.0163183592e-25
1.9723333333e+03	4.9741637312e-25
1.9726666667e+03	4.9703309922e-25
1.9730000000e+03	4.8370651368e-25
1.9733333333e+03	5.0394463568e-25
1.9736666667e+03	4.8947470209e-25
1.9740000000e+03	4.8879346213e-25
1.9743333333e+03	5.0167232001e-25
1.9746666667e+03	5.1153407275e-25
1.9750000000e+03	5.0260963420e-25
1.9753333333e+03	4.9960151589e-25
1.9756666667e+03	5.0749305118e-25
1.9760000000e+03	5.1034305756e-25
1.9763333333e+03	4.9597154990e-25
1.9766666667e+03	5.1330007532e-25
1.9823333333e+03	5.2516835818e-25
1.9826666667e+03	5.0828061932e-25
1.9830000000e+03	4.9838456522e-25
1.9833333333e+03	5.0909658235e-25
1.9836666667e+03	5.1202667520e-25
1.9840000000e+03	4.9532235336e-25
1.9843333333e+03	4.8407321466e-25
1.9846666667e+03	4.9328982801e-25
1.9850000000e+03	4.9478088738e-25
1.9853333333e+03	5.0206994940e-25
1.9856666667e+03	5.0428952073e-25
1.9860000000e+03	5.1479762079e-25
1.9863333333e+03	5.0266380838e-25
1.9866666667e+03	4.9935861460e-25
1.9870000000e+03	4.9180720938e-25
1.9873333333e+03	5.0394701623e-25
1.9876666667e+03	4.9215109265e-25
1.9880000000e+03	5.0454920255e-25
1.9883333333e+03	4.9989639522e-25
1.9886666667e+03	5.0006629872e-25
1.9890000000e+03	5.0623260525e-25
1.9893333333e+03	5.1640113496e-25
1.9896666667e+03	4.8768831438e-25
1.9900000000e+03	5.0760699082e-25
1.9903333333e+03	5.2784027272e-25
1.9906666667e+03	5.0908394608e-25
1.9910000000e+03	5.0071112868e-25
1.9913333333e+03	5.3533928017e-25
1.9916666667e+03	5.2723437977e-25
1.9920000000e+03	5.0701613111e-25
1.9923333333e+03	5.0961039120e-25
1.9926666667e+03	4.9411491750e-25
1.9930000000e+03	5.0975851603e-25
1.9933333333e+03	5.0383205604e-25
1.9936666667e+03	4.9151974168e-25
1.9940000000e+03	4.8788649324e-25
1.9943333333e+03	4.8874483962e-25
1.9946666667e+03	4.9861701784e-25
1.9950000000e+03	5.0019508331e-25
1.9953333333e+03	4.9015955202e-25
1.9956666667e+03	5.1018414708e-25
1.9960000000e+03	5.0231300548e-25
1.9963333333e+03	4.9503523652e-25
1.9966666667e+03	4.8537290839e-25
1.9970000000e+03	4.9930357613e-25
1.9973333333e+03	4.9366686297e-25
1.9976666667e+03	4.8862352129e-25
1.9980000000e+03	4.9295181026e-25


==> data_products/ULs_SHV_G347.3-0.5.txt <==
f(Hz)	G347.3-0.5
2.1333333333e+01	2.3859264159e-24
2.1666666667e+01	2.2592197632e-24
2.2000000000e+01	2.0413463858e-24
2.2333333333e+01	1.9614678581e-24
2.2666666667e+01	1.8141255160e-24
2.3000000000e+01	1.7599789808e-24
2.3333333333e+01	1.6743264347e-24
2.3666666667e+01	1.5288526445e-24
2.4000000000e+01	1.5370050513e-24
2.4333333333e+01	1.4753499850e-24
2.4666666667e+01	1.4455810099e-24
2.5000000000e+01	1.4053641313e-24
2.5333333333e+01	1.4539876572e-24
2.5666666667e+01	1.3736564803e-24
2.6000000000e+01	1.4427422229e-24
2.6333333333e+01	1.6807185276e-24
2.6666666667e+01	1.9000196986e-24
2.7000000000e+01	1.3855129395e-24
2.7333333333e+01	2.0379686837e-24
2.7666666667e+01	1.7073225762e-24
2.8000000000e+01	1.7475749211e-24
2.8333333333e+01	1.9108022070e-24
2.8666666667e+01	1.0621853040e-24
2.9000000000e+01	9.6367930155e-25
2.9333333333e+01	9.8537100741e-25
2.9666666667e+01	1.0685284930e-24
3.0000000000e+01	1.3316524368e-24
3.0333333333e+01	8.8450235465e-25
3.0666666667e+01	7.0557937954e-25
3.1000000000e+01	6.4007370459e-25
3.1333333333e+01	6.3497931923e-25
3.1666666667e+01	5.8562621634e-25
3.2000000000e+01	5.6363401985e-25
3.2333333333e+01	5.9100411737e-25
3.2666666667e+01	5.5392070977e-25
3.3000000000e+01	5.7015255201e-25
3.3333333333e+01	5.7530753790e-25
3.3666666667e+01	5.2989496634e-25
3.4000000000e+01	5.0137351431e-25
3.4333333333e+01	4.8603412933e-25
3.4666666667e+01	4.8583843472e-25
3.5000000000e+01	5.3171724543e-25
3.5333333333e+01	7.0969564321e-25
3.5666666667e+01	6.7775317416e-25
3.6000000000e+01	4.9943827765e-25
3.6333333333e+01	4.2638576950e-25
3.6666666667e+01	4.1044411872e-25
3.7000000000e+01	3.9624405944e-25
3.7333333333e+01	3.9743331810e-25
3.7666666667e+01	3.9268992694e-25
3.8000000000e+01	4.2847812101e-25
3.8333333333e+01	4.0613874492e-25
3.8666666667e+01	4.0216126825e-25
3.9000000000e+01	3.7917326196e-25
3.9333333333e+01	3.7247921922e-25
3.9666666667e+01	3.7340745382e-25
4.0000000000e+01	3.7703262735e-25
4.0333333333e+01	3.7217223250e-25
4.0666666667e+01	4.3307135356e-25
4.1000000000e+01	4.7116440056e-25
4.1333333333e+01	3.5920227105e-25
4.1666666667e+01	3.3449442022e-25
4.2000000000e+01	3.3498881322e-25
4.2333333333e+01	3.2888688517e-25
4.2666666667e+01	3.2978129339e-25
4.3000000000e+01	3.1305736337e-25
4.3333333333e+01	3.1242071017e-25
4.3666666667e+01	3.2001423989e-25
4.4000000000e+01	3.2129575206e-25
4.4333333333e+01	3.0311382929e-25
4.4666666667e+01	3.0776889347e-25
4.5000000000e+01	3.0459935900e-25
4.5333333333e+01	2.9722429334e-25
4.5666666667e+01	3.2387635762e-25
4.6000000000e+01	4.7698926399e-25
4.6333333333e+01	3.9971681195e-25
4.6666666667e+01	2.9128516738e-25
4.7000000000e+01	2.7746896950e-25
4.7333333333e+01	2.7491386388e-25
4.7666666667e+01	2.6705873309e-25
4.8000000000e+01	2.6986125736e-25
4.8333333333e+01	2.5364363226e-25
4.8666666667e+01	2.5531194123e-25
4.9000000000e+01	2.6009398424e-25
4.9333333333e+01	2.5621123814e-25
4.9666666667e+01	2.5102791827e-25
5.0000000000e+01	2.5481724166e-25
5.0333333333e+01	2.5010245533e-25
5.0666666667e+01	2.6152546923e-25
5.1000000000e+01	2.6672808110e-25
5.1333333333e+01	2.6323831433e-25
5.1666666667e+01	2.6885940549e-25
5.2000000000e+01	2.5945554994e-25
5.2333333333e+01	2.7015467785e-25
5.2666666667e+01	2.5899955858e-25
5.3000000000e+01	2.4835688734e-25
5.3333333333e+01	2.4591916479e-25
5.3666666667e+01	2.5052630221e-25
5.4000000000e+01	2.5676323688e-25
5.4333333333e+01	2.4092776142e-25
5.4666666667e+01	2.3538875009e-25
5.5000000000e+01	2.3298029269e-25
5.5333333333e+01	2.2628597797e-25
5.5666666667e+01	2.3247942926e-25
5.6000000000e+01	2.4051962972e-25
5.6333333333e+01	2.4147547287e-25
5.6666666667e+01	2.4080658600e-25
5.7000000000e+01	2.2679681441e-25
5.7333333333e+01	2.3891070535e-25
5.7666666667e+01	2.2720973207e-25
5.8000000000e+01	2.3441438797e-25
5.8333333333e+01	2.3195169575e-25
5.8666666667e+01	2.3336861398e-25
5.9000000000e+01	2.3794586878e-25
5.9333333333e+01	2.4126287831e-25
5.9666666667e+01	1.2465020543e-24
6.0000000000e+01	2.8110002178e-24
6.0333333333e+01	1.5685697342e-24
6.0666666667e+01	2.3491753546e-25
6.1000000000e+01	2.2066018355e-25
6.1333333333e+01	2.1807962126e-25
6.1666666667e+01	2.2365242334e-25
6.2000000000e+01	2.1198695467e-25
6.2333333333e+01	2.2233984737e-25
6.2666666667e+01	2.1345393230e-25
6.3000000000e+01	2.2749387544e-25
6.3333333333e+01	2.1852067317e-25
6.3666666667e+01	2.1484314681e-25
6.4000000000e+01	2.0869815866e-25
6.4333333333e+01	2.1101773331e-25
6.4666666667e+01	2.2313651450e-25
6.5000000000e+01	2.1501694946e-25
6.5333333333e+01	2.1696513397e-25
6.5666666667e+01	2.0939895734e-25
6.6000000000e+01	2.0665325622e-25
6.6333333333e+01	2.1221659669e-25
6.6666666667e+01	2.1629201049e-25
6.7000000000e+01	2.1137254995e-25
6.7333333333e+01	2.1082855971e-25
6.7666666667e+01	2.1038532305e-25
6.8000000000e+01	2.1923542364e-25
6.8333333333e+01	2.1089041555e-25
6.8666666667e+01	2.0699194908e-25
6.9000000000e+01	1.9741802530e-25
6.9333333333e+01	2.1561087037e-25
6.9666666667e+01	2.1119872036e-25
7.0000000000e+01	2.0973821145e-25
7.0333333333e+01	2.2312407845e-25
7.0666666667e+01	2.1712186631e-25
7.1000000000e+01	2.1086214533e-25
7.1333333333e+01	2.0713402967e-25
7.1666666667e+01	2.0484196537e-25
7.2000000000e+01	2.0706039981e-25
7.2333333333e+01	2.0288988075e-25
7.2666666667e+01	2.1477154612e-25
7.3000000000e+01	2.1875138849e-25
7.3333333333e+01	2.0456671911e-25
7.3666666667e+01	2.0477728335e-25
7.4000000000e+01	2.0071671651e-25
7.4333333333e+01	2.1075024304e-25
7.4666666667e+01	2.0820752027e-25
7.5000000000e+01	2.0460457181e-25
7.5333333333e+01	2.0190515062e-25
7.5666666667e+01	2.1730691387e-25
7.6000000000e+01	2.1398950092e-25
7.6333333333e+01	2.0407343561e-25
7.6666666667e+01	1.9790479923e-25
7.7000000000e+01	2.0358899084e-25
7.7333333333e+01	2.0557516942e-25
7.7666666667e+01	2.0992510896e-25
7.8000000000e+01	2.0396132786e-25
7.8333333333e+01	1.9753229771e-25
7.8666666667e+01	2.1220814054e-25
7.9000000000e+01	1.9937983502e-25
7.9333333333e+01	2.0180287393e-25
7.9666666667e+01	2.0686918585e-25
8.0000000000e+01	1.9799846202e-25
8.0333333333e+01	1.9575116688e-25
8.0666666667e+01	2.0710204147e-25
8.1000000000e+01	2.0267819551e-25
8.1333333333e+01	2.1656685645e-25
8.1666666667e+01	2.1573459804e-25
8.2000000000e+01	2.2940160695e-25
8.2333333333e+01	2.3702828190e-25
8.2666666667e+01	2.3704295816e-25
8.3000000000e+01	2.1725655053e-25
8.3333333333e+01	2.1260027949e-25
8.3666666667e+01	2.0470709100e-25
8.4000000000e+01	2.0182197864e-25
8.4333333333e+01	1.9382379776e-25
8.4666666667e+01	1.9608671329e-25
8.5000000000e+01	1.9062976500e-25
8.5333333333e+01	2.0346189769e-25
8.5666666667e+01	2.0357754703e-25
8.6000000000e+01	1.9782015917e-25
8.6333333333e+01	1.9875864754e-25
8.6666666667e+01	1.9614223610e-25
8.7000000000e+01	2.0597545618e-25
8.7333333333e+01	2.0015906739e-25
8.7666666667e+01	2.0408260989e-25
8.8000000000e+01	1.9947664313e-25
8.8333333333e+01	2.0302461836e-25
8.8666666667e+01	2.0746790971e-25
8.9000000000e+01	2.2353032779e-25
8.9333333333e+01	2.2880088716e-25
8.9666666667e+01	2.2301593069e-25
9.0000000000e+01	2.0534004593e-25
9.0333333333e+01	2.0013776230e-25
9.0666666667e+01	2.0113054426e-25
9.1000000000e+01	1.9511540584e-25
9.1333333333e+01	1.9295995827e-25
9.1666666667e+01	2.0097174067e-25
9.2000000000e+01	1.9993189866e-25
9.2333333333e+01	2.1376160906e-25
9.2666666667e+01	2.0666855892e-25
9.3000000000e+01	2.0188529048e-25
9.3333333333e+01	1.9790912768e-25
9.3666666667e+01	1.8390960756e-25
9.4000000000e+01	1.9883920870e-25
9.4333333333e+01	1.9627009549e-25
9.4666666667e+01	2.0426813712e-25
9.5000000000e+01	2.0058329344e-25
9.5333333333e+01	1.9074291945e-25
9.5666666667e+01	2.0122381875e-25
9.6000000000e+01	2.0814696916e-25
9.6333333333e+01	1.9939316786e-25
9.6666666667e+01	1.9896617251e-25
9.7000000000e+01	2.0218458013e-25
9.7333333333e+01	2.0028954862e-25
9.7666666667e+01	2.0022559425e-25
9.8000000000e+01	2.0010977621e-25
9.8333333333e+01	1.9878087128e-25
9.8666666667e+01	2.0435815163e-25
9.9000000000e+01	1.9770006590e-25
9.9333333333e+01	1.9554450684e-25
9.9666666667e+01	2.0846046278e-25
1.0000000000e+02	2.1695745669e-25
1.0033333333e+02	2.1146136642e-25
1.0066666667e+02	2.0423676033e-25
1.0100000000e+02	1.9936485700e-25
1.0133333333e+02	1.9707901941e-25
1.0166666667e+02	2.0420242800e-25
1.0200000000e+02	1.9946979246e-25
1.0233333333e+02	2.0297033696e-25
1.0266666667e+02	1.9366669189e-25
1.0300000000e+02	2.0304647831e-25
1.0333333333e+02	2.0057848122e-25
1.0366666667e+02	2.0499416781e-25
1.0400000000e+02	2.0195383273e-25
1.0433333333e+02	2.0657099407e-25
1.0466666667e+02	2.0347436660e-25
1.0500000000e+02	1.9944319503e-25
1.0533333333e+02	2.0314595824e-25
1.0566666667e+02	1.9612340303e-25
1.0600000000e+02	1.9156838716e-25
1.0633333333e+02	1.9900037051e-25
1.0666666667e+02	2.0131745072e-25
1.0700000000e+02	2.0268007262e-25
1.0733333333e+02	1.9818545106e-25
1.0766666667e+02	1.9713452853e-25
1.0800000000e+02	1.8967352828e-25
1.0833333333e+02	1.9673330868e-25
1.0866666667e+02	1.9932326060e-25
1.0900000000e+02	1.8830269812e-25
1.0933333333e+02	1.9626675016e-25
1.0966666667e+02	2.0141398306e-25
1.1000000000e+02	1.9749334306e-25
1.1033333333e+02	1.8760555505e-25
1.1066666667e+02	2.0167553014e-25
1.1100000000e+02	1.9777325679e-25
1.1133333333e+02	1.9888703280e-25
1.1166666667e+02	1.9733489806e-25
1.1200000000e+02	1.9560750688e-25
1.1233333333e+02	2.0250643650e-25
1.1266666667e+02	1.9306503551e-25
1.1300000000e+02	1.8849384587e-25
1.1333333333e+02	1.9401602949e-25
1.1366666667e+02	1.9650414465e-25
1.1400000000e+02	1.9182071933e-25
1.1433333333e+02	1.9443892208e-25
1.1466666667e+02	1.9142336222e-25
1.1500000000e+02	1.8336131056e-25
1.1533333333e+02	1.9354055937e-25
1.1566666667e+02	1.9907240947e-25
1.1600000000e+02	1.9452867546e-25
1.1633333333e+02	1.9114576970e-25
1.1666666667e+02	1.9759094541e-25
1.1700000000e+02	1.9948170556e-25
1.1733333333e+02	2.0423717062e-25
1.1766666667e+02	1.9228459035e-25
1.1800000000e+02	1.9131907047e-25
1.1833333333e+02	1.9003533685e-25
1.1866666667e+02	1.9733673054e-25
1.1900000000e+02	1.9355695617e-25
1.1933333333e+02	1.8842872886e-25
1.1966666667e+02	2.4331669140e-25
1.2000000000e+02	4.5121897016e-25
1.2033333333e+02	3.1381987586e-25
1.2066666667e+02	1.9943388365e-25
1.2100000000e+02	1.9509130210e-25
1.2133333333e+02	1.9549690934e-25
1.2166666667e+02	1.9645884291e-25
1.2200000000e+02	1.9783092407e-25
1.2233333333e+02	2.0242536314e-25
1.2266666667e+02	1.9225239552e-25
1.2300000000e+02	1.9818098420e-25
1.2333333333e+02	1.9390506399e-25
1.2366666667e+02	2.0302263084e-25
1.2400000000e+02	2.0365580677e-25
1.2433333333e+02	1.9416516849e-25
1.2466666667e+02	2.0497798918e-25
1.2500000000e+02	1.9605597761e-25
1.2533333333e+02	1.9329884356e-25
1.2566666667e+02	1.9048049029e-25
1.2600000000e+02	1.9905517019e-25
1.2633333333e+02	1.9100253308e-25
1.2666666667e+02	1.8583992253e-25
1.2700000000e+02	1.8832014163e-25
1.2733333333e+02	1.9117964924e-25
1.2766666667e+02	1.9719220959e-25
1.2800000000e+02	1.8922464105e-25
1.2833333333e+02	1.9104276002e-25
1.2866666667e+02	1.9097387524e-25
1.2900000000e+02	1.8832468702e-25
1.2933333333e+02	1.9354527131e-25
1.2966666667e+02	1.9442182031e-25
1.3000000000e+02	1.9972113323e-25
1.3033333333e+02	1.9288641330e-25
1.3066666667e+02	1.9372916971e-25
1.3100000000e+02	1.8554343006e-25
1.3133333333e+02	1.9262393431e-25
1.3166666667e+02	1.8862396430e-25
1.3200000000e+02	1.9100355087e-25
1.3233333333e+02	1.9533012580e-25
1.3266666667e+02	1.9192321426e-25
1.3300000000e+02	1.9225896183e-25
1.3333333333e+02	1.9782956131e-25
1.3366666667e+02	1.9785335695e-25
1.3400000000e+02	1.8924810902e-25
1.3433333333e+02	1.9745452090e-25
1.3466666667e+02	1.8986426364e-25
1.3500000000e+02	1.8740937418e-25
1.3533333333e+02	1.8661072492e-25
1.3566666667e+02	1.9577040297e-25
1.3600000000e+02	2.0303818258e-25
1.3633333333e+02	1.9193963944e-25
1.3666666667e+02	1.9247438314e-25
1.3700000000e+02	1.9494808226e-25
1.3733333333e+02	1.9119737291e-25
1.3766666667e+02	1.8952691665e-25
1.3800000000e+02	2.0108893465e-25
1.3833333333e+02	1.9340143072e-25
1.3866666667e+02	1.8942742356e-25
1.3900000000e+02	1.8560889862e-25
1.3933333333e+02	1.9015813483e-25
1.3966666667e+02	1.8799189940e-25
1.4000000000e+02	1.8441220777e-25
1.4033333333e+02	1.8578598025e-25
1.4066666667e+02	1.8645497637e-25
1.4100000000e+02	1.9250239208e-25
1.4133333333e+02	1.9931475333e-25
1.4166666667e+02	1.9459830850e-25
1.4200000000e+02	1.9698925282e-25
1.4233333333e+02	1.9431471167e-25
1.4266666667e+02	1.8573290806e-25
1.4300000000e+02	1.8771300424e-25
1.4333333333e+02	1.9668091417e-25
1.4366666667e+02	2.0301817428e-25
1.4400000000e+02	1.9866108835e-25
1.4433333333e+02	1.9411802433e-25
1.4466666667e+02	1.8813204320e-25
1.4500000000e+02	1.8498766381e-25
1.4533333333e+02	1.9109944425e-25
1.4566666667e+02	2.0062346953e-25
1.4600000000e+02	1.9108116646e-25
1.4633333333e+02	1.9293562890e-25
1.4666666667e+02	1.8871364062e-25
1.4700000000e+02	1.9140583628e-25
1.4733333333e+02	2.0149947140e-25
1.4766666667e+02	2.0103851596e-25
1.4800000000e+02	2.0408769135e-25
1.4833333333e+02	1.9833538521e-25
1.4866666667e+02	1.9858593443e-25
1.4900000000e+02	1.9278891128e-25
1.4933333333e+02	1.9416171857e-25
1.4966666667e+02	1.9671341395e-25
1.5000000000e+02	1.9338766176e-25
1.5033333333e+02	1.9741953944e-25
1.5066666667e+02	1.9267104749e-25
1.5100000000e+02	1.9244039928e-25
1.5133333333e+02	2.0177696527e-25
1.5166666667e+02	1.8176013884e-25
1.5200000000e+02	1.9818456060e-25
1.5233333333e+02	1.9852136238e-25
1.5266666667e+02	1.9467014643e-25
1.5300000000e+02	1.8912588076e-25
1.5333333333e+02	1.9116387255e-25
1.5366666667e+02	1.9660655287e-25
1.5400000000e+02	1.9271325489e-25
1.5433333333e+02	1.9240761520e-25
1.5466666667e+02	1.9798149117e-25
1.5500000000e+02	1.9294659481e-25
1.5533333333e+02	1.9376979256e-25
1.5566666667e+02	1.8944206789e-25
1.5600000000e+02	1.9023010008e-25
1.5633333333e+02	1.8730068568e-25
1.5666666667e+02	1.9364038556e-25
1.5700000000e+02	1.9707290661e-25
1.5733333333e+02	1.8973620591e-25
1.5766666667e+02	1.8716062974e-25
1.5800000000e+02	1.9387678136e-25
1.5833333333e+02	1.9392785057e-25
1.5866666667e+02	1.9039633188e-25
1.5900000000e+02	1.9205421387e-25
1.5933333333e+02	1.9114282208e-25
1.5966666667e+02	1.9190771457e-25
1.6000000000e+02	1.9217039324e-25
1.6033333333e+02	1.8641256478e-25
1.6066666667e+02	1.8683646987e-25
1.6100000000e+02	1.9290804158e-25
1.6133333333e+02	1.8989130175e-25
1.6166666667e+02	1.8583686121e-25
1.6200000000e+02	1.9157609011e-25
1.6233333333e+02	1.8537612490e-25
1.6266666667e+02	1.8457157595e-25
1.6300000000e+02	1.8677834002e-25
1.6333333333e+02	1.8727019805e-25
1.6366666667e+02	1.8238936467e-25
1.6400000000e+02	1.8169985580e-25
1.6433333333e+02	1.9055811450e-25
1.6466666667e+02	1.9136574743e-25
1.6500000000e+02	1.8581648506e-25
1.6533333333e+02	1.8258854218e-25
1.6566666667e+02	1.9332848916e-25
1.6600000000e+02	1.9248494309e-25
1.6633333333e+02	1.9075265022e-25
1.6666666667e+02	2.0479398226e-25
1.6700000000e+02	1.9173160807e-25
1.6733333333e+02	1.9346770187e-25
1.6766666667e+02	1.8562958417e-25
1.6800000000e+02	1.9668048853e-25
1.6833333333e+02	1.9513044448e-25
1.6866666667e+02	1.9450108228e-25
1.6900000000e+02	2.0253282463e-25
1.6933333333e+02	1.9506294701e-25
1.6966666667e+02	1.9701284878e-25
1.7000000000e+02	1.9279666557e-25
1.7033333333e+02	2.0195875560e-25
1.7066666667e+02	1.9864581537e-25
1.7100000000e+02	1.9944016593e-25
1.7133333333e+02	2.0197137269e-25
1.7166666667e+02	1.9395644910e-25
1.7200000000e+02	1.8549432544e-25
1.7233333333e+02	1.8646534451e-25
1.7266666667e+02	1.8988418556e-25
1.7300000000e+02	1.8758982454e-25
1.7333333333e+02	1.9646636736e-25
1.7366666667e+02	1.8901475875e-25
1.7400000000e+02	1.9327738141e-25
1.7433333333e+02	1.8894031299e-25
1.7466666667e+02	1.9019987520e-25
1.7500000000e+02	1.8812075414e-25
1.7533333333e+02	1.9464096675e-25
1.7566666667e+02	1.9066647013e-25
1.7600000000e+02	1.8658581485e-25
1.7633333333e+02	1.9298068608e-25
1.7666666667e+02	1.9442638397e-25
1.7700000000e+02	1.9399022533e-25
1.7733333333e+02	2.0225180669e-25
1.7766666667e+02	1.9239654727e-25
1.7800000000e+02	1.9349162238e-25
1.7833333333e+02	1.9403030903e-25
1.7866666667e+02	1.9444652246e-25
1.7900000000e+02	1.8473438302e-25
1.7933333333e+02	1.9107091653e-25
1.7966666667e+02	6.7083138904e-25
1.8000000000e+02	1.8963006156e-24
1.8033333333e+02	1.3453509706e-24
1.8066666667e+02	2.0918031988e-25
1.8100000000e+02	1.8322614877e-25
1.8133333333e+02	1.8492954117e-25
1.8166666667e+02	1.8471613550e-25
1.8200000000e+02	1.8969498597e-25
1.8233333333e+02	1.9511986249e-25
1.8266666667e+02	1.8871310807e-25
1.8300000000e+02	1.8469508888e-25
1.8333333333e+02	1.8836980850e-25
1.8366666667e+02	1.9438964949e-25
1.8400000000e+02	2.0032471775e-25
1.8433333333e+02	2.0626175717e-25
1.8466666667e+02	1.9271891058e-25
1.8500000000e+02	1.9109651025e-25
1.8533333333e+02	1.9325270812e-25
1.8566666667e+02	1.8816173727e-25
1.8600000000e+02	1.8575310632e-25
1.8633333333e+02	1.9151100026e-25
1.8666666667e+02	1.9252402104e-25
1.8700000000e+02	1.9251260237e-25
1.8733333333e+02	1.8686803215e-25
1.8766666667e+02	1.9079124727e-25
1.8800000000e+02	1.8866257262e-25
1.8833333333e+02	1.8756800953e-25
1.8866666667e+02	1.9462929116e-25
1.8900000000e+02	1.9316348539e-25
1.8933333333e+02	1.8956861516e-25
1.8966666667e+02	1.8861716903e-25
1.9000000000e+02	1.8312141681e-25
1.9033333333e+02	1.8183760615e-25
1.9066666667e+02	1.9386184452e-25
1.9100000000e+02	2.0048801174e-25
1.9133333333e+02	1.9671317102e-25
1.9166666667e+02	1.9269069953e-25
1.9200000000e+02	1.8855452234e-25
1.9233333333e+02	1.8559378123e-25
1.9266666667e+02	1.8773315802e-25
1.9300000000e+02	1.9356580060e-25
1.9333333333e+02	1.9141524029e-25
1.9366666667e+02	1.9317953253e-25
1.9400000000e+02	1.9501634726e-25
1.9433333333e+02	1.8967897561e-25
1.9466666667e+02	1.9148087363e-25
1.9500000000e+02	1.8984709462e-25
1.9533333333e+02	2.0380794178e-25
1.9566666667e+02	1.9089126535e-25
1.9600000000e+02	1.8994821978e-25
1.9633333333e+02	1.8280047986e-25
1.9666666667e+02	1.8702849537e-25
1.9700000000e+02	1.9116871905e-25
1.9733333333e+02	1.8709077559e-25
1.9766666667e+02	1.9248492135e-25
1.9800000000e+02	1.8562783298e-25
1.9833333333e+02	1.9508693365e-25
1.9866666667e+02	2.0064662704e-25
1.9900000000e+02	1.9020712197e-25
1.9933333333e+02	1.8947680638e-25
1.9966666667e+02	1.9823900927e-25
2.0000000000e+02	1.9152206998e-25
2.0033333333e+02	1.9208935136e-25
2.0066666667e+02	1.9148401164e-25
2.0100000000e+02	1.8987791609e-25
2.0133333333e+02	1.8826938848e-25
2.0166666667e+02	1.9198864280e-25
2.0200000000e+02	1.9625938728e-25
2.0233333333e+02	1.8936017640e-25
2.0266666667e+02	1.9412717406e-25
2.0300000000e+02	1.9216757124e-25
2.0333333333e+02	1.8961415362e-25
2.0366666667e+02	1.8512105563e-25
2.0400000000e+02	1.9786756000e-25
2.0433333333e+02	1.8985815704e-25
2.0466666667e+02	1.9609641919e-25
2.0500000000e+02	1.9936795467e-25
2.0533333333e+02	1.9494110285e-25
2.0566666667e+02	1.9210203424e-25
2.0600000000e+02	1.9563112811e-25
2.0633333333e+02	1.9324787012e-25
2.0666666667e+02	1.8793634909e-25
2.0700000000e+02	1.9290663972e-25
2.0733333333e+02	1.9663606737e-25
2.0766666667e+02	1.8649499408e-25
2.0800000000e+02	1.8683808137e-25
2.0833333333e+02	1.9226251746e-25
2.0866666667e+02	1.9365713338e-25
2.0900000000e+02	1.8871525726e-25
2.0933333333e+02	1.9198819316e-25
2.0966666667e+02	1.9285686383e-25
2.1000000000e+02	1.9000849700e-25
2.1033333333e+02	1.8855222461e-25
2.1066666667e+02	1.9482012301e-25
2.1100000000e+02	1.9171025125e-25
2.1133333333e+02	1.9125577541e-25
2.1166666667e+02	1.9162256254e-25
2.1200000000e+02	1.9581474903e-25
2.1233333333e+02	1.9330518299e-25
2.1266666667e+02	1.9814947744e-25
2.1300000000e+02	1.8951158692e-25
2.1333333333e+02	1.8979187940e-25
2.1366666667e+02	1.8794567954e-25
2.1400000000e+02	1.9032566119e-25
2.1433333333e+02	1.9157969724e-25
2.1466666667e+02	1.9061690541e-25
2.1500000000e+02	1.9421002945e-25
2.1533333333e+02	1.9288553067e-25
2.1566666667e+02	1.8536569682e-25
2.1600000000e+02	1.8895585518e-25
2.1633333333e+02	1.9998158408e-25
2.1666666667e+02	1.9051567851e-25
2.1700000000e+02	1.9913848343e-25
2.1733333333e+02	1.9865278849e-25
2.1766666667e+02	1.9741246286e-25
2.1800000000e+02	1.9619397577e-25
2.1833333333e+02	1.9668975515e-25
2.1866666667e+02	1.9144339809e-25
2.1900000000e+02	1.8763299313e-25
2.1933333333e+02	1.9422505589e-25
2.1966666667e+02	1.9465829785e-25
2.2000000000e+02	1.8937068434e-25
2.2033333333e+02	1.8602615685e-25
2.2066666667e+02	1.8529243140e-25
2.2100000000e+02	1.8229336583e-25
2.2133333333e+02	1.8339554157e-25
2.2166666667e+02	1.8625006027e-25
2.2200000000e+02	1.9868174570e-25
2.2233333333e+02	2.0256166790e-25
2.2266666667e+02	2.0841628911e-25
2.2300000000e+02	2.2018979767e-25
2.2333333333e+02	2.0795945403e-25
2.2366666667e+02	1.9435009368e-25
2.2400000000e+02	1.9917514003e-25
2.2433333333e+02	1.9668963249e-25
2.2466666667e+02	1.9256054427e-25
2.2500000000e+02	1.9011118339e-25
2.2533333333e+02	1.9169220404e-25
2.2566666667e+02	1.8905115775e-25
2.2600000000e+02	1.9522103658e-25
2.2633333333e+02	1.9911547261e-25
2.2666666667e+02	1.9399295463e-25
2.2700000000e+02	1.9777744656e-25
2.2733333333e+02	1.8797581549e-25
2.2766666667e+02	1.8838198984e-25
2.2800000000e+02	1.9193841491e-25
2.2833333333e+02	1.8311364076e-25
2.2866666667e+02	1.8810735197e-25
2.2900000000e+02	1.9212017063e-25
2.2933333333e+02	1.8735235281e-25
2.2966666667e+02	1.8632574826e-25
2.3000000000e+02	1.8820927313e-25
2.3033333333e+02	1.8774995439e-25
2.3066666667e+02	1.8639179540e-25
2.3100000000e+02	1.9121386114e-25
2.3133333333e+02	2.0227687005e-25
2.3166666667e+02	1.9423299342e-25
2.3200000000e+02	1.9977527311e-25
2.3233333333e+02	1.8992960010e-25
2.3266666667e+02	1.9347840219e-25
2.3300000000e+02	1.9616970312e-25
2.3333333333e+02	1.9686173166e-25
2.3366666667e+02	1.9284123633e-25
2.3400000000e+02	1.9662823540e-25
2.3433333333e+02	1.8934316858e-25
2.3466666667e+02	1.9381839124e-25
2.3500000000e+02	1.9323552152e-25
2.3533333333e+02	1.9008254303e-25
2.3566666667e+02	1.9139396885e-25
2.3600000000e+02	1.8975677324e-25
2.3633333333e+02	1.9043185672e-25
2.3666666667e+02	1.8378030708e-25
2.3700000000e+02	1.9305118310e-25
2.3733333333e+02	1.9335107920e-25
2.3766666667e+02	1.9673405133e-25
2.3800000000e+02	1.9586798565e-25
2.3833333333e+02	1.9614761825e-25
2.3866666667e+02	1.8626438573e-25
2.3900000000e+02	1.9400825803e-25
2.3933333333e+02	1.9628128074e-25
2.3966666667e+02	1.8753166916e-25
2.4000000000e+02	1.9702409563e-25
2.4033333333e+02	1.9918199354e-25
2.4066666667e+02	2.0653024300e-25
2.4100000000e+02	1.9374485019e-25
2.4133333333e+02	1.9000331355e-25
2.4166666667e+02	1.8947835804e-25
2.4200000000e+02	1.8833992509e-25
2.4233333333e+02	1.9256638759e-25
2.4266666667e+02	1.9683939839e-25
2.4300000000e+02	1.9375797437e-25
2.4333333333e+02	1.8862555416e-25
2.4366666667e+02	1.9411490252e-25
2.4400000000e+02	1.9668113556e-25
2.4433333333e+02	1.9513530509e-25
2.4466666667e+02	1.9754794314e-25
2.4500000000e+02	1.9295638598e-25
2.4533333333e+02	1.9294048858e-25
2.4566666667e+02	1.8750469426e-25
2.4600000000e+02	1.8821960534e-25
2.4633333333e+02	1.9801492768e-25
2.4666666667e+02	1.8978900743e-25
2.4700000000e+02	1.9548669363e-25
2.4733333333e+02	1.9275362589e-25
2.4766666667e+02	1.9507213320e-25
2.4800000000e+02	2.0189418968e-25
2.4833333333e+02	2.0250487039e-25
2.4866666667e+02	1.9537329084e-25
2.4900000000e+02	1.9501295251e-25
2.4933333333e+02	1.9660166074e-25
2.4966666667e+02	1.9414341485e-25
2.5000000000e+02	1.9234896381e-25
2.5033333333e+02	1.9441758423e-25
2.5066666667e+02	1.9432138291e-25
2.5100000000e+02	1.9143034911e-25
2.5133333333e+02	2.0241524048e-25
2.5166666667e+02	1.9410776914e-25
2.5200000000e+02	1.9899243950e-25
2.5233333333e+02	1.8967740606e-25
2.5266666667e+02	1.9676962910e-25
2.5300000000e+02	1.9010159585e-25
2.5333333333e+02	1.9174058341e-25
2.5366666667e+02	1.8327250423e-25
2.5400000000e+02	1.9462209117e-25
2.5433333333e+02	1.8612135073e-25
2.5466666667e+02	1.9186082878e-25
2.5500000000e+02	1.9405266851e-25
2.5533333333e+02	1.8981477784e-25
2.5566666667e+02	1.9593347936e-25
2.5600000000e+02	1.9286592548e-25
2.5633333333e+02	1.8842834971e-25
2.5666666667e+02	2.0478692947e-25
2.5700000000e+02	2.0291499488e-25
2.5733333333e+02	1.8961546924e-25
2.5766666667e+02	1.9566226230e-25
2.5800000000e+02	1.9706700338e-25
2.5833333333e+02	1.9440556235e-25
2.5866666667e+02	1.9485513118e-25
2.5900000000e+02	2.0023570709e-25
2.5933333333e+02	2.0075411992e-25
2.5966666667e+02	2.1026129737e-25
2.6000000000e+02	2.0370616377e-25
2.6033333333e+02	1.9589844136e-25
2.6066666667e+02	1.9850421889e-25
2.6100000000e+02	1.9500477971e-25
2.6133333333e+02	1.9480404231e-25
2.6166666667e+02	2.0334632714e-25
2.6200000000e+02	2.0197645932e-25
2.6233333333e+02	2.0323625037e-25
2.6266666667e+02	1.9203709431e-25
2.6300000000e+02	2.0027741971e-25
2.6333333333e+02	2.0185308679e-25
2.6366666667e+02	2.0197918503e-25
2.6400000000e+02	1.9719248432e-25
2.6433333333e+02	2.0198974546e-25
2.6466666667e+02	2.0466013958e-25
2.6500000000e+02	1.9741815366e-25
2.6533333333e+02	1.9074088515e-25
2.6566666667e+02	1.9373252915e-25
2.6600000000e+02	2.0200576495e-25
2.6633333333e+02	1.9896105355e-25
2.6666666667e+02	1.9839534844e-25
2.6700000000e+02	1.9873234932e-25
2.6733333333e+02	1.9356231083e-25
2.6766666667e+02	1.8643021600e-25
2.6800000000e+02	1.9414801925e-25
2.6833333333e+02	1.9366775581e-25
2.6866666667e+02	2.0001382640e-25
2.6900000000e+02	1.9852811562e-25
2.6933333333e+02	2.5453733979e-25
2.6966666667e+02	3.5089659160e-25
2.7000000000e+02	2.6684007165e-25
2.7033333333e+02	1.9468918230e-25
2.7066666667e+02	2.0258168731e-25
2.7100000000e+02	2.0111885601e-25
2.7133333333e+02	2.0250146944e-25
2.7166666667e+02	1.9766445147e-25
2.7200000000e+02	2.0372654526e-25
2.7233333333e+02	2.0302962286e-25
2.7266666667e+02	1.9998880040e-25
2.7300000000e+02	2.0071776734e-25
2.7333333333e+02	2.0304045377e-25
2.7366666667e+02	2.0009229396e-25
2.7400000000e+02	2.0301841489e-25
2.7433333333e+02	2.0589676310e-25
2.7466666667e+02	1.9814082828e-25
2.7500000000e+02	2.1618882199e-25
2.7533333333e+02	2.0824613873e-25
2.7566666667e+02	2.0921472733e-25
2.7600000000e+02	2.1428144097e-25
2.7633333333e+02	3.0005547004e-25
2.7666666667e+02	4.8646102192e-25
2.7700000000e+02	4.3310276588e-25
2.7733333333e+02	2.5161031146e-25
2.7766666667e+02	2.2106537570e-25
2.7800000000e+02	2.0125711627e-25
2.7833333333e+02	2.0233775547e-25
2.7866666667e+02	2.1302986970e-25
2.7900000000e+02	2.0990730919e-25
2.7933333333e+02	2.1048335330e-25
2.7966666667e+02	2.0985457615e-25
2.8000000000e+02	2.0645668257e-25
2.8033333333e+02	2.2085606092e-25
2.8066666667e+02	2.2429827608e-25
2.8100000000e+02	2.3050795000e-25
2.8133333333e+02	2.3605207583e-25
2.8166666667e+02	2.1324128527e-25
2.8200000000e+02	2.0089128204e-25
2.8233333333e+02	2.1655751959e-25
2.8266666667e+02	2.0363894909e-25
2.8300000000e+02	1.9047441008e-25
2.8333333333e+02	1.9228626578e-25
2.8366666667e+02	2.0368773774e-25
2.8400000000e+02	2.1027673746e-25
2.8433333333e+02	1.9542308161e-25
2.8466666667e+02	2.1107705853e-25
2.8500000000e+02	2.0973562042e-25
2.8533333333e+02	2.0619805532e-25
2.8566666667e+02	2.1019868384e-25
2.8600000000e+02	2.0153719995e-25
2.8633333333e+02	2.0543343652e-25
2.8666666667e+02	2.0419613727e-25
2.8700000000e+02	2.1383836219e-25
2.8733333333e+02	2.0311773755e-25
2.8766666667e+02	1.9655352051e-25
2.8800000000e+02	1.9261857667e-25
2.8833333333e+02	1.9930622010e-25
2.8866666667e+02	2.0226282765e-25
2.8900000000e+02	2.0251037796e-25
2.8933333333e+02	2.0207567496e-25
2.8966666667e+02	1.9330695570e-25
2.9000000000e+02	1.9995623016e-25
2.9033333333e+02	2.0326504503e-25
2.9066666667e+02	2.0649738422e-25
2.9100000000e+02	2.0081939513e-25
2.9133333333e+02	2.0313732528e-25
2.9166666667e+02	2.0193987190e-25
2.9200000000e+02	1.9736306449e-25
2.9233333333e+02	1.9888771457e-25
2.9266666667e+02	1.9549062709e-25
2.9300000000e+02	1.9167775433e-25
2.9333333333e+02	1.9140523388e-25
2.9366666667e+02	2.0413885800e-25
2.9400000000e+02	2.0206760570e-25
2.9433333333e+02	1.9240711276e-25
2.9466666667e+02	1.9241397570e-25
2.9500000000e+02	1.9873281964e-25
2.9533333333e+02	2.0105768498e-25
2.9566666667e+02	2.0694044395e-25
2.9600000000e+02	2.2140170150e-25
2.9633333333e+02	2.0294361820e-25
2.9666666667e+02	1.8432458735e-25
2.9700000000e+02	1.9590649867e-25
2.9733333333e+02	2.0653354300e-25
2.9766666667e+02	2.0449613006e-25
2.9800000000e+02	2.0499483043e-25
2.9833333333e+02	2.0842304132e-25
2.9866666667e+02	2.0251968234e-25
2.9900000000e+02	2.2928781589e-25
2.9933333333e+02	1.6951854867e-24
2.9966666667e+02	3.4866507828e-24
3.0000000000e+02	2.0412546842e-24
3.0033333333e+02	4.4740976272e-25
3.0066666667e+02	2.2080855250e-25
3.0100000000e+02	2.1077284855e-25
3.0133333333e+02	2.0920171982e-25
3.0166666667e+02	4.1013895426e-25
3.0200000000e+02	1.6062807950e-24
3.0233333333e+02	1.4876791207e-24
3.0266666667e+02	3.3580467885e-25
3.0300000000e+02	1.3317673543e-24
3.0333333333e+02	2.1216999603e-24
3.0366666667e+02	8.5896620598e-25
3.0400000000e+02	2.0166037507e-25
3.0433333333e+02	1.9475173040e-25
3.0466666667e+02	1.9812025887e-25
3.0500000000e+02	1.9625739768e-25
3.0533333333e+02	2.0035763981e-25
3.0566666667e+02	2.0510954568e-25
3.0600000000e+02	2.0929234097e-25
3.0633333333e+02	2.0927435416e-25
3.0666666667e+02	1.9742921625e-25
3.0700000000e+02	2.0025117881e-25
3.0733333333e+02	2.0369955184e-25
3.0766666667e+02	2.0676258508e-25
3.0800000000e+02	2.0706974422e-25
3.0833333333e+02	2.0080153759e-25
3.0866666667e+02	1.9532314121e-25
3.0900000000e+02	1.9579331951e-25
3.0933333333e+02	1.9878175574e-25
3.0966666667e+02	1.9292284987e-25
3.1000000000e+02	1.9692476567e-25
3.1033333333e+02	2.0218366350e-25
3.1066666667e+02	2.0599059974e-25
3.1100000000e+02	2.0716364101e-25
3.1133333333e+02	1.9762928524e-25
3.1166666667e+02	1.9638459736e-25
3.1200000000e+02	2.0851222254e-25
3.1233333333e+02	1.9997368152e-25
3.1266666667e+02	1.9775121237e-25
3.1300000000e+02	1.9906302826e-25
3.1333333333e+02	2.0725727262e-25
3.1366666667e+02	2.0766089288e-25
3.1400000000e+02	2.0518724946e-25
3.1433333333e+02	2.0589900762e-25
3.1466666667e+02	2.0796946730e-25
3.1500000000e+02	2.0622731888e-25
3.1533333333e+02	2.0928084859e-25
3.1566666667e+02	2.0681224489e-25
3.1600000000e+02	2.1622102291e-25
3.1633333333e+02	2.1153746954e-25
3.1666666667e+02	2.0517660541e-25
3.1700000000e+02	1.9555709877e-25
3.1733333333e+02	2.0129223798e-25
3.1766666667e+02	2.1051401096e-25
3.1800000000e+02	2.0620569446e-25
3.1833333333e+02	2.1033670151e-25
3.1866666667e+02	2.0159736019e-25
3.1900000000e+02	1.9497319891e-25
3.1933333333e+02	2.0070907092e-25
3.1966666667e+02	2.0235391335e-25
3.2000000000e+02	2.1687506145e-25
3.2033333333e+02	2.1132669788e-25
3.2066666667e+02	2.0717993769e-25
3.2100000000e+02	2.1270730532e-25
3.2133333333e+02	2.1481384632e-25
3.2166666667e+02	2.0650219838e-25
3.2200000000e+02	2.1624433273e-25
3.2233333333e+02	2.1047602911e-25
3.2266666667e+02	2.0562056320e-25
3.2300000000e+02	2.1253264326e-25
3.2333333333e+02	2.1599458160e-25
3.2366666667e+02	2.0699115274e-25
3.2400000000e+02	2.0530235854e-25
3.2433333333e+02	2.1579015696e-25
3.2466666667e+02	2.1658992687e-25
3.2500000000e+02	2.2002670720e-25
3.2533333333e+02	2.1263831174e-25
3.2566666667e+02	2.0935978026e-25
3.2600000000e+02	2.1356263172e-25
3.2633333333e+02	2.1085444188e-25
3.2666666667e+02	2.0813921007e-25
3.2700000000e+02	2.1713689362e-25
3.2733333333e+02	2.0810417983e-25
3.2766666667e+02	2.0478439825e-25
3.2800000000e+02	2.1848645115e-25
3.2833333333e+02	2.1261777929e-25
3.2866666667e+02	2.1214926141e-25
3.2900000000e+02	2.1308512372e-25
3.2933333333e+02	2.0815046254e-25
3.2966666667e+02	2.1207521040e-25
3.3000000000e+02	2.0749026208e-25
3.3033333333e+02	2.0602881347e-25
3.3066666667e+02	2.1094448607e-25
3.3100000000e+02	2.0467147930e-25
3.3133333333e+02	2.1959759017e-25
3.3166666667e+02	2.1301730147e-25
3.3200000000e+02	2.1410171051e-25
3.3233333333e+02	2.0980116805e-25
3.3266666667e+02	2.2063406905e-25
3.3300000000e+02	2.1656719400e-25
3.3333333333e+02	2.1237297399e-25
3.3366666667e+02	2.1764569593e-25
3.3400000000e+02	2.1547362782e-25
3.3433333333e+02	2.0475284617e-25
3.3466666667e+02	2.0872035963e-25
3.3500000000e+02	2.0846764144e-25
3.3533333333e+02	2.1206311362e-25
3.3566666667e+02	2.0571114246e-25
3.3600000000e+02	2.0765942163e-25
3.3633333333e+02	2.0456628245e-25
3.3666666667e+02	2.0627552234e-25
3.3700000000e+02	2.1416839540e-25
3.3733333333e+02	2.0990543280e-25
3.3766666667e+02	2.0423286510e-25
3.3800000000e+02	2.1110933833e-25
3.3833333333e+02	2.0897293718e-25
3.3866666667e+02	1.9966755124e-25
3.3900000000e+02	2.0856070641e-25
3.3933333333e+02	2.0882601310e-25
3.3966666667e+02	2.0132003553e-25
3.4000000000e+02	2.0576482317e-25
3.4033333333e+02	2.0655038334e-25
3.4066666667e+02	2.0753727114e-25
3.4100000000e+02	2.1042940040e-25
3.4133333333e+02	2.1734946829e-25
3.4166666667e+02	2.0795687642e-25
3.4200000000e+02	2.0593121687e-25
3.4233333333e+02	2.0339333770e-25
3.4266666667e+02	2.0959026701e-25
3.4300000000e+02	2.1753909227e-25
3.4333333333e+02	2.1587311383e-25
3.4366666667e+02	2.1375425469e-25
3.4400000000e+02	2.1302919071e-25
3.4433333333e+02	2.1979008999e-25
3.4466666667e+02	2.0979685066e-25
3.4500000000e+02	2.0557787710e-25
3.4533333333e+02	2.0345783960e-25
3.4566666667e+02	2.0119881164e-25
3.4600000000e+02	2.0397310732e-25
3.4633333333e+02	2.1115035465e-25
3.4666666667e+02	2.0802568938e-25
3.4700000000e+02	2.1147609015e-25
3.4733333333e+02	2.0601014889e-25
3.4766666667e+02	2.1414218359e-25
3.4800000000e+02	2.1336255748e-25
3.4833333333e+02	2.0699511541e-25
3.4866666667e+02	2.0255970401e-25
3.4900000000e+02	2.0871432736e-25
3.4933333333e+02	2.0782956296e-25
3.4966666667e+02	2.0836532075e-25
3.5000000000e+02	2.1066521023e-25
3.5033333333e+02	2.1510224158e-25
3.5066666667e+02	2.1431481715e-25
3.5100000000e+02	2.1950067426e-25
3.5133333333e+02	2.1359215323e-25
3.5166666667e+02	2.0650694056e-25
3.5200000000e+02	2.0572025073e-25
3.5233333333e+02	2.0608279113e-25
3.5266666667e+02	2.0971115736e-25
3.5300000000e+02	2.1526837983e-25
3.5333333333e+02	2.1128588839e-25
3.5366666667e+02	2.0629346746e-25
3.5400000000e+02	2.2248632101e-25
3.5433333333e+02	2.1278421392e-25
3.5466666667e+02	2.0137895875e-25
3.5500000000e+02	1.9971939904e-25
3.5533333333e+02	2.0343877537e-25
3.5566666667e+02	2.1073090034e-25
3.5600000000e+02	2.1212079410e-25
3.5633333333e+02	2.0889870839e-25
3.5666666667e+02	2.1728915650e-25
3.5700000000e+02	2.1548907088e-25
3.5733333333e+02	2.0471462136e-25
3.5766666667e+02	2.0663788727e-25
3.5800000000e+02	2.1302899852e-25
3.5833333333e+02	2.1830402213e-25
3.5866666667e+02	2.2297296168e-25
3.5900000000e+02	2.0875834169e-25
3.5933333333e+02	2.1832784331e-25
3.5966666667e+02	2.1700013315e-25
3.6000000000e+02	2.1999958321e-25
3.6033333333e+02	2.1116082786e-25
3.6066666667e+02	2.0315468472e-25
3.6100000000e+02	2.0842252064e-25
3.6133333333e+02	2.1657593273e-25
3.6166666667e+02	2.2043067816e-25
3.6200000000e+02	2.1286630273e-25
3.6233333333e+02	2.1936245937e-25
3.6266666667e+02	2.0946840214e-25
3.6300000000e+02	2.1099189352e-25
3.6333333333e+02	2.1006675400e-25
3.6366666667e+02	2.0368814280e-25
3.6400000000e+02	2.1515091154e-25
3.6433333333e+02	2.1529425494e-25
3.6466666667e+02	2.1469887310e-25
3.6500000000e+02	2.2470112484e-25
3.6533333333e+02	2.0962158859e-25
3.6566666667e+02	2.1531106289e-25
3.6600000000e+02	2.1205311878e-25
3.6633333333e+02	2.1302270823e-25
3.6666666667e+02	2.0547247529e-25
3.6700000000e+02	2.1716854378e-25
3.6733333333e+02	2.2213679495e-25
3.6766666667e+02	2.1391102578e-25
3.6800000000e+02	2.1802042235e-25
3.6833333333e+02	2.1342019771e-25
3.6866666667e+02	2.1602331474e-25
3.6900000000e+02	2.1396739473e-25
3.6933333333e+02	2.1164015269e-25
3.6966666667e+02	2.1214749010e-25
3.7000000000e+02	2.1675528525e-25
3.7033333333e+02	2.1699359871e-25
3.7066666667e+02	2.1574682455e-25
3.7100000000e+02	2.2220977865e-25
3.7133333333e+02	2.0776973212e-25
3.7166666667e+02	2.1149766075e-25
3.7200000000e+02	2.2011054516e-25
3.7233333333e+02	2.0878761609e-25
3.7266666667e+02	2.2190505518e-25
3.7300000000e+02	2.2407602575e-25
3.7333333333e+02	2.2648221958e-25
3.7366666667e+02	2.1956597354e-25
3.7400000000e+02	2.2179586974e-25
3.7433333333e+02	2.1421434210e-25
3.7466666667e+02	2.1334164455e-25
3.7500000000e+02	2.2774253873e-25
3.7533333333e+02	2.2618764881e-25
3.7566666667e+02	2.1262782942e-25
3.7600000000e+02	2.1761674177e-25
3.7633333333e+02	2.1640198727e-25
3.7666666667e+02	2.1138929940e-25
3.7700000000e+02	2.0854546073e-25
3.7733333333e+02	2.1483567125e-25
3.7766666667e+02	2.1818260804e-25
3.7800000000e+02	2.1177525537e-25
3.7833333333e+02	2.0165355944e-25
3.7866666667e+02	2.1828369634e-25
3.7900000000e+02	2.1814886360e-25
3.7933333333e+02	2.2027891121e-25
3.7966666667e+02	2.1641614636e-25
3.8000000000e+02	2.1490069953e-25
3.8033333333e+02	2.1941363256e-25
3.8066666667e+02	2.1846515660e-25
3.8100000000e+02	2.1195626730e-25
3.8133333333e+02	2.2336024541e-25
3.8166666667e+02	2.1412888454e-25
3.8200000000e+02	2.1721858315e-25
3.8233333333e+02	2.1084367489e-25
3.8266666667e+02	2.1715258183e-25
3.8300000000e+02	2.1792788990e-25
3.8333333333e+02	2.1281720703e-25
3.8366666667e+02	2.1601608209e-25
3.8400000000e+02	2.1857317677e-25
3.8433333333e+02	2.2058893917e-25
3.8466666667e+02	2.2178909237e-25
3.8500000000e+02	2.0836848218e-25
3.8533333333e+02	2.1148149816e-25
3.8566666667e+02	2.2073928679e-25
3.8600000000e+02	2.2774223853e-25
3.8633333333e+02	2.2212419430e-25
3.8666666667e+02	2.1256482943e-25
3.8700000000e+02	2.1258533245e-25
3.8733333333e+02	2.1548542220e-25
3.8766666667e+02	2.2661010447e-25
3.8800000000e+02	2.2262176027e-25
3.8833333333e+02	2.2452152014e-25
3.8866666667e+02	2.3047311207e-25
3.8900000000e+02	2.2394673734e-25
3.8933333333e+02	2.2078887392e-25
3.8966666667e+02	2.2438484959e-25
3.9000000000e+02	2.1832707653e-25
3.9033333333e+02	2.2321070446e-25
3.9066666667e+02	2.2086652554e-25
3.9100000000e+02	2.0938661621e-25
3.9133333333e+02	2.1309774027e-25
3.9166666667e+02	2.1944556834e-25
3.9200000000e+02	2.2757831686e-25
3.9233333333e+02	2.1180633666e-25
3.9266666667e+02	2.2748099218e-25
3.9300000000e+02	2.1719187727e-25
3.9333333333e+02	2.2828504690e-25
3.9366666667e+02	2.2146511389e-25
3.9400000000e+02	2.1467552119e-25
3.9433333333e+02	2.1835724228e-25
3.9466666667e+02	2.2350058784e-25
3.9500000000e+02	2.2379790710e-25
3.9533333333e+02	2.1962505694e-25
3.9566666667e+02	2.2345361387e-25
3.9600000000e+02	2.1752372724e-25
3.9633333333e+02	2.2635593543e-25
3.9666666667e+02	2.1857792356e-25
3.9700000000e+02	2.1971575564e-25
3.9733333333e+02	2.1592260257e-25
3.9766666667e+02	2.0669737528e-25
3.9800000000e+02	2.0573911523e-25
3.9833333333e+02	2.1362064489e-25
3.9866666667e+02	2.1716454065e-25
3.9900000000e+02	2.2941823074e-25
3.9933333333e+02	2.2658372403e-25
3.9966666667e+02	2.2020424126e-25
4.0000000000e+02	2.2282234058e-25
4.0033333333e+02	2.2957060240e-25
4.0066666667e+02	2.2429204750e-25
4.0100000000e+02	2.2896934863e-25
4.0133333333e+02	2.2795451433e-25
4.0166666667e+02	2.3357859852e-25
4.0200000000e+02	2.2382313152e-25
4.0233333333e+02	2.3147476330e-25
4.0266666667e+02	2.1807903016e-25
4.0300000000e+02	2.2179741029e-25
4.0333333333e+02	2.2102146085e-25
4.0366666667e+02	2.2040262933e-25
4.0400000000e+02	2.2314618060e-25
4.0433333333e+02	2.2494762619e-25
4.0466666667e+02	2.2487361514e-25
4.0500000000e+02	2.2092326495e-25
4.0533333333e+02	2.3169389298e-25
4.0566666667e+02	2.3005625555e-25
4.0600000000e+02	2.2572192020e-25
4.0633333333e+02	2.3325358506e-25
4.0666666667e+02	2.2647114410e-25
4.0700000000e+02	2.3069656705e-25
4.0733333333e+02	2.3284638360e-25
4.0766666667e+02	2.3155133045e-25
4.0800000000e+02	2.2481334017e-25
4.0833333333e+02	2.3132886827e-25
4.0866666667e+02	2.3982475075e-25
4.0900000000e+02	2.4220456295e-25
4.0933333333e+02	2.4846219140e-25
4.0966666667e+02	2.4944022619e-25
4.1000000000e+02	2.4345401036e-25
4.1033333333e+02	2.4376759574e-25
4.1066666667e+02	2.3697692183e-25
4.1100000000e+02	2.3569462713e-25
4.1133333333e+02	2.3436154945e-25
4.1166666667e+02	2.3317117344e-25
4.1200000000e+02	2.3856648569e-25
4.1233333333e+02	2.3584695361e-25
4.1266666667e+02	2.3944026609e-25
4.1300000000e+02	2.3423572232e-25
4.1333333333e+02	2.3337050657e-25
4.1366666667e+02	2.2634764246e-25
4.1400000000e+02	2.3936023494e-25
4.1433333333e+02	2.2744444576e-25
4.1466666667e+02	2.3369472813e-25
4.1500000000e+02	2.4456144340e-25
4.1533333333e+02	2.2909817585e-25
4.1566666667e+02	2.2507520803e-25
4.1600000000e+02	2.2624346530e-25
4.1633333333e+02	2.2699636463e-25
4.1666666667e+02	2.3907512221e-25
4.1700000000e+02	2.3496530897e-25
4.1733333333e+02	2.2410489071e-25
4.1766666667e+02	2.2412084856e-25
4.1800000000e+02	2.3397268113e-25
4.1833333333e+02	2.2961814659e-25
4.1866666667e+02	2.3110361199e-25
4.1900000000e+02	2.2993787550e-25
4.1933333333e+02	2.2445746304e-25
4.1966666667e+02	2.2151332702e-25
4.2000000000e+02	2.4660758665e-25
4.2033333333e+02	2.5467334744e-25
4.2066666667e+02	2.3224392644e-25
4.2100000000e+02	2.2777390008e-25
4.2133333333e+02	2.2189316339e-25
4.2166666667e+02	2.3782844931e-25
4.2200000000e+02	2.4367769281e-25
4.2233333333e+02	2.3612907340e-25
4.2266666667e+02	2.2898679405e-25
4.2300000000e+02	2.2727303803e-25
4.2333333333e+02	2.3221207846e-25
4.2366666667e+02	2.3124903673e-25
4.2400000000e+02	2.3844919685e-25
4.2433333333e+02	2.3935629197e-25
4.2466666667e+02	2.3064307152e-25
4.2500000000e+02	2.3385461481e-25
4.2533333333e+02	2.3825475966e-25
4.2566666667e+02	2.4768773724e-25
4.2600000000e+02	2.4014966312e-25
4.2633333333e+02	2.2703368244e-25
4.2666666667e+02	2.1846083223e-25
4.2700000000e+02	2.1883214249e-25
4.2733333333e+02	2.3463744213e-25
4.2766666667e+02	2.4339210777e-25
4.2800000000e+02	2.3547774124e-25
4.2833333333e+02	2.3033738704e-25
4.2866666667e+02	2.3695140399e-25
4.2900000000e+02	2.3637468383e-25
4.2933333333e+02	2.3517899357e-25
4.2966666667e+02	2.3231050555e-25
4.3000000000e+02	2.2655135173e-25
4.3033333333e+02	2.2946034470e-25
4.3066666667e+02	2.2600459057e-25
4.3100000000e+02	2.2684180328e-25
4.3133333333e+02	2.2660556302e-25
4.3166666667e+02	2.2467441023e-25
4.3200000000e+02	2.3730633300e-25
4.3233333333e+02	2.3269999922e-25
4.3266666667e+02	2.2696486872e-25
4.3300000000e+02	2.2962296121e-25
4.3333333333e+02	2.2503660898e-25
4.3366666667e+02	2.1740371848e-25
4.3400000000e+02	2.3327828551e-25
4.3433333333e+02	2.3805942928e-25
4.3466666667e+02	2.2851601421e-25
4.3500000000e+02	2.3478440510e-25
4.3533333333e+02	2.3452622951e-25
4.3566666667e+02	2.2232393632e-25
4.3600000000e+02	2.2951393627e-25
4.3633333333e+02	2.3527037851e-25
4.3666666667e+02	2.3467893266e-25
4.3700000000e+02	2.3080599892e-25
4.3733333333e+02	2.2677600210e-25
4.3766666667e+02	2.2128950176e-25
4.3800000000e+02	2.3549214868e-25
4.3833333333e+02	2.3589494036e-25
4.3866666667e+02	2.3346915161e-25
4.3900000000e+02	2.3931401726e-25
4.3933333333e+02	2.3428748151e-25
4.3966666667e+02	2.4312527903e-25
4.4000000000e+02	2.3700871363e-25
4.4033333333e+02	2.3070144710e-25
4.4066666667e+02	2.3461472806e-25
4.4100000000e+02	2.3224374880e-25
4.4133333333e+02	2.2519962747e-25
4.4166666667e+02	2.2625197311e-25
4.4200000000e+02	2.2036053866e-25
4.4233333333e+02	2.2862120156e-25
4.4266666667e+02	2.3515906176e-25
4.4300000000e+02	2.3196202374e-25
4.4333333333e+02	2.2970899004e-25
4.4366666667e+02	2.4126302972e-25
4.4400000000e+02	2.3337166324e-25
4.4433333333e+02	2.3352654666e-25
4.4466666667e+02	2.3090276569e-25
4.4500000000e+02	2.2717574670e-25
4.4533333333e+02	2.3904857189e-25
4.4566666667e+02	2.2373362550e-25
4.4600000000e+02	2.3765836801e-25
4.4633333333e+02	2.2841189768e-25
4.4666666667e+02	2.3058497120e-25
4.4700000000e+02	2.3622171459e-25
4.4733333333e+02	2.3792208848e-25
4.4766666667e+02	2.3803330015e-25
4.4800000000e+02	2.2780151380e-25
4.4833333333e+02	2.3666313144e-25
4.4866666667e+02	2.3643945015e-25
4.4900000000e+02	2.3436062973e-25
4.4933333333e+02	2.3315292251e-25
4.4966666667e+02	2.4109418611e-25
4.5000000000e+02	2.5318748181e-25
4.5033333333e+02	2.4611415171e-25
4.5066666667e+02	2.3736246181e-25
4.5100000000e+02	2.2369473011e-25
4.5133333333e+02	2.3124779626e-25
4.5166666667e+02	2.3608351620e-25
4.5200000000e+02	2.3843395945e-25
4.5233333333e+02	2.4260615891e-25
4.5266666667e+02	2.4174038760e-25
4.5300000000e+02	2.4378105961e-25
4.5333333333e+02	2.3195604584e-25
4.5366666667e+02	2.3456257090e-25
4.5400000000e+02	2.5122568506e-25
4.5433333333e+02	2.5148835164e-25
4.5466666667e+02	2.3901467312e-25
4.5500000000e+02	2.3516680125e-25
4.5533333333e+02	2.3592898830e-25
4.5566666667e+02	2.3521241324e-25
4.5600000000e+02	2.3910675956e-25
4.5633333333e+02	2.3979333381e-25
4.5666666667e+02	2.4555310238e-25
4.5700000000e+02	2.4019034549e-25
4.5733333333e+02	2.3774612164e-25
4.5766666667e+02	2.3694718730e-25
4.5800000000e+02	2.4597315467e-25
4.5833333333e+02	2.3945119532e-25
4.5866666667e+02	2.3611358981e-25
4.5900000000e+02	2.3162544309e-25
4.5933333333e+02	2.4215396833e-25
4.5966666667e+02	2.3275349310e-25
4.6000000000e+02	2.3821375237e-25
4.6033333333e+02	2.3220618298e-25
4.6066666667e+02	2.3654988229e-25
4.6100000000e+02	2.3424246415e-25
4.6133333333e+02	2.3258126315e-25
4.6166666667e+02	2.5114178602e-25
4.6200000000e+02	2.4281603690e-25
4.6233333333e+02	2.4852027850e-25
4.6266666667e+02	2.3772240549e-25
4.6300000000e+02	2.4099963331e-25
4.6333333333e+02	2.4989618466e-25
4.6366666667e+02	2.3800620987e-25
4.6400000000e+02	2.3371066129e-25
4.6433333333e+02	2.4269522394e-25
4.6466666667e+02	2.4117900342e-25
4.6500000000e+02	2.4770372447e-25
4.6533333333e+02	2.4308624858e-25
4.6566666667e+02	2.4213140526e-25
4.6600000000e+02	2.3592439896e-25
4.6633333333e+02	2.3806978699e-25
4.6666666667e+02	2.3720713479e-25
4.6700000000e+02	2.3979636841e-25
4.6733333333e+02	2.4422531079e-25
4.6766666667e+02	2.4091734547e-25
4.6800000000e+02	2.4392718956e-25
4.6833333333e+02	2.4049610891e-25
4.6866666667e+02	2.3496322244e-25
4.6900000000e+02	2.5055225165e-25
4.6933333333e+02	2.3872390472e-25
4.6966666667e+02	2.4617460290e-25
4.7000000000e+02	2.3455180700e-25
4.7033333333e+02	2.3863086570e-25
4.7066666667e+02	2.3937951220e-25
4.7100000000e+02	2.4835779495e-25
4.7133333333e+02	2.4731915470e-25
4.7166666667e+02	2.4206346140e-25
4.7200000000e+02	2.5083322090e-25
4.7233333333e+02	2.4709386852e-25
4.7266666667e+02	2.4461574986e-25
4.7300000000e+02	2.4492879206e-25
4.7333333333e+02	2.4199298522e-25
4.7366666667e+02	2.6323220893e-25
4.7400000000e+02	2.5377027869e-25
4.7433333333e+02	2.4817746530e-25
4.7466666667e+02	2.5253203533e-25
4.7500000000e+02	2.4251458410e-25
4.7533333333e+02	2.4664272096e-25
4.7566666667e+02	2.5670368084e-25
4.7600000000e+02	2.5000869052e-25
4.7633333333e+02	2.4317287000e-25
4.7666666667e+02	2.3826345688e-25
4.7700000000e+02	2.4329603543e-25
4.7733333333e+02	2.4787118520e-25
4.7766666667e+02	2.4927218678e-25
4.7800000000e+02	2.6433116251e-25
4.7833333333e+02	2.5020515294e-25
4.7866666667e+02	2.4672110859e-25
4.7900000000e+02	2.4742016568e-25
4.7933333333e+02	2.4965708161e-25
4.7966666667e+02	2.4524035450e-25
4.8000000000e+02	2.4308212836e-25
4.8033333333e+02	2.4923923251e-25
4.8066666667e+02	2.6203023116e-25
4.8100000000e+02	2.5871151576e-25
4.8133333333e+02	2.5993387055e-25
4.8166666667e+02	2.5459959069e-25
4.8200000000e+02	2.5044119921e-25
4.8233333333e+02	2.5416542334e-25
4.8266666667e+02	2.5461465888e-25
4.8300000000e+02	2.5882066478e-25
4.8333333333e+02	2.6344858183e-25
4.8366666667e+02	2.5335953500e-25
4.8400000000e+02	2.5471758231e-25
4.8433333333e+02	2.4770831247e-25
4.8466666667e+02	2.5157285782e-25
4.8500000000e+02	2.4659627363e-25
4.8533333333e+02	2.4798784102e-25
4.8566666667e+02	2.6246696572e-25
4.8600000000e+02	2.6170272226e-25
4.8633333333e+02	2.5295673582e-25
4.8666666667e+02	2.5173080488e-25
4.8700000000e+02	2.5408283942e-25
4.8733333333e+02	2.4742276816e-25
4.8766666667e+02	2.3334607094e-25
4.8800000000e+02	2.5720018162e-25
4.8833333333e+02	2.4929932356e-25
4.8866666667e+02	2.5007725859e-25
4.8900000000e+02	2.4381338194e-25
4.8933333333e+02	2.5066904520e-25
4.8966666667e+02	2.5155099355e-25
4.9000000000e+02	2.6411104562e-25
4.9033333333e+02	2.6178729588e-25
4.9066666667e+02	2.5467257385e-25
4.9100000000e+02	2.5306719514e-25
4.9133333333e+02	2.5537859551e-25
4.9166666667e+02	2.6307218891e-25
4.9200000000e+02	2.5923247038e-25
4.9233333333e+02	2.6306360908e-25
4.9266666667e+02	2.5454410114e-25
4.9300000000e+02	2.5732948724e-25
4.9333333333e+02	2.6463538328e-25
4.9366666667e+02	2.5346691455e-25
4.9400000000e+02	2.6558395273e-25
4.9433333333e+02	2.6325067925e-25
4.9466666667e+02	2.5513879492e-25
4.9500000000e+02	2.4434659906e-25
4.9533333333e+02	2.4767643572e-25
4.9566666667e+02	2.5330825614e-25
4.9600000000e+02	2.5536272553e-25
4.9633333333e+02	2.5347435950e-25
4.9666666667e+02	2.6527524379e-25
4.9700000000e+02	2.5684556622e-25
4.9733333333e+02	2.6744951605e-25
4.9766666667e+02	2.7296174722e-25
4.9800000000e+02	2.4955984179e-25
4.9833333333e+02	2.4352849581e-25
4.9866666667e+02	2.6793357607e-25
4.9900000000e+02	2.6777806569e-25
4.9933333333e+02	2.6994154344e-25
4.9966666667e+02	2.5649461790e-25
5.0000000000e+02	2.7235489049e-25
5.0033333333e+02	2.6404783156e-25
5.0066666667e+02	2.7262022103e-25
5.0100000000e+02	3.4880507390e-25
5.0133333333e+02	2.5598744345e-24
5.0200000000e+02	2.2468426499e-24
5.0233333333e+02	3.7366492326e-25
5.0266666667e+02	1.3681832911e-24
5.0300000000e+02	1.5339264454e-24
5.0333333333e+02	7.4251277111e-25
5.0366666667e+02	1.5333857993e-24
5.0400000000e+02	1.5878626457e-24
5.0500000000e+02	3.2259099867e-24
5.0533333333e+02	1.0888572658e-24
5.0566666667e+02	3.8427556113e-25
5.0600000000e+02	3.5696230596e-25
5.0633333333e+02	4.2359162298e-25
5.0666666667e+02	5.8286456087e-25
5.0700000000e+02	1.3758732888e-24
5.0733333333e+02	3.1751153934e-24
5.0933333333e+02	3.2744120866e-24
5.0966666667e+02	2.7792033078e-24
5.1200000000e+02	1.4455247322e-24
5.1233333333e+02	7.6759892083e-25
5.1266666667e+02	4.6007854312e-25
5.1300000000e+02	4.5358466344e-25
5.1333333333e+02	9.3791347071e-25
5.1366666667e+02	8.3375796611e-25
5.1400000000e+02	3.1107351705e-25
5.1433333333e+02	2.7981625984e-25
5.1466666667e+02	2.7369990064e-25
5.1500000000e+02	2.7534973827e-25
5.1533333333e+02	2.7487436781e-25
5.1566666667e+02	2.7059953422e-25
5.1600000000e+02	2.7210182918e-25
5.1633333333e+02	1.0094035407e-24
5.1666666667e+02	2.0550158658e-24
5.1700000000e+02	1.1163973702e-24
5.1733333333e+02	2.7752080401e-25
5.1766666667e+02	2.7321448888e-25
5.1800000000e+02	2.7225525007e-25
5.1833333333e+02	2.5936047617e-25
5.1866666667e+02	2.6879020413e-25
5.1900000000e+02	2.5373052676e-25
5.1933333333e+02	2.5769415842e-25
5.1966666667e+02	2.6047406943e-25
5.2000000000e+02	2.6090842799e-25
5.2033333333e+02	2.5144773768e-25
5.2066666667e+02	2.7180350369e-25
5.2100000000e+02	2.7223053800e-25
5.2133333333e+02	2.6504769005e-25
5.2166666667e+02	2.6127343330e-25
5.2200000000e+02	2.6667407889e-25
5.2233333333e+02	2.6915214521e-25
5.2266666667e+02	2.7308002961e-25
5.2300000000e+02	2.8528398881e-25
5.2333333333e+02	2.6980418500e-25
5.2366666667e+02	2.5248726513e-25
5.2400000000e+02	2.5393995175e-25
5.2433333333e+02	2.6281482380e-25
5.2466666667e+02	2.7452029685e-25
5.2500000000e+02	2.6753999398e-25
5.2533333333e+02	2.5956166769e-25
5.2566666667e+02	2.6546689202e-25
5.2600000000e+02	2.6850841558e-25
5.2633333333e+02	2.7142587743e-25
5.2666666667e+02	2.6432074419e-25
5.2700000000e+02	2.5960021210e-25
5.2733333333e+02	2.6228181473e-25
5.2766666667e+02	2.7990322485e-25
5.2800000000e+02	2.7358925044e-25
5.2833333333e+02	2.6902517033e-25
5.2866666667e+02	2.6778983834e-25
5.2900000000e+02	2.8443910587e-25
5.2933333333e+02	2.6484490435e-25
5.2966666667e+02	2.6195449034e-25
5.3000000000e+02	2.5791080458e-25
5.3033333333e+02	2.6430330287e-25
5.3066666667e+02	2.6726413799e-25
5.3100000000e+02	2.5758665884e-25
5.3133333333e+02	2.6174736048e-25
5.3166666667e+02	2.8015967045e-25
5.3200000000e+02	2.7463960352e-25
5.3233333333e+02	2.6232715048e-25
5.3266666667e+02	2.6902263813e-25
5.3300000000e+02	2.6418088730e-25
5.3333333333e+02	2.7083557168e-25
5.3366666667e+02	2.7594333261e-25
5.3400000000e+02	2.7596137789e-25
5.3433333333e+02	2.6708164116e-25
5.3466666667e+02	2.6022342249e-25
5.3500000000e+02	2.6434285902e-25
5.3533333333e+02	2.7753367601e-25
5.3566666667e+02	2.6842559145e-25
5.3600000000e+02	2.6901844422e-25
5.3633333333e+02	2.6515145856e-25
5.3666666667e+02	2.8282882611e-25
5.3700000000e+02	2.6440613100e-25
5.3733333333e+02	2.5999137058e-25
5.3766666667e+02	2.5584711614e-25
5.3800000000e+02	2.5738577687e-25
5.3833333333e+02	2.8524736516e-25
5.3866666667e+02	2.7170383872e-25
5.3900000000e+02	2.5619537194e-25
5.3933333333e+02	2.6414677150e-25
5.3966666667e+02	2.8259585104e-25
5.4000000000e+02	3.9424774911e-25
5.4033333333e+02	4.2170802399e-25
5.4066666667e+02	3.0030878780e-25
5.4100000000e+02	2.7603955456e-25
5.4133333333e+02	2.8601218591e-25
5.4166666667e+02	2.8557223793e-25
5.4200000000e+02	2.7620286867e-25
5.4233333333e+02	2.7606985414e-25
5.4266666667e+02	2.7878339892e-25
5.4300000000e+02	2.7619614218e-25
5.4333333333e+02	2.7268764566e-25
5.4366666667e+02	2.7931477726e-25
5.4400000000e+02	2.8166838086e-25
5.4433333333e+02	2.9047488522e-25
5.4466666667e+02	2.8106470312e-25
5.4500000000e+02	2.8177207194e-25
5.4533333333e+02	2.7466554128e-25
5.4566666667e+02	2.8211419831e-25
5.4600000000e+02	2.7761903383e-25
5.4633333333e+02	2.8568576165e-25
5.4666666667e+02	2.8610650342e-25
5.4700000000e+02	2.9075321014e-25
5.4733333333e+02	2.8671984540e-25
5.4766666667e+02	2.9264967611e-25
5.4800000000e+02	2.8960512929e-25
5.4833333333e+02	2.8336147733e-25
5.4866666667e+02	2.7213051121e-25
5.4900000000e+02	2.9395880029e-25
5.4933333333e+02	2.8650526401e-25
5.4966666667e+02	2.7392768906e-25
5.5000000000e+02	2.8892273386e-25
5.5033333333e+02	2.9274098629e-25
5.5066666667e+02	2.8364668870e-25
5.5100000000e+02	2.8813828960e-25
5.5133333333e+02	2.8197107732e-25
5.5166666667e+02	2.8862247184e-25
5.5200000000e+02	2.8320601066e-25
5.5233333333e+02	2.9842540269e-25
5.5266666667e+02	2.8075075924e-25
5.5300000000e+02	2.9381508842e-25
5.5333333333e+02	2.8619590958e-25
5.5366666667e+02	2.9537093623e-25
5.5400000000e+02	2.7774317675e-25
5.5433333333e+02	2.7429266814e-25
5.5466666667e+02	2.7556715818e-25
5.5500000000e+02	2.8303950352e-25
5.5533333333e+02	2.8303020387e-25
5.5566666667e+02	2.7430549283e-25
5.5600000000e+02	2.7534401191e-25
5.5633333333e+02	2.8309668048e-25
5.5666666667e+02	2.8862957131e-25
5.5700000000e+02	2.8676910572e-25
5.5733333333e+02	2.8182024037e-25
5.5766666667e+02	2.9874695025e-25
5.5800000000e+02	2.7612177702e-25
5.5833333333e+02	2.8225869448e-25
5.5866666667e+02	2.8777354404e-25
5.5900000000e+02	2.7367383769e-25
5.5933333333e+02	2.7493547811e-25
5.5966666667e+02	2.7195855775e-25
5.6000000000e+02	2.8483058965e-25
5.6033333333e+02	2.7826955462e-25
5.6066666667e+02	2.7480725946e-25
5.6100000000e+02	2.9127660663e-25
5.6133333333e+02	2.9491419537e-25
5.6166666667e+02	3.0955369519e-25
5.6200000000e+02	2.9012003673e-25
5.6233333333e+02	2.8466631964e-25
5.6266666667e+02	2.9123558321e-25
5.6300000000e+02	2.8708253370e-25
5.6333333333e+02	2.9087648451e-25
5.6366666667e+02	3.0359704771e-25
5.6400000000e+02	2.8796641266e-25
5.6433333333e+02	2.9723568698e-25
5.6466666667e+02	2.9568558946e-25
5.6500000000e+02	2.9118965459e-25
5.6533333333e+02	2.9365685819e-25
5.6566666667e+02	2.8424396188e-25
5.6600000000e+02	2.7983895407e-25
5.6633333333e+02	2.8334377311e-25
5.6666666667e+02	2.8969364685e-25
5.6700000000e+02	2.8841968601e-25
5.6733333333e+02	3.0123365967e-25
5.6766666667e+02	3.0047883543e-25
5.6800000000e+02	2.8338126908e-25
5.6833333333e+02	2.8615292382e-25
5.6866666667e+02	2.8637235226e-25
5.6900000000e+02	2.8780637496e-25
5.6933333333e+02	2.7522688443e-25
5.6966666667e+02	2.7424248818e-25
5.7000000000e+02	2.8314086077e-25
5.7033333333e+02	2.8352071461e-25
5.7066666667e+02	2.8388372259e-25
5.7100000000e+02	2.9792447243e-25
5.7133333333e+02	2.9672318532e-25
5.7166666667e+02	2.9632721251e-25
5.7200000000e+02	2.7932947308e-25
5.7233333333e+02	2.9771307659e-25
5.7266666667e+02	2.9614467670e-25
5.7300000000e+02	2.8818134932e-25
5.7333333333e+02	2.9035521843e-25
5.7366666667e+02	2.7943983536e-25
5.7400000000e+02	2.9201110297e-25
5.7433333333e+02	2.9521588604e-25
5.7466666667e+02	3.1247264280e-25
5.7500000000e+02	3.1831218859e-25
5.7533333333e+02	3.0521064498e-25
5.7566666667e+02	3.1738034522e-25
5.7600000000e+02	3.2337333969e-25
5.7633333333e+02	3.2541731521e-25
5.7666666667e+02	3.2216818985e-25
5.7700000000e+02	3.1716623339e-25
5.7733333333e+02	3.2117939078e-25
5.7766666667e+02	3.2137981160e-25
5.7800000000e+02	3.2213793096e-25
5.7833333333e+02	3.1717230308e-25
5.7866666667e+02	3.1966017093e-25
5.7900000000e+02	3.2422234294e-25
5.7933333333e+02	3.1650334494e-25
5.7966666667e+02	3.1653300946e-25
5.8000000000e+02	3.1484510999e-25
5.8033333333e+02	3.1476828094e-25
5.8066666667e+02	3.3209278216e-25
5.8100000000e+02	3.0985998465e-25
5.8133333333e+02	3.0208612142e-25
5.8166666667e+02	3.1348549227e-25
5.8200000000e+02	3.1445234065e-25
5.8233333333e+02	3.0007074401e-25
5.8266666667e+02	2.9258764660e-25
5.8300000000e+02	3.0653808098e-25
5.8333333333e+02	3.0167095929e-25
5.8366666667e+02	3.0544040215e-25
5.8400000000e+02	3.0057597633e-25
5.8433333333e+02	2.9492744450e-25
5.8466666667e+02	3.0510844865e-25
5.8500000000e+02	2.9381024984e-25
5.8533333333e+02	2.9903172648e-25
5.8566666667e+02	3.0239616276e-25
5.8600000000e+02	2.9306213343e-25
5.8633333333e+02	2.8847999978e-25
5.8666666667e+02	2.9871693434e-25
5.8700000000e+02	2.9278306569e-25
5.8733333333e+02	3.0127218806e-25
5.8766666667e+02	2.9228456264e-25
5.8800000000e+02	2.9660734825e-25
5.8833333333e+02	2.8941730392e-25
5.8866666667e+02	3.0277389295e-25
5.8900000000e+02	3.0938069398e-25
5.8933333333e+02	2.9720942298e-25
5.8966666667e+02	2.9133929948e-25
5.9000000000e+02	2.8768893398e-25
5.9033333333e+02	2.8995413081e-25
5.9066666667e+02	2.8951591298e-25
5.9100000000e+02	2.9224623732e-25
5.9133333333e+02	2.9438592104e-25
5.9166666667e+02	2.9285175623e-25
5.9200000000e+02	3.0137722113e-25
5.9233333333e+02	3.0386663485e-25
5.9266666667e+02	3.1084894810e-25
5.9300000000e+02	2.8709934291e-25
5.9333333333e+02	2.8644481173e-25
5.9366666667e+02	2.8694156170e-25
5.9400000000e+02	2.7548846744e-25
5.9433333333e+02	2.8874468319e-25
5.9466666667e+02	2.8643132262e-25
5.9500000000e+02	2.8871557520e-25
5.9533333333e+02	2.9669834545e-25
5.9566666667e+02	2.7559799504e-25
5.9600000000e+02	2.9696903883e-25
5.9633333333e+02	2.9344349054e-25
5.9666666667e+02	2.9537927479e-25
5.9700000000e+02	3.0008547607e-25
5.9733333333e+02	2.8641434390e-25
5.9766666667e+02	2.7604924327e-25
5.9800000000e+02	2.8866030528e-25
5.9833333333e+02	3.0548275637e-25
5.9866666667e+02	3.1967788035e-25
5.9900000000e+02	1.0877417426e-24
5.9933333333e+02	2.0867627877e-24
5.9966666667e+02	1.4299670904e-24
6.0000000000e+02	3.9766795486e-25
6.0033333333e+02	2.9912602855e-25
6.0066666667e+02	3.0883883751e-25
6.0100000000e+02	3.0129271340e-25
6.0133333333e+02	2.9557292104e-25
6.0166666667e+02	3.0281919039e-25
6.0200000000e+02	2.9303213538e-25
6.0233333333e+02	2.9084666351e-25
6.0266666667e+02	3.0966541923e-25
6.0300000000e+02	2.9916120460e-25
6.0333333333e+02	2.9091555191e-25
6.0366666667e+02	3.0811921005e-25
6.0400000000e+02	9.4810696851e-25
6.0433333333e+02	1.8539999490e-24
6.0466666667e+02	9.5304181958e-25
6.0500000000e+02	2.9238616303e-25
6.0533333333e+02	3.0466049728e-25
6.0566666667e+02	2.8989279908e-25
6.0600000000e+02	3.0279613416e-25
6.0633333333e+02	8.3378146707e-25
6.0666666667e+02	1.3136224019e-24
6.0700000000e+02	6.0090541599e-25
6.0733333333e+02	3.1322698000e-25
6.0766666667e+02	3.0055031166e-25
6.0800000000e+02	2.9774239484e-25
6.0833333333e+02	2.9019144817e-25
6.0866666667e+02	2.9719327866e-25
6.0900000000e+02	2.9680996381e-25
6.0933333333e+02	2.9693818092e-25
6.0966666667e+02	2.8238709367e-25
6.1000000000e+02	2.8870407403e-25
6.1033333333e+02	2.9065576856e-25
6.1066666667e+02	2.8946357229e-25
6.1100000000e+02	3.1632348032e-25
6.1133333333e+02	3.0029189642e-25
6.1166666667e+02	2.8585410042e-25
6.1200000000e+02	3.0086914678e-25
6.1233333333e+02	3.0845600672e-25
6.1266666667e+02	2.8164667941e-25
6.1300000000e+02	2.8779981897e-25
6.1333333333e+02	2.8176537695e-25
6.1366666667e+02	2.9250997229e-25
6.1400000000e+02	2.7431252260e-25
6.1433333333e+02	2.9968588458e-25
6.1466666667e+02	2.9521697177e-25
6.1500000000e+02	2.9368764709e-25
6.1533333333e+02	3.0836823133e-25
6.1566666667e+02	3.0973619989e-25
6.1600000000e+02	3.0107859212e-25
6.1633333333e+02	2.9406541315e-25
6.1666666667e+02	3.0839814048e-25
6.1700000000e+02	3.0175909388e-25
6.1733333333e+02	2.9837354180e-25
6.1766666667e+02	2.9252707170e-25
6.1800000000e+02	3.0286520826e-25
6.1833333333e+02	2.8986820438e-25
6.1866666667e+02	3.1042151453e-25
6.1900000000e+02	3.0545325143e-25
6.1933333333e+02	3.0872125278e-25
6.1966666667e+02	3.1154682789e-25
6.2000000000e+02	3.1158579324e-25
6.2033333333e+02	3.1054495991e-25
6.2066666667e+02	3.0276441220e-25
6.2100000000e+02	3.0286801056e-25
6.2133333333e+02	3.0282988661e-25
6.2166666667e+02	3.0996098413e-25
6.2200000000e+02	2.9651276079e-25
6.2233333333e+02	2.9916148152e-25
6.2266666667e+02	2.9934447875e-25
6.2300000000e+02	2.9809832091e-25
6.2333333333e+02	2.9686047493e-25
6.2366666667e+02	3.0329622435e-25
6.2400000000e+02	2.9988832046e-25
6.2433333333e+02	3.1240435968e-25
6.2466666667e+02	3.0942278007e-25
6.2500000000e+02	3.1119196924e-25
6.2533333333e+02	3.0266653217e-25
6.2566666667e+02	3.1196191373e-25
6.2600000000e+02	3.0304416175e-25
6.2633333333e+02	2.9979113648e-25
6.2666666667e+02	3.0760395970e-25
6.2700000000e+02	3.1108094362e-25
6.2733333333e+02	3.1101522547e-25
6.2766666667e+02	2.9896891336e-25
6.2800000000e+02	2.8513987881e-25
6.2833333333e+02	2.9867098708e-25
6.2866666667e+02	3.0323188540e-25
6.2900000000e+02	2.9651582763e-25
6.2933333333e+02	2.9619270387e-25
6.2966666667e+02	3.0126108525e-25
6.3000000000e+02	2.8270220788e-25
6.3033333333e+02	2.9012162588e-25
6.3066666667e+02	3.0487973421e-25
6.3100000000e+02	2.9794779749e-25
6.3133333333e+02	2.9826085835e-25
6.3166666667e+02	3.1429475512e-25
6.3200000000e+02	3.0319596886e-25
6.3233333333e+02	3.1283008075e-25
6.3266666667e+02	3.0303237538e-25
6.3300000000e+02	3.1381196277e-25
6.3333333333e+02	3.3740833711e-25
6.3366666667e+02	3.1389353880e-25
6.3400000000e+02	3.0400779826e-25
6.3433333333e+02	3.1266798502e-25
6.3466666667e+02	3.1816862861e-25
6.3500000000e+02	3.2085578416e-25
6.3533333333e+02	3.2252241059e-25
6.3566666667e+02	2.9692287748e-25
6.3600000000e+02	3.0027815016e-25
6.3633333333e+02	3.1481315244e-25
6.3666666667e+02	3.0373275987e-25
6.3700000000e+02	3.1408959635e-25
6.3733333333e+02	3.0329841227e-25
6.3766666667e+02	3.0931152162e-25
6.3800000000e+02	3.1409310679e-25
6.3833333333e+02	2.9901765835e-25
6.3866666667e+02	3.2044011345e-25
6.3900000000e+02	3.2139514557e-25
6.3933333333e+02	2.9389476023e-25
6.3966666667e+02	3.0576191706e-25
6.4000000000e+02	2.9996520893e-25
6.4033333333e+02	3.1315820766e-25
6.4066666667e+02	3.0456673525e-25
6.4100000000e+02	3.1475454906e-25
6.4133333333e+02	3.0692908795e-25
6.4166666667e+02	3.1646057347e-25
6.4200000000e+02	3.0498634619e-25
6.4233333333e+02	3.0764848124e-25
6.4266666667e+02	3.0735700624e-25
6.4300000000e+02	3.1434026770e-25
6.4333333333e+02	3.0993394294e-25
6.4366666667e+02	2.9193823531e-25
6.4400000000e+02	3.0010700167e-25
6.4433333333e+02	3.1114850509e-25
6.4466666667e+02	3.1222545221e-25
6.4500000000e+02	3.0500881707e-25
6.4533333333e+02	3.0229894654e-25
6.4566666667e+02	3.1019950140e-25
6.4600000000e+02	3.1613970526e-25
6.4633333333e+02	3.2363183222e-25
6.4666666667e+02	3.1981506574e-25
6.4700000000e+02	3.1698094218e-25
6.4733333333e+02	3.0470646047e-25
6.4766666667e+02	2.9964761345e-25
6.4800000000e+02	2.9918916367e-25
6.4833333333e+02	3.0817102273e-25
6.4866666667e+02	3.1694178416e-25
6.4900000000e+02	3.0676756937e-25
6.4933333333e+02	3.1367421248e-25
6.4966666667e+02	3.0924022531e-25
6.5000000000e+02	3.1151168979e-25
6.5033333333e+02	3.1150246202e-25
6.5066666667e+02	3.2078751176e-25
6.5100000000e+02	3.0677414742e-25
6.5133333333e+02	3.1861523149e-25
6.5166666667e+02	3.1480815389e-25
6.5200000000e+02	3.1429826751e-25
6.5233333333e+02	3.1683634833e-25
6.5266666667e+02	3.1634996912e-25
6.5300000000e+02	3.1569757319e-25
6.5333333333e+02	3.1817655590e-25
6.5366666667e+02	3.1185964701e-25
6.5400000000e+02	3.0005778115e-25
6.5433333333e+02	3.1418351895e-25
6.5466666667e+02	3.1527792237e-25
6.5500000000e+02	3.1005227546e-25
6.5533333333e+02	3.1490417230e-25
6.5566666667e+02	3.1501349562e-25
6.5600000000e+02	3.1808440907e-25
6.5633333333e+02	3.3377958288e-25
6.5666666667e+02	3.0744874059e-25
6.5700000000e+02	3.2029694797e-25
6.5733333333e+02	3.3531687416e-25
6.5766666667e+02	3.3207490975e-25
6.5800000000e+02	3.1031218323e-25
6.5833333333e+02	3.1693548266e-25
6.5866666667e+02	3.1200691924e-25
6.5900000000e+02	3.0907881675e-25
6.5933333333e+02	3.2210059152e-25
6.5966666667e+02	3.3984321961e-25
6.6000000000e+02	3.9859201684e-25
6.6033333333e+02	4.9302416188e-25
6.6066666667e+02	3.4612438359e-25
6.6100000000e+02	3.2437853088e-25
6.6133333333e+02	3.1538722089e-25
6.6166666667e+02	3.1983240517e-25
6.6200000000e+02	3.0105395011e-25
6.6233333333e+02	3.0559269216e-25
6.6266666667e+02	3.1304670188e-25
6.6300000000e+02	3.1511872355e-25
6.6333333333e+02	3.2772043267e-25
6.6366666667e+02	3.1911915406e-25
6.6400000000e+02	3.2300782094e-25
6.6433333333e+02	3.2396676073e-25
6.6466666667e+02	3.1304170379e-25
6.6500000000e+02	3.1615515006e-25
6.6533333333e+02	3.1203214900e-25
6.6566666667e+02	3.1596281277e-25
6.6600000000e+02	3.2271446703e-25
6.6633333333e+02	3.3309002432e-25
6.6666666667e+02	3.2645963919e-25
6.6700000000e+02	3.1629922100e-25
6.6733333333e+02	3.2717770637e-25
6.6766666667e+02	3.1740332145e-25
6.6800000000e+02	3.2060762214e-25
6.6833333333e+02	3.3422047887e-25
6.6866666667e+02	3.2608768103e-25
6.6900000000e+02	3.1311557330e-25
6.6933333333e+02	3.2624210846e-25
6.6966666667e+02	3.2361674923e-25
6.7000000000e+02	3.1348043177e-25
6.7033333333e+02	3.3173895025e-25
6.7066666667e+02	3.2566777684e-25
6.7100000000e+02	3.2278097711e-25
6.7133333333e+02	3.3364393614e-25
6.7166666667e+02	3.2937380448e-25
6.7200000000e+02	3.2200855768e-25
6.7233333333e+02	3.2855531887e-25
6.7266666667e+02	3.2323806479e-25
6.7300000000e+02	3.3209244080e-25
6.7333333333e+02	3.4179759002e-25
6.7366666667e+02	3.2214007654e-25
6.7400000000e+02	3.2795415322e-25
6.7433333333e+02	3.2594968571e-25
6.7466666667e+02	3.0654148730e-25
6.7500000000e+02	3.2228455891e-25
6.7533333333e+02	3.2330854945e-25
6.7566666667e+02	3.2270702465e-25
6.7600000000e+02	3.2052272333e-25
6.7633333333e+02	3.3293042431e-25
6.7666666667e+02	3.3908848406e-25
6.7700000000e+02	3.3315758779e-25
6.7733333333e+02	3.3425773633e-25
6.7766666667e+02	3.1687643704e-25
6.7800000000e+02	3.2962067698e-25
6.7833333333e+02	3.2510730176e-25
6.7866666667e+02	3.2801405241e-25
6.7900000000e+02	3.2093997528e-25
6.7933333333e+02	3.2781008437e-25
6.7966666667e+02	3.1069527110e-25
6.8000000000e+02	3.1617284369e-25
6.8033333333e+02	3.1789031763e-25
6.8066666667e+02	3.2720696128e-25
6.8100000000e+02	3.2673641471e-25
6.8133333333e+02	3.2973829173e-25
6.8166666667e+02	3.2414941920e-25
6.8200000000e+02	3.2654555275e-25
6.8233333333e+02	3.4422901849e-25
6.8266666667e+02	3.1145878026e-25
6.8300000000e+02	3.2015376121e-25
6.8333333333e+02	3.3825340039e-25
6.8366666667e+02	3.3438066139e-25
6.8400000000e+02	3.2601670833e-25
6.8433333333e+02	3.2947280165e-25
6.8466666667e+02	3.2602507202e-25
6.8500000000e+02	3.5189181980e-25
6.8533333333e+02	3.2785153048e-25
6.8566666667e+02	3.3616943821e-25
6.8600000000e+02	3.2839437209e-25
6.8633333333e+02	3.2698930851e-25
6.8666666667e+02	3.2427573493e-25
6.8700000000e+02	3.2951182298e-25
6.8733333333e+02	3.2645853882e-25
6.8766666667e+02	3.2113106703e-25
6.8800000000e+02	3.3019426862e-25
6.8833333333e+02	3.3329945810e-25
6.8866666667e+02	3.1330277723e-25
6.8900000000e+02	3.2080298388e-25
6.8933333333e+02	3.2619454885e-25
6.8966666667e+02	3.2801458407e-25
6.9000000000e+02	3.2699287645e-25
6.9033333333e+02	3.3602271086e-25
6.9066666667e+02	3.3594757191e-25
6.9100000000e+02	3.2764164947e-25
6.9133333333e+02	3.2911758039e-25
6.9166666667e+02	3.3440234202e-25
6.9200000000e+02	3.2655943220e-25
6.9233333333e+02	3.2333222010e-25
6.9266666667e+02	3.1783635670e-25
6.9300000000e+02	3.3018810333e-25
6.9333333333e+02	3.1864199578e-25
6.9366666667e+02	3.2593602968e-25
6.9400000000e+02	3.3047460377e-25
6.9433333333e+02	3.3365830827e-25
6.9466666667e+02	3.2652391587e-25
6.9500000000e+02	3.3496380283e-25
6.9533333333e+02	3.3655609835e-25
6.9566666667e+02	3.2838352057e-25
6.9600000000e+02	3.2448817739e-25
6.9633333333e+02	3.2205260460e-25
6.9666666667e+02	3.2931452084e-25
6.9700000000e+02	3.2731208974e-25
6.9733333333e+02	3.2854450432e-25
6.9766666667e+02	3.3761159886e-25
6.9800000000e+02	3.3608353555e-25
6.9833333333e+02	3.4781160282e-25
6.9866666667e+02	3.3160005749e-25
6.9900000000e+02	3.2717769125e-25
6.9933333333e+02	3.2750231482e-25
6.9966666667e+02	3.3910656582e-25
7.0000000000e+02	3.4194100033e-25
7.0033333333e+02	3.2964155755e-25
7.0066666667e+02	3.3472729037e-25
7.0100000000e+02	3.3432927059e-25
7.0133333333e+02	3.2997968674e-25
7.0166666667e+02	3.3058850767e-25
7.0200000000e+02	3.2060993602e-25
7.0233333333e+02	3.3551726346e-25
7.0266666667e+02	3.4136401576e-25
7.0300000000e+02	3.2258423215e-25
7.0333333333e+02	3.2645928487e-25
7.0366666667e+02	3.3718913212e-25
7.0400000000e+02	3.5088442494e-25
7.0433333333e+02	3.4084286509e-25
7.0466666667e+02	3.3086249495e-25
7.0500000000e+02	3.1266538978e-25
7.0533333333e+02	3.3366025141e-25
7.0566666667e+02	3.3327625620e-25
7.0600000000e+02	3.3778311730e-25
7.0633333333e+02	3.4556974403e-25
7.0666666667e+02	3.4762278327e-25
7.0700000000e+02	3.3572413285e-25
7.0733333333e+02	3.2795283543e-25
7.0766666667e+02	3.3972114917e-25
7.0800000000e+02	3.3359699251e-25
7.0833333333e+02	3.4439495750e-25
7.0866666667e+02	3.5074597349e-25
7.0900000000e+02	3.4576077486e-25
7.0933333333e+02	3.4020251627e-25
7.0966666667e+02	3.3616180533e-25
7.1000000000e+02	3.5560920135e-25
7.1033333333e+02	3.2747637400e-25
7.1066666667e+02	3.2604884052e-25
7.1100000000e+02	3.2710032327e-25
7.1133333333e+02	3.4305305563e-25
7.1166666667e+02	3.3146753089e-25
7.1200000000e+02	3.4966725859e-25
7.1233333333e+02	3.3937168454e-25
7.1266666667e+02	3.4085677029e-25
7.1300000000e+02	3.3346958153e-25
7.1333333333e+02	3.2529931514e-25
7.1366666667e+02	3.4190080269e-25
7.1400000000e+02	3.4081124234e-25
7.1433333333e+02	3.3385341248e-25
7.1466666667e+02	3.4650166025e-25
7.1500000000e+02	3.7009913451e-25
7.1533333333e+02	3.3529653226e-25
7.1566666667e+02	3.2912338604e-25
7.1600000000e+02	3.3404942900e-25
7.1633333333e+02	3.3549126263e-25
7.1666666667e+02	3.4490143967e-25
7.1700000000e+02	3.4307462310e-25
7.1733333333e+02	3.3986940797e-25
7.1766666667e+02	3.3548013038e-25
7.1800000000e+02	3.2430216498e-25
7.1833333333e+02	3.3906023540e-25
7.1866666667e+02	3.4021468662e-25
7.1900000000e+02	3.2079553132e-25
7.1933333333e+02	3.3273176369e-25
7.1966666667e+02	3.3482435727e-25
7.2000000000e+02	3.4095429942e-25
7.2033333333e+02	3.3124253825e-25
7.2066666667e+02	3.4973046117e-25
7.2100000000e+02	3.3430814544e-25
7.2133333333e+02	3.3850282164e-25
7.2166666667e+02	3.4086886914e-25
7.2200000000e+02	3.4583276772e-25
7.2233333333e+02	3.4834907029e-25
7.2266666667e+02	3.2255320094e-25
7.2300000000e+02	3.2997998539e-25
7.2333333333e+02	3.2765696646e-25
7.2366666667e+02	3.3898471834e-25
7.2400000000e+02	3.4489355874e-25
7.2433333333e+02	3.4150037595e-25
7.2466666667e+02	3.3200602045e-25
7.2500000000e+02	3.3259600634e-25
7.2533333333e+02	3.5507474016e-25
7.2566666667e+02	3.4255856534e-25
7.2600000000e+02	3.4883426790e-25
7.2633333333e+02	3.5718105191e-25
7.2666666667e+02	3.5097422470e-25
7.2700000000e+02	3.4440203233e-25
7.2733333333e+02	3.2364945624e-25
7.2766666667e+02	3.5523679294e-25
7.2800000000e+02	3.4432605296e-25
7.2833333333e+02	3.3630663000e-25
7.2866666667e+02	3.3913611529e-25
7.2900000000e+02	3.4019102406e-25
7.2933333333e+02	3.4020151702e-25
7.2966666667e+02	3.4118238426e-25
7.3000000000e+02	3.4607630682e-25
7.3033333333e+02	3.5383170596e-25
7.3066666667e+02	3.4427856477e-25
7.3100000000e+02	3.5217032701e-25
7.3133333333e+02	3.4277509455e-25
7.3166666667e+02	3.4648383231e-25
7.3200000000e+02	3.6069342410e-25
7.3233333333e+02	3.4871298076e-25
7.3266666667e+02	3.5455057065e-25
7.3300000000e+02	3.4426071623e-25
7.3333333333e+02	3.4180204181e-25
7.3366666667e+02	3.3535385591e-25
7.3400000000e+02	3.5189363776e-25
7.3433333333e+02	3.5664122398e-25
7.3466666667e+02	3.5130727627e-25
7.3500000000e+02	3.5433185655e-25
7.3533333333e+02	3.5147584873e-25
7.3566666667e+02	3.4634472093e-25
7.3600000000e+02	3.3327420748e-25
7.3633333333e+02	3.4341661181e-25
7.3666666667e+02	3.4470171709e-25
7.3700000000e+02	3.5616935254e-25
7.3733333333e+02	3.5200495281e-25
7.3766666667e+02	3.5567110435e-25
7.3800000000e+02	3.5044371461e-25
7.3833333333e+02	3.5530288891e-25
7.3866666667e+02	3.4222891914e-25
7.3900000000e+02	3.4525941172e-25
7.3933333333e+02	3.4777158406e-25
7.3966666667e+02	3.4862189642e-25
7.4000000000e+02	3.4321429255e-25
7.4033333333e+02	3.5662653081e-25
7.4066666667e+02	3.4841534949e-25
7.4100000000e+02	3.4526701587e-25
7.4133333333e+02	3.6348220098e-25
7.4166666667e+02	3.6239420880e-25
7.4200000000e+02	3.5305919038e-25
7.4233333333e+02	3.5953716527e-25
7.4266666667e+02	3.6205363470e-25
7.4300000000e+02	3.5445424504e-25
7.4333333333e+02	3.5192804143e-25
7.4366666667e+02	3.4790340566e-25
7.4400000000e+02	3.5004639644e-25
7.4433333333e+02	3.5867939033e-25
7.4466666667e+02	3.5724576935e-25
7.4500000000e+02	3.6336595869e-25
7.4533333333e+02	3.5291888364e-25
7.4566666667e+02	3.4629526374e-25
7.4600000000e+02	3.5244633253e-25
7.4633333333e+02	3.5688642941e-25
7.4666666667e+02	3.5116214884e-25
7.4700000000e+02	3.6101152944e-25
7.4733333333e+02	3.5805671165e-25
7.4766666667e+02	3.7282333358e-25
7.4800000000e+02	3.6325153983e-25
7.4833333333e+02	3.5303661651e-25
7.4866666667e+02	3.4717125245e-25
7.4900000000e+02	3.6821268397e-25
7.4933333333e+02	3.6504572720e-25
7.4966666667e+02	3.4659854615e-25
7.5000000000e+02	3.4366518769e-25
7.5033333333e+02	3.5400561141e-25
7.5066666667e+02	3.5496377680e-25
7.5100000000e+02	3.6257470243e-25
7.5133333333e+02	3.7666581539e-25
7.5166666667e+02	3.7094157148e-25
7.5200000000e+02	3.5407564044e-25
7.5233333333e+02	3.6311241400e-25
7.5266666667e+02	3.5211815721e-25
7.5300000000e+02	3.6835314417e-25
7.5333333333e+02	3.4847286207e-25
7.5366666667e+02	3.6480665615e-25
7.5400000000e+02	3.5250620390e-25
7.5433333333e+02	3.7354761515e-25
7.5466666667e+02	3.9905487665e-25
7.5500000000e+02	3.9140022977e-25
7.5533333333e+02	3.8171792099e-25
7.5566666667e+02	3.4511601917e-25
7.5600000000e+02	3.4819377792e-25
7.5633333333e+02	3.5431636994e-25
7.5666666667e+02	3.6509109702e-25
7.5700000000e+02	3.8979058021e-25
7.5733333333e+02	3.7648082359e-25
7.5766666667e+02	3.7701267024e-25
7.5800000000e+02	3.8071381725e-25
7.5833333333e+02	3.7477319658e-25
7.5866666667e+02	6.2763670174e-25
7.5900000000e+02	1.0968621707e-24
7.5933333333e+02	6.1911317980e-25
7.5966666667e+02	3.7578841213e-25
7.6000000000e+02	3.7827451995e-25
7.6033333333e+02	3.8122276576e-25
7.6066666667e+02	3.4946956061e-25
7.6100000000e+02	3.7169401122e-25
7.6133333333e+02	3.8716620260e-25
7.6166666667e+02	3.7591111181e-25
7.6200000000e+02	3.7722418428e-25
7.6233333333e+02	3.9353382352e-25
7.6266666667e+02	4.1119933597e-25
7.6300000000e+02	4.1509284540e-25
7.6333333333e+02	4.0524125741e-25
7.6366666667e+02	3.9949542195e-25
7.6400000000e+02	3.9022135444e-25
7.6433333333e+02	3.8779598756e-25
7.6466666667e+02	3.7499885660e-25
7.6500000000e+02	3.6686368070e-25
7.6533333333e+02	3.8575207963e-25
7.6566666667e+02	3.8486246305e-25
7.6600000000e+02	3.5863251241e-25
7.6633333333e+02	3.7686239929e-25
7.6666666667e+02	3.7023854371e-25
7.6700000000e+02	3.7828197744e-25
7.6733333333e+02	3.7605547362e-25
7.6766666667e+02	3.6839471963e-25
7.6800000000e+02	3.5135906547e-25
7.6833333333e+02	3.6628736225e-25
7.6866666667e+02	3.8450042471e-25
7.6900000000e+02	3.6955850981e-25
7.6933333333e+02	3.6671747974e-25
7.6966666667e+02	3.6312621572e-25
7.7000000000e+02	3.5737854045e-25
7.7033333333e+02	3.6097802522e-25
7.7066666667e+02	3.7347708696e-25
7.7100000000e+02	3.8011255642e-25
7.7133333333e+02	3.7209472253e-25
7.7166666667e+02	3.6444063994e-25
7.7200000000e+02	3.7885234595e-25
7.7233333333e+02	3.6524182712e-25
7.7266666667e+02	3.5524847978e-25
7.7300000000e+02	3.6226808980e-25
7.7333333333e+02	3.7588938929e-25
7.7366666667e+02	3.6798711622e-25
7.7400000000e+02	3.7185783038e-25
7.7433333333e+02	3.7351077808e-25
7.7466666667e+02	3.5243749409e-25
7.7500000000e+02	3.6240555954e-25
7.7533333333e+02	3.7097263784e-25
7.7566666667e+02	3.6267530728e-25
7.7600000000e+02	3.5589410343e-25
7.7633333333e+02	3.7667656948e-25
7.7666666667e+02	4.0023513346e-25
7.7700000000e+02	3.7282372663e-25
7.7733333333e+02	3.9135427000e-25
7.7766666667e+02	3.9021910315e-25
7.7800000000e+02	4.2093622636e-25
7.7833333333e+02	6.9129950473e-25
7.7866666667e+02	5.3853623782e-25
7.7900000000e+02	3.7338606913e-25
7.7933333333e+02	3.7372663486e-25
7.7966666667e+02	3.7218377297e-25
7.8000000000e+02	3.9060718746e-25
7.8033333333e+02	3.7505845613e-25
7.8066666667e+02	3.6499519251e-25
7.8100000000e+02	3.6457544310e-25
7.8133333333e+02	3.6044239284e-25
7.8166666667e+02	3.7684366587e-25
7.8200000000e+02	3.7252390457e-25
7.8233333333e+02	3.7752732973e-25
7.8266666667e+02	3.7572440795e-25
7.8300000000e+02	3.8838080054e-25
7.8333333333e+02	3.8294275968e-25
7.8366666667e+02	3.8127420345e-25
7.8400000000e+02	3.8111420703e-25
7.8433333333e+02	3.8317270803e-25
7.8466666667e+02	3.8631702306e-25
7.8500000000e+02	3.7230275790e-25
7.8533333333e+02	3.6170697292e-25
7.8566666667e+02	3.7118441264e-25
7.8600000000e+02	3.6733815889e-25
7.8633333333e+02	3.7318259975e-25
7.8666666667e+02	3.7630371523e-25
7.8700000000e+02	3.9036430203e-25
7.8733333333e+02	3.7987963343e-25
7.8766666667e+02	3.6407546284e-25
7.8800000000e+02	3.8053795471e-25
7.8833333333e+02	3.7869981397e-25
7.8866666667e+02	3.6912084433e-25
7.8900000000e+02	3.6160919583e-25
7.8933333333e+02	3.6377329981e-25
7.8966666667e+02	3.6771716748e-25
7.9000000000e+02	3.8172260820e-25
7.9033333333e+02	3.7490939423e-25
7.9066666667e+02	3.7110849659e-25
7.9100000000e+02	3.7062336285e-25
7.9133333333e+02	3.8945467878e-25
7.9166666667e+02	3.6968887734e-25
7.9200000000e+02	3.7610823144e-25
7.9233333333e+02	3.9756651104e-25
7.9266666667e+02	3.7928154067e-25
7.9300000000e+02	3.6964010973e-25
7.9333333333e+02	3.7421210116e-25
7.9366666667e+02	3.7846206112e-25
7.9400000000e+02	4.0372163029e-25
7.9433333333e+02	4.1110234065e-25
7.9466666667e+02	3.9154112181e-25
7.9500000000e+02	3.9279394636e-25
7.9533333333e+02	3.9551248608e-25
7.9566666667e+02	4.0997988413e-25
7.9600000000e+02	3.9368820525e-25
7.9633333333e+02	3.8907510115e-25
7.9666666667e+02	3.8672875536e-25
7.9700000000e+02	3.9488801667e-25
7.9733333333e+02	3.9683865780e-25
7.9766666667e+02	3.9599011149e-25
7.9800000000e+02	3.8558572656e-25
7.9833333333e+02	3.8497400922e-25
7.9866666667e+02	3.6424955435e-25
7.9900000000e+02	3.7665248867e-25
7.9933333333e+02	3.8328766157e-25
7.9966666667e+02	3.9286721267e-25
8.0000000000e+02	3.9486656570e-25
8.0033333333e+02	3.9783024765e-25
8.0066666667e+02	4.0124752312e-25
8.0100000000e+02	3.9593712776e-25
8.0133333333e+02	4.0314569486e-25
8.0166666667e+02	3.9484203554e-25
8.0200000000e+02	3.6637400593e-25
8.0233333333e+02	3.9175991372e-25
8.0266666667e+02	3.8563736795e-25
8.0300000000e+02	3.6717873004e-25
8.0333333333e+02	3.7254618993e-25
8.0366666667e+02	3.8257403520e-25
8.0400000000e+02	3.8959493142e-25
8.0433333333e+02	3.7390137849e-25
8.0466666667e+02	3.8397492990e-25
8.0500000000e+02	3.9056963554e-25
8.0533333333e+02	3.7071621737e-25
8.0566666667e+02	3.9231254858e-25
8.0600000000e+02	3.8564043858e-25
8.0633333333e+02	3.7966947719e-25
8.0666666667e+02	3.8264953930e-25
8.0700000000e+02	3.7365752994e-25
8.0733333333e+02	3.7345462935e-25
8.0766666667e+02	3.8443725641e-25
8.0800000000e+02	3.9418252694e-25
8.0833333333e+02	3.8421019020e-25
8.0866666667e+02	3.8029343673e-25
8.0900000000e+02	3.9473916489e-25
8.0933333333e+02	4.1690228783e-25
8.0966666667e+02	3.8452441445e-25
8.1000000000e+02	3.9241090196e-25
8.1033333333e+02	3.9304515072e-25
8.1066666667e+02	3.8191482401e-25
8.1100000000e+02	3.9158482895e-25
8.1133333333e+02	3.9080445237e-25
8.1166666667e+02	3.7744622592e-25
8.1200000000e+02	3.7885228926e-25
8.1233333333e+02	3.7943003734e-25
8.1266666667e+02	3.7813556834e-25
8.1300000000e+02	3.7724123809e-25
8.1333333333e+02	3.8704344254e-25
8.1366666667e+02	3.8410854019e-25
8.1400000000e+02	3.8678165963e-25
8.1433333333e+02	3.8003623800e-25
8.1466666667e+02	3.8356946449e-25
8.1500000000e+02	3.8396119235e-25
8.1533333333e+02	3.8050958234e-25
8.1566666667e+02	3.9265785945e-25
8.1600000000e+02	3.8445973620e-25
8.1633333333e+02	3.8191022492e-25
8.1666666667e+02	4.0208845439e-25
8.1700000000e+02	3.9910698780e-25
8.1733333333e+02	3.9976425874e-25
8.1766666667e+02	4.0353846934e-25
8.1800000000e+02	3.8047838623e-25
8.1833333333e+02	3.8219817710e-25
8.1866666667e+02	3.9234860681e-25
8.1900000000e+02	3.9659825270e-25
8.1933333333e+02	4.1717309169e-25
8.1966666667e+02	4.0361959109e-25
8.2000000000e+02	4.0250793834e-25
8.2033333333e+02	3.8887056149e-25
8.2066666667e+02	3.9219043979e-25
8.2100000000e+02	3.9217611377e-25
8.2133333333e+02	4.1333152387e-25
8.2166666667e+02	4.0713928698e-25
8.2200000000e+02	4.0413861020e-25
8.2233333333e+02	4.0435101658e-25
8.2266666667e+02	3.9801638058e-25
8.2300000000e+02	3.9618717347e-25
8.2333333333e+02	4.0585815716e-25
8.2366666667e+02	3.9611417042e-25
8.2400000000e+02	3.8872304696e-25
8.2433333333e+02	3.8868001605e-25
8.2466666667e+02	4.0042014291e-25
8.2500000000e+02	4.0348975459e-25
8.2533333333e+02	4.1674842794e-25
8.2566666667e+02	3.9964592411e-25
8.2600000000e+02	4.0905787556e-25
8.2633333333e+02	3.8680880663e-25
8.2666666667e+02	3.7301741846e-25
8.2700000000e+02	4.1138837475e-25
8.2733333333e+02	4.0554227016e-25
8.2766666667e+02	3.9536889283e-25
8.2800000000e+02	3.9664273580e-25
8.2833333333e+02	3.9068482227e-25
8.2866666667e+02	3.8258781078e-25
8.2900000000e+02	3.8936466782e-25
8.2933333333e+02	3.9728040706e-25
8.2966666667e+02	3.9364556942e-25
8.3000000000e+02	4.0923976584e-25
8.3033333333e+02	3.9382185537e-25
8.3066666667e+02	3.8943933941e-25
8.3100000000e+02	3.9189489829e-25
8.3133333333e+02	3.8267960136e-25
8.3166666667e+02	4.0189507994e-25
8.3200000000e+02	4.0807795936e-25
8.3233333333e+02	4.0885484154e-25
8.3266666667e+02	3.8565662129e-25
8.3300000000e+02	3.9943573964e-25
8.3333333333e+02	4.1650749161e-25
8.3366666667e+02	4.0082696189e-25
8.3400000000e+02	4.2061893971e-25
8.3433333333e+02	4.0508335996e-25
8.3466666667e+02	4.0313799761e-25
8.3500000000e+02	3.8371757108e-25
8.3533333333e+02	4.0685163466e-25
8.3566666667e+02	4.0085429767e-25
8.3600000000e+02	3.9904022192e-25
8.3633333333e+02	3.9386235875e-25
8.3666666667e+02	3.9112122107e-25
8.3700000000e+02	3.7401074041e-25
8.3733333333e+02	3.9974929713e-25
8.3766666667e+02	4.0486407281e-25
8.3800000000e+02	4.1905693776e-25
8.3833333333e+02	4.2702799586e-25
8.3866666667e+02	4.1404543692e-25
8.3900000000e+02	4.1348308468e-25
8.3933333333e+02	4.0451862226e-25
8.3966666667e+02	3.8619913288e-25
8.4000000000e+02	3.9140159551e-25
8.4033333333e+02	4.1607577536e-25
8.4066666667e+02	4.0953702832e-25
8.4100000000e+02	4.9969799490e-25
8.4133333333e+02	6.3309735500e-25
8.4166666667e+02	4.5175031719e-25
8.4200000000e+02	4.1953724475e-25
8.4233333333e+02	4.0757286319e-25
8.4266666667e+02	4.0901401554e-25
8.4300000000e+02	4.3293009480e-25
8.4333333333e+02	4.3945601668e-25
8.4366666667e+02	5.1221903692e-25
8.4400000000e+02	4.7922354689e-25
8.4433333333e+02	4.3544190704e-25
8.4466666667e+02	3.9746173411e-25
8.4500000000e+02	3.8856463031e-25
8.4533333333e+02	4.1936905072e-25
8.4566666667e+02	4.1679039432e-25
8.4600000000e+02	3.9672501824e-25
8.4633333333e+02	4.0205441542e-25
8.4666666667e+02	4.1563715273e-25
8.4700000000e+02	3.9761583114e-25
8.4733333333e+02	3.9598873193e-25
8.4766666667e+02	4.0098789389e-25
8.4800000000e+02	3.9913979667e-25
8.4833333333e+02	4.1692598574e-25
8.4866666667e+02	4.1267951718e-25
8.4900000000e+02	3.9979905957e-25
8.4933333333e+02	3.9826945912e-25
8.4966666667e+02	4.0902294677e-25
8.5000000000e+02	4.0586674264e-25
8.5033333333e+02	4.0109436124e-25
8.5066666667e+02	4.2039409385e-25
8.5100000000e+02	4.0529783083e-25
8.5133333333e+02	4.0714131885e-25
8.5166666667e+02	4.1075965133e-25
8.5200000000e+02	3.8065272685e-25
8.5233333333e+02	3.9512477693e-25
8.5266666667e+02	3.9823040456e-25
8.5300000000e+02	3.9296619440e-25
8.5333333333e+02	4.0884851182e-25
8.5366666667e+02	4.1777840129e-25
8.5400000000e+02	4.0128513831e-25
8.5433333333e+02	4.0160799500e-25
8.5466666667e+02	4.1755368894e-25
8.5500000000e+02	4.1065062930e-25
8.5533333333e+02	4.2234178077e-25
8.5566666667e+02	4.2858135895e-25
8.5600000000e+02	4.3131345095e-25
8.5633333333e+02	4.1466810094e-25
8.5666666667e+02	4.0887303324e-25
8.5700000000e+02	4.0769643162e-25
8.5733333333e+02	4.1617582942e-25
8.5766666667e+02	4.1276676063e-25
8.5800000000e+02	4.2359002187e-25
8.5833333333e+02	4.1645680951e-25
8.5866666667e+02	4.0748634944e-25
8.5900000000e+02	4.0546079899e-25
8.5933333333e+02	4.0192964963e-25
8.5966666667e+02	3.9250243979e-25
8.6000000000e+02	4.1957070435e-25
8.6033333333e+02	4.1235207223e-25
8.6066666667e+02	4.2219200651e-25
8.6100000000e+02	4.0155337889e-25
8.6133333333e+02	4.1673233839e-25
8.6166666667e+02	4.2392813770e-25
8.6200000000e+02	4.0413449455e-25
8.6233333333e+02	4.0604138339e-25
8.6266666667e+02	4.0710897245e-25
8.6300000000e+02	4.2004783210e-25
8.6333333333e+02	3.9222385182e-25
8.6366666667e+02	3.9497492582e-25
8.6400000000e+02	4.3203842822e-25
8.6433333333e+02	4.1254106049e-25
8.6466666667e+02	4.1224273713e-25
8.6500000000e+02	4.1642378105e-25
8.6533333333e+02	4.0910504634e-25
8.6566666667e+02	4.2583396692e-25
8.6600000000e+02	4.2902677238e-25
8.6633333333e+02	4.1740008696e-25
8.6666666667e+02	4.1189284507e-25
8.6700000000e+02	4.1492647902e-25
8.6733333333e+02	4.2084389590e-25
8.6766666667e+02	4.2960467280e-25
8.6800000000e+02	4.2614046149e-25
8.6833333333e+02	4.2675846501e-25
8.6866666667e+02	4.3919728028e-25
8.6900000000e+02	4.2592869171e-25
8.6933333333e+02	4.2601944146e-25
8.6966666667e+02	4.2440333213e-25
8.7000000000e+02	4.2372519187e-25
8.7033333333e+02	4.2055664367e-25
8.7066666667e+02	4.3410484758e-25
8.7100000000e+02	4.3839941049e-25
8.7133333333e+02	4.1749055178e-25
8.7166666667e+02	4.1532325986e-25
8.7200000000e+02	4.1635085791e-25
8.7233333333e+02	4.2294067522e-25
8.7266666667e+02	4.1083617597e-25
8.7300000000e+02	4.2012687584e-25
8.7333333333e+02	4.2362072865e-25
8.7366666667e+02	4.0991872920e-25
8.7400000000e+02	4.1474225094e-25
8.7433333333e+02	4.0773541287e-25
8.7466666667e+02	4.1222683449e-25
8.7500000000e+02	4.3011595829e-25
8.7533333333e+02	4.2876062463e-25
8.7566666667e+02	4.2246293099e-25
8.7600000000e+02	4.1885332793e-25
8.7633333333e+02	4.0481902420e-25
8.7666666667e+02	4.1295530200e-25
8.7700000000e+02	4.2331540545e-25
8.7733333333e+02	4.3665565460e-25
8.7766666667e+02	4.2037230423e-25
8.7800000000e+02	4.0355963777e-25
8.7833333333e+02	4.0716036088e-25
8.7866666667e+02	4.2369755848e-25
8.7900000000e+02	4.3883986667e-25
8.7933333333e+02	4.1200076281e-25
8.7966666667e+02	4.1827051048e-25
8.8000000000e+02	4.3846738899e-25
8.8033333333e+02	4.1659429587e-25
8.8066666667e+02	4.2523091527e-25
8.8100000000e+02	4.2850080621e-25
8.8133333333e+02	4.1934373919e-25
8.8166666667e+02	4.2176954834e-25
8.8200000000e+02	4.1967347372e-25
8.8233333333e+02	4.2242092788e-25
8.8266666667e+02	4.4114581433e-25
8.8300000000e+02	4.3191489835e-25
8.8333333333e+02	4.3013707320e-25
8.8366666667e+02	4.2419723018e-25
8.8400000000e+02	4.2368976485e-25
8.8433333333e+02	4.3004514180e-25
8.8466666667e+02	4.4033160010e-25
8.8500000000e+02	4.2905898472e-25
8.8533333333e+02	4.2770393497e-25
8.8566666667e+02	4.2571494296e-25
8.8600000000e+02	4.1535192614e-25
8.8633333333e+02	4.2892393987e-25
8.8666666667e+02	4.1600430286e-25
8.8700000000e+02	4.1129046101e-25
8.8733333333e+02	4.2033505159e-25
8.8766666667e+02	4.2317538536e-25
8.8800000000e+02	4.3653096664e-25
8.8833333333e+02	4.2078402430e-25
8.8866666667e+02	4.2880894298e-25
8.8900000000e+02	4.2847998028e-25
8.8933333333e+02	4.2569678330e-25
8.8966666667e+02	4.2275245270e-25
8.9000000000e+02	4.2963178274e-25
8.9033333333e+02	4.2492607434e-25
8.9066666667e+02	4.3136230628e-25
8.9100000000e+02	4.2444121548e-25
8.9133333333e+02	4.3172012759e-25
8.9166666667e+02	4.2181392954e-25
8.9200000000e+02	4.2115987141e-25
8.9233333333e+02	4.3302868707e-25
8.9266666667e+02	4.2754557162e-25
8.9300000000e+02	4.3029147448e-25
8.9333333333e+02	4.1398395836e-25
8.9366666667e+02	4.0860946477e-25
8.9400000000e+02	4.4107481973e-25
8.9433333333e+02	4.4506740146e-25
8.9466666667e+02	4.2847912516e-25
8.9500000000e+02	4.3433348006e-25
8.9533333333e+02	4.2975777395e-25
8.9566666667e+02	4.4269433814e-25
8.9600000000e+02	4.2400861433e-25
8.9633333333e+02	4.3376326903e-25
8.9666666667e+02	4.3457399438e-25
8.9700000000e+02	4.1879187795e-25
8.9733333333e+02	4.2399886418e-25
8.9766666667e+02	4.2777555891e-25
8.9800000000e+02	4.2025175504e-25
8.9833333333e+02	4.2649320989e-25
8.9866666667e+02	4.8726008639e-25
8.9900000000e+02	6.9214840832e-25
8.9933333333e+02	7.2291483382e-25
8.9966666667e+02	4.9746793591e-25
9.0000000000e+02	4.9067515592e-25
9.0033333333e+02	5.8782248032e-25
9.0066666667e+02	5.1542787999e-25
9.0100000000e+02	4.3004884931e-25
9.0133333333e+02	4.1645946419e-25
9.0166666667e+02	4.2440931760e-25
9.0200000000e+02	4.2151683521e-25
9.0233333333e+02	4.1800190778e-25
9.0266666667e+02	4.3646916540e-25
9.0300000000e+02	4.3314599672e-25
9.0333333333e+02	4.3305806336e-25
9.0366666667e+02	4.1801591705e-25
9.0400000000e+02	4.2823244007e-25
9.0433333333e+02	4.1690661509e-25
9.0466666667e+02	4.3015646457e-25
9.0500000000e+02	4.5043667442e-25
9.0533333333e+02	4.2533805264e-25
9.0566666667e+02	4.3180274552e-25
9.0600000000e+02	4.3839106073e-25
9.0633333333e+02	5.7958268080e-25
9.0666666667e+02	7.1635280658e-25
9.0700000000e+02	4.8040561325e-25
9.0733333333e+02	4.4971690265e-25
9.0766666667e+02	4.5693140388e-25
9.0800000000e+02	4.3162682709e-25
9.0833333333e+02	4.1940059832e-25
9.0866666667e+02	4.3027699555e-25
9.0900000000e+02	4.3775604745e-25
9.0933333333e+02	4.2567616563e-25
9.0966666667e+02	4.8454149289e-25
9.1000000000e+02	6.0380067669e-25
9.1033333333e+02	4.9776499394e-25
9.1066666667e+02	4.3546249360e-25
9.1100000000e+02	4.3996430836e-25
9.1133333333e+02	4.2742510377e-25
9.1166666667e+02	4.2576805121e-25
9.1200000000e+02	4.3489267885e-25
9.1233333333e+02	4.3761330273e-25
9.1266666667e+02	4.3469184824e-25
9.1300000000e+02	4.3906074286e-25
9.1333333333e+02	4.3270072359e-25
9.1366666667e+02	4.3817986631e-25
9.1400000000e+02	4.2659326260e-25
9.1433333333e+02	4.1356344817e-25
9.1466666667e+02	4.4173331294e-25
9.1500000000e+02	4.3831253803e-25
9.1533333333e+02	4.3918633554e-25
9.1566666667e+02	4.4959810804e-25
9.1600000000e+02	4.3762673302e-25
9.1633333333e+02	4.2470259330e-25
9.1666666667e+02	4.2468757634e-25
9.1700000000e+02	4.1648667696e-25
9.1733333333e+02	4.3772983003e-25
9.1766666667e+02	4.2030595622e-25
9.1800000000e+02	4.3395597172e-25
9.1833333333e+02	4.3023801098e-25
9.1866666667e+02	4.2693540831e-25
9.1900000000e+02	4.3876750067e-25
9.1933333333e+02	4.3815352395e-25
9.1966666667e+02	4.5964257331e-25
9.2000000000e+02	4.4209849837e-25
9.2033333333e+02	4.5026904988e-25
9.2066666667e+02	4.3942582414e-25
9.2100000000e+02	4.4440612910e-25
9.2133333333e+02	4.4480021160e-25
9.2166666667e+02	4.3866911131e-25
9.2200000000e+02	4.2626060284e-25
9.2233333333e+02	4.3641254558e-25
9.2266666667e+02	4.2816756163e-25
9.2300000000e+02	4.6243996931e-25
9.2333333333e+02	4.7501893716e-25
9.2366666667e+02	4.5111444692e-25
9.2400000000e+02	4.4546352897e-25
9.2433333333e+02	4.3105603094e-25
9.2466666667e+02	4.3407723322e-25
9.2500000000e+02	4.3353713577e-25
9.2533333333e+02	4.4422398013e-25
9.2566666667e+02	4.4803480988e-25
9.2600000000e+02	4.6380292390e-25
9.2633333333e+02	4.5205798548e-25
9.2666666667e+02	4.2435851847e-25
9.2700000000e+02	4.5848395803e-25
9.2733333333e+02	4.5638384319e-25
9.2766666667e+02	4.5463801251e-25
9.2800000000e+02	4.5162297902e-25
9.2833333333e+02	4.4012902443e-25
9.2866666667e+02	4.6320366579e-25
9.2900000000e+02	4.4538579119e-25
9.2933333333e+02	4.3978812609e-25
9.2966666667e+02	4.5324236876e-25
9.3000000000e+02	4.4329652223e-25
9.3033333333e+02	4.3250258004e-25
9.3066666667e+02	4.3537621112e-25
9.3100000000e+02	4.5038024266e-25
9.3133333333e+02	4.5226391495e-25
9.3166666667e+02	4.4197483600e-25
9.3200000000e+02	4.2944844687e-25
9.3233333333e+02	4.1872356836e-25
9.3266666667e+02	4.5322819474e-25
9.3300000000e+02	4.3062939411e-25
9.3333333333e+02	4.4995897070e-25
9.3366666667e+02	4.4258423077e-25
9.3400000000e+02	4.6012682839e-25
9.3433333333e+02	4.6540317976e-25
9.3466666667e+02	4.5159557069e-25
9.3500000000e+02	4.4908241981e-25
9.3533333333e+02	4.4606445718e-25
9.3566666667e+02	4.4078747200e-25
9.3600000000e+02	4.3323944687e-25
9.3633333333e+02	4.5263767242e-25
9.3666666667e+02	4.4207216378e-25
9.3700000000e+02	4.3497781962e-25
9.3733333333e+02	4.5277186631e-25
9.3766666667e+02	4.6106733031e-25
9.3800000000e+02	4.3640616916e-25
9.3833333333e+02	4.4650158012e-25
9.3866666667e+02	4.4067448700e-25
9.3900000000e+02	4.4981403254e-25
9.3933333333e+02	4.5631219277e-25
9.3966666667e+02	4.4093671949e-25
9.4000000000e+02	4.7150763460e-25
9.4033333333e+02	4.4785575269e-25
9.4066666667e+02	4.3356255317e-25
9.4100000000e+02	4.2990031625e-25
9.4133333333e+02	4.4056460788e-25
9.4166666667e+02	4.5054044065e-25
9.4200000000e+02	4.5372495836e-25
9.4233333333e+02	4.4941936943e-25
9.4266666667e+02	4.3197798996e-25
9.4300000000e+02	4.4829603664e-25
9.4333333333e+02	4.5155413765e-25
9.4366666667e+02	4.4422162851e-25
9.4400000000e+02	4.5343075667e-25
9.4433333333e+02	4.5270641814e-25
9.4466666667e+02	4.2812176325e-25
9.4500000000e+02	4.5332150901e-25
9.4533333333e+02	4.2365783032e-25
9.4566666667e+02	4.6022197155e-25
9.4600000000e+02	4.5495062587e-25
9.4633333333e+02	4.5303601531e-25
9.4666666667e+02	4.4941138604e-25
9.4700000000e+02	4.4959996808e-25
9.4733333333e+02	4.7081886563e-25
9.4766666667e+02	4.4601903490e-25
9.4800000000e+02	4.4684931999e-25
9.4833333333e+02	4.4328303684e-25
9.4866666667e+02	4.4730911562e-25
9.4900000000e+02	4.4886268134e-25
9.4933333333e+02	4.3718289711e-25
9.4966666667e+02	4.4240435556e-25
9.5000000000e+02	4.4658629969e-25
9.5033333333e+02	4.4579343292e-25
9.5066666667e+02	4.5498552822e-25
9.5100000000e+02	4.5227328119e-25
9.5133333333e+02	4.4793514529e-25
9.5166666667e+02	4.6169480808e-25
9.5200000000e+02	4.7438518217e-25
9.5233333333e+02	4.4056688443e-25
9.5266666667e+02	4.4027243619e-25
9.5300000000e+02	4.3947290802e-25
9.5333333333e+02	4.5931943940e-25
9.5366666667e+02	4.5939344722e-25
9.5400000000e+02	4.6352723274e-25
9.5433333333e+02	4.5316974645e-25
9.5466666667e+02	4.6143210948e-25
9.5500000000e+02	4.6009298834e-25
9.5533333333e+02	4.7742174444e-25
9.5566666667e+02	4.4641748845e-25
9.5600000000e+02	4.4801818606e-25
9.5633333333e+02	4.5208431597e-25
9.5666666667e+02	4.5040196443e-25
9.5700000000e+02	4.6053887141e-25
9.5733333333e+02	4.5550245435e-25
9.5766666667e+02	4.5562495344e-25
9.5800000000e+02	4.5640648509e-25
9.5833333333e+02	4.2364700942e-25
9.5866666667e+02	4.4936285802e-25
9.5900000000e+02	4.5213974372e-25
9.5933333333e+02	4.5796023255e-25
9.5966666667e+02	4.5217831034e-25
9.6000000000e+02	4.7656447285e-25
9.6033333333e+02	4.6407185036e-25
9.6066666667e+02	4.6640657127e-25
9.6100000000e+02	5.0236376518e-25
9.6133333333e+02	4.3257411526e-25
9.6166666667e+02	4.3685013044e-25
9.6200000000e+02	4.5008536939e-25
9.6233333333e+02	4.6223849709e-25
9.6266666667e+02	4.6480589657e-25
9.6300000000e+02	4.5787512909e-25
9.6333333333e+02	4.5658668344e-25
9.6366666667e+02	4.5516814727e-25
9.6400000000e+02	4.5740987718e-25
9.6433333333e+02	4.5553545299e-25
9.6466666667e+02	4.4661003213e-25
9.6500000000e+02	4.4916583560e-25
9.6533333333e+02	4.6773091965e-25
9.6566666667e+02	4.7476705861e-25
9.6600000000e+02	4.3950047349e-25
9.6633333333e+02	4.7942117073e-25
9.6666666667e+02	4.6627042808e-25
9.6700000000e+02	4.5654452844e-25
9.6733333333e+02	4.6919402417e-25
9.6766666667e+02	4.5946763960e-25
9.6800000000e+02	4.7388886387e-25
9.6833333333e+02	4.8094781041e-25
9.6866666667e+02	4.6212137753e-25
9.6900000000e+02	4.5315566578e-25
9.6933333333e+02	4.6467340807e-25
9.6966666667e+02	4.5302375462e-25
9.7000000000e+02	4.5672068809e-25
9.7033333333e+02	4.6338200183e-25
9.7066666667e+02	4.6909930468e-25
9.7100000000e+02	4.6011271157e-25
9.7133333333e+02	4.7414152654e-25
9.7166666667e+02	4.7597010937e-25
9.7200000000e+02	4.5444880087e-25
9.7233333333e+02	4.7479199660e-25
9.7266666667e+02	4.7496445479e-25
9.7300000000e+02	4.3677750700e-25
9.7333333333e+02	4.4936272952e-25
9.7366666667e+02	4.6470938592e-25
9.7400000000e+02	4.5445017965e-25
9.7433333333e+02	4.5612537553e-25
9.7466666667e+02	4.6773871909e-25
9.7500000000e+02	4.4956050266e-25
9.7533333333e+02	4.4913535132e-25
9.7566666667e+02	4.6161672609e-25
9.7600000000e+02	4.6434070140e-25
9.7633333333e+02	4.5415659136e-25
9.7666666667e+02	4.7110751371e-25
9.7700000000e+02	4.6577926177e-25
9.7733333333e+02	4.6671843254e-25
9.7766666667e+02	4.5814834956e-25
9.7800000000e+02	4.6566069846e-25
9.7833333333e+02	4.7024926379e-25
9.7866666667e+02	4.5445014770e-25
9.7900000000e+02	4.6462902592e-25
9.7933333333e+02	4.6547414090e-25
9.7966666667e+02	4.6922038787e-25
9.8000000000e+02	4.6854992113e-25
9.8033333333e+02	4.5729596696e-25
9.8066666667e+02	4.2847591743e-25
9.8100000000e+02	4.4702152301e-25
9.8133333333e+02	4.5403192461e-25
9.8166666667e+02	4.4969653194e-25
9.8200000000e+02	4.6579053671e-25
9.8233333333e+02	4.7580628995e-25
9.8266666667e+02	4.5253189319e-25
9.8300000000e+02	4.8050202528e-25
9.8333333333e+02	4.6928473960e-25
9.8366666667e+02	4.7117206506e-25
9.8400000000e+02	4.5007143046e-25
9.8433333333e+02	4.7303175067e-25
9.8466666667e+02	4.9461627807e-25
9.8500000000e+02	4.9025490904e-25
9.8533333333e+02	4.9241754080e-25
9.8566666667e+02	5.2852753409e-25
9.8600000000e+02	5.7452971698e-25
9.8633333333e+02	6.8806594731e-25
9.8666666667e+02	8.5849305442e-25
9.8700000000e+02	1.2795516316e-24
9.8733333333e+02	2.1488116695e-24
9.8766666667e+02	4.1923570996e-24
9.9066666667e+02	2.4627552377e-24
9.9100000000e+02	1.4227139739e-24
9.9133333333e+02	9.8780291662e-25
9.9166666667e+02	7.1999229806e-25
9.9200000000e+02	5.9184125204e-25
9.9233333333e+02	5.2764125575e-25
9.9266666667e+02	5.2099283772e-25
9.9300000000e+02	4.7182627994e-25
9.9333333333e+02	4.7091208487e-25
9.9366666667e+02	4.9858300142e-25
9.9400000000e+02	4.8510268952e-25
9.9433333333e+02	4.7527198493e-25
9.9466666667e+02	4.7599905949e-25
9.9500000000e+02	7.4654695653e-25
9.9533333333e+02	9.2777465675e-25
9.9566666667e+02	6.6135680778e-25
9.9600000000e+02	4.6307041721e-25
9.9633333333e+02	4.5621620541e-25
9.9666666667e+02	4.8431601159e-25
9.9700000000e+02	4.8617030694e-25
9.9733333333e+02	6.0745555519e-25
9.9866666667e+02	8.1242734883e-25
9.9900000000e+02	1.2049903493e-24
9.9933333333e+02	2.9846451226e-24
1.0013333333e+03	2.3388177004e-24
1.0016666667e+03	1.1085456124e-24
1.0020000000e+03	7.6676254972e-25
1.0023333333e+03	5.6398972907e-25
1.0026666667e+03	1.6824067916e-24
1.0036666667e+03	9.6325006205e-25
1.0040000000e+03	1.6271268842e-24
1.0063333333e+03	3.7512538687e-24
1.0066666667e+03	3.9294956503e-24
1.0103333333e+03	3.3132519775e-24
1.0106666667e+03	1.9010650495e-24
1.0110000000e+03	2.2892883370e-24
1.0113333333e+03	3.2806958792e-24
1.0116666667e+03	1.6081800449e-24
1.0120000000e+03	5.4744786933e-25
1.0123333333e+03	4.9781999288e-25
1.0126666667e+03	5.1376002544e-25
1.0130000000e+03	5.0476970238e-25
1.0133333333e+03	5.2754044661e-25
1.0136666667e+03	6.1564956843e-25
1.0140000000e+03	6.4969576700e-25
1.0143333333e+03	5.3912698805e-25
1.0146666667e+03	4.7729141682e-25
1.0150000000e+03	4.7643416368e-25
1.0153333333e+03	4.8579931674e-25
1.0156666667e+03	4.8968274724e-25
1.0160000000e+03	4.9195635440e-25
1.0163333333e+03	4.7338688672e-25
1.0166666667e+03	4.9219451029e-25
1.0170000000e+03	4.9819701977e-25
1.0173333333e+03	4.8048089732e-25
1.0176666667e+03	5.9609736035e-25
1.0180000000e+03	7.4556217601e-25
1.0183333333e+03	5.7210408998e-25
1.0186666667e+03	4.7332936692e-25
1.0190000000e+03	4.7720009172e-25
1.0193333333e+03	4.8067209580e-25
1.0196666667e+03	5.1129467798e-25
1.0200000000e+03	4.9330299474e-25
1.0203333333e+03	5.0576437173e-25
1.0206666667e+03	5.0104299766e-25
1.0210000000e+03	4.7822959412e-25
1.0213333333e+03	4.8497281000e-25
1.0216666667e+03	4.9937744305e-25
1.0220000000e+03	4.9892972836e-25
1.0223333333e+03	5.0153929579e-25
1.0226666667e+03	4.9112841746e-25
1.0230000000e+03	4.9011957329e-25
1.0233333333e+03	5.0269248971e-25
1.0236666667e+03	5.0245074693e-25
1.0240000000e+03	5.0344255642e-25
1.0243333333e+03	4.9368021174e-25
1.0246666667e+03	4.8395881153e-25
1.0250000000e+03	4.8654731450e-25
1.0253333333e+03	5.1172682131e-25
1.0256666667e+03	5.1715582071e-25
1.0260000000e+03	4.9406048758e-25
1.0263333333e+03	4.8944780388e-25
1.0266666667e+03	4.9484921026e-25
1.0270000000e+03	4.8747613054e-25
1.0273333333e+03	4.7381425645e-25
1.0276666667e+03	4.9053165881e-25
1.0280000000e+03	4.9471836933e-25
1.0283333333e+03	4.9004535446e-25
1.0286666667e+03	4.8913533740e-25
1.0290000000e+03	4.7107109473e-25
1.0293333333e+03	4.7781873915e-25
1.0296666667e+03	4.7075386861e-25
1.0300000000e+03	4.8619439944e-25
1.0303333333e+03	4.9826285338e-25
1.0306666667e+03	5.1619307353e-25
1.0310000000e+03	5.0562111430e-25
1.0313333333e+03	4.9000094062e-25
1.0316666667e+03	4.9604127977e-25
1.0320000000e+03	5.1186585621e-25
1.0323333333e+03	4.8948477699e-25
1.0326666667e+03	5.0179690484e-25
1.0330000000e+03	5.1937384512e-25
1.0333333333e+03	5.2069704388e-25
1.0336666667e+03	5.0408047434e-25
1.0340000000e+03	5.3029531136e-25
1.0343333333e+03	5.1934144238e-25
1.0346666667e+03	5.1375759559e-25
1.0350000000e+03	4.9234449967e-25
1.0353333333e+03	4.8508309284e-25
1.0356666667e+03	4.8795030937e-25
1.0360000000e+03	5.1060473577e-25
1.0363333333e+03	4.9155523010e-25
1.0366666667e+03	5.0131982214e-25
1.0370000000e+03	4.8047738359e-25
1.0373333333e+03	5.0372848121e-25
1.0376666667e+03	4.8083675501e-25
1.0380000000e+03	4.9363057019e-25
1.0383333333e+03	5.0434446411e-25
1.0386666667e+03	5.1170765144e-25
1.0390000000e+03	5.0836917857e-25
1.0393333333e+03	5.1149689071e-25
1.0396666667e+03	4.9948351978e-25
1.0400000000e+03	4.8580016168e-25
1.0403333333e+03	5.0953306679e-25
1.0406666667e+03	4.9501488176e-25
1.0410000000e+03	4.9310194264e-25
1.0413333333e+03	4.8947792050e-25
1.0416666667e+03	4.9827308613e-25
1.0420000000e+03	4.9747778189e-25
1.0423333333e+03	4.9271023020e-25
1.0426666667e+03	5.1030314827e-25
1.0430000000e+03	4.8900662560e-25
1.0433333333e+03	5.0332139183e-25
1.0436666667e+03	5.0712723398e-25
1.0440000000e+03	5.1127888085e-25
1.0443333333e+03	5.2935571682e-25
1.0446666667e+03	5.0444236435e-25
1.0450000000e+03	5.0659986153e-25
1.0453333333e+03	4.9894851999e-25
1.0456666667e+03	4.8591306477e-25
1.0460000000e+03	5.3163098824e-25
1.0463333333e+03	5.1129566033e-25
1.0466666667e+03	5.1047732926e-25
1.0470000000e+03	4.8627080577e-25
1.0473333333e+03	5.0334899147e-25
1.0476666667e+03	5.1775992011e-25
1.0480000000e+03	5.1345793531e-25
1.0483333333e+03	5.2630079501e-25
1.0486666667e+03	4.9083413312e-25
1.0490000000e+03	5.0100424906e-25
1.0493333333e+03	5.0523977518e-25
1.0496666667e+03	5.1063105028e-25
1.0500000000e+03	4.9492290394e-25
1.0503333333e+03	5.1233159616e-25
1.0506666667e+03	5.1356733709e-25
1.0510000000e+03	5.2529768147e-25
1.0513333333e+03	5.1507996289e-25
1.0516666667e+03	5.0045953243e-25
1.0520000000e+03	4.9380219805e-25
1.0523333333e+03	5.1730129401e-25
1.0526666667e+03	5.1193378273e-25
1.0530000000e+03	5.0665321348e-25
1.0533333333e+03	4.8660823784e-25
1.0536666667e+03	5.0098523660e-25
1.0540000000e+03	5.0420190919e-25
1.0543333333e+03	5.1946391677e-25
1.0546666667e+03	5.4618211838e-25
1.0550000000e+03	4.8788787694e-25
1.0553333333e+03	5.2077358890e-25
1.0556666667e+03	5.1480492644e-25
1.0560000000e+03	5.0092329191e-25
1.0563333333e+03	5.0356194414e-25
1.0566666667e+03	5.0171699646e-25
1.0570000000e+03	5.1445111998e-25
1.0573333333e+03	4.8234097044e-25
1.0576666667e+03	5.0134034594e-25
1.0580000000e+03	5.0543773237e-25
1.0583333333e+03	5.0679830379e-25
1.0586666667e+03	5.1991386842e-25
1.0590000000e+03	5.3437877982e-25
1.0593333333e+03	5.3486890884e-25
1.0596666667e+03	5.5152695326e-25
1.0600000000e+03	5.5537856630e-25
1.0603333333e+03	5.4611087261e-25
1.0606666667e+03	5.4582358812e-25
1.0610000000e+03	5.3198179764e-25
1.0613333333e+03	5.5062736289e-25
1.0616666667e+03	5.6566498987e-25
1.0620000000e+03	5.4648469266e-25
1.0623333333e+03	5.5624122598e-25
1.0626666667e+03	5.8192722416e-25
1.0630000000e+03	5.3819042460e-25
1.0633333333e+03	5.5330113321e-25
1.0636666667e+03	5.2021555922e-25
1.0640000000e+03	5.3589264594e-25
1.0643333333e+03	5.4073015580e-25
1.0646666667e+03	5.2747561422e-25
1.0650000000e+03	5.0711999043e-25
1.0653333333e+03	5.2930745691e-25
1.0656666667e+03	5.3181186937e-25
1.0660000000e+03	5.1116228821e-25
1.0663333333e+03	5.2215484982e-25
1.0666666667e+03	5.5267165775e-25
1.0670000000e+03	5.5540516665e-25
1.0673333333e+03	5.3371330380e-25
1.0676666667e+03	5.4619763849e-25
1.0680000000e+03	5.3415325037e-25
1.0683333333e+03	5.1263261214e-25
1.0686666667e+03	5.2007334311e-25
1.0690000000e+03	5.5421735254e-25
1.0693333333e+03	5.1797781942e-25
1.0696666667e+03	5.1687354491e-25
1.0700000000e+03	5.0343666116e-25
1.0703333333e+03	5.0245649010e-25
1.0706666667e+03	5.3062714650e-25
1.0710000000e+03	5.5391289088e-25
1.0713333333e+03	5.3753621928e-25
1.0716666667e+03	5.2518622412e-25
1.0720000000e+03	5.5069578393e-25
1.0723333333e+03	5.4932811838e-25
1.0726666667e+03	5.2189103384e-25
1.0730000000e+03	5.1657788759e-25
1.0733333333e+03	5.3029336541e-25
1.0736666667e+03	5.4551342065e-25
1.0740000000e+03	5.4344869239e-25
1.0743333333e+03	5.1431754067e-25
1.0746666667e+03	5.5462674745e-25
1.0750000000e+03	5.5303987507e-25
1.0753333333e+03	5.4855295284e-25
1.0756666667e+03	5.1997656373e-25
1.0760000000e+03	5.3438071870e-25
1.0763333333e+03	5.4559509925e-25
1.0766666667e+03	5.4217675515e-25
1.0770000000e+03	5.2826441818e-25
1.0773333333e+03	5.1237007661e-25
1.0776666667e+03	5.0847870678e-25
1.0780000000e+03	5.2895794434e-25
1.0783333333e+03	5.3802451169e-25
1.0786666667e+03	5.4070943083e-25
1.0790000000e+03	5.4265057783e-25
1.0793333333e+03	5.2122700304e-25
1.0796666667e+03	5.0827536408e-25
1.0800000000e+03	5.0766647137e-25
1.0803333333e+03	5.6027043924e-25
1.0806666667e+03	5.2028453987e-25
1.0810000000e+03	5.4676216023e-25
1.0813333333e+03	5.4188353338e-25
1.0816666667e+03	5.4600549244e-25
1.0820000000e+03	5.4504983140e-25
1.0823333333e+03	5.2604220156e-25
1.0826666667e+03	5.2969605794e-25
1.0830000000e+03	5.1274985550e-25
1.0833333333e+03	5.4963347166e-25
1.0836666667e+03	5.3963242583e-25
1.0840000000e+03	5.2095671296e-25
1.0843333333e+03	5.3162388381e-25
1.0846666667e+03	5.4894867694e-25
1.0850000000e+03	5.4300454093e-25
1.0853333333e+03	5.4200385809e-25
1.0856666667e+03	5.6959765615e-25
1.0860000000e+03	5.3790737908e-25
1.0863333333e+03	5.4752210824e-25
1.0866666667e+03	5.3424297538e-25
1.0870000000e+03	5.5621104893e-25
1.0873333333e+03	5.6541948432e-25
1.0876666667e+03	5.6597724571e-25
1.0880000000e+03	5.5803466882e-25
1.0883333333e+03	5.2231628807e-25
1.0886666667e+03	5.2755325641e-25
1.0890000000e+03	5.3253981500e-25
1.0893333333e+03	5.4118380345e-25
1.0896666667e+03	5.3467369510e-25
1.0900000000e+03	5.3910910291e-25
1.0903333333e+03	5.3962922052e-25
1.0906666667e+03	5.3276237192e-25
1.0910000000e+03	5.6722006698e-25
1.0913333333e+03	5.4875313683e-25
1.0916666667e+03	5.3497722423e-25
1.0920000000e+03	5.3785589139e-25
1.0923333333e+03	5.5547584318e-25
1.0926666667e+03	5.5097447388e-25
1.0930000000e+03	5.2599086063e-25
1.0933333333e+03	5.1831503553e-25
1.0936666667e+03	5.1822646261e-25
1.0940000000e+03	5.2486733297e-25
1.0943333333e+03	5.0970581070e-25
1.0946666667e+03	5.3354938109e-25
1.0950000000e+03	5.4508416232e-25
1.0953333333e+03	5.3403688029e-25
1.0956666667e+03	5.6375400104e-25
1.0960000000e+03	5.5330065254e-25
1.0963333333e+03	5.3173316050e-25
1.0966666667e+03	5.3492967090e-25
1.0970000000e+03	5.4311296784e-25
1.0973333333e+03	5.4647670387e-25
1.0976666667e+03	5.6319233015e-25
1.0980000000e+03	5.6386833034e-25
1.0983333333e+03	5.4553897933e-25
1.0986666667e+03	5.3951938112e-25
1.0990000000e+03	5.3151857391e-25
1.0993333333e+03	5.5937004095e-25
1.0996666667e+03	5.3696450008e-25
1.1000000000e+03	5.2914318983e-25
1.1003333333e+03	5.4865961254e-25
1.1006666667e+03	5.3854150861e-25
1.1010000000e+03	5.2952179332e-25
1.1013333333e+03	5.6620480842e-25
1.1016666667e+03	5.4075620807e-25
1.1020000000e+03	5.1812212858e-25
1.1023333333e+03	5.2792276285e-25
1.1026666667e+03	5.3200761435e-25
1.1030000000e+03	5.3015795446e-25
1.1033333333e+03	5.4806609272e-25
1.1036666667e+03	5.5003647662e-25
1.1040000000e+03	5.2951017648e-25
1.1043333333e+03	5.3397010347e-25
1.1046666667e+03	5.3593069497e-25
1.1050000000e+03	5.1135792521e-25
1.1053333333e+03	5.2245133339e-25
1.1056666667e+03	5.4771628833e-25
1.1060000000e+03	5.1843288468e-25
1.1063333333e+03	5.3840860640e-25
1.1066666667e+03	5.5155785249e-25
1.1070000000e+03	5.6138853477e-25
1.1073333333e+03	5.4892969714e-25
1.1076666667e+03	5.2756662228e-25
1.1080000000e+03	5.3185384129e-25
1.1083333333e+03	5.0481972423e-25
1.1086666667e+03	5.1928016862e-25
1.1090000000e+03	5.0610521251e-25
1.1093333333e+03	5.2085959542e-25
1.1096666667e+03	5.2620403189e-25
1.1100000000e+03	5.3647439119e-25
1.1103333333e+03	5.5877667191e-25
1.1106666667e+03	5.5488633525e-25
1.1110000000e+03	5.5558089521e-25
1.1113333333e+03	5.2981654293e-25
1.1116666667e+03	5.4066938292e-25
1.1120000000e+03	5.5314699426e-25
1.1123333333e+03	5.5526514962e-25
1.1126666667e+03	5.2738714638e-25
1.1130000000e+03	5.1315552247e-25
1.1133333333e+03	5.4691491750e-25
1.1136666667e+03	5.2609020265e-25
1.1140000000e+03	5.4716592740e-25
1.1143333333e+03	5.3339563898e-25
1.1146666667e+03	5.3891411319e-25
1.1150000000e+03	5.5116558491e-25
1.1153333333e+03	5.4568865289e-25
1.1156666667e+03	5.3446278076e-25
1.1160000000e+03	5.2757801846e-25
1.1163333333e+03	5.2120967815e-25
1.1166666667e+03	5.1948757028e-25
1.1170000000e+03	5.4887798258e-25
1.1173333333e+03	5.5569681056e-25
1.1176666667e+03	5.8185035264e-25
1.1180000000e+03	5.6542472559e-25
1.1183333333e+03	5.4536201998e-25
1.1186666667e+03	5.3148904623e-25
1.1190000000e+03	5.4277238547e-25
1.1193333333e+03	5.4652174961e-25
1.1196666667e+03	5.4586345638e-25
1.1200000000e+03	5.4017862448e-25
1.1203333333e+03	5.3971178141e-25
1.1206666667e+03	5.2867545996e-25
1.1210000000e+03	5.4516704669e-25
1.1213333333e+03	5.5999739465e-25
1.1216666667e+03	5.2981840354e-25
1.1220000000e+03	5.6556432851e-25
1.1223333333e+03	5.4164638709e-25
1.1226666667e+03	5.5699403380e-25
1.1230000000e+03	5.3156602402e-25
1.1233333333e+03	5.6791204226e-25
1.1236666667e+03	5.8063535836e-25
1.1240000000e+03	5.5528342743e-25
1.1243333333e+03	5.4466342710e-25
1.1246666667e+03	5.5115658651e-25
1.1250000000e+03	5.3018237656e-25
1.1253333333e+03	5.4186245580e-25
1.1256666667e+03	5.4159669955e-25
1.1260000000e+03	5.4980780794e-25
1.1263333333e+03	5.5328942805e-25
1.1266666667e+03	5.4269982300e-25
1.1270000000e+03	5.6906191131e-25
1.1273333333e+03	5.6072924071e-25
1.1276666667e+03	5.4582155445e-25
1.1280000000e+03	5.7689931063e-25
1.1283333333e+03	5.7256150885e-25
1.1286666667e+03	5.4549199558e-25
1.1290000000e+03	5.5623650701e-25
1.1293333333e+03	5.7823682777e-25
1.1296666667e+03	5.5382231762e-25
1.1300000000e+03	5.5756471639e-25
1.1303333333e+03	5.3755956015e-25
1.1306666667e+03	5.6014128150e-25
1.1310000000e+03	5.4806830353e-25
1.1313333333e+03	5.4949464366e-25
1.1316666667e+03	5.5623864813e-25
1.1320000000e+03	5.4907491638e-25
1.1323333333e+03	5.2954440502e-25
1.1326666667e+03	5.4502571398e-25
1.1330000000e+03	5.3480252716e-25
1.1333333333e+03	5.3753434719e-25
1.1336666667e+03	5.2451947633e-25
1.1340000000e+03	5.4667285581e-25
1.1343333333e+03	5.2259340899e-25
1.1346666667e+03	5.5466945007e-25
1.1350000000e+03	5.8907529623e-25
1.1353333333e+03	5.6095855463e-25
1.1356666667e+03	5.3335545874e-25
1.1360000000e+03	5.5455584674e-25
1.1363333333e+03	5.6339976002e-25
1.1366666667e+03	5.5321395393e-25
1.1370000000e+03	5.5784917957e-25
1.1373333333e+03	5.4706653595e-25
1.1376666667e+03	5.5395255095e-25
1.1380000000e+03	5.9353399856e-25
1.1383333333e+03	5.8091386012e-25
1.1386666667e+03	5.7046677798e-25
1.1390000000e+03	5.6927627816e-25
1.1393333333e+03	5.4146960399e-25
1.1396666667e+03	5.7270378176e-25
1.1400000000e+03	5.4540665892e-25
1.1403333333e+03	5.8111736882e-25
1.1406666667e+03	5.9554209939e-25
1.1410000000e+03	5.7172277408e-25
1.1413333333e+03	5.7105952008e-25
1.1416666667e+03	5.7196654305e-25
1.1420000000e+03	5.5561941868e-25
1.1423333333e+03	5.6826867790e-25
1.1426666667e+03	5.6083371349e-25
1.1430000000e+03	5.6403094433e-25
1.1433333333e+03	5.6243858331e-25
1.1436666667e+03	5.6599244949e-25
1.1440000000e+03	5.4110799556e-25
1.1443333333e+03	5.4614400218e-25
1.1446666667e+03	5.5192925659e-25
1.1450000000e+03	5.5342706647e-25
1.1453333333e+03	5.4354413404e-25
1.1456666667e+03	5.4725994122e-25
1.1460000000e+03	5.6909116620e-25
1.1463333333e+03	5.5817606036e-25
1.1466666667e+03	5.5818692635e-25
1.1470000000e+03	5.6599203155e-25
1.1473333333e+03	5.5773025099e-25
1.1476666667e+03	5.4883821585e-25
1.1480000000e+03	5.4746033643e-25
1.1483333333e+03	5.4571579939e-25
1.1486666667e+03	5.5776487016e-25
1.1490000000e+03	5.8035264319e-25
1.1493333333e+03	5.6639612850e-25
1.1496666667e+03	5.8214202745e-25
1.1500000000e+03	5.8085495981e-25
1.1503333333e+03	5.4917797736e-25
1.1506666667e+03	5.6246111223e-25
1.1510000000e+03	5.6504184043e-25
1.1513333333e+03	5.7895630976e-25
1.1516666667e+03	5.4983979138e-25
1.1520000000e+03	5.5454496534e-25
1.1523333333e+03	5.4256039870e-25
1.1526666667e+03	5.6906548319e-25
1.1530000000e+03	5.5787205323e-25
1.1533333333e+03	5.6757958636e-25
1.1536666667e+03	5.4490828941e-25
1.1540000000e+03	5.7457617287e-25
1.1543333333e+03	5.8912655793e-25
1.1546666667e+03	5.8646556261e-25
1.1550000000e+03	5.5972224563e-25
1.1553333333e+03	5.8362510140e-25
1.1556666667e+03	5.8119758172e-25
1.1560000000e+03	5.5214663224e-25
1.1563333333e+03	5.5661054553e-25
1.1566666667e+03	5.6680642546e-25
1.1570000000e+03	5.8996205768e-25
1.1573333333e+03	5.7225857350e-25
1.1576666667e+03	5.5617165161e-25
1.1580000000e+03	5.5833183488e-25
1.1583333333e+03	6.8592865923e-25
1.1586666667e+03	6.9859855212e-25
1.1590000000e+03	5.7866992215e-25
1.1593333333e+03	5.6470203621e-25
1.1596666667e+03	5.5754905357e-25
1.1600000000e+03	1.8515824443e-24
1.1603333333e+03	2.7001979150e-24
1.1606666667e+03	1.0733358930e-24
1.1610000000e+03	5.7087038847e-25
1.1613333333e+03	5.7644872936e-25
1.1616666667e+03	5.8418466370e-25
1.1620000000e+03	5.7644390588e-25
1.1623333333e+03	5.7449363499e-25
1.1626666667e+03	5.7346654384e-25
1.1630000000e+03	5.5974704828e-25
1.1633333333e+03	5.5152668696e-25
1.1636666667e+03	5.6068644347e-25
1.1640000000e+03	5.4837262261e-25
1.1643333333e+03	5.6232084236e-25
1.1646666667e+03	5.4555091951e-25
1.1650000000e+03	5.4638746383e-25
1.1653333333e+03	5.6481931430e-25
1.1656666667e+03	5.7799881303e-25
1.1660000000e+03	6.3587407144e-25
1.1663333333e+03	6.1700704145e-25
1.1666666667e+03	5.6464253277e-25
1.1670000000e+03	5.7023431227e-25
1.1673333333e+03	6.0072384749e-25
1.1676666667e+03	1.3783077590e-24
1.1680000000e+03	2.8057152967e-24
1.1683333333e+03	1.7478831269e-24
1.1686666667e+03	6.1159031855e-25
1.1690000000e+03	5.8790413463e-25
1.1693333333e+03	5.7273765517e-25
1.1696666667e+03	5.9854944588e-25
1.1700000000e+03	5.6858176954e-25
1.1703333333e+03	5.7374376958e-25
1.1706666667e+03	5.9753148017e-25
1.1710000000e+03	5.9108310262e-25
1.1713333333e+03	5.7084325332e-25
1.1716666667e+03	5.6520583395e-25
1.1720000000e+03	5.9194727485e-25
1.1723333333e+03	5.9166762373e-25
1.1726666667e+03	5.9140687994e-25
1.1730000000e+03	6.0568206735e-25
1.1733333333e+03	5.7576615637e-25
1.1736666667e+03	5.7135939200e-25
1.1740000000e+03	5.4052156716e-25
1.1743333333e+03	5.6927699772e-25
1.1746666667e+03	5.8100404124e-25
1.1750000000e+03	5.9588326001e-25
1.1753333333e+03	5.6707351153e-25
1.1756666667e+03	5.8078944156e-25
1.1760000000e+03	5.5992155145e-25
1.1763333333e+03	6.0803119126e-25
1.1766666667e+03	5.9274857277e-25
1.1770000000e+03	5.9340742283e-25
1.1773333333e+03	5.8751605281e-25
1.1776666667e+03	5.6342070361e-25
1.1780000000e+03	5.9212977571e-25
1.1783333333e+03	5.8886166239e-25
1.1786666667e+03	5.7933052666e-25
1.1790000000e+03	5.7187684089e-25
1.1793333333e+03	5.9695036554e-25
1.1796666667e+03	5.5168096700e-25
1.1800000000e+03	5.6700687805e-25
1.1803333333e+03	8.4519957987e-25
1.1806666667e+03	1.0360676219e-24
1.1810000000e+03	6.4471688582e-25
1.1813333333e+03	6.0108338474e-25
1.1816666667e+03	5.9548247695e-25
1.1820000000e+03	5.8165888228e-25
1.1823333333e+03	5.7253780915e-25
1.1826666667e+03	5.8295492667e-25
1.1830000000e+03	5.5861857869e-25
1.1833333333e+03	5.7639711640e-25
1.1836666667e+03	5.9196392269e-25
1.1840000000e+03	5.8652781668e-25
1.1843333333e+03	6.0446836776e-25
1.1846666667e+03	5.8478754339e-25
1.1850000000e+03	5.8056620229e-25
1.1853333333e+03	5.6186914408e-25
1.1856666667e+03	5.6952761683e-25
1.1860000000e+03	5.8143432471e-25
1.1863333333e+03	5.8894403200e-25
1.1866666667e+03	5.8211615597e-25
1.1870000000e+03	5.9626413899e-25
1.1873333333e+03	5.8047094630e-25
1.1876666667e+03	5.6317888408e-25
1.1880000000e+03	5.7714692372e-25
1.1883333333e+03	5.9497017667e-25
1.1886666667e+03	6.6580174543e-25
1.1890000000e+03	8.8759186142e-25
1.1893333333e+03	8.9751551651e-25
1.1896666667e+03	7.0361431069e-25
1.1900000000e+03	6.1230817036e-25
1.1903333333e+03	5.8436210257e-25
1.1906666667e+03	5.8835617604e-25
1.1910000000e+03	5.8891460223e-25
1.1913333333e+03	5.8159108801e-25
1.1916666667e+03	5.8340906629e-25
1.1920000000e+03	6.0530839563e-25
1.1923333333e+03	5.7234457111e-25
1.1926666667e+03	5.7323833886e-25
1.1930000000e+03	5.6719125089e-25
1.1933333333e+03	5.7249652039e-25
1.1936666667e+03	5.9207478739e-25
1.1940000000e+03	6.0582951197e-25
1.1943333333e+03	5.7660943136e-25
1.1946666667e+03	5.7481041548e-25
1.1950000000e+03	6.0000042412e-25
1.1953333333e+03	5.8524983585e-25
1.1956666667e+03	5.9358393269e-25
1.1960000000e+03	5.7487917308e-25
1.1963333333e+03	5.5559059850e-25
1.1966666667e+03	5.8617922506e-25
1.1970000000e+03	5.9808869227e-25
1.1973333333e+03	5.9289801426e-25
1.1976666667e+03	5.8473437357e-25
1.1980000000e+03	5.9493687630e-25
1.1983333333e+03	5.9635450571e-25
1.1986666667e+03	6.4686996544e-25
1.1990000000e+03	6.6991265557e-25
1.1993333333e+03	6.5498084709e-25
1.1996666667e+03	6.2272105691e-25
1.2000000000e+03	6.2799920803e-25
1.2003333333e+03	6.0588965726e-25
1.2006666667e+03	5.8409894277e-25
1.2010000000e+03	5.7935637053e-25
1.2013333333e+03	5.8355361547e-25
1.2016666667e+03	5.8556575201e-25
1.2020000000e+03	5.9010654894e-25
1.2023333333e+03	6.1222948205e-25
1.2026666667e+03	6.0410548518e-25
1.2030000000e+03	6.0485945826e-25
1.2033333333e+03	6.0567819559e-25
1.2036666667e+03	6.0875191123e-25
1.2040000000e+03	6.0352493594e-25
1.2043333333e+03	5.9907480747e-25
1.2046666667e+03	6.0415477270e-25
1.2050000000e+03	5.8431262592e-25
1.2053333333e+03	6.0176315043e-25
1.2056666667e+03	6.1626822681e-25
1.2060000000e+03	6.0587657830e-25
1.2063333333e+03	5.8255693288e-25
1.2066666667e+03	5.8643435555e-25
1.2070000000e+03	6.0752555037e-25
1.2073333333e+03	6.2194459214e-25
1.2076666667e+03	6.0038434754e-25
1.2080000000e+03	5.8671931715e-25
1.2083333333e+03	5.9490923470e-25
1.2086666667e+03	6.0619257517e-25
1.2090000000e+03	6.6764287116e-25
1.2093333333e+03	6.5046954069e-25
1.2096666667e+03	5.8634956335e-25
1.2100000000e+03	5.9580446853e-25
1.2103333333e+03	5.7392321463e-25
1.2106666667e+03	5.7491632748e-25
1.2110000000e+03	5.8622298256e-25
1.2113333333e+03	6.1118215220e-25
1.2116666667e+03	5.8529454458e-25
1.2120000000e+03	5.7165798397e-25
1.2123333333e+03	5.9175288051e-25
1.2126666667e+03	5.9488432743e-25
1.2130000000e+03	5.8950854800e-25
1.2133333333e+03	6.1754023938e-25
1.2136666667e+03	6.5124133081e-25
1.2140000000e+03	5.6964163087e-25
1.2143333333e+03	6.0152249203e-25
1.2146666667e+03	6.0251993496e-25
1.2150000000e+03	6.0587739325e-25
1.2153333333e+03	6.1129958708e-25
1.2156666667e+03	6.0024611252e-25
1.2160000000e+03	6.0091274594e-25
1.2163333333e+03	6.0023599868e-25
1.2166666667e+03	6.0900016026e-25
1.2170000000e+03	5.7902013498e-25
1.2173333333e+03	6.0221831159e-25
1.2176666667e+03	6.1222840792e-25
1.2180000000e+03	5.7498882783e-25
1.2183333333e+03	5.8628168123e-25
1.2186666667e+03	6.0333598837e-25
1.2190000000e+03	6.1769369381e-25
1.2193333333e+03	5.9656032350e-25
1.2196666667e+03	5.9184592209e-25
1.2200000000e+03	5.8522727634e-25
1.2203333333e+03	6.0855575592e-25
1.2206666667e+03	5.9628993893e-25
1.2210000000e+03	5.9412294005e-25
1.2213333333e+03	5.9305166682e-25
1.2216666667e+03	5.8892348430e-25
1.2220000000e+03	6.1020780936e-25
1.2223333333e+03	5.9133437180e-25
1.2226666667e+03	5.8822768814e-25
1.2230000000e+03	5.9222167021e-25
1.2233333333e+03	6.0285691918e-25
1.2236666667e+03	6.2513188352e-25
1.2240000000e+03	5.8627860429e-25
1.2243333333e+03	6.1743431115e-25
1.2246666667e+03	5.9290716529e-25
1.2250000000e+03	6.0090294998e-25
1.2253333333e+03	6.1693464828e-25
1.2256666667e+03	6.2840521559e-25
1.2260000000e+03	6.0133097112e-25
1.2263333333e+03	5.9241493587e-25
1.2266666667e+03	6.1347732302e-25
1.2270000000e+03	6.1605934818e-25
1.2273333333e+03	6.1571766250e-25
1.2276666667e+03	6.2144024206e-25
1.2280000000e+03	6.3413020510e-25
1.2283333333e+03	6.3710197985e-25
1.2286666667e+03	6.2073056804e-25
1.2290000000e+03	5.9600390593e-25
1.2293333333e+03	5.8499411003e-25
1.2296666667e+03	6.0101708278e-25
1.2300000000e+03	6.0357135602e-25
1.2303333333e+03	6.1558343009e-25
1.2306666667e+03	6.1268617607e-25
1.2310000000e+03	6.1471209182e-25
1.2313333333e+03	6.0018229005e-25
1.2316666667e+03	6.0340149427e-25
1.2320000000e+03	5.9778644020e-25
1.2323333333e+03	5.9871635892e-25
1.2326666667e+03	5.9772596495e-25
1.2330000000e+03	6.0133896703e-25
1.2333333333e+03	6.2156780211e-25
1.2336666667e+03	6.2699508570e-25
1.2340000000e+03	6.2228976578e-25
1.2343333333e+03	6.1463608115e-25
1.2346666667e+03	6.0666832933e-25
1.2350000000e+03	6.3084969976e-25
1.2353333333e+03	6.1866604003e-25
1.2356666667e+03	5.9730055157e-25
1.2360000000e+03	6.0152402539e-25
1.2363333333e+03	6.0738337605e-25
1.2366666667e+03	6.1490992767e-25
1.2370000000e+03	6.2234282773e-25
1.2373333333e+03	6.1688340550e-25
1.2376666667e+03	6.1254155964e-25
1.2380000000e+03	6.0927736133e-25
1.2383333333e+03	6.0081337435e-25
1.2386666667e+03	6.1126553507e-25
1.2390000000e+03	6.1354549084e-25
1.2393333333e+03	6.1226814211e-25
1.2396666667e+03	6.3873638857e-25
1.2400000000e+03	5.9833332276e-25
1.2403333333e+03	5.9109759881e-25
1.2406666667e+03	6.0696520273e-25
1.2410000000e+03	6.2281800586e-25
1.2413333333e+03	6.0752561075e-25
1.2416666667e+03	6.3632230721e-25
1.2420000000e+03	6.2716032096e-25
1.2423333333e+03	6.2975314883e-25
1.2426666667e+03	6.2052655762e-25
1.2430000000e+03	6.1147988144e-25
1.2433333333e+03	6.1480918219e-25
1.2436666667e+03	6.1135350993e-25
1.2440000000e+03	6.3667392172e-25
1.2443333333e+03	6.0995267400e-25
1.2446666667e+03	5.9795615817e-25
1.2450000000e+03	5.8798996476e-25
1.2453333333e+03	6.0471052140e-25
1.2456666667e+03	6.2422815619e-25
1.2460000000e+03	5.9511298382e-25
1.2463333333e+03	6.4722462693e-25
1.2466666667e+03	6.4856780139e-25
1.2470000000e+03	6.2459246869e-25
1.2473333333e+03	6.2764527931e-25
1.2476666667e+03	6.3325692056e-25
1.2480000000e+03	6.1230167625e-25
1.2483333333e+03	6.0337196893e-25
1.2486666667e+03	6.1798186080e-25
1.2490000000e+03	6.1231288540e-25
1.2493333333e+03	5.9243632229e-25
1.2496666667e+03	6.1196272335e-25
1.2500000000e+03	5.9932343682e-25
1.2503333333e+03	6.0639211688e-25
1.2506666667e+03	5.9687815378e-25
1.2510000000e+03	6.2475184212e-25
1.2513333333e+03	6.3589268389e-25
1.2516666667e+03	6.2257142543e-25
1.2520000000e+03	6.2967893758e-25
1.2523333333e+03	6.0294693742e-25
1.2526666667e+03	6.1738296164e-25
1.2530000000e+03	6.1537524510e-25
1.2533333333e+03	6.3252865416e-25
1.2536666667e+03	6.3680078989e-25
1.2540000000e+03	6.0765185622e-25
1.2543333333e+03	6.6281955605e-25
1.2546666667e+03	6.3913631141e-25
1.2550000000e+03	6.0193723570e-25
1.2553333333e+03	6.2023228635e-25
1.2556666667e+03	6.2140304486e-25
1.2560000000e+03	5.9908025843e-25
1.2563333333e+03	6.3423667776e-25
1.2566666667e+03	6.1338949653e-25
1.2570000000e+03	6.1851423985e-25
1.2573333333e+03	6.3806684973e-25
1.2576666667e+03	6.1404093846e-25
1.2580000000e+03	6.4837785270e-25
1.2583333333e+03	6.1085185822e-25
1.2586666667e+03	6.0318090769e-25
1.2590000000e+03	6.1653301872e-25
1.2593333333e+03	6.1131133916e-25
1.2596666667e+03	6.4605234628e-25
1.2600000000e+03	6.3354372626e-25
1.2603333333e+03	6.1665407567e-25
1.2606666667e+03	6.6489814589e-25
1.2610000000e+03	6.4908939336e-25
1.2613333333e+03	6.2135274986e-25
1.2616666667e+03	6.3813776680e-25
1.2620000000e+03	6.3280687293e-25
1.2623333333e+03	6.3115846991e-25
1.2626666667e+03	6.3776527019e-25
1.2630000000e+03	6.3661365062e-25
1.2633333333e+03	6.2979256012e-25
1.2636666667e+03	6.3087016527e-25
1.2640000000e+03	6.2742159940e-25
1.2643333333e+03	6.4611054109e-25
1.2646666667e+03	6.1678750485e-25
1.2650000000e+03	6.1666131964e-25
1.2653333333e+03	6.3804860098e-25
1.2656666667e+03	6.3642614522e-25
1.2660000000e+03	6.5260133476e-25
1.2663333333e+03	6.3222072662e-25
1.2666666667e+03	6.4263351177e-25
1.2670000000e+03	6.1852912522e-25
1.2673333333e+03	6.6690197892e-25
1.2676666667e+03	6.1870273808e-25
1.2680000000e+03	6.0255563516e-25
1.2683333333e+03	6.1167859682e-25
1.2686666667e+03	5.9732276975e-25
1.2690000000e+03	6.0872812660e-25
1.2693333333e+03	6.4412676669e-25
1.2696666667e+03	6.2434872909e-25
1.2700000000e+03	6.3489663059e-25
1.2703333333e+03	6.3739367893e-25
1.2706666667e+03	6.3376769922e-25
1.2710000000e+03	6.4232554048e-25
1.2713333333e+03	6.3478812627e-25
1.2716666667e+03	6.3920743542e-25
1.2720000000e+03	6.3167546942e-25
1.2723333333e+03	6.4719916241e-25
1.2726666667e+03	6.6905130403e-25
1.2730000000e+03	6.5338720249e-25
1.2733333333e+03	6.9193455058e-25
1.2736666667e+03	6.8095202990e-25
1.2740000000e+03	6.4732015335e-25
1.2743333333e+03	6.4641113239e-25
1.2746666667e+03	6.3912747622e-25
1.2750000000e+03	6.4017817367e-25
1.2753333333e+03	6.3439098948e-25
1.2756666667e+03	6.5136588727e-25
1.2760000000e+03	6.2951184499e-25
1.2763333333e+03	6.2470910748e-25
1.2766666667e+03	6.3726256108e-25
1.2770000000e+03	6.3724743734e-25
1.2773333333e+03	6.1139542044e-25
1.2776666667e+03	6.5532630370e-25
1.2780000000e+03	6.4540813848e-25
1.2783333333e+03	6.4270545618e-25
1.2786666667e+03	6.4736426197e-25
1.2790000000e+03	6.5801463180e-25
1.2793333333e+03	6.4309463582e-25
1.2796666667e+03	6.4641593956e-25
1.2800000000e+03	6.4750822704e-25
1.2803333333e+03	6.5617612249e-25
1.2806666667e+03	6.3208096954e-25
1.2810000000e+03	6.5786289200e-25
1.2813333333e+03	6.4253833283e-25
1.2816666667e+03	6.6899516148e-25
1.2820000000e+03	6.7335370714e-25
1.2823333333e+03	6.8796049883e-25
1.2826666667e+03	6.8352516433e-25
1.2830000000e+03	6.7426412301e-25
1.2833333333e+03	7.0262423766e-25
1.2836666667e+03	6.9691803615e-25
1.2840000000e+03	6.5046751812e-25
1.2843333333e+03	6.5639956646e-25
1.2846666667e+03	6.6800912124e-25
1.2850000000e+03	6.8319600719e-25
1.2853333333e+03	6.6948311276e-25
1.2856666667e+03	6.5019932343e-25
1.2860000000e+03	6.9497841307e-25
1.2863333333e+03	7.2295543992e-25
1.2866666667e+03	6.8720315018e-25
1.2870000000e+03	7.0418596634e-25
1.2873333333e+03	7.1434511180e-25
1.2876666667e+03	7.1376953621e-25
1.2880000000e+03	6.8590768902e-25
1.2883333333e+03	7.6738061890e-25
1.2886666667e+03	8.0087666879e-25
1.2890000000e+03	7.3335398664e-25
1.2893333333e+03	7.2017385085e-25
1.2896666667e+03	7.2772617325e-25
1.2900000000e+03	7.1858723715e-25
1.2903333333e+03	7.2666559156e-25
1.2906666667e+03	7.2009139396e-25
1.2910000000e+03	7.5177492885e-25
1.2913333333e+03	7.2998979188e-25
1.2916666667e+03	7.2993418794e-25
1.2920000000e+03	7.3504690827e-25
1.2923333333e+03	7.4590670540e-25
1.2926666667e+03	8.0073162300e-25
1.2930000000e+03	7.3903974635e-25
1.2933333333e+03	7.7002375251e-25
1.2936666667e+03	7.8229964100e-25
1.2940000000e+03	7.8215277738e-25
1.2943333333e+03	7.8350948868e-25
1.2946666667e+03	8.0437497482e-25
1.2950000000e+03	8.2096603952e-25
1.2953333333e+03	8.3513819633e-25
1.2956666667e+03	1.4408560714e-24
1.2960000000e+03	1.7815347116e-24
1.2963333333e+03	9.9073946000e-25
1.2966666667e+03	8.9778648001e-25
1.2970000000e+03	8.9672537757e-25
1.2973333333e+03	1.0292260025e-24
1.2976666667e+03	1.5173715037e-24
1.2980000000e+03	1.4175497928e-24
1.2983333333e+03	1.2026844499e-24
1.2986666667e+03	1.6267286154e-24
1.2990000000e+03	2.0600649525e-24
1.2993333333e+03	4.0921156296e-24
1.3006666667e+03	4.0485172187e-24
1.3010000000e+03	2.0130237051e-24
1.3013333333e+03	1.6088783963e-24
1.3016666667e+03	1.2499611109e-24
1.3020000000e+03	1.2426257105e-24
1.3023333333e+03	1.2188369006e-24
1.3026666667e+03	1.0253981263e-24
1.3030000000e+03	9.8198985563e-25
1.3033333333e+03	9.3320598243e-25
1.3036666667e+03	9.0466895302e-25
1.3040000000e+03	8.5918705010e-25
1.3043333333e+03	8.6077787686e-25
1.3046666667e+03	8.0459107239e-25
1.3050000000e+03	8.2630704366e-25
1.3053333333e+03	8.2582923315e-25
1.3056666667e+03	8.1481582307e-25
1.3060000000e+03	8.1427418539e-25
1.3063333333e+03	7.8203784671e-25
1.3066666667e+03	7.8340670459e-25
1.3070000000e+03	7.5041453718e-25
1.3073333333e+03	7.6181109707e-25
1.3076666667e+03	7.6690751141e-25
1.3080000000e+03	7.9849555083e-25
1.3083333333e+03	7.6990660554e-25
1.3086666667e+03	7.7472583035e-25
1.3090000000e+03	7.7882092083e-25
1.3093333333e+03	7.6674970225e-25
1.3096666667e+03	7.4687459728e-25
1.3100000000e+03	7.8493129387e-25
1.3103333333e+03	7.7514110937e-25
1.3106666667e+03	7.5995610689e-25
1.3110000000e+03	7.5107756101e-25
1.3113333333e+03	7.9857641756e-25
1.3116666667e+03	9.1658190533e-25
1.3120000000e+03	9.3241167886e-25
1.3123333333e+03	8.0467065888e-25
1.3126666667e+03	7.4035124062e-25
1.3130000000e+03	7.5900343208e-25
1.3133333333e+03	7.5319244431e-25
1.3136666667e+03	7.4782945541e-25
1.3140000000e+03	7.1672663742e-25
1.3143333333e+03	7.0901388708e-25
1.3146666667e+03	7.2566906105e-25
1.3150000000e+03	7.1817800703e-25
1.3153333333e+03	7.3444529615e-25
1.3156666667e+03	7.1295823266e-25
1.3160000000e+03	7.2459511989e-25
1.3163333333e+03	7.2168078553e-25
1.3166666667e+03	6.9535040789e-25
1.3170000000e+03	7.0456594106e-25
1.3173333333e+03	7.1800643381e-25
1.3176666667e+03	7.2899947004e-25
1.3180000000e+03	7.2990096828e-25
1.3183333333e+03	7.0094516142e-25
1.3186666667e+03	7.0440448163e-25
1.3190000000e+03	8.1351555407e-25
1.3193333333e+03	1.2065339680e-24
1.3196666667e+03	1.5280492888e-24
1.3200000000e+03	1.0084849589e-24
1.3203333333e+03	7.5255885735e-25
1.3206666667e+03	7.0626932526e-25
1.3210000000e+03	7.0406023536e-25
1.3213333333e+03	6.9039098003e-25
1.3216666667e+03	6.9514287699e-25
1.3220000000e+03	6.8902763076e-25
1.3223333333e+03	6.8824102167e-25
1.3226666667e+03	6.6639483789e-25
1.3230000000e+03	6.8362720163e-25
1.3233333333e+03	6.8515723243e-25
1.3236666667e+03	6.7340214803e-25
1.3240000000e+03	7.0998692844e-25
1.3243333333e+03	6.8618823996e-25
1.3246666667e+03	6.8384766422e-25
1.3250000000e+03	6.8352269038e-25
1.3253333333e+03	6.6893395266e-25
1.3256666667e+03	6.5322996401e-25
1.3260000000e+03	6.6395046562e-25
1.3263333333e+03	6.6858265925e-25
1.3266666667e+03	6.7029893268e-25
1.3270000000e+03	6.9735049175e-25
1.3273333333e+03	6.8082136956e-25
1.3276666667e+03	6.6512628697e-25
1.3280000000e+03	7.0779548710e-25
1.3283333333e+03	6.6288842913e-25
1.3286666667e+03	6.4966909422e-25
1.3290000000e+03	6.8306867248e-25
1.3293333333e+03	6.7060540614e-25
1.3296666667e+03	6.7367773315e-25
1.3300000000e+03	6.8010466853e-25
1.3303333333e+03	6.5733790348e-25
1.3306666667e+03	6.7596280441e-25
1.3310000000e+03	6.8588738810e-25
1.3313333333e+03	6.6772156855e-25
1.3316666667e+03	6.6144350557e-25
1.3320000000e+03	6.8879435412e-25
1.3323333333e+03	6.8606417531e-25
1.3326666667e+03	7.0250220841e-25
1.3330000000e+03	7.0229634082e-25
1.3333333333e+03	6.7981921295e-25
1.3336666667e+03	6.7437455648e-25
1.3340000000e+03	6.7751954324e-25
1.3343333333e+03	6.7810895408e-25
1.3346666667e+03	7.3217875126e-25
1.3350000000e+03	6.6379734888e-25
1.3353333333e+03	6.6730900856e-25
1.3356666667e+03	6.7898174278e-25
1.3360000000e+03	7.1226023606e-25
1.3363333333e+03	6.9003550834e-25
1.3366666667e+03	7.0043189330e-25
1.3370000000e+03	7.0582507707e-25
1.3373333333e+03	6.8352367530e-25
1.3376666667e+03	6.7427280571e-25
1.3380000000e+03	6.7039360226e-25
1.3383333333e+03	6.6724405996e-25
1.3386666667e+03	7.0609645146e-25
1.3390000000e+03	6.9805306577e-25
1.3393333333e+03	6.5458442549e-25
1.3396666667e+03	6.4368014678e-25
1.3400000000e+03	7.1359906088e-25
1.3403333333e+03	6.8048620508e-25
1.3406666667e+03	6.6013084232e-25
1.3410000000e+03	6.4165083917e-25
1.3413333333e+03	6.5226503697e-25
1.3416666667e+03	6.9427844937e-25
1.3420000000e+03	6.9658871335e-25
1.3423333333e+03	6.9680078098e-25
1.3426666667e+03	6.7915788222e-25
1.3430000000e+03	6.6490054169e-25
1.3433333333e+03	6.8208655096e-25
1.3436666667e+03	6.7309959113e-25
1.3440000000e+03	7.0099624969e-25
1.3443333333e+03	7.0018604700e-25
1.3446666667e+03	7.0572560392e-25
1.3450000000e+03	6.9922954837e-25
1.3453333333e+03	6.5983570917e-25
1.3456666667e+03	7.0817357751e-25
1.3460000000e+03	7.2567176383e-25
1.3463333333e+03	6.7945645348e-25
1.3466666667e+03	6.7578371241e-25
1.3470000000e+03	6.7837114458e-25
1.3473333333e+03	6.9342488971e-25
1.3476666667e+03	6.9596239318e-25
1.3480000000e+03	6.8095238980e-25
1.3483333333e+03	6.9090519668e-25
1.3486666667e+03	6.9733985474e-25
1.3490000000e+03	7.0020462888e-25
1.3493333333e+03	6.8077273977e-25
1.3496666667e+03	7.1612017785e-25
1.3500000000e+03	6.7404122938e-25
1.3503333333e+03	6.6979986937e-25
1.3506666667e+03	7.1761466333e-25
1.3510000000e+03	6.7321867857e-25
1.3513333333e+03	6.9313266296e-25
1.3516666667e+03	6.8870153453e-25
1.3520000000e+03	6.7888823708e-25
1.3523333333e+03	6.7594570571e-25
1.3526666667e+03	6.9103063858e-25
1.3530000000e+03	6.9817846164e-25
1.3533333333e+03	7.0249363450e-25
1.3536666667e+03	6.9839455359e-25
1.3540000000e+03	6.9365688025e-25
1.3543333333e+03	6.9315235215e-25
1.3546666667e+03	6.7849845705e-25
1.3550000000e+03	6.8542559501e-25
1.3553333333e+03	6.8094715454e-25
1.3556666667e+03	7.0611567068e-25
1.3560000000e+03	6.6815921509e-25
1.3563333333e+03	6.8376238173e-25
1.3566666667e+03	6.6504927414e-25
1.3570000000e+03	6.7605702389e-25
1.3573333333e+03	6.8184466612e-25
1.3576666667e+03	6.7550591186e-25
1.3580000000e+03	6.9498924586e-25
1.3583333333e+03	6.9726540049e-25
1.3586666667e+03	6.8917226008e-25
1.3590000000e+03	7.1481559188e-25
1.3593333333e+03	6.7993412153e-25
1.3596666667e+03	6.6411896340e-25
1.3600000000e+03	6.4584471303e-25
1.3603333333e+03	6.6629529624e-25
1.3606666667e+03	6.7909769601e-25
1.3610000000e+03	6.7860977505e-25
1.3613333333e+03	6.7645438153e-25
1.3616666667e+03	6.8233435780e-25
1.3620000000e+03	6.6027197898e-25
1.3623333333e+03	6.4264743665e-25
1.3626666667e+03	6.8592156510e-25
1.3630000000e+03	6.6744275290e-25
1.3633333333e+03	6.9506731226e-25
1.3636666667e+03	7.0122161978e-25
1.3640000000e+03	6.8944322550e-25
1.3643333333e+03	6.8431709035e-25
1.3646666667e+03	7.0609616311e-25
1.3650000000e+03	7.2015653871e-25
1.3653333333e+03	1.2564414221e-24
1.3656666667e+03	1.2717219856e-24
1.3660000000e+03	7.2608569261e-25
1.3663333333e+03	7.0554247573e-25
1.3666666667e+03	6.7758350765e-25
1.3670000000e+03	6.7897641656e-25
1.3673333333e+03	7.0324828873e-25
1.3676666667e+03	7.1436875656e-25
1.3680000000e+03	6.9794383026e-25
1.3683333333e+03	7.1974977208e-25
1.3686666667e+03	6.8469639625e-25
1.3690000000e+03	6.6717373578e-25
1.3693333333e+03	7.0965750809e-25
1.3696666667e+03	6.9706202152e-25
1.3700000000e+03	6.8860039708e-25
1.3703333333e+03	6.6206198971e-25
1.3706666667e+03	6.8751429238e-25
1.3710000000e+03	6.9805159245e-25
1.3713333333e+03	6.7827948525e-25
1.3716666667e+03	6.8817228756e-25
1.3720000000e+03	6.3812542107e-25
1.3723333333e+03	7.0471510293e-25
1.3726666667e+03	7.0735214686e-25
1.3730000000e+03	7.0510208066e-25
1.3733333333e+03	6.9340427824e-25
1.3736666667e+03	6.8633300864e-25
1.3740000000e+03	6.9605389213e-25
1.3743333333e+03	6.6977052242e-25
1.3746666667e+03	6.8804285041e-25
1.3750000000e+03	6.9165236910e-25
1.3753333333e+03	6.7430334055e-25
1.3756666667e+03	6.6673746056e-25
1.3760000000e+03	6.7886567008e-25
1.3763333333e+03	7.1952136798e-25
1.3766666667e+03	7.0084921459e-25
1.3770000000e+03	7.0670376210e-25
1.3773333333e+03	6.9505891936e-25
1.3776666667e+03	6.9348455881e-25
1.3780000000e+03	6.7323224848e-25
1.3783333333e+03	6.5948434322e-25
1.3786666667e+03	7.2633121758e-25
1.3790000000e+03	1.0861709555e-24
1.3793333333e+03	1.0962659938e-24
1.3796666667e+03	7.4410392495e-25
1.3800000000e+03	7.3452586531e-25
1.3803333333e+03	7.9967051844e-25
1.3806666667e+03	8.0484675277e-25
1.3810000000e+03	7.4849034647e-25
1.3813333333e+03	6.8064140719e-25
1.3816666667e+03	7.0199041765e-25
1.3820000000e+03	7.1949191623e-25
1.3823333333e+03	7.2303069674e-25
1.3826666667e+03	6.9796090173e-25
1.3830000000e+03	7.1267308617e-25
1.3833333333e+03	6.8903346065e-25
1.3836666667e+03	7.2304629807e-25
1.3840000000e+03	7.0763236214e-25
1.3843333333e+03	7.0056267285e-25
1.3846666667e+03	6.6461889238e-25
1.3850000000e+03	6.7009579890e-25
1.3853333333e+03	7.0832837610e-25
1.3856666667e+03	7.1838648744e-25
1.3860000000e+03	7.2872803530e-25
1.3863333333e+03	7.0617062876e-25
1.3866666667e+03	7.0962446944e-25
1.3870000000e+03	7.0418980089e-25
1.3873333333e+03	7.2196210140e-25
1.3876666667e+03	6.8123803659e-25
1.3880000000e+03	7.1003767791e-25
1.3883333333e+03	6.8674000801e-25
1.3886666667e+03	7.1836512024e-25
1.3890000000e+03	7.0631456992e-25
1.3893333333e+03	7.2902537974e-25
1.3896666667e+03	7.1385817838e-25
1.3900000000e+03	6.7882573436e-25
1.3903333333e+03	7.0711911718e-25
1.3906666667e+03	7.0472036037e-25
1.3910000000e+03	7.1799935389e-25
1.3913333333e+03	7.4030745804e-25
1.3916666667e+03	6.7478736086e-25
1.3920000000e+03	6.7650070077e-25
1.3923333333e+03	6.9891234839e-25
1.3926666667e+03	6.9744878386e-25
1.3930000000e+03	7.0246783050e-25
1.3933333333e+03	6.8947400366e-25
1.3936666667e+03	6.7887379922e-25
1.3940000000e+03	6.8344923184e-25
1.3943333333e+03	7.4624126856e-25
1.3946666667e+03	7.1209707417e-25
1.3950000000e+03	6.9858054419e-25
1.3953333333e+03	7.0098975114e-25
1.3956666667e+03	7.2504166960e-25
1.3960000000e+03	7.0984740397e-25
1.3963333333e+03	6.8626388503e-25
1.3966666667e+03	7.1494909319e-25
1.3970000000e+03	6.8540495031e-25
1.3973333333e+03	6.9306027997e-25
1.3976666667e+03	7.1200898567e-25
1.3980000000e+03	7.0937046664e-25
1.3983333333e+03	7.1446579783e-25
1.3986666667e+03	7.1763018824e-25
1.3990000000e+03	6.9915345106e-25
1.3993333333e+03	6.9211736136e-25
1.3996666667e+03	7.3208417778e-25
1.4000000000e+03	7.2315377514e-25
1.4003333333e+03	7.2220764262e-25
1.4006666667e+03	7.1959065487e-25
1.4010000000e+03	7.2125788334e-25
1.4013333333e+03	7.1142753874e-25
1.4016666667e+03	7.1702019182e-25
1.4020000000e+03	7.1164323903e-25
1.4023333333e+03	6.8070200118e-25
1.4026666667e+03	6.9690179040e-25
1.4030000000e+03	6.9753757223e-25
1.4033333333e+03	6.9940718475e-25
1.4036666667e+03	7.0936217761e-25
1.4040000000e+03	7.2138187464e-25
1.4043333333e+03	7.0586511762e-25
1.4046666667e+03	7.0491207102e-25
1.4050000000e+03	6.6905549326e-25
1.4053333333e+03	7.0898451322e-25
1.4056666667e+03	7.4520411053e-25
1.4060000000e+03	7.4618025366e-25
1.4063333333e+03	7.2835458862e-25
1.4066666667e+03	7.1266930943e-25
1.4070000000e+03	7.2002267349e-25
1.4073333333e+03	7.1902549998e-25
1.4076666667e+03	7.4691875167e-25
1.4080000000e+03	7.3056280687e-25
1.4083333333e+03	7.1132450952e-25
1.4086666667e+03	7.3364637920e-25
1.4090000000e+03	6.9193480347e-25
1.4093333333e+03	7.5427014263e-25
1.4096666667e+03	7.1955222317e-25
1.4100000000e+03	7.4388816031e-25
1.4103333333e+03	7.0829225377e-25
1.4106666667e+03	6.7440598383e-25
1.4110000000e+03	7.4131938133e-25
1.4113333333e+03	7.3895606761e-25
1.4116666667e+03	7.2612076987e-25
1.4120000000e+03	7.0576400038e-25
1.4123333333e+03	7.2983594003e-25
1.4126666667e+03	7.0469085474e-25
1.4130000000e+03	7.1728509100e-25
1.4133333333e+03	7.0290859160e-25
1.4136666667e+03	7.4664982672e-25
1.4140000000e+03	7.1595852017e-25
1.4143333333e+03	7.0465712198e-25
1.4146666667e+03	7.2801039752e-25
1.4150000000e+03	7.1790932989e-25
1.4153333333e+03	6.9462533689e-25
1.4156666667e+03	7.2128323499e-25
1.4160000000e+03	7.0442994251e-25
1.4163333333e+03	6.9495390627e-25
1.4166666667e+03	7.0041788349e-25
1.4170000000e+03	7.2816550187e-25
1.4173333333e+03	6.9938677606e-25
1.4176666667e+03	7.5397043365e-25
1.4180000000e+03	7.4381170841e-25
1.4183333333e+03	7.4341491105e-25
1.4186666667e+03	7.3472792231e-25
1.4190000000e+03	7.2847511346e-25
1.4193333333e+03	7.1366323266e-25
1.4196666667e+03	6.9068280188e-25
1.4200000000e+03	6.9312052474e-25
1.4203333333e+03	7.1455644220e-25
1.4206666667e+03	7.2143235009e-25
1.4210000000e+03	7.1343321312e-25
1.4213333333e+03	7.0386983996e-25
1.4216666667e+03	7.0045440455e-25
1.4220000000e+03	7.0984223487e-25
1.4223333333e+03	7.0112542041e-25
1.4226666667e+03	7.4157164884e-25
1.4230000000e+03	7.4678361765e-25
1.4233333333e+03	7.1149214175e-25
1.4236666667e+03	7.0461317883e-25
1.4240000000e+03	7.0746040045e-25
1.4243333333e+03	7.2851592485e-25
1.4246666667e+03	7.2398107930e-25
1.4250000000e+03	7.3764797181e-25
1.4253333333e+03	7.5527346306e-25
1.4256666667e+03	7.3359736011e-25
1.4260000000e+03	7.1338389406e-25
1.4263333333e+03	7.0353257318e-25
1.4266666667e+03	7.0310275437e-25
1.4270000000e+03	7.1181927980e-25
1.4273333333e+03	7.1533203848e-25
1.4276666667e+03	7.1733405350e-25
1.4280000000e+03	7.3544024225e-25
1.4283333333e+03	7.4178224743e-25
1.4286666667e+03	7.2291226317e-25
1.4290000000e+03	6.9819481809e-25
1.4293333333e+03	7.6321873887e-25
1.4296666667e+03	7.2055219409e-25
1.4300000000e+03	7.1131223458e-25
1.4303333333e+03	7.1337376137e-25
1.4306666667e+03	7.3528106345e-25
1.4310000000e+03	7.0041247174e-25
1.4313333333e+03	6.7804986725e-25
1.4316666667e+03	7.1660136104e-25
1.4320000000e+03	6.9565969133e-25
1.4323333333e+03	7.3665038125e-25
1.4326666667e+03	7.4871652785e-25
1.4330000000e+03	7.2523129561e-25
1.4333333333e+03	7.0938324716e-25
1.4336666667e+03	7.1976165222e-25
1.4340000000e+03	7.6238609253e-25
1.4343333333e+03	7.2224424229e-25
1.4346666667e+03	7.4323154027e-25
1.4350000000e+03	7.3471051155e-25
1.4353333333e+03	7.6481296919e-25
1.4356666667e+03	7.3456018457e-25
1.4360000000e+03	7.3224967515e-25
1.4363333333e+03	7.3686451257e-25
1.4366666667e+03	7.6257999534e-25
1.4370000000e+03	7.3567370472e-25
1.4373333333e+03	7.1715258843e-25
1.4376666667e+03	7.2043043933e-25
1.4380000000e+03	7.3714695351e-25
1.4383333333e+03	7.0197809129e-25
1.4386666667e+03	7.3529493110e-25
1.4390000000e+03	6.9206846499e-25
1.4393333333e+03	7.1686891085e-25
1.4396666667e+03	7.3575878544e-25
1.4400000000e+03	7.5715244378e-25
1.4403333333e+03	7.6075489923e-25
1.4406666667e+03	7.6341293967e-25
1.4410000000e+03	7.6543381980e-25
1.4413333333e+03	7.5178669974e-25
1.4416666667e+03	7.3060655731e-25
1.4420000000e+03	7.4296590694e-25
1.4423333333e+03	7.6199343654e-25
1.4426666667e+03	7.4855402855e-25
1.4430000000e+03	7.3664211020e-25
1.4433333333e+03	6.9851018707e-25
1.4436666667e+03	7.2472197156e-25
1.4440000000e+03	7.5053773009e-25
1.4443333333e+03	7.2101980623e-25
1.4446666667e+03	7.3449482608e-25
1.4450000000e+03	7.3929895789e-25
1.4453333333e+03	7.4291605467e-25
1.4456666667e+03	7.4562280450e-25
1.4460000000e+03	7.5834021340e-25
1.4463333333e+03	7.2298658668e-25
1.4466666667e+03	7.2549164840e-25
1.4470000000e+03	7.3583751017e-25
1.4473333333e+03	7.5068586137e-25
1.4476666667e+03	7.3571297819e-25
1.4480000000e+03	7.4317470969e-25
1.4483333333e+03	7.2349086962e-25
1.4486666667e+03	7.3222321470e-25
1.4490000000e+03	7.3716430218e-25
1.4493333333e+03	7.4511553481e-25
1.4496666667e+03	7.3532304577e-25
1.4500000000e+03	7.3182714162e-25
1.4503333333e+03	7.2584104949e-25
1.4506666667e+03	7.5366554916e-25
1.4510000000e+03	7.5578202510e-25
1.4513333333e+03	7.4917911300e-25
1.4516666667e+03	7.6640609079e-25
1.4520000000e+03	7.3971104821e-25
1.4523333333e+03	7.2473179546e-25
1.4526666667e+03	7.2027483356e-25
1.4530000000e+03	7.6052003466e-25
1.4533333333e+03	7.1817691154e-25
1.4536666667e+03	7.4906654648e-25
1.4540000000e+03	7.2391890065e-25
1.4543333333e+03	7.3588014026e-25
1.4546666667e+03	7.1587410901e-25
1.4550000000e+03	7.5140719761e-25
1.4553333333e+03	7.4432416439e-25
1.4556666667e+03	7.4963311744e-25
1.4560000000e+03	7.5239860193e-25
1.4563333333e+03	7.7406506493e-25
1.4566666667e+03	7.5832325364e-25
1.4570000000e+03	7.7055622618e-25
1.4573333333e+03	7.5244667795e-25
1.4576666667e+03	7.6741147570e-25
1.4580000000e+03	7.6739842883e-25
1.4583333333e+03	7.6014770191e-25
1.4586666667e+03	7.4041861583e-25
1.4590000000e+03	7.4047195980e-25
1.4593333333e+03	7.5411337917e-25
1.4596666667e+03	7.8630329710e-25
1.4600000000e+03	7.5944972243e-25
1.4603333333e+03	7.6247549874e-25
1.4606666667e+03	7.6041410726e-25
1.4610000000e+03	7.5232570510e-25
1.4613333333e+03	8.0582839749e-25
1.4616666667e+03	7.8063596115e-25
1.4620000000e+03	7.9857172246e-25
1.4623333333e+03	8.4544508511e-25
1.4626666667e+03	9.0671639929e-25
1.4630000000e+03	1.2561590159e-24
1.4633333333e+03	2.3909907764e-24
1.4740000000e+03	2.4100983838e-24
1.4743333333e+03	1.3566202760e-24
1.4746666667e+03	9.2195255686e-25
1.4750000000e+03	8.0640764218e-25
1.4753333333e+03	8.1582471228e-25
1.4756666667e+03	7.8007750269e-25
1.4760000000e+03	7.4231181806e-25
1.4763333333e+03	7.3197651166e-25
1.4766666667e+03	7.1839416833e-25
1.4770000000e+03	7.9809167325e-25
1.4773333333e+03	7.6294298252e-25
1.4776666667e+03	7.5937738512e-25
1.4780000000e+03	7.4455839810e-25
1.4783333333e+03	7.4547138178e-25
1.4786666667e+03	7.6183260562e-25
1.4790000000e+03	7.7854708178e-25
1.4793333333e+03	7.6712572212e-25
1.4796666667e+03	7.4978540401e-25
1.4800000000e+03	7.6359602277e-25
1.4803333333e+03	7.6355449670e-25
1.4806666667e+03	8.2675271309e-25
1.4810000000e+03	9.5949559108e-25
1.4813333333e+03	2.6630192520e-24
1.4870000000e+03	3.1092306505e-24
1.4873333333e+03	1.2971178547e-24
1.4876666667e+03	9.7116686402e-25
1.4880000000e+03	8.8923910424e-25
1.4883333333e+03	8.5960566370e-25
1.4886666667e+03	7.9495346988e-25
1.4890000000e+03	8.0179898470e-25
1.4893333333e+03	7.7440940109e-25
1.4896666667e+03	7.7942827926e-25
1.4900000000e+03	8.1419605206e-25
1.4903333333e+03	8.2898081014e-25
1.4906666667e+03	7.8977726488e-25
1.4910000000e+03	8.5279223202e-25
1.4913333333e+03	1.9001407464e-24
1.4930000000e+03	1.2073242404e-24
1.4933333333e+03	8.4985807577e-25
1.4936666667e+03	1.5131653404e-24
1.4950000000e+03	1.8544136694e-24
1.4953333333e+03	1.1508915494e-24
1.4956666667e+03	1.7353385605e-24
1.4960000000e+03	3.4381505149e-24
1.4983333333e+03	4.8899522958e-24
1.5013333333e+03	2.0734618054e-24
1.5016666667e+03	1.0548183503e-24
1.5020000000e+03	8.7277843352e-25
1.5023333333e+03	8.0533978855e-25
1.5026666667e+03	8.0526479969e-25
1.5030000000e+03	7.7995940732e-25
1.5033333333e+03	8.1694698520e-25
1.5036666667e+03	7.9916986680e-25
1.5040000000e+03	8.0029702719e-25
1.5043333333e+03	7.5988152218e-25
1.5046666667e+03	7.7668580567e-25
1.5050000000e+03	7.2429686146e-25
1.5053333333e+03	7.3981694947e-25
1.5056666667e+03	7.4248346006e-25
1.5060000000e+03	7.7953537234e-25
1.5063333333e+03	7.7656758907e-25
1.5066666667e+03	7.7565899537e-25
1.5070000000e+03	7.4687845344e-25
1.5073333333e+03	7.6410031507e-25
1.5076666667e+03	7.6080906663e-25
1.5080000000e+03	7.8526141221e-25
1.5083333333e+03	7.6062112090e-25
1.5086666667e+03	7.8436738156e-25
1.5090000000e+03	7.8221814542e-25
1.5093333333e+03	7.7410404351e-25
1.5096666667e+03	7.9386742397e-25
1.5100000000e+03	7.8248477786e-25
1.5103333333e+03	7.7605647134e-25
1.5106666667e+03	7.9717217019e-25
1.5110000000e+03	7.7859758188e-25
1.5113333333e+03	7.9506453606e-25
1.5116666667e+03	7.8785969643e-25
1.5120000000e+03	7.6230481015e-25
1.5123333333e+03	7.2657996543e-25
1.5126666667e+03	7.5959592938e-25
1.5130000000e+03	7.6300877105e-25
1.5133333333e+03	7.7417982895e-25
1.5136666667e+03	7.6965321573e-25
1.5140000000e+03	7.6656816848e-25
1.5143333333e+03	7.4761277966e-25
1.5146666667e+03	7.9724124594e-25
1.5150000000e+03	7.6794750748e-25
1.5153333333e+03	7.7332083493e-25
1.5156666667e+03	7.6761826948e-25
1.5160000000e+03	8.0264466874e-25
1.5163333333e+03	7.6188737912e-25
1.5166666667e+03	7.6260176328e-25
1.5170000000e+03	8.3694236897e-25
1.5173333333e+03	8.0565780270e-25
1.5176666667e+03	7.7564273908e-25
1.5180000000e+03	7.6835064703e-25
1.5183333333e+03	7.8789116705e-25
1.5186666667e+03	7.7439329211e-25
1.5190000000e+03	7.8045318337e-25
1.5193333333e+03	7.6544809216e-25
1.5196666667e+03	7.6242043774e-25
1.5200000000e+03	7.6472188108e-25
1.5203333333e+03	7.8378154768e-25
1.5206666667e+03	7.9315959717e-25
1.5210000000e+03	7.8519957557e-25
1.5213333333e+03	7.8103826683e-25
1.5216666667e+03	8.1544263827e-25
1.5220000000e+03	7.7025432082e-25
1.5223333333e+03	7.5723145898e-25
1.5226666667e+03	7.8820086919e-25
1.5230000000e+03	7.8388632861e-25
1.5233333333e+03	7.9401718342e-25
1.5236666667e+03	7.6335518402e-25
1.5240000000e+03	8.0257072538e-25
1.5243333333e+03	7.9557935415e-25
1.5246666667e+03	7.7248866142e-25
1.5250000000e+03	7.5598386065e-25
1.5253333333e+03	7.8363178069e-25
1.5256666667e+03	7.7581728334e-25
1.5260000000e+03	8.1542972400e-25
1.5263333333e+03	8.0411803448e-25
1.5266666667e+03	7.7656585385e-25
1.5270000000e+03	7.8523995408e-25
1.5273333333e+03	7.6579709909e-25
1.5276666667e+03	7.8228062885e-25
1.5280000000e+03	8.0900152085e-25
1.5283333333e+03	8.0223520336e-25
1.5286666667e+03	7.9207528869e-25
1.5290000000e+03	8.1199617736e-25
1.5293333333e+03	8.1840600979e-25
1.5296666667e+03	8.1459565558e-25
1.5300000000e+03	8.0827340473e-25
1.5303333333e+03	8.3007943486e-25
1.5306666667e+03	7.9017160031e-25
1.5310000000e+03	7.9594198637e-25
1.5313333333e+03	7.8821356260e-25
1.5316666667e+03	7.9226181993e-25
1.5320000000e+03	8.0983466367e-25
1.5323333333e+03	8.0778679258e-25
1.5326666667e+03	7.8775757757e-25
1.5330000000e+03	8.3233080623e-25
1.5333333333e+03	8.2700798411e-25
1.5336666667e+03	8.2245350589e-25
1.5340000000e+03	8.2466794411e-25
1.5343333333e+03	8.0288257537e-25
1.5346666667e+03	8.0275680035e-25
1.5350000000e+03	7.9302204462e-25
1.5353333333e+03	8.2243934241e-25
1.5356666667e+03	8.0158261749e-25
1.5360000000e+03	8.0400804239e-25
1.5363333333e+03	7.8890765684e-25
1.5366666667e+03	7.8767226916e-25
1.5370000000e+03	8.2936790496e-25
1.5373333333e+03	7.7253478817e-25
1.5376666667e+03	8.0826071375e-25
1.5380000000e+03	7.9177559052e-25
1.5383333333e+03	7.9977255255e-25
1.5386666667e+03	8.0144350448e-25
1.5390000000e+03	7.4821560300e-25
1.5393333333e+03	7.6024417593e-25
1.5396666667e+03	7.7849670315e-25
1.5400000000e+03	7.7776158318e-25
1.5403333333e+03	7.9619866700e-25
1.5406666667e+03	8.0870849144e-25
1.5410000000e+03	8.0615121858e-25
1.5413333333e+03	7.9893705961e-25
1.5416666667e+03	7.9247257661e-25
1.5420000000e+03	7.4820996611e-25
1.5423333333e+03	7.8703019019e-25
1.5426666667e+03	8.0895745512e-25
1.5430000000e+03	8.1429847942e-25
1.5433333333e+03	8.1056361511e-25
1.5436666667e+03	7.5688053127e-25
1.5440000000e+03	8.0170826581e-25
1.5443333333e+03	8.0560454455e-25
1.5446666667e+03	8.1090763384e-25
1.5450000000e+03	7.9462479861e-25
1.5453333333e+03	8.0615171489e-25
1.5456666667e+03	8.5157899748e-25
1.5460000000e+03	7.8748061707e-25
1.5463333333e+03	8.2159790779e-25
1.5466666667e+03	8.0306049685e-25
1.5470000000e+03	8.0702403948e-25
1.5473333333e+03	7.8023819248e-25
1.5476666667e+03	8.2380367318e-25
1.5480000000e+03	7.8551490180e-25
1.5483333333e+03	8.0047389773e-25
1.5486666667e+03	8.1895884411e-25
1.5490000000e+03	7.9414790208e-25
1.5493333333e+03	7.8426455824e-25
1.5496666667e+03	8.0317032731e-25
1.5500000000e+03	8.0786081771e-25
1.5503333333e+03	8.1119364711e-25
1.5506666667e+03	7.9151884797e-25
1.5510000000e+03	8.1274717783e-25
1.5513333333e+03	8.1844879690e-25
1.5516666667e+03	7.6023178948e-25
1.5520000000e+03	7.9879853054e-25
1.5523333333e+03	8.1243561725e-25
1.5526666667e+03	7.7849009963e-25
1.5530000000e+03	8.1703289750e-25
1.5533333333e+03	8.4258380897e-25
1.5536666667e+03	8.0259605834e-25
1.5540000000e+03	7.9802134443e-25
1.5543333333e+03	7.8971212007e-25
1.5546666667e+03	8.2122772895e-25
1.5550000000e+03	8.2044665250e-25
1.5553333333e+03	7.8924478281e-25
1.5556666667e+03	7.8665888462e-25
1.5560000000e+03	8.0038766984e-25
1.5563333333e+03	8.2021540750e-25
1.5566666667e+03	8.0925191325e-25
1.5570000000e+03	8.0412370963e-25
1.5573333333e+03	8.2209315850e-25
1.5576666667e+03	8.2890754980e-25
1.5580000000e+03	7.9095532755e-25
1.5583333333e+03	8.1302686657e-25
1.5586666667e+03	8.3472103299e-25
1.5590000000e+03	8.2776344120e-25
1.5593333333e+03	8.0724280991e-25
1.5596666667e+03	8.1256430182e-25
1.5600000000e+03	7.8113601348e-25
1.5603333333e+03	8.1418220583e-25
1.5606666667e+03	7.9125251745e-25
1.5610000000e+03	7.8099130639e-25
1.5613333333e+03	7.8518252569e-25
1.5616666667e+03	7.8581441462e-25
1.5620000000e+03	7.6465633159e-25
1.5623333333e+03	8.0078459368e-25
1.5626666667e+03	8.1102986765e-25
1.5630000000e+03	8.0123331037e-25
1.5633333333e+03	7.8543475651e-25
1.5636666667e+03	7.9347506558e-25
1.5640000000e+03	7.8370389854e-25
1.5643333333e+03	7.8824986479e-25
1.5646666667e+03	8.0282001140e-25
1.5650000000e+03	8.1858153824e-25
1.5653333333e+03	7.9861623148e-25
1.5656666667e+03	8.1881219862e-25
1.5660000000e+03	8.1366867798e-25
1.5663333333e+03	8.2785448188e-25
1.5666666667e+03	7.9631926537e-25
1.5670000000e+03	7.9989732742e-25
1.5673333333e+03	8.1503064799e-25
1.5676666667e+03	8.1565669220e-25
1.5680000000e+03	8.5414543235e-25
1.5683333333e+03	8.1527091775e-25
1.5686666667e+03	8.1393320933e-25
1.5690000000e+03	8.2340092797e-25
1.5693333333e+03	7.8414689778e-25
1.5696666667e+03	8.3897903088e-25
1.5700000000e+03	8.1691761625e-25
1.5703333333e+03	8.1635160015e-25
1.5706666667e+03	8.2494832693e-25
1.5710000000e+03	8.3890413466e-25
1.5713333333e+03	8.3870851581e-25
1.5716666667e+03	8.2226412299e-25
1.5720000000e+03	8.2063158307e-25
1.5723333333e+03	8.1071020641e-25
1.5726666667e+03	8.3130920666e-25
1.5730000000e+03	8.0750377606e-25
1.5733333333e+03	8.1394909361e-25
1.5736666667e+03	8.2732844675e-25
1.5740000000e+03	8.4041437771e-25
1.5743333333e+03	8.0375653129e-25
1.5746666667e+03	7.9113025571e-25
1.5750000000e+03	8.5373609888e-25
1.5753333333e+03	8.1782007087e-25
1.5756666667e+03	8.3162212276e-25
1.5760000000e+03	8.3997740922e-25
1.5763333333e+03	8.0729326302e-25
1.5766666667e+03	8.2273678479e-25
1.5770000000e+03	8.4006192393e-25
1.5773333333e+03	8.2953526155e-25
1.5776666667e+03	8.3331615770e-25
1.5780000000e+03	8.6958979997e-25
1.5783333333e+03	8.2170358023e-25
1.5786666667e+03	8.3892109699e-25
1.5790000000e+03	8.4854082007e-25
1.5793333333e+03	8.4191519007e-25
1.5796666667e+03	8.3937194850e-25
1.5800000000e+03	8.0697114798e-25
1.5803333333e+03	8.0383912819e-25
1.5806666667e+03	8.3996853804e-25
1.5810000000e+03	7.8884849488e-25
1.5813333333e+03	8.2477287252e-25
1.5816666667e+03	8.4903051754e-25
1.5820000000e+03	8.3184046108e-25
1.5823333333e+03	8.6069769917e-25
1.5826666667e+03	8.2531216538e-25
1.5830000000e+03	8.3127807416e-25
1.5833333333e+03	8.2998986407e-25
1.5836666667e+03	8.7433131566e-25
1.5840000000e+03	8.7409284206e-25
1.5843333333e+03	8.5358884822e-25
1.5846666667e+03	8.0486627887e-25
1.5850000000e+03	8.5548488062e-25
1.5853333333e+03	8.5316282490e-25
1.5856666667e+03	8.3899749651e-25
1.5860000000e+03	8.0881351700e-25
1.5863333333e+03	8.4471894176e-25
1.5866666667e+03	8.4659784818e-25
1.5870000000e+03	8.5697649830e-25
1.5873333333e+03	8.1969927285e-25
1.5876666667e+03	8.2495186171e-25
1.5880000000e+03	8.6100112626e-25
1.5883333333e+03	8.8574646478e-25
1.5886666667e+03	8.5595491647e-25
1.5890000000e+03	8.6308742522e-25
1.5893333333e+03	8.4452686321e-25
1.5896666667e+03	8.1585736176e-25
1.5900000000e+03	8.5560951014e-25
1.5903333333e+03	8.5003876704e-25
1.5906666667e+03	8.2206284004e-25
1.5910000000e+03	8.3556752257e-25
1.5913333333e+03	8.6032831845e-25
1.5916666667e+03	8.6684365939e-25
1.5920000000e+03	8.8850950171e-25
1.5923333333e+03	8.4522644533e-25
1.5926666667e+03	7.9011683188e-25
1.5930000000e+03	8.5846202977e-25
1.5933333333e+03	8.5098109597e-25
1.5936666667e+03	8.4024827600e-25
1.5940000000e+03	8.4940929248e-25
1.5943333333e+03	8.4141650585e-25
1.5946666667e+03	8.3130241589e-25
1.5950000000e+03	8.3310709716e-25
1.5953333333e+03	8.7601899994e-25
1.5956666667e+03	8.3682317990e-25
1.5960000000e+03	8.5481011007e-25
1.5963333333e+03	8.6188100639e-25
1.5966666667e+03	8.7329636020e-25
1.5970000000e+03	8.7457605972e-25
1.5973333333e+03	8.2392332143e-25
1.5976666667e+03	8.5284890713e-25
1.5980000000e+03	8.2174975095e-25
1.5983333333e+03	8.2946346582e-25
1.5986666667e+03	8.6211893806e-25
1.5990000000e+03	8.4081334001e-25
1.5993333333e+03	8.8150077302e-25
1.5996666667e+03	8.4917747787e-25
1.6000000000e+03	8.0065394892e-25
1.6003333333e+03	8.2831057159e-25
1.6006666667e+03	8.5566957766e-25
1.6010000000e+03	8.3297099402e-25
1.6013333333e+03	8.5600701373e-25
1.6016666667e+03	9.0215407124e-25
1.6020000000e+03	8.4430383333e-25
1.6023333333e+03	8.3689822015e-25
1.6026666667e+03	8.4787171912e-25
1.6030000000e+03	8.7315767833e-25
1.6033333333e+03	8.6357492819e-25
1.6036666667e+03	8.5946242136e-25
1.6040000000e+03	8.4654875796e-25
1.6043333333e+03	8.1849178775e-25
1.6046666667e+03	8.5347117763e-25
1.6050000000e+03	8.5950283010e-25
1.6053333333e+03	8.2783589537e-25
1.6056666667e+03	8.3593903082e-25
1.6060000000e+03	8.2956298528e-25
1.6063333333e+03	8.7829511803e-25
1.6066666667e+03	8.7749939415e-25
1.6070000000e+03	8.8703166580e-25
1.6073333333e+03	8.6262981342e-25
1.6076666667e+03	8.3604077533e-25
1.6080000000e+03	8.4359101538e-25
1.6083333333e+03	8.4837823920e-25
1.6086666667e+03	8.5083313624e-25
1.6090000000e+03	8.5040728967e-25
1.6093333333e+03	8.3946382210e-25
1.6096666667e+03	8.4368476452e-25
1.6100000000e+03	8.7304353189e-25
1.6103333333e+03	8.8435075567e-25
1.6106666667e+03	8.3627573225e-25
1.6110000000e+03	8.7205978818e-25
1.6113333333e+03	8.2631330877e-25
1.6116666667e+03	8.0517122729e-25
1.6120000000e+03	8.2885663822e-25
1.6123333333e+03	8.2821494207e-25
1.6126666667e+03	8.4079746425e-25
1.6130000000e+03	8.4312211131e-25
1.6133333333e+03	8.3821346483e-25
1.6136666667e+03	8.1582563376e-25
1.6140000000e+03	8.1195698829e-25
1.6143333333e+03	8.2899576244e-25
1.6146666667e+03	8.2050443966e-25
1.6150000000e+03	8.5127581932e-25
1.6153333333e+03	8.3200917186e-25
1.6156666667e+03	8.6170605433e-25
1.6160000000e+03	8.3323620670e-25
1.6163333333e+03	8.5053459736e-25
1.6166666667e+03	8.6993899093e-25
1.6170000000e+03	8.6077195999e-25
1.6173333333e+03	8.4991347642e-25
1.6176666667e+03	8.7663462156e-25
1.6180000000e+03	9.0100842063e-25
1.6183333333e+03	9.2058809475e-25
1.6186666667e+03	8.4154178489e-25
1.6190000000e+03	8.4304364139e-25
1.6193333333e+03	8.3424425884e-25
1.6196666667e+03	8.4991390432e-25
1.6200000000e+03	8.8913785667e-25
1.6203333333e+03	8.8147762580e-25
1.6206666667e+03	8.9636598698e-25
1.6210000000e+03	8.8015585906e-25
1.6213333333e+03	8.6619024370e-25
1.6216666667e+03	8.4077033521e-25
1.6220000000e+03	8.1637918867e-25
1.6223333333e+03	8.1503679072e-25
1.6226666667e+03	8.4133316320e-25
1.6230000000e+03	8.7555763082e-25
1.6233333333e+03	8.7123850061e-25
1.6236666667e+03	8.7382160124e-25
1.6240000000e+03	8.7772050179e-25
1.6243333333e+03	8.8199981537e-25
1.6246666667e+03	8.8039801496e-25
1.6250000000e+03	8.5640806123e-25
1.6253333333e+03	8.3921754828e-25
1.6256666667e+03	8.9126785885e-25
1.6260000000e+03	8.9530077534e-25
1.6263333333e+03	8.6375333406e-25
1.6266666667e+03	8.4649515060e-25
1.6270000000e+03	8.9439683231e-25
1.6273333333e+03	8.8350664917e-25
1.6276666667e+03	8.4492475341e-25
1.6280000000e+03	8.4698611414e-25
1.6283333333e+03	8.6620506608e-25
1.6286666667e+03	8.8352074591e-25
1.6290000000e+03	8.8385350516e-25
1.6293333333e+03	8.9836732642e-25
1.6296666667e+03	9.0501684982e-25
1.6300000000e+03	9.2219945060e-25
1.6303333333e+03	8.7177238681e-25
1.6306666667e+03	8.4721698772e-25
1.6310000000e+03	8.7063991189e-25
1.6313333333e+03	8.9524379751e-25
1.6316666667e+03	8.6102287529e-25
1.6320000000e+03	9.0620615986e-25
1.6323333333e+03	9.1302869549e-25
1.6326666667e+03	8.7616272964e-25
1.6330000000e+03	8.9250898815e-25
1.6333333333e+03	8.8795220325e-25
1.6336666667e+03	8.8297166166e-25
1.6340000000e+03	8.2548998086e-25
1.6343333333e+03	8.7727939233e-25
1.6346666667e+03	9.5933327583e-25
1.6350000000e+03	9.6002101929e-25
1.6353333333e+03	9.4854265737e-25
1.6356666667e+03	9.1679904280e-25
1.6360000000e+03	9.5011445918e-25
1.6363333333e+03	9.0383541280e-25
1.6366666667e+03	9.0212491739e-25
1.6370000000e+03	9.0773898686e-25
1.6373333333e+03	9.0243593199e-25
1.6376666667e+03	9.5360631173e-25
1.6380000000e+03	9.3386044265e-25
1.6383333333e+03	8.6964225213e-25
1.6386666667e+03	8.9744487704e-25
1.6390000000e+03	9.1115823739e-25
1.6393333333e+03	9.3317504031e-25
1.6396666667e+03	9.2716950643e-25
1.6400000000e+03	8.9515750965e-25
1.6403333333e+03	9.1638958820e-25
1.6406666667e+03	9.2628623180e-25
1.6410000000e+03	9.1956215775e-25
1.6413333333e+03	9.0568077988e-25
1.6416666667e+03	8.7209250550e-25
1.6420000000e+03	9.2774128312e-25
1.6423333333e+03	9.2540978655e-25
1.6426666667e+03	9.2610399252e-25
1.6430000000e+03	8.9080458859e-25
1.6433333333e+03	8.8751795505e-25
1.6436666667e+03	9.5353433988e-25
1.6440000000e+03	9.3867901976e-25
1.6443333333e+03	9.1284133119e-25
1.6446666667e+03	8.7979120042e-25
1.6450000000e+03	9.3400648583e-25
1.6453333333e+03	9.8158140442e-25
1.6456666667e+03	9.2175930638e-25
1.6460000000e+03	9.1375938966e-25
1.6463333333e+03	9.0387488978e-25
1.6466666667e+03	9.0496733452e-25
1.6470000000e+03	8.9399744300e-25
1.6473333333e+03	9.1268243727e-25
1.6476666667e+03	9.4228590969e-25
1.6480000000e+03	9.3391627397e-25
1.6483333333e+03	8.8381666749e-25
1.6486666667e+03	8.7248125446e-25
1.6490000000e+03	9.0305578232e-25
1.6493333333e+03	8.8794535291e-25
1.6496666667e+03	8.8170700766e-25
1.6500000000e+03	9.2565436460e-25
1.6503333333e+03	8.6728301635e-25
1.6506666667e+03	9.0197242987e-25
1.6510000000e+03	9.2209638543e-25
1.6513333333e+03	9.3759847342e-25
1.6516666667e+03	8.8173410170e-25
1.6520000000e+03	8.3356400412e-25
1.6523333333e+03	8.7593259616e-25
1.6526666667e+03	8.7567846858e-25
1.6530000000e+03	9.1039491465e-25
1.6533333333e+03	8.9214463662e-25
1.6536666667e+03	8.8172637576e-25
1.6540000000e+03	8.9852093158e-25
1.6543333333e+03	8.9058020768e-25
1.6546666667e+03	8.9368718120e-25
1.6550000000e+03	8.8257886876e-25
1.6553333333e+03	8.9279257541e-25
1.6556666667e+03	9.0580875773e-25
1.6560000000e+03	9.2441974632e-25
1.6563333333e+03	9.3538269764e-25
1.6566666667e+03	9.0951093161e-25
1.6570000000e+03	8.8564064404e-25
1.6573333333e+03	9.1448661132e-25
1.6576666667e+03	8.8061094152e-25
1.6580000000e+03	8.8591661118e-25
1.6583333333e+03	9.1260412967e-25
1.6586666667e+03	8.9735859337e-25
1.6590000000e+03	9.5759977547e-25
1.6593333333e+03	8.9987315904e-25
1.6596666667e+03	8.9904417790e-25
1.6600000000e+03	8.7283920566e-25
1.6603333333e+03	9.0528669831e-25
1.6606666667e+03	8.8977239194e-25
1.6610000000e+03	8.9777083424e-25
1.6613333333e+03	9.2311751932e-25
1.6616666667e+03	9.5172110444e-25
1.6620000000e+03	9.0157241537e-25
1.6623333333e+03	8.6510766246e-25
1.6626666667e+03	8.8912081576e-25
1.6630000000e+03	9.2367108121e-25
1.6633333333e+03	8.8447872763e-25
1.6636666667e+03	9.0351860689e-25
1.6640000000e+03	9.0338570350e-25
1.6643333333e+03	9.0852550993e-25
1.6646666667e+03	8.9162196079e-25
1.6650000000e+03	9.0758782185e-25
1.6653333333e+03	8.7165691506e-25
1.6656666667e+03	9.0872778021e-25
1.6660000000e+03	8.5940153301e-25
1.6663333333e+03	8.6922688778e-25
1.6666666667e+03	9.2602428568e-25
1.6670000000e+03	9.5004507283e-25
1.6673333333e+03	8.9489642734e-25
1.6676666667e+03	8.8379789238e-25
1.6680000000e+03	8.7402891049e-25
1.6683333333e+03	9.1066021540e-25
1.6686666667e+03	9.4512883997e-25
1.6690000000e+03	8.9680903640e-25
1.6693333333e+03	9.1541586892e-25
1.6696666667e+03	9.4604380438e-25
1.6700000000e+03	8.9900486280e-25
1.6703333333e+03	8.9015813899e-25
1.6706666667e+03	9.1653304017e-25
1.6710000000e+03	9.0766774385e-25
1.6713333333e+03	8.8627158612e-25
1.6716666667e+03	8.9145893821e-25
1.6720000000e+03	8.9072183014e-25
1.6723333333e+03	8.9361617833e-25
1.6726666667e+03	9.5209288178e-25
1.6730000000e+03	9.3792467500e-25
1.6733333333e+03	9.3083127720e-25
1.6736666667e+03	9.1917849358e-25
1.6740000000e+03	8.9858483487e-25
1.6743333333e+03	9.2100893310e-25
1.6746666667e+03	8.9385675495e-25
1.6750000000e+03	8.9730739988e-25
1.6753333333e+03	9.3256287714e-25
1.6756666667e+03	9.2081348208e-25
1.6760000000e+03	9.2309743074e-25
1.6763333333e+03	9.2698743555e-25
1.6766666667e+03	9.6215192785e-25
1.6770000000e+03	9.6967255676e-25
1.6773333333e+03	9.5470557360e-25
1.6776666667e+03	9.3631830186e-25
1.6780000000e+03	9.8853834914e-25
1.6783333333e+03	9.7714128988e-25
1.6786666667e+03	9.8773578366e-25
1.6790000000e+03	9.4666917754e-25
1.6793333333e+03	9.7024145022e-25
1.6796666667e+03	9.5501101089e-25
1.6800000000e+03	9.1434428771e-25
1.6803333333e+03	9.1343324821e-25
1.6806666667e+03	9.2636328023e-25
1.6810000000e+03	9.7287087990e-25
1.6813333333e+03	9.2630209756e-25
1.6816666667e+03	9.2639469868e-25
1.6820000000e+03	9.4927472126e-25
1.6823333333e+03	9.2439421642e-25
1.6826666667e+03	9.0178951820e-25
1.6830000000e+03	8.6825474468e-25
1.6833333333e+03	9.3473043163e-25
1.6836666667e+03	9.6559437715e-25
1.6840000000e+03	9.0888155349e-25
1.6843333333e+03	9.5165432081e-25
1.6846666667e+03	9.4108987383e-25
1.6850000000e+03	9.0568686254e-25
1.6853333333e+03	9.1662454649e-25
1.6856666667e+03	9.5869853710e-25
1.6860000000e+03	9.2854984092e-25
1.6863333333e+03	9.3117697647e-25
1.6866666667e+03	9.3154677286e-25
1.6870000000e+03	8.9626134449e-25
1.6873333333e+03	9.1874074619e-25
1.6876666667e+03	9.0879351183e-25
1.6880000000e+03	9.2120765098e-25
1.6883333333e+03	9.4143938228e-25
1.6886666667e+03	9.3373490522e-25
1.6890000000e+03	9.1994844212e-25
1.6893333333e+03	9.5274953850e-25
1.6896666667e+03	9.6289662780e-25
1.6900000000e+03	9.4678233217e-25
1.6903333333e+03	9.5433047691e-25
1.6906666667e+03	9.1665697577e-25
1.6910000000e+03	8.8811288562e-25
1.6913333333e+03	9.0113455799e-25
1.6916666667e+03	9.3392099578e-25
1.6920000000e+03	9.6230335594e-25
1.6923333333e+03	9.5900779290e-25
1.6926666667e+03	9.2507430126e-25
1.6930000000e+03	9.3485924361e-25
1.6933333333e+03	9.3452575503e-25
1.6936666667e+03	9.4014558884e-25
1.6940000000e+03	9.1945795841e-25
1.6943333333e+03	9.3710714921e-25
1.6946666667e+03	9.6027815399e-25
1.6950000000e+03	9.4839726078e-25
1.6953333333e+03	9.2633847514e-25
1.6956666667e+03	9.0545835162e-25
1.6960000000e+03	8.9003803628e-25
1.6963333333e+03	9.1441521719e-25
1.6966666667e+03	9.1959594016e-25
1.6970000000e+03	9.1728439158e-25
1.6973333333e+03	9.2926572531e-25
1.6976666667e+03	9.1099139758e-25
1.6980000000e+03	8.8952526678e-25
1.6983333333e+03	9.2010291023e-25
1.6986666667e+03	9.3628257268e-25
1.6990000000e+03	9.4204332407e-25
1.6993333333e+03	9.0077471674e-25
1.6996666667e+03	9.4047240354e-25
1.7000000000e+03	9.3342946747e-25
1.7003333333e+03	9.2782348721e-25
1.7006666667e+03	9.2344561562e-25
1.7010000000e+03	9.3447021600e-25
1.7013333333e+03	8.8547258503e-25
1.7016666667e+03	9.2210211473e-25
1.7020000000e+03	9.3628500479e-25
1.7023333333e+03	9.5092199843e-25
1.7026666667e+03	9.0435509493e-25
1.7030000000e+03	9.1390481512e-25
1.7033333333e+03	9.3890783080e-25
1.7036666667e+03	9.4732108026e-25
1.7040000000e+03	9.5979868539e-25
1.7043333333e+03	9.5808453152e-25
1.7046666667e+03	9.1551094806e-25
1.7050000000e+03	9.1184244773e-25
1.7053333333e+03	9.1898300941e-25
1.7056666667e+03	9.0828441194e-25
1.7060000000e+03	9.1846478578e-25
1.7063333333e+03	8.9881277628e-25
1.7066666667e+03	9.7010930488e-25
1.7070000000e+03	9.3060245316e-25
1.7073333333e+03	9.2827910067e-25
1.7076666667e+03	9.1394717142e-25
1.7080000000e+03	9.1259230694e-25
1.7083333333e+03	9.3130667709e-25
1.7086666667e+03	9.5033753447e-25
1.7090000000e+03	9.1408689172e-25
1.7093333333e+03	9.1530059007e-25
1.7096666667e+03	9.4783058733e-25
1.7100000000e+03	9.3310717792e-25
1.7103333333e+03	9.4111597996e-25
1.7106666667e+03	9.5674489039e-25
1.7110000000e+03	9.5391448245e-25
1.7113333333e+03	9.3705958542e-25
1.7116666667e+03	9.4413416308e-25
1.7120000000e+03	9.5869452906e-25
1.7123333333e+03	9.6385805905e-25
1.7126666667e+03	9.9566344722e-25
1.7130000000e+03	9.0707492854e-25
1.7133333333e+03	9.2883612120e-25
1.7136666667e+03	9.4381291691e-25
1.7140000000e+03	9.0282116465e-25
1.7143333333e+03	8.9079585171e-25
1.7146666667e+03	8.7664490173e-25
1.7150000000e+03	9.2539711916e-25
1.7153333333e+03	9.1966033250e-25
1.7156666667e+03	8.9172069371e-25
1.7160000000e+03	9.0585169096e-25
1.7163333333e+03	9.4887054362e-25
1.7166666667e+03	9.1274390968e-25
1.7170000000e+03	9.3480808314e-25
1.7173333333e+03	9.1230391917e-25
1.7176666667e+03	9.7046717504e-25
1.7180000000e+03	9.1898053635e-25
1.7183333333e+03	8.8724807711e-25
1.7186666667e+03	9.3651190150e-25
1.7190000000e+03	8.9415237219e-25
1.7193333333e+03	9.1034870469e-25
1.7196666667e+03	9.0610924273e-25
1.7200000000e+03	8.8293396998e-25
1.7203333333e+03	8.9791243183e-25
1.7206666667e+03	8.9950023645e-25
1.7210000000e+03	9.2785395952e-25
1.7213333333e+03	9.5612587720e-25
1.7216666667e+03	9.2756590877e-25
1.7220000000e+03	9.5122520217e-25
1.7223333333e+03	9.3183155966e-25
1.7226666667e+03	9.0083525540e-25
1.7230000000e+03	9.0691712909e-25
1.7233333333e+03	9.1346384744e-25
1.7236666667e+03	9.0287088080e-25
1.7240000000e+03	8.6618728973e-25
1.7243333333e+03	9.0800292420e-25
1.7246666667e+03	9.4034836394e-25
1.7250000000e+03	9.4272190812e-25
1.7253333333e+03	8.9514481032e-25
1.7256666667e+03	9.7132508006e-25
1.7260000000e+03	9.1548300425e-25
1.7263333333e+03	8.8959019907e-25
1.7266666667e+03	9.1399885786e-25
1.7270000000e+03	9.3742811544e-25
1.7273333333e+03	9.1023381541e-25
1.7276666667e+03	9.0670271379e-25
1.7280000000e+03	9.0600340863e-25
1.7283333333e+03	8.9372219720e-25
1.7286666667e+03	9.2030763588e-25
1.7290000000e+03	8.9562427469e-25
1.7293333333e+03	9.1409816754e-25
1.7296666667e+03	9.3665672943e-25
1.7300000000e+03	9.3716124406e-25
1.7303333333e+03	9.2810335484e-25
1.7306666667e+03	9.2719461877e-25
1.7310000000e+03	8.9339990539e-25
1.7313333333e+03	9.0027190282e-25
1.7316666667e+03	9.1845656272e-25
1.7320000000e+03	9.0848685276e-25
1.7323333333e+03	8.9453730603e-25
1.7326666667e+03	8.9296246458e-25
1.7330000000e+03	9.3120500769e-25
1.7333333333e+03	9.2238642300e-25
1.7336666667e+03	9.3723852165e-25
1.7340000000e+03	8.9814998406e-25
1.7343333333e+03	9.4974861716e-25
1.7346666667e+03	9.4695297899e-25
1.7350000000e+03	9.1772609867e-25
1.7353333333e+03	9.0800347808e-25
1.7356666667e+03	8.9118733194e-25
1.7360000000e+03	9.0018976015e-25
1.7363333333e+03	9.0215619961e-25
1.7366666667e+03	9.6837728270e-25
1.7370000000e+03	9.2314083592e-25
1.7373333333e+03	9.3692745128e-25
1.7376666667e+03	9.3553525830e-25
1.7380000000e+03	9.5091575802e-25
1.7383333333e+03	9.1294777509e-25
1.7386666667e+03	9.3629280215e-25
1.7390000000e+03	9.3363871011e-25
1.7393333333e+03	9.0443469305e-25
1.7396666667e+03	9.1096266588e-25
1.7400000000e+03	8.9688001359e-25
1.7403333333e+03	9.6903773387e-25
1.7406666667e+03	1.0081803921e-24
1.7410000000e+03	9.7394729854e-25
1.7413333333e+03	9.5797334230e-25
1.7416666667e+03	9.4949571861e-25
1.7420000000e+03	9.2044891977e-25
1.7423333333e+03	9.4324525797e-25
1.7426666667e+03	8.7270119168e-25
1.7430000000e+03	9.5216209707e-25
1.7433333333e+03	9.5842974289e-25
1.7436666667e+03	9.0449988508e-25
1.7440000000e+03	9.0040513427e-25
1.7443333333e+03	9.2203720930e-25
1.7446666667e+03	9.0928751241e-25
1.7450000000e+03	9.2405362327e-25
1.7453333333e+03	9.4224178607e-25
1.7456666667e+03	9.6379372515e-25
1.7460000000e+03	9.3720565443e-25
1.7463333333e+03	9.5350916439e-25
1.7466666667e+03	9.1019386119e-25
1.7470000000e+03	9.3770532928e-25
1.7473333333e+03	9.5398237718e-25
1.7476666667e+03	9.6065680623e-25
1.7480000000e+03	9.4710208155e-25
1.7483333333e+03	9.6301291265e-25
1.7486666667e+03	9.5366253477e-25
1.7490000000e+03	9.4407335113e-25
1.7493333333e+03	9.8251109664e-25
1.7496666667e+03	9.4337206983e-25
1.7500000000e+03	9.2937789892e-25
1.7503333333e+03	9.3647180420e-25
1.7506666667e+03	9.1897367583e-25
1.7510000000e+03	9.0154441828e-25
1.7513333333e+03	9.2227743541e-25
1.7516666667e+03	9.2132830335e-25
1.7520000000e+03	9.2166273172e-25
1.7523333333e+03	9.3712975864e-25
1.7526666667e+03	9.1994104810e-25
1.7530000000e+03	9.4715942176e-25
1.7533333333e+03	9.0824210651e-25
1.7536666667e+03	9.3929809695e-25
1.7540000000e+03	9.0634713771e-25
1.7543333333e+03	9.3797895302e-25
1.7546666667e+03	8.9970557947e-25
1.7550000000e+03	9.3597621020e-25
1.7553333333e+03	9.3037679467e-25
1.7556666667e+03	9.1898200866e-25
1.7560000000e+03	9.1947843339e-25
1.7563333333e+03	9.0665948498e-25
1.7566666667e+03	9.3227178340e-25
1.7570000000e+03	9.5233218883e-25
1.7573333333e+03	9.4585840440e-25
1.7576666667e+03	8.9537710584e-25
1.7580000000e+03	9.2894376002e-25
1.7583333333e+03	9.2240929688e-25
1.7586666667e+03	9.3587831014e-25
1.7590000000e+03	8.9067253055e-25
1.7593333333e+03	8.7879914882e-25
1.7596666667e+03	9.0563876929e-25
1.7600000000e+03	9.0580780709e-25
1.7603333333e+03	9.0098277487e-25
1.7606666667e+03	9.4987136993e-25
1.7610000000e+03	9.0756203340e-25
1.7613333333e+03	8.9902517225e-25
1.7616666667e+03	9.4571568135e-25
1.7620000000e+03	9.0812342580e-25
1.7623333333e+03	9.3679962664e-25
1.7626666667e+03	9.5044864922e-25
1.7630000000e+03	9.6167704236e-25
1.7633333333e+03	9.4737781550e-25
1.7636666667e+03	9.2856833750e-25
1.7640000000e+03	9.3734958723e-25
1.7643333333e+03	9.7384011169e-25
1.7646666667e+03	9.8764845336e-25
1.7650000000e+03	9.6626772042e-25
1.7653333333e+03	9.8179736138e-25
1.7656666667e+03	9.4577085637e-25
1.7660000000e+03	9.5860400287e-25
1.7663333333e+03	9.5851258734e-25
1.7666666667e+03	9.5128474570e-25
1.7670000000e+03	9.3716906516e-25
1.7673333333e+03	9.2562678996e-25
1.7676666667e+03	9.1588392189e-25
1.7680000000e+03	8.8857781685e-25
1.7683333333e+03	9.4024999333e-25
1.7686666667e+03	9.5604942520e-25
1.7690000000e+03	9.8493396980e-25
1.7693333333e+03	9.7233295086e-25
1.7696666667e+03	9.2745469809e-25
1.7700000000e+03	9.2925061656e-25
1.7703333333e+03	9.6004896006e-25
1.7706666667e+03	9.6670589979e-25
1.7710000000e+03	9.2026284700e-25
1.7713333333e+03	9.1097978866e-25
1.7716666667e+03	9.4964856252e-25
1.7720000000e+03	9.6106817658e-25
1.7723333333e+03	9.1737459559e-25
1.7726666667e+03	9.8574541532e-25
1.7730000000e+03	9.8092114880e-25
1.7733333333e+03	9.4179954845e-25
1.7736666667e+03	9.5300997613e-25
1.7740000000e+03	9.5081708753e-25
1.7743333333e+03	9.3237017840e-25
1.7746666667e+03	9.2842716739e-25
1.7750000000e+03	9.4357245057e-25
1.7753333333e+03	9.0494899618e-25
1.7756666667e+03	9.4224924563e-25
1.7760000000e+03	9.5924087658e-25
1.7763333333e+03	9.3039793834e-25
1.7766666667e+03	9.6437430876e-25
1.7770000000e+03	9.5421947387e-25
1.7773333333e+03	9.3060712400e-25
1.7776666667e+03	9.5537499875e-25
1.7780000000e+03	9.5238583456e-25
1.7783333333e+03	9.4139942752e-25
1.7786666667e+03	9.8410581482e-25
1.7790000000e+03	9.0793003228e-25
1.7793333333e+03	9.7403975481e-25
1.7796666667e+03	9.5241509222e-25
1.7800000000e+03	9.8070426702e-25
1.7803333333e+03	9.4912664967e-25
1.7806666667e+03	9.1065551477e-25
1.7810000000e+03	9.5341021622e-25
1.7813333333e+03	9.1766934588e-25
1.7816666667e+03	9.2438855987e-25
1.7820000000e+03	9.7100857125e-25
1.7823333333e+03	9.6405635325e-25
1.7826666667e+03	1.0267700245e-24
1.7830000000e+03	9.9262360407e-25
1.7833333333e+03	9.8691734307e-25
1.7836666667e+03	1.0052343217e-24
1.7840000000e+03	9.6631718058e-25
1.7843333333e+03	9.2187161344e-25
1.7846666667e+03	9.1307341089e-25
1.7850000000e+03	9.5589734889e-25
1.7853333333e+03	9.5069398403e-25
1.7856666667e+03	9.3104307356e-25
1.7860000000e+03	9.4335810914e-25
1.7863333333e+03	9.7490209903e-25
1.7866666667e+03	9.4235570566e-25
1.7870000000e+03	9.3501970263e-25
1.7873333333e+03	9.5690642783e-25
1.7876666667e+03	1.0459312999e-24
1.7880000000e+03	1.0003385350e-24
1.7883333333e+03	9.5902661875e-25
1.7886666667e+03	9.8015115859e-25
1.7890000000e+03	9.6653491219e-25
1.7893333333e+03	9.5623171787e-25
1.7896666667e+03	9.4226934430e-25
1.7900000000e+03	9.6869148196e-25
1.7903333333e+03	9.8584512064e-25
1.7906666667e+03	9.8403775879e-25
1.7910000000e+03	9.7103105402e-25
1.7913333333e+03	9.5593300214e-25
1.7916666667e+03	9.6979983132e-25
1.7920000000e+03	9.9404550459e-25
1.7923333333e+03	9.4106020084e-25
1.7926666667e+03	9.4052005488e-25
1.7930000000e+03	9.3164551065e-25
1.7933333333e+03	9.7193562555e-25
1.7936666667e+03	9.3965705090e-25
1.7940000000e+03	9.9492449632e-25
1.7943333333e+03	1.0027930414e-24
1.7946666667e+03	9.8137772566e-25
1.7950000000e+03	9.1968421207e-25
1.7953333333e+03	9.2514369967e-25
1.7956666667e+03	9.2549819017e-25
1.7960000000e+03	9.7167945001e-25
1.7963333333e+03	9.6343652722e-25
1.7966666667e+03	9.7554790444e-25
1.7970000000e+03	9.6190808154e-25
1.7973333333e+03	9.7905909477e-25
1.7976666667e+03	9.6988861404e-25
1.7980000000e+03	9.4082464420e-25
1.7983333333e+03	9.5829367096e-25
1.7986666667e+03	9.7526841749e-25
1.7990000000e+03	1.0046000182e-24
1.7993333333e+03	9.5953752103e-25
1.7996666667e+03	9.6755326766e-25
1.8000000000e+03	1.0193503101e-24
1.8003333333e+03	9.5805071045e-25
1.8006666667e+03	9.4209176193e-25
1.8010000000e+03	9.3480283401e-25
1.8013333333e+03	9.2618981538e-25
1.8016666667e+03	9.4753491135e-25
1.8020000000e+03	9.0404442241e-25
1.8023333333e+03	9.4956931250e-25
1.8026666667e+03	9.7456505377e-25
1.8030000000e+03	9.4481520975e-25
1.8033333333e+03	9.6100745507e-25
1.8036666667e+03	9.4691551233e-25
1.8040000000e+03	1.0080897317e-24
1.8043333333e+03	9.6870980356e-25
1.8046666667e+03	9.8388691222e-25
1.8050000000e+03	9.9639350867e-25
1.8053333333e+03	1.0124995860e-24
1.8056666667e+03	9.5956027778e-25
1.8060000000e+03	9.7172051488e-25
1.8063333333e+03	9.4282996089e-25
1.8066666667e+03	9.6294128973e-25
1.8070000000e+03	9.8107002051e-25
1.8073333333e+03	1.0000371897e-24
1.8076666667e+03	9.9992184998e-25
1.8080000000e+03	9.8915815737e-25
1.8083333333e+03	9.2381319107e-25
1.8086666667e+03	9.8797772541e-25
1.8090000000e+03	9.8092080163e-25
1.8093333333e+03	9.6912566616e-25
1.8096666667e+03	9.9236963834e-25
1.8100000000e+03	9.9970570649e-25
1.8103333333e+03	1.0318504532e-24
1.8106666667e+03	9.4517726444e-25
1.8110000000e+03	9.7542612295e-25
1.8113333333e+03	9.9523526289e-25
1.8116666667e+03	9.5523642023e-25
1.8120000000e+03	9.5398615285e-25
1.8123333333e+03	9.3925854409e-25
1.8126666667e+03	9.6426438822e-25
1.8130000000e+03	9.6143553249e-25
1.8133333333e+03	9.7907383138e-25
1.8136666667e+03	9.7796151419e-25
1.8140000000e+03	9.9201264156e-25
1.8143333333e+03	1.0120624921e-24
1.8146666667e+03	9.8631166159e-25
1.8150000000e+03	1.0004283940e-24
1.8153333333e+03	9.6506561054e-25
1.8156666667e+03	9.6909301320e-25
1.8160000000e+03	9.6742854675e-25
1.8163333333e+03	9.9532266228e-25
1.8166666667e+03	9.2948574618e-25
1.8170000000e+03	9.7346381998e-25
1.8173333333e+03	9.3073446522e-25
1.8176666667e+03	9.9883105245e-25
1.8180000000e+03	9.9769802077e-25
1.8183333333e+03	9.7423484424e-25
1.8186666667e+03	9.6606593792e-25
1.8190000000e+03	9.2960733498e-25
1.8193333333e+03	9.7857656634e-25
1.8196666667e+03	1.0628487928e-24
1.8200000000e+03	1.0179629709e-24
1.8203333333e+03	9.5400458553e-25
1.8206666667e+03	9.4835562014e-25
1.8210000000e+03	9.7261495545e-25
1.8213333333e+03	9.7939627227e-25
1.8216666667e+03	9.7906925360e-25
1.8220000000e+03	9.7212116505e-25
1.8223333333e+03	9.8440155549e-25
1.8226666667e+03	1.0197647454e-24
1.8230000000e+03	9.7312183888e-25
1.8233333333e+03	9.6293375953e-25
1.8236666667e+03	9.8716043132e-25
1.8240000000e+03	9.7524374037e-25
1.8243333333e+03	9.7956356811e-25
1.8246666667e+03	1.0190802361e-24
1.8250000000e+03	9.6778785493e-25
1.8253333333e+03	9.6696303948e-25
1.8256666667e+03	9.8392779011e-25
1.8260000000e+03	9.9610224633e-25
1.8263333333e+03	9.6597835968e-25
1.8266666667e+03	9.7068790165e-25
1.8270000000e+03	9.1923826790e-25
1.8273333333e+03	9.8271659462e-25
1.8276666667e+03	9.9244513762e-25
1.8280000000e+03	9.6856810591e-25
1.8283333333e+03	1.0077151108e-24
1.8286666667e+03	9.6756750097e-25
1.8290000000e+03	9.6785577719e-25
1.8293333333e+03	9.9338512904e-25
1.8296666667e+03	1.0038575434e-24
1.8300000000e+03	9.8969053962e-25
1.8303333333e+03	1.0108356584e-24
1.8306666667e+03	9.7761433730e-25
1.8310000000e+03	9.3990088931e-25
1.8313333333e+03	9.8202666201e-25
1.8316666667e+03	9.9981223729e-25
1.8320000000e+03	9.8568647253e-25
1.8323333333e+03	9.7335702007e-25
1.8326666667e+03	9.7816692887e-25
1.8330000000e+03	9.9484850281e-25
1.8333333333e+03	9.2858162927e-25
1.8336666667e+03	9.6436129113e-25
1.8340000000e+03	9.3508608895e-25
1.8343333333e+03	9.9225085296e-25
1.8346666667e+03	9.8017984841e-25
1.8350000000e+03	9.3654551038e-25
1.8353333333e+03	9.4660666351e-25
1.8356666667e+03	9.9308311895e-25
1.8360000000e+03	9.6096551941e-25
1.8363333333e+03	9.7509419233e-25
1.8366666667e+03	1.0117430774e-24
1.8370000000e+03	9.8862149785e-25
1.8373333333e+03	1.0017376430e-24
1.8376666667e+03	9.5123802772e-25
1.8380000000e+03	9.8062059906e-25
1.8383333333e+03	9.9710556082e-25
1.8386666667e+03	9.9463749127e-25
1.8390000000e+03	9.9309313217e-25
1.8393333333e+03	1.0070544051e-24
1.8396666667e+03	9.5215440735e-25
1.8400000000e+03	9.8791001066e-25
1.8403333333e+03	9.7112815130e-25
1.8406666667e+03	1.0114589146e-24
1.8410000000e+03	9.9105296938e-25
1.8413333333e+03	9.9442186120e-25
1.8416666667e+03	1.0271738415e-24
1.8420000000e+03	1.0309781358e-24
1.8423333333e+03	1.0223236308e-24
1.8426666667e+03	9.8376022029e-25
1.8430000000e+03	9.7323687194e-25
1.8433333333e+03	1.0118672193e-24
1.8436666667e+03	9.5319273712e-25
1.8440000000e+03	9.5706149289e-25
1.8443333333e+03	9.3392017400e-25
1.8446666667e+03	9.6225068311e-25
1.8450000000e+03	1.0160503634e-24
1.8453333333e+03	9.9034985619e-25
1.8456666667e+03	9.8571518051e-25
1.8460000000e+03	1.0076548731e-24
1.8463333333e+03	9.9219508584e-25
1.8466666667e+03	1.0387225727e-24
1.8470000000e+03	1.0105421418e-24
1.8473333333e+03	9.8384453979e-25
1.8476666667e+03	9.7058942974e-25
1.8480000000e+03	9.5272662342e-25
1.8483333333e+03	9.7563959919e-25
1.8486666667e+03	9.8982749940e-25
1.8490000000e+03	9.6811509015e-25
1.8493333333e+03	9.7299647548e-25
1.8496666667e+03	1.0014583855e-24
1.8500000000e+03	9.9412748425e-25
1.8503333333e+03	1.0088519922e-24
1.8506666667e+03	1.0112173694e-24
1.8510000000e+03	1.0180404779e-24
1.8513333333e+03	1.0074095941e-24
1.8516666667e+03	1.0178895858e-24
1.8520000000e+03	1.0247266738e-24
1.8523333333e+03	9.9072749994e-25
1.8526666667e+03	9.6635509544e-25
1.8530000000e+03	9.9025847908e-25
1.8533333333e+03	9.8842123752e-25
1.8536666667e+03	9.9908597049e-25
1.8540000000e+03	9.8045707923e-25
1.8543333333e+03	1.0042236973e-24
1.8546666667e+03	1.0006639788e-24
1.8550000000e+03	9.7085447566e-25
1.8553333333e+03	1.0489154340e-24
1.8556666667e+03	1.0120265031e-24
1.8560000000e+03	9.3407045429e-25
1.8563333333e+03	9.2562218649e-25
1.8566666667e+03	9.8679763883e-25
1.8570000000e+03	9.7976454838e-25
1.8573333333e+03	9.9416898621e-25
1.8576666667e+03	1.0233001061e-24
1.8580000000e+03	1.0013848598e-24
1.8583333333e+03	1.0327907024e-24
1.8586666667e+03	1.0183507675e-24
1.8590000000e+03	9.5471227200e-25
1.8593333333e+03	9.8113534045e-25
1.8596666667e+03	9.8370737980e-25
1.8600000000e+03	1.0259578154e-24
1.8603333333e+03	1.0212520874e-24
1.8606666667e+03	1.0354573619e-24
1.8610000000e+03	9.9787244226e-25
1.8613333333e+03	1.0045342377e-24
1.8616666667e+03	9.9846208548e-25
1.8620000000e+03	1.0379569079e-24
1.8623333333e+03	1.0117251505e-24
1.8626666667e+03	9.9224171413e-25
1.8630000000e+03	1.0026740101e-24
1.8633333333e+03	9.6806520172e-25
1.8636666667e+03	9.9943286640e-25
1.8640000000e+03	1.0111778181e-24
1.8643333333e+03	9.7727649705e-25
1.8646666667e+03	1.0230308362e-24
1.8650000000e+03	1.0130555983e-24
1.8653333333e+03	9.9024075137e-25
1.8656666667e+03	9.7750786593e-25
1.8660000000e+03	1.0020934389e-24
1.8663333333e+03	1.0117835947e-24
1.8666666667e+03	9.9773711836e-25
1.8670000000e+03	1.0143429544e-24
1.8673333333e+03	1.0176071264e-24
1.8676666667e+03	9.9767621231e-25
1.8680000000e+03	1.0501634894e-24
1.8683333333e+03	1.0171740743e-24
1.8686666667e+03	1.0221501667e-24
1.8690000000e+03	9.7334249092e-25
1.8693333333e+03	1.0138960098e-24
1.8696666667e+03	9.5784429298e-25
1.8700000000e+03	9.9084023208e-25
1.8703333333e+03	9.9629893825e-25
1.8706666667e+03	9.8863654481e-25
1.8710000000e+03	1.0062750449e-24
1.8713333333e+03	1.0152672051e-24
1.8716666667e+03	9.8821443240e-25
1.8720000000e+03	9.9558561580e-25
1.8723333333e+03	1.0216416805e-24
1.8726666667e+03	1.0011814964e-24
1.8730000000e+03	9.8384048259e-25
1.8733333333e+03	9.6823012674e-25
1.8736666667e+03	1.0197639084e-24
1.8740000000e+03	1.0498323957e-24
1.8743333333e+03	1.0398849123e-24
1.8746666667e+03	9.8937909701e-25
1.8750000000e+03	1.0488384756e-24
1.8753333333e+03	1.0343016449e-24
1.8756666667e+03	9.9982433226e-25
1.8760000000e+03	1.0286394629e-24
1.8763333333e+03	1.0054662016e-24
1.8766666667e+03	9.9500930431e-25
1.8770000000e+03	1.0472514199e-24
1.8773333333e+03	1.0462328712e-24
1.8776666667e+03	1.0005422471e-24
1.8780000000e+03	9.9495515215e-25
1.8783333333e+03	9.9689584297e-25
1.8786666667e+03	9.9526530977e-25
1.8790000000e+03	1.0171381117e-24
1.8793333333e+03	1.0292221750e-24
1.8796666667e+03	1.0660851575e-24
1.8800000000e+03	1.0222944661e-24
1.8803333333e+03	1.0439336630e-24
1.8806666667e+03	1.0238893071e-24
1.8810000000e+03	1.0730510887e-24
1.8813333333e+03	1.0631591348e-24
1.8816666667e+03	1.0037183384e-24
1.8820000000e+03	1.0223088828e-24
1.8823333333e+03	1.0193339224e-24
1.8826666667e+03	1.0293875620e-24
1.8830000000e+03	1.0028626326e-24
1.8833333333e+03	1.0165767475e-24
1.8836666667e+03	1.0289246636e-24
1.8840000000e+03	1.0205531782e-24
1.8843333333e+03	1.0308982808e-24
1.8846666667e+03	1.0285846218e-24
1.8850000000e+03	1.0339737963e-24
1.8853333333e+03	1.0473201222e-24
1.8856666667e+03	9.8791777790e-25
1.8860000000e+03	9.8893779302e-25
1.8863333333e+03	1.0003592404e-24
1.8866666667e+03	9.6133043731e-25
1.8870000000e+03	1.0574329016e-24
1.8873333333e+03	1.0416582835e-24
1.8876666667e+03	1.0313399346e-24
1.8880000000e+03	1.0656739052e-24
1.8883333333e+03	1.0458223487e-24
1.8886666667e+03	9.9938156251e-25
1.8890000000e+03	1.0287431193e-24
1.8893333333e+03	9.8914644780e-25
1.8896666667e+03	9.8851894172e-25
1.8900000000e+03	1.0582091417e-24
1.8903333333e+03	1.0848441489e-24
1.8906666667e+03	1.0419379697e-24
1.8910000000e+03	1.0445708830e-24
1.8913333333e+03	9.9693187246e-25
1.8916666667e+03	9.8439037912e-25
1.8920000000e+03	9.7230352560e-25
1.8923333333e+03	1.0455020140e-24
1.8926666667e+03	1.0222750895e-24
1.8930000000e+03	1.0150536085e-24
1.8933333333e+03	1.0559912488e-24
1.8936666667e+03	1.0298325838e-24
1.8940000000e+03	1.0070705935e-24
1.8943333333e+03	1.0137726532e-24
1.8946666667e+03	1.0260593823e-24
1.8950000000e+03	1.0259237642e-24
1.8953333333e+03	9.7276472017e-25
1.8956666667e+03	9.7871419116e-25
1.8960000000e+03	9.9051485364e-25
1.8963333333e+03	1.0680693496e-24
1.8966666667e+03	1.0308378171e-24
1.8970000000e+03	9.9761366673e-25
1.8973333333e+03	1.0225911722e-24
1.8976666667e+03	1.0076806704e-24
1.8980000000e+03	1.0477309892e-24
1.8983333333e+03	1.0311702249e-24
1.8986666667e+03	1.0089328704e-24
1.8990000000e+03	1.0045944527e-24
1.8993333333e+03	1.0754850532e-24
1.8996666667e+03	1.0777625125e-24
1.9000000000e+03	1.0516937570e-24
1.9003333333e+03	1.0039945863e-24
1.9006666667e+03	1.0562563109e-24
1.9010000000e+03	1.0231079769e-24
1.9013333333e+03	1.0327755859e-24
1.9016666667e+03	1.0537723717e-24
1.9020000000e+03	1.0267122622e-24
1.9023333333e+03	1.0530208699e-24
1.9026666667e+03	1.0946886564e-24
1.9030000000e+03	1.0555303767e-24
1.9033333333e+03	1.0460667262e-24
1.9036666667e+03	1.0075107046e-24
1.9040000000e+03	1.0350623468e-24
1.9043333333e+03	1.0046216666e-24
1.9046666667e+03	9.9716287644e-25
1.9050000000e+03	1.0661069290e-24
1.9053333333e+03	1.0098924378e-24
1.9056666667e+03	1.0434154325e-24
1.9060000000e+03	1.0589930331e-24
1.9063333333e+03	1.0628021251e-24
1.9066666667e+03	1.0138338747e-24
1.9070000000e+03	1.0077436538e-24
1.9073333333e+03	1.0535694025e-24
1.9076666667e+03	1.0282050079e-24
1.9080000000e+03	9.9931743835e-25
1.9083333333e+03	1.0244205674e-24
1.9086666667e+03	1.0126174267e-24
1.9090000000e+03	1.0697771279e-24
1.9093333333e+03	1.0477095450e-24
1.9096666667e+03	1.0279927471e-24
1.9100000000e+03	1.0671832497e-24
1.9103333333e+03	1.0424638269e-24
1.9106666667e+03	9.9658391319e-25
1.9110000000e+03	1.0094268156e-24
1.9113333333e+03	1.0275312723e-24
1.9116666667e+03	1.0324601960e-24
1.9120000000e+03	1.1044476030e-24
1.9123333333e+03	1.0963129760e-24
1.9126666667e+03	1.0500267963e-24
1.9130000000e+03	1.0398731500e-24
1.9133333333e+03	1.0459843875e-24
1.9136666667e+03	1.0796675509e-24
1.9140000000e+03	1.0236251952e-24
1.9143333333e+03	9.9993297407e-25
1.9146666667e+03	1.0263775611e-24
1.9150000000e+03	9.6364507517e-25
1.9153333333e+03	1.0532659228e-24
1.9156666667e+03	1.0568581390e-24
1.9160000000e+03	1.0211624443e-24
1.9163333333e+03	1.0383442734e-24
1.9166666667e+03	1.0729609599e-24
1.9170000000e+03	1.0571814992e-24
1.9173333333e+03	1.0645114733e-24
1.9176666667e+03	1.0992039185e-24
1.9180000000e+03	1.0901178620e-24
1.9183333333e+03	1.1126436727e-24
1.9186666667e+03	1.0533523447e-24
1.9190000000e+03	1.0508743498e-24
1.9193333333e+03	1.0666503847e-24
1.9196666667e+03	1.0205673579e-24
1.9200000000e+03	1.0081858863e-24
1.9203333333e+03	1.0200688623e-24
1.9206666667e+03	1.0519453448e-24
1.9210000000e+03	1.0616347298e-24
1.9213333333e+03	1.0401623100e-24
1.9216666667e+03	1.0388198538e-24
1.9220000000e+03	1.0154276673e-24
1.9223333333e+03	1.0178321716e-24
1.9226666667e+03	1.0460328141e-24
1.9230000000e+03	1.0433571249e-24
1.9233333333e+03	1.0845919904e-24
1.9236666667e+03	1.0806408325e-24
1.9240000000e+03	1.0266830626e-24
1.9243333333e+03	1.0539445246e-24
1.9246666667e+03	1.0614608756e-24
1.9250000000e+03	1.0817159789e-24
1.9253333333e+03	1.0385716679e-24
1.9256666667e+03	1.0152419491e-24
1.9260000000e+03	1.0404667430e-24
1.9263333333e+03	1.0741870181e-24
1.9266666667e+03	1.0496147376e-24
1.9270000000e+03	1.0736673103e-24
1.9273333333e+03	1.1167029202e-24
1.9276666667e+03	1.0831394896e-24
1.9280000000e+03	1.0298830208e-24
1.9283333333e+03	1.0308144410e-24
1.9286666667e+03	1.0218284619e-24
1.9290000000e+03	1.2079495360e-24
1.9293333333e+03	1.8256861907e-24
1.9330000000e+03	2.1227456084e-24
1.9333333333e+03	1.1762091392e-24
1.9336666667e+03	1.1074334088e-24
1.9340000000e+03	1.0799757577e-24
1.9343333333e+03	1.0685787764e-24
1.9346666667e+03	1.0476677084e-24
1.9350000000e+03	1.0304282170e-24
1.9353333333e+03	1.2801985641e-24
1.9380000000e+03	1.0860028520e-24
1.9383333333e+03	1.0613837804e-24
1.9386666667e+03	1.0912893433e-24
1.9390000000e+03	1.1291076008e-24
1.9416666667e+03	1.0913426446e-24
1.9420000000e+03	1.0909201175e-24
1.9423333333e+03	1.0637122667e-24
1.9426666667e+03	1.0857489219e-24
1.9430000000e+03	1.0437003873e-24
1.9433333333e+03	1.0353318605e-24
1.9436666667e+03	1.0672224030e-24
1.9440000000e+03	1.0477954918e-24
1.9443333333e+03	1.0777535328e-24
1.9446666667e+03	1.1195000194e-24
1.9450000000e+03	1.0586464674e-24
1.9453333333e+03	1.0617117100e-24
1.9456666667e+03	1.0733740235e-24
1.9460000000e+03	1.1159220181e-24
1.9463333333e+03	1.0513592465e-24
1.9466666667e+03	1.0321069261e-24
1.9470000000e+03	1.0554080631e-24
1.9483333333e+03	1.1049387030e-24
1.9486666667e+03	1.7766313892e-24
1.9496666667e+03	3.5990672589e-24
1.9500000000e+03	1.1156350436e-24
1.9503333333e+03	1.0306748549e-24
1.9506666667e+03	1.0649583253e-24
1.9510000000e+03	1.0927272605e-24
1.9513333333e+03	1.0821150207e-24
1.9516666667e+03	1.0722026180e-24
1.9520000000e+03	1.0524615332e-24
1.9523333333e+03	1.0719031267e-24
1.9526666667e+03	1.0830136708e-24
1.9530000000e+03	2.0398899179e-24
1.9573333333e+03	1.1664257190e-24
1.9576666667e+03	1.0224295276e-24
1.9580000000e+03	1.0702879695e-24
1.9583333333e+03	1.0692729490e-24
1.9586666667e+03	1.0604020013e-24
1.9590000000e+03	1.0522739170e-24
1.9593333333e+03	1.0885142204e-24
1.9596666667e+03	1.0931872009e-24
1.9600000000e+03	1.1581410864e-24
1.9603333333e+03	2.2761311659e-24
1.9620000000e+03	3.2980503322e-24
1.9623333333e+03	1.1234516433e-24
1.9626666667e+03	1.0485336266e-24
1.9630000000e+03	1.0370042735e-24
1.9633333333e+03	1.0676154333e-24
1.9636666667e+03	1.0200536943e-24
1.9640000000e+03	1.0125741410e-24
1.9643333333e+03	1.0745425258e-24
1.9646666667e+03	1.0667504266e-24
1.9650000000e+03	1.0873623209e-24
1.9653333333e+03	1.0705325807e-24
1.9656666667e+03	1.1000791992e-24
1.9660000000e+03	1.0578414753e-24
1.9663333333e+03	1.1001292762e-24
1.9666666667e+03	1.0700188789e-24
1.9670000000e+03	1.0451447447e-24
1.9673333333e+03	1.0892529539e-24
1.9676666667e+03	1.2231929895e-24
1.9680000000e+03	2.1652571410e-24
1.9706666667e+03	2.8683216405e-24
1.9710000000e+03	1.4284296251e-24
1.9713333333e+03	1.0739438915e-24
1.9716666667e+03	1.0503966588e-24
1.9720000000e+03	1.0945556308e-24
1.9723333333e+03	1.0853575333e-24
1.9726666667e+03	1.0845212335e-24
1.9730000000e+03	1.0554427576e-24
1.9733333333e+03	1.0996021367e-24
1.9736666667e+03	1.0680288868e-24
1.9740000000e+03	1.0665424281e-24
1.9743333333e+03	1.0946439667e-24
1.9746666667e+03	1.1161622122e-24
1.9750000000e+03	1.0966891769e-24
1.9753333333e+03	1.0901254929e-24
1.9756666667e+03	1.1073447437e-24
1.9760000000e+03	1.1135634290e-24
1.9763333333e+03	1.0822049435e-24
1.9766666667e+03	1.1200156121e-24
1.9770000000e+03	1.2337674312e-24
1.9773333333e+03	2.0888780561e-24
1.9790000000e+03	4.2363133938e-24
1.9793333333e+03	1.5807798994e-24
1.9796666667e+03	1.7968844856e-24
1.9816666667e+03	2.3559873711e-24
1.9820000000e+03	1.3168315038e-24
1.9823333333e+03	1.1459120861e-24
1.9826666667e+03	1.1090632095e-24
1.9830000000e+03	1.0874701187e-24
1.9833333333e+03	1.1108436326e-24
1.9836666667e+03	1.1172370658e-24
1.9840000000e+03	1.0807884032e-24
1.9843333333e+03	1.0562428955e-24
1.9846666667e+03	1.0763534533e-24
1.9850000000e+03	1.0796069299e-24
1.9853333333e+03	1.0955115900e-24
1.9856666667e+03	1.1003546724e-24
1.9860000000e+03	1.1232832412e-24
1.9863333333e+03	1.0968073844e-24
1.9866666667e+03	1.0895954847e-24
1.9870000000e+03	1.0731183943e-24
1.9873333333e+03	1.0996073310e-24
1.9876666667e+03	1.0738687442e-24
1.9880000000e+03	1.1009212955e-24
1.9883333333e+03	1.0907689166e-24
1.9886666667e+03	1.0911396444e-24
1.9890000000e+03	1.1045944633e-24
1.9893333333e+03	1.1267820931e-24
1.9896666667e+03	1.0641310068e-24
1.9900000000e+03	1.1075933588e-24
1.9903333333e+03	1.1517421768e-24
1.9906666667e+03	1.1108160604e-24
1.9910000000e+03	1.0925466569e-24
1.9913333333e+03	1.1681049358e-24
1.9916666667e+03	1.1504201245e-24
1.9920000000e+03	1.1063041089e-24
1.9923333333e+03	1.1119647583e-24
1.9926666667e+03	1.0781537903e-24
1.9930000000e+03	1.1122879652e-24
1.9933333333e+03	1.0993564890e-24
1.9936666667e+03	1.0724911427e-24
1.9940000000e+03	1.0645634311e-24
1.9943333333e+03	1.0664363342e-24
1.9946666667e+03	1.0879773280e-24
1.9950000000e+03	1.0914206510e-24
1.9953333333e+03	1.0695232225e-24
1.9956666667e+03	1.1132166879e-24
1.9960000000e+03	1.0960419360e-24
1.9963333333e+03	1.0801619171e-24
1.9966666667e+03	1.0590788141e-24
1.9970000000e+03	1.0894753913e-24
1.9973333333e+03	1.0771761398e-24
1.9976666667e+03	1.0661716189e-24
1.9980000000e+03	1.0756159020e-24


==> data_products/ULs_SHV_G350.1-0.3.txt <==
f(Hz)	G350.1-0.3
3.2000000000e+01	8.6755329350e-25
3.2666666667e+01	8.5260243203e-25
3.3000000000e+01	8.7758670854e-25
3.3333333333e+01	8.8552133424e-25
3.3666666667e+01	8.1562167482e-25
3.4000000000e+01	7.7172106064e-25
3.4333333333e+01	7.4811046673e-25
3.4666666667e+01	7.4780925088e-25
3.5000000000e+01	8.1842655205e-25
3.6000000000e+01	7.6874231757e-25
3.6333333333e+01	6.5629888474e-25
3.6666666667e+01	6.3176127497e-25
3.7000000000e+01	6.0990434695e-25
3.7333333333e+01	6.1173487037e-25
3.7666666667e+01	6.0443377697e-25
3.8000000000e+01	6.5951946118e-25
3.8333333333e+01	6.2513438396e-25
3.8666666667e+01	6.1901219675e-25
3.9000000000e+01	5.8362873893e-25
3.9333333333e+01	5.7332517558e-25
3.9666666667e+01	5.7475392714e-25
4.0000000000e+01	5.8033384448e-25
4.0333333333e+01	5.7285265738e-25
4.0666666667e+01	6.6658942837e-25
4.1000000000e+01	7.2522277417e-25
4.1333333333e+01	5.5288911298e-25
4.1666666667e+01	5.1485844662e-25
4.2000000000e+01	5.1561942317e-25
4.2333333333e+01	5.0622725096e-25
4.2666666667e+01	5.0760393649e-25
4.3000000000e+01	4.8186223167e-25
4.3333333333e+01	4.8088228624e-25
4.3666666667e+01	4.9257035241e-25
4.4000000000e+01	4.9454287369e-25
4.4333333333e+01	4.6655700623e-25
4.4666666667e+01	4.7372214552e-25
4.5000000000e+01	4.6884355414e-25
4.5333333333e+01	4.5749175089e-25
4.5666666667e+01	4.9851497753e-25
4.6000000000e+01	7.3418848467e-25
4.6333333333e+01	6.1524965574e-25
4.6666666667e+01	4.4835016591e-25
4.7000000000e+01	4.2708408268e-25
4.7333333333e+01	4.2315122870e-25
4.7666666667e+01	4.1106050255e-25
4.8000000000e+01	4.1537418673e-25
4.8333333333e+01	3.9041179345e-25
4.8666666667e+01	3.9297967774e-25
4.9000000000e+01	4.0034026461e-25
4.9333333333e+01	3.9436388801e-25
4.9666666667e+01	3.8638565024e-25
5.0000000000e+01	3.9221822930e-25
5.0333333333e+01	3.8496116486e-25
5.0666666667e+01	4.0254362613e-25
5.1000000000e+01	4.1055155843e-25
5.1333333333e+01	4.0518006105e-25
5.1666666667e+01	4.1383212245e-25
5.2000000000e+01	3.9935757768e-25
5.2333333333e+01	4.1582582362e-25
5.2666666667e+01	3.9865570947e-25
5.3000000000e+01	3.8227436242e-25
5.3333333333e+01	3.7852218609e-25
5.3666666667e+01	3.8561355585e-25
5.4000000000e+01	3.9521353212e-25
5.4333333333e+01	3.7083934886e-25
5.4666666667e+01	3.6231362587e-25
5.5000000000e+01	3.5860649486e-25
5.5333333333e+01	3.4830251288e-25
5.5666666667e+01	3.5783555893e-25
5.6000000000e+01	3.7021114689e-25
5.6333333333e+01	3.7168239391e-25
5.6666666667e+01	3.7065283398e-25
5.7000000000e+01	3.4908879941e-25
5.7333333333e+01	3.6773466820e-25
5.7666666667e+01	3.4972436800e-25
5.8000000000e+01	3.6081387420e-25
5.8333333333e+01	3.5702326420e-25
5.8666666667e+01	3.5920420438e-25
5.9000000000e+01	3.6624957839e-25
5.9333333333e+01	3.7135516543e-25
6.0666666667e+01	3.6158832578e-25
6.1000000000e+01	3.3964321215e-25
6.1333333333e+01	3.3567117492e-25
6.1666666667e+01	3.4424890911e-25
6.2000000000e+01	3.2629325809e-25
6.2333333333e+01	3.4222857399e-25
6.2666666667e+01	3.2855125037e-25
6.3000000000e+01	3.5016172540e-25
6.3333333333e+01	3.3635004814e-25
6.3666666667e+01	3.3068954861e-25
6.4000000000e+01	3.2123109769e-25
6.4333333333e+01	3.2480141913e-25
6.4666666667e+01	3.4345481508e-25
6.5000000000e+01	3.3095706806e-25
6.5333333333e+01	3.3395574064e-25
6.5666666667e+01	3.2230977673e-25
6.6000000000e+01	3.1808355552e-25
6.6333333333e+01	3.2664672626e-25
6.6666666667e+01	3.3291965966e-25
6.7000000000e+01	3.2534755782e-25
6.7333333333e+01	3.2451024051e-25
6.7666666667e+01	3.2382800451e-25
6.8000000000e+01	3.3745020196e-25
6.8333333333e+01	3.2460544988e-25
6.8666666667e+01	3.1860487627e-25
6.9000000000e+01	3.0386856012e-25
6.9333333333e+01	3.3187123934e-25
6.9666666667e+01	3.2507999691e-25
7.0000000000e+01	3.2283196136e-25
7.0333333333e+01	3.4343567334e-25
7.0666666667e+01	3.3419698523e-25
7.1000000000e+01	3.2456193596e-25
7.1333333333e+01	3.1882356868e-25
7.1666666667e+01	3.1529559154e-25
7.2000000000e+01	3.1871023658e-25
7.2333333333e+01	3.1229091585e-25
7.2666666667e+01	3.3057933983e-25
7.3000000000e+01	3.3670516836e-25
7.3333333333e+01	3.1487192869e-25
7.3666666667e+01	3.1519603209e-25
7.4000000000e+01	3.0894595135e-25
7.4333333333e+01	3.2438969441e-25
7.4666666667e+01	3.2047590028e-25
7.5000000000e+01	3.1493019209e-25
7.5333333333e+01	3.1077520560e-25
7.5666666667e+01	3.3448181301e-25
7.6000000000e+01	3.2937560502e-25
7.6333333333e+01	3.1411265989e-25
7.6666666667e+01	3.0461780929e-25
7.7000000000e+01	3.1336699578e-25
7.7333333333e+01	3.1642414938e-25
7.7666666667e+01	3.2311963660e-25
7.8000000000e+01	3.1394010209e-25
7.8333333333e+01	3.0404444980e-25
7.8666666667e+01	3.2663371043e-25
7.9000000000e+01	3.0688820482e-25
7.9333333333e+01	3.1061777989e-25
7.9666666667e+01	3.1841591740e-25
8.0000000000e+01	3.0476197637e-25
8.0333333333e+01	3.0130290855e-25
8.0666666667e+01	3.1877433200e-25
8.1000000000e+01	3.1196508699e-25
8.1333333333e+01	3.3334270637e-25
8.1666666667e+01	3.3206168268e-25
8.2000000000e+01	3.5309813219e-25
8.2333333333e+01	3.6483721595e-25
8.2666666667e+01	3.6485980585e-25
8.3000000000e+01	3.3440429306e-25
8.3333333333e+01	3.2723729615e-25
8.3666666667e+01	3.1508799105e-25
8.4000000000e+01	3.1064718612e-25
8.4333333333e+01	2.9833627529e-25
8.4666666667e+01	3.0181938623e-25
8.5000000000e+01	2.9341997580e-25
8.5333333333e+01	3.1317137225e-25
8.5666666667e+01	3.1334938132e-25
8.6000000000e+01	3.0448753015e-25
8.6333333333e+01	3.0593206445e-25
8.6666666667e+01	3.0190484770e-25
8.7000000000e+01	3.1704027630e-25
8.7333333333e+01	3.0808761008e-25
8.7666666667e+01	3.1412678106e-25
8.8000000000e+01	3.0703721321e-25
8.8333333333e+01	3.1249830585e-25
8.8666666667e+01	3.1933748147e-25
8.9000000000e+01	3.4406097795e-25
8.9333333333e+01	3.5217349595e-25
8.9666666667e+01	3.4326921080e-25
9.0000000000e+01	3.1606224405e-25
9.0333333333e+01	3.0805481699e-25
9.0666666667e+01	3.0958292075e-25
9.1000000000e+01	3.0032433634e-25
9.1333333333e+01	2.9700664158e-25
9.1666666667e+01	3.0933848806e-25
9.2000000000e+01	3.0773794883e-25
9.2333333333e+01	3.2902483071e-25
9.2666666667e+01	3.1810710965e-25
9.3000000000e+01	3.1074463658e-25
9.3333333333e+01	3.0462447171e-25
9.3666666667e+01	2.8307621634e-25
9.4000000000e+01	3.0605606530e-25
9.4333333333e+01	3.0210165065e-25
9.4666666667e+01	3.1441234715e-25
9.5000000000e+01	3.0874058470e-25
9.5333333333e+01	2.9359414470e-25
9.5666666667e+01	3.0972649014e-25
9.6000000000e+01	3.2038269917e-25
9.6333333333e+01	3.0690872692e-25
9.6666666667e+01	3.0625148976e-25
9.7000000000e+01	3.1120530737e-25
9.7333333333e+01	3.0828844861e-25
9.7666666667e+01	3.0819000916e-25
9.8000000000e+01	3.0801174041e-25
9.8333333333e+01	3.0596627154e-25
9.8666666667e+01	3.1455089874e-25
9.9000000000e+01	3.0430268092e-25
9.9333333333e+01	3.0098481454e-25
9.9666666667e+01	3.2086523290e-25
1.0000000000e+02	3.3394392367e-25
1.0033333333e+02	3.2548426536e-25
1.0066666667e+02	3.1436405156e-25
1.0100000000e+02	3.0686515045e-25
1.0133333333e+02	3.0334675755e-25
1.0166666667e+02	3.1431120676e-25
1.0200000000e+02	3.0702666857e-25
1.0233333333e+02	3.1241475516e-25
1.0266666667e+02	2.9809445575e-25
1.0300000000e+02	3.1253195298e-25
1.0333333333e+02	3.0873317767e-25
1.0366666667e+02	3.1552986365e-25
1.0400000000e+02	3.1085013777e-25
1.0433333333e+02	3.1795693648e-25
1.0466666667e+02	3.1319056457e-25
1.0500000000e+02	3.0698572942e-25
1.0533333333e+02	3.1268507387e-25
1.0566666667e+02	3.0187585958e-25
1.0600000000e+02	2.9486471604e-25
1.0633333333e+02	3.0630412779e-25
1.0666666667e+02	3.0987060976e-25
1.0700000000e+02	3.1196797627e-25
1.0733333333e+02	3.0504979248e-25
1.0766666667e+02	3.0343219797e-25
1.0800000000e+02	2.9194812300e-25
1.0833333333e+02	3.0281463481e-25
1.0866666667e+02	3.0680112469e-25
1.0900000000e+02	2.8983812222e-25
1.0933333333e+02	3.0209650147e-25
1.0966666667e+02	3.1001919368e-25
1.1000000000e+02	3.0398449026e-25
1.1033333333e+02	2.8876506995e-25
1.1066666667e+02	3.1042177056e-25
1.1100000000e+02	3.0441533735e-25
1.1133333333e+02	3.0612967682e-25
1.1166666667e+02	3.0374060952e-25
1.1200000000e+02	3.0108178507e-25
1.1233333333e+02	3.1170071315e-25
1.1266666667e+02	2.9716837791e-25
1.1300000000e+02	2.9013233949e-25
1.1333333333e+02	2.9863216103e-25
1.1366666667e+02	3.0246190237e-25
1.1400000000e+02	2.9525310921e-25
1.1433333333e+02	2.9928308316e-25
1.1466666667e+02	2.9464149165e-25
1.1500000000e+02	2.8223227001e-25
1.1533333333e+02	2.9790031083e-25
1.1566666667e+02	3.0641501115e-25
1.1600000000e+02	2.9942123281e-25
1.1633333333e+02	2.9421421738e-25
1.1666666667e+02	3.0413472116e-25
1.1700000000e+02	3.0704500538e-25
1.1733333333e+02	3.1436468309e-25
1.1766666667e+02	2.9596710590e-25
1.1800000000e+02	2.9448096434e-25
1.1833333333e+02	2.9250502376e-25
1.1866666667e+02	3.0374343009e-25
1.1900000000e+02	2.9792554901e-25
1.1933333333e+02	2.9003211047e-25
1.1966666667e+02	3.7451642298e-25
1.2000000000e+02	6.9452249132e-25
1.2033333333e+02	4.8303590145e-25
1.2066666667e+02	3.0697139722e-25
1.2100000000e+02	3.0028723553e-25
1.2133333333e+02	3.0091155181e-25
1.2166666667e+02	3.0239217329e-25
1.2200000000e+02	3.0450409963e-25
1.2233333333e+02	3.1157592390e-25
1.2266666667e+02	2.9591755119e-25
1.2300000000e+02	3.0504291704e-25
1.2333333333e+02	2.9846136139e-25
1.2366666667e+02	3.1249524663e-25
1.2400000000e+02	3.1346983980e-25
1.2433333333e+02	2.9886171784e-25
1.2466666667e+02	3.1550496128e-25
1.2500000000e+02	3.0177207744e-25
1.2533333333e+02	2.9752825850e-25
1.2566666667e+02	2.9319021011e-25
1.2600000000e+02	3.0638847622e-25
1.2633333333e+02	2.9399374560e-25
1.2666666667e+02	2.8604738390e-25
1.2700000000e+02	2.8986497150e-25
1.2733333333e+02	2.9426636525e-25
1.2766666667e+02	3.0352098146e-25
1.2800000000e+02	2.9125718955e-25
1.2833333333e+02	2.9405566346e-25
1.2866666667e+02	2.9394963506e-25
1.2900000000e+02	2.8987196784e-25
1.2933333333e+02	2.9790756351e-25
1.2966666667e+02	2.9925675988e-25
1.3000000000e+02	3.0741353576e-25
1.3033333333e+02	2.9689344013e-25
1.3066666667e+02	2.9819062247e-25
1.3100000000e+02	2.8559101858e-25
1.3133333333e+02	2.9648942884e-25
1.3166666667e+02	2.9033261957e-25
1.3200000000e+02	2.9399531219e-25
1.3233333333e+02	3.0065483628e-25
1.3266666667e+02	2.9541087082e-25
1.3300000000e+02	2.9592765814e-25
1.3333333333e+02	3.0450200205e-25
1.3366666667e+02	3.0453862863e-25
1.3400000000e+02	2.9129331178e-25
1.3433333333e+02	3.0392473465e-25
1.3466666667e+02	2.9224170550e-25
1.3500000000e+02	2.8846310564e-25
1.3533333333e+02	2.8723381362e-25
1.3566666667e+02	3.0133251701e-25
1.3600000000e+02	3.1251918409e-25
1.3633333333e+02	2.9543615269e-25
1.3666666667e+02	2.9625923761e-25
1.3700000000e+02	3.0006678957e-25
1.3733333333e+02	2.9429364576e-25
1.3766666667e+02	2.9172245633e-25
1.3800000000e+02	3.0951887465e-25
1.3833333333e+02	2.9768616208e-25
1.3866666667e+02	2.9156931520e-25
1.3900000000e+02	2.8569178869e-25
1.3933333333e+02	2.9269403610e-25
1.3966666667e+02	2.8935973652e-25
1.4000000000e+02	2.8384982555e-25
1.4033333333e+02	2.8596435519e-25
1.4066666667e+02	2.8699408329e-25
1.4100000000e+02	2.9630234936e-25
1.4133333333e+02	3.0678803019e-25
1.4166666667e+02	2.9952841296e-25
1.4200000000e+02	3.0320858757e-25
1.4233333333e+02	2.9909189678e-25
1.4266666667e+02	2.8588266574e-25
1.4300000000e+02	2.8893045723e-25
1.4333333333e+02	3.0273398845e-25
1.4366666667e+02	3.1248838703e-25
1.4400000000e+02	3.0578189998e-25
1.4433333333e+02	2.9878915290e-25
1.4466666667e+02	2.8957544780e-25
1.4500000000e+02	2.8473557546e-25
1.4533333333e+02	2.9414291262e-25
1.4566666667e+02	3.0880242430e-25
1.4600000000e+02	2.9411477919e-25
1.4633333333e+02	2.9696919347e-25
1.4666666667e+02	2.9047065060e-25
1.4700000000e+02	2.9461451548e-25
1.4733333333e+02	3.1015077851e-25
1.4766666667e+02	3.0944126951e-25
1.4800000000e+02	3.1413460252e-25
1.4833333333e+02	3.0528057320e-25
1.4866666667e+02	3.0566622203e-25
1.4900000000e+02	2.9674336368e-25
1.4933333333e+02	2.9885640769e-25
1.4966666667e+02	3.0278401256e-25
1.5000000000e+02	2.9766496872e-25
1.5033333333e+02	3.0387089071e-25
1.5066666667e+02	2.9656194610e-25
1.5100000000e+02	2.9620692918e-25
1.5133333333e+02	3.1057790092e-25
1.5166666667e+02	2.7976772431e-25
1.5200000000e+02	3.0504842188e-25
1.5233333333e+02	3.0556683184e-25
1.5266666667e+02	2.9963898689e-25
1.5300000000e+02	2.9110517634e-25
1.5333333333e+02	2.9424208154e-25
1.5366666667e+02	3.0261953052e-25
1.5400000000e+02	2.9662691231e-25
1.5433333333e+02	2.9615646746e-25
1.5466666667e+02	3.0473585460e-25
1.5500000000e+02	2.9698607235e-25
1.5533333333e+02	2.9825314974e-25
1.5566666667e+02	2.9159185595e-25
1.5600000000e+02	2.9280480602e-25
1.5633333333e+02	2.8829581078e-25
1.5666666667e+02	2.9805396469e-25
1.5700000000e+02	3.0333734865e-25
1.5733333333e+02	2.9204459727e-25
1.5766666667e+02	2.8808023474e-25
1.5800000000e+02	2.9841782837e-25
1.5833333333e+02	2.9849643482e-25
1.5866666667e+02	2.9306067230e-25
1.5900000000e+02	2.9561250724e-25
1.5933333333e+02	2.9420968038e-25
1.5966666667e+02	2.9538701349e-25
1.6000000000e+02	2.9579133214e-25
1.6033333333e+02	2.8692880279e-25
1.6066666667e+02	2.8758128338e-25
1.6100000000e+02	2.9692673068e-25
1.6133333333e+02	2.9228332293e-25
1.6166666667e+02	2.8604267187e-25
1.6200000000e+02	2.9487657253e-25
1.6233333333e+02	2.8533350017e-25
1.6266666667e+02	2.8409512727e-25
1.6300000000e+02	2.8749180910e-25
1.6333333333e+02	2.8824888379e-25
1.6366666667e+02	2.8073623743e-25
1.6400000000e+02	2.7967493583e-25
1.6433333333e+02	2.9330969037e-25
1.6466666667e+02	2.9455281016e-25
1.6500000000e+02	2.8601130863e-25
1.6533333333e+02	2.8104281421e-25
1.6566666667e+02	2.9757388942e-25
1.6600000000e+02	2.9627549163e-25
1.6633333333e+02	2.9360912244e-25
1.6666666667e+02	3.1522173528e-25
1.6700000000e+02	2.9511594793e-25
1.6733333333e+02	2.9778816755e-25
1.6766666667e+02	2.8572362819e-25
1.6800000000e+02	3.0273333331e-25
1.6833333333e+02	3.0034748402e-25
1.6866666667e+02	2.9937876101e-25
1.6900000000e+02	3.1174133012e-25
1.6933333333e+02	3.0024359098e-25
1.6966666667e+02	3.0324490680e-25
1.7000000000e+02	2.9675529918e-25
1.7033333333e+02	3.1085771512e-25
1.7066666667e+02	3.0575839161e-25
1.7100000000e+02	3.0698106699e-25
1.7133333333e+02	3.1087713552e-25
1.7166666667e+02	2.9854045406e-25
1.7200000000e+02	2.8551543607e-25
1.7233333333e+02	2.8701004209e-25
1.7266666667e+02	2.9227236960e-25
1.7300000000e+02	2.8874085732e-25
1.7333333333e+02	3.0240375503e-25
1.7366666667e+02	2.9093413580e-25
1.7400000000e+02	2.9749522367e-25
1.7433333333e+02	2.9081954785e-25
1.7466666667e+02	2.9275828347e-25
1.7500000000e+02	2.8955807152e-25
1.7533333333e+02	2.9959407312e-25
1.7566666667e+02	2.9347647284e-25
1.7600000000e+02	2.8719547170e-25
1.7633333333e+02	2.9703854610e-25
1.7666666667e+02	2.9926378433e-25
1.7700000000e+02	2.9859244291e-25
1.7733333333e+02	3.1130878341e-25
1.7766666667e+02	2.9613943156e-25
1.7800000000e+02	2.9782498634e-25
1.7833333333e+02	2.9865414029e-25
1.7866666667e+02	2.9929478178e-25
1.7900000000e+02	2.8434572218e-25
1.7933333333e+02	2.9409900234e-25
1.7966666667e+02	1.0325529696e-24
1.8066666667e+02	3.2197324693e-25
1.8100000000e+02	2.8202422711e-25
1.8133333333e+02	2.8464611230e-25
1.8166666667e+02	2.8431763533e-25
1.8200000000e+02	2.9198115097e-25
1.8233333333e+02	3.0033119607e-25
1.8266666667e+02	2.9046983089e-25
1.8300000000e+02	2.8428524009e-25
1.8333333333e+02	2.8994141944e-25
1.8366666667e+02	2.9920724211e-25
1.8400000000e+02	3.0834258141e-25
1.8433333333e+02	3.1748095476e-25
1.8466666667e+02	2.9663561763e-25
1.8500000000e+02	2.9413839656e-25
1.8533333333e+02	2.9745724620e-25
1.8566666667e+02	2.8962115333e-25
1.8600000000e+02	2.8591375519e-25
1.8633333333e+02	2.9477638533e-25
1.8666666667e+02	2.9633564095e-25
1.8700000000e+02	2.9631806518e-25
1.8733333333e+02	2.8762986448e-25
1.8766666667e+02	2.9366853155e-25
1.8800000000e+02	2.9039204603e-25
1.8833333333e+02	2.8870727936e-25
1.8866666667e+02	2.9957610189e-25
1.8900000000e+02	2.9731991334e-25
1.8933333333e+02	2.9178663926e-25
1.8966666667e+02	2.9032216019e-25
1.9000000000e+02	2.8186302223e-25
1.9033333333e+02	2.7988696308e-25
1.9066666667e+02	2.9839483739e-25
1.9100000000e+02	3.0859392580e-25
1.9133333333e+02	3.0278363865e-25
1.9166666667e+02	2.9659219479e-25
1.9200000000e+02	2.9022573354e-25
1.9233333333e+02	2.8566851980e-25
1.9266666667e+02	2.8896147820e-25
1.9300000000e+02	2.9793916248e-25
1.9333333333e+02	2.9462899026e-25
1.9366666667e+02	2.9734461331e-25
1.9400000000e+02	3.0017186401e-25
1.9433333333e+02	2.9195650760e-25
1.9466666667e+02	2.9473001400e-25
1.9500000000e+02	2.9221527871e-25
1.9533333333e+02	3.1370400811e-25
1.9566666667e+02	2.9382248077e-25
1.9600000000e+02	2.9237093195e-25
1.9633333333e+02	2.8136903163e-25
1.9666666667e+02	2.8787685169e-25
1.9700000000e+02	2.9424954134e-25
1.9733333333e+02	2.8797271426e-25
1.9766666667e+02	2.9627545816e-25
1.9800000000e+02	2.8572093272e-25
1.9833333333e+02	3.0028051156e-25
1.9866666667e+02	3.0883806866e-25
1.9900000000e+02	2.9276943779e-25
1.9933333333e+02	2.9164532592e-25
1.9966666667e+02	3.0513223003e-25
2.0000000000e+02	2.9479342399e-25
2.0033333333e+02	2.9566659135e-25
2.0066666667e+02	2.9473484407e-25
2.0100000000e+02	2.9226271954e-25
2.0133333333e+02	2.8978685155e-25
2.0166666667e+02	2.9551157934e-25
2.0200000000e+02	3.0208516842e-25
2.0233333333e+02	2.9146580743e-25
2.0266666667e+02	2.9880323629e-25
2.0300000000e+02	2.9578698847e-25
2.0333333333e+02	2.9185673270e-25
2.0366666667e+02	2.8494089401e-25
2.0400000000e+02	3.0456049016e-25
2.0433333333e+02	2.9223230614e-25
2.0466666667e+02	3.0183432568e-25
2.0500000000e+02	3.0686991843e-25
2.0533333333e+02	3.0005604676e-25
2.0566666667e+02	2.9568611301e-25
2.0600000000e+02	3.0111814320e-25
2.0633333333e+02	2.9744979948e-25
2.0666666667e+02	2.8927423272e-25
2.0700000000e+02	2.9692457292e-25
2.0733333333e+02	3.0266495964e-25
2.0766666667e+02	2.8705567911e-25
2.0800000000e+02	2.8758376382e-25
2.0833333333e+02	2.9593313101e-25
2.0866666667e+02	2.9807974317e-25
2.0900000000e+02	2.9047313896e-25
2.0933333333e+02	2.9551088724e-25
2.0966666667e+02	2.9684795718e-25
2.1000000000e+02	2.9246371149e-25
2.1033333333e+02	2.9022219685e-25
2.1066666667e+02	2.9986983292e-25
2.1100000000e+02	2.9508307522e-25
2.1133333333e+02	2.9438353970e-25
2.1166666667e+02	2.9494810353e-25
2.1200000000e+02	3.0140077506e-25
2.1233333333e+02	2.9753801625e-25
2.1266666667e+02	3.0499442139e-25
2.1300000000e+02	2.9169886061e-25
2.1333333333e+02	2.9213029068e-25
2.1366666667e+02	2.8928859426e-25
2.1400000000e+02	2.9295189501e-25
2.1433333333e+02	2.9488212466e-25
2.1466666667e+02	2.9340018214e-25
2.1500000000e+02	2.9893076846e-25
2.1533333333e+02	2.9689208158e-25
2.1566666667e+02	2.8531744912e-25
2.1600000000e+02	2.9084347061e-25
2.1633333333e+02	3.0781442531e-25
2.1666666667e+02	2.9324437230e-25
2.1700000000e+02	3.0651671312e-25
2.1733333333e+02	3.0576912473e-25
2.1766666667e+02	3.0385999833e-25
2.1800000000e+02	3.0198448611e-25
2.1833333333e+02	3.0274759661e-25
2.1866666667e+02	2.9467233113e-25
2.1900000000e+02	2.8880730301e-25
2.1933333333e+02	2.9895389737e-25
2.1966666667e+02	2.9962074939e-25
2.2000000000e+02	2.9148198141e-25
2.2033333333e+02	2.8633403834e-25
2.2066666667e+02	2.8520467797e-25
2.2100000000e+02	2.8058847468e-25
2.2133333333e+02	2.8228495885e-25
2.2166666667e+02	2.8667867360e-25
2.2200000000e+02	3.0581369607e-25
2.2233333333e+02	3.1178572608e-25
2.2266666667e+02	3.2079724018e-25
2.2300000000e+02	3.3891918769e-25
2.2333333333e+02	3.2009407329e-25
2.2366666667e+02	2.9914635726e-25
2.2400000000e+02	3.0657313546e-25
2.2433333333e+02	3.0274740782e-25
2.2466666667e+02	2.9639185801e-25
2.2500000000e+02	2.9262176780e-25
2.2533333333e+02	2.9505529669e-25
2.2566666667e+02	2.9099016166e-25
2.2600000000e+02	3.0048692463e-25
2.2633333333e+02	3.0648129454e-25
2.2666666667e+02	2.9859664388e-25
2.2700000000e+02	3.0442178630e-25
2.2733333333e+02	2.8933497995e-25
2.2766666667e+02	2.8996016913e-25
2.2800000000e+02	2.9543426787e-25
2.2833333333e+02	2.8185105322e-25
2.2866666667e+02	2.8953744271e-25
2.2900000000e+02	2.9571402880e-25
2.2933333333e+02	2.8837533755e-25
2.2966666667e+02	2.8679517360e-25
2.3000000000e+02	2.8969432117e-25
2.3033333333e+02	2.8898733140e-25
2.3066666667e+02	2.8689683428e-25
2.3100000000e+02	2.9431902468e-25
2.3133333333e+02	3.1134736129e-25
2.3166666667e+02	2.9896611491e-25
2.3200000000e+02	3.0749686861e-25
2.3233333333e+02	2.9234227229e-25
2.3266666667e+02	2.9780463763e-25
2.3300000000e+02	3.0194712532e-25
2.3333333333e+02	3.0301230524e-25
2.3366666667e+02	2.9682390312e-25
2.3400000000e+02	3.0265290457e-25
2.3433333333e+02	2.9143962876e-25
2.3466666667e+02	2.9832795350e-25
2.3500000000e+02	2.9743079235e-25
2.3533333333e+02	2.9257768416e-25
2.3566666667e+02	2.9459624896e-25
2.3600000000e+02	2.9207625479e-25
2.3633333333e+02	2.9311535263e-25
2.3666666667e+02	2.8287719526e-25
2.3700000000e+02	2.9714705610e-25
2.3733333333e+02	2.9760866033e-25
2.3766666667e+02	3.0281577790e-25
2.3800000000e+02	3.0148271761e-25
2.3833333333e+02	3.0191313199e-25
2.3866666667e+02	2.8670072355e-25
2.3900000000e+02	2.9862019909e-25
2.3933333333e+02	3.0211886714e-25
2.3966666667e+02	2.8865134375e-25
2.4000000000e+02	3.0326221812e-25
2.4033333333e+02	3.0658368447e-25
2.4066666667e+02	3.1789421187e-25
2.4100000000e+02	2.9821475810e-25
2.4133333333e+02	2.9245573306e-25
2.4166666667e+02	2.9164771426e-25
2.4200000000e+02	2.8989542249e-25
2.4233333333e+02	2.9640085212e-25
2.4266666667e+02	3.0297792956e-25
2.4300000000e+02	2.9823495901e-25
2.4333333333e+02	2.9033506671e-25
2.4366666667e+02	2.9878434776e-25
2.4400000000e+02	3.0273432922e-25
2.4433333333e+02	3.0035496554e-25
2.4466666667e+02	3.0406853146e-25
2.4500000000e+02	2.9700114305e-25
2.4533333333e+02	2.9697667356e-25
2.4566666667e+02	2.8860982362e-25
2.4600000000e+02	2.8971022466e-25
2.4633333333e+02	3.0478732053e-25
2.4666666667e+02	2.9212587010e-25
2.4700000000e+02	3.0089582765e-25
2.4733333333e+02	2.9668905191e-25
2.4766666667e+02	3.0025773050e-25
2.4800000000e+02	3.1075833436e-25
2.4833333333e+02	3.1169830257e-25
2.4866666667e+02	3.0072127650e-25
2.4900000000e+02	3.0016663875e-25
2.4933333333e+02	3.0261200047e-25
2.4966666667e+02	2.9882823434e-25
2.5000000000e+02	2.9606619043e-25
2.5033333333e+02	2.9925023965e-25
2.5066666667e+02	2.9910216524e-25
2.5100000000e+02	2.9465224595e-25
2.5133333333e+02	3.1156034297e-25
2.5166666667e+02	2.9877336796e-25
2.5200000000e+02	3.0629192028e-25
2.5233333333e+02	2.9195409173e-25
2.5266666667e+02	3.0287053970e-25
2.5300000000e+02	2.9260701052e-25
2.5333333333e+02	2.9512976289e-25
2.5366666667e+02	2.8209557808e-25
2.5400000000e+02	2.9956501956e-25
2.5433333333e+02	2.8648056208e-25
2.5466666667e+02	2.9531484623e-25
2.5500000000e+02	2.9868855632e-25
2.5533333333e+02	2.9216553627e-25
2.5566666667e+02	3.0158352644e-25
2.5600000000e+02	2.9686190501e-25
2.5633333333e+02	2.9003152689e-25
2.5666666667e+02	3.1521087952e-25
2.5700000000e+02	3.1232957187e-25
2.5733333333e+02	2.9185875771e-25
2.5766666667e+02	3.0116606537e-25
2.5800000000e+02	3.0332826232e-25
2.5833333333e+02	2.9923173541e-25
2.5866666667e+02	2.9992371797e-25
2.5900000000e+02	3.0820557497e-25
2.5933333333e+02	3.0900352319e-25
2.5966666667e+02	3.2363710246e-25
2.6000000000e+02	3.1354734999e-25
2.6033333333e+02	3.0152959546e-25
2.6066666667e+02	3.0554044434e-25
2.6100000000e+02	3.0015405907e-25
2.6133333333e+02	2.9984508128e-25
2.6166666667e+02	3.1299348445e-25
2.6200000000e+02	3.1088496494e-25
2.6233333333e+02	3.1282405276e-25
2.6266666667e+02	2.9558615658e-25
2.6300000000e+02	3.0826977962e-25
2.6333333333e+02	3.1069506823e-25
2.6366666667e+02	3.1088916038e-25
2.6400000000e+02	3.0352140432e-25
2.6433333333e+02	3.1090541514e-25
2.6466666667e+02	3.1501572277e-25
2.6500000000e+02	3.0386875770e-25
2.6533333333e+02	2.9359101348e-25
2.6566666667e+02	2.9819579338e-25
2.6600000000e+02	3.1093007257e-25
2.6633333333e+02	3.0624361059e-25
2.6666666667e+02	3.0537286943e-25
2.6700000000e+02	3.0589158587e-25
2.6733333333e+02	2.9793379098e-25
2.6766666667e+02	2.8695597178e-25
2.6800000000e+02	2.9883532150e-25
2.6833333333e+02	2.9809609335e-25
2.6866666667e+02	3.0786405314e-25
2.6900000000e+02	3.0557722652e-25
2.6933333333e+02	3.9178740047e-25
2.6966666667e+02	5.4010489608e-25
2.7000000000e+02	4.1072393583e-25
2.7033333333e+02	2.9966828716e-25
2.7066666667e+02	3.1181654023e-25
2.7100000000e+02	3.0956493004e-25
2.7133333333e+02	3.1169306778e-25
2.7166666667e+02	3.0424786270e-25
2.7200000000e+02	3.1357872146e-25
2.7233333333e+02	3.1250600884e-25
2.7266666667e+02	3.0782553277e-25
2.7300000000e+02	3.0894756879e-25
2.7333333333e+02	3.1252267992e-25
2.7366666667e+02	3.0798483150e-25
2.7400000000e+02	3.1248875738e-25
2.7433333333e+02	3.1691915082e-25
2.7466666667e+02	3.0498110849e-25
2.7500000000e+02	3.3276083048e-25
2.7533333333e+02	3.2053534235e-25
2.7566666667e+02	3.2202620735e-25
2.7600000000e+02	3.2982496319e-25
2.7633333333e+02	4.6184953729e-25
2.7666666667e+02	7.4876754573e-25
2.7700000000e+02	6.6663777866e-25
2.7733333333e+02	3.8728207791e-25
2.7766666667e+02	3.4026688953e-25
2.7800000000e+02	3.0977774214e-25
2.7833333333e+02	3.1144107697e-25
2.7866666667e+02	3.2789852736e-25
2.7900000000e+02	3.2309223895e-25
2.7933333333e+02	3.2397889402e-25
2.7966666667e+02	3.2301107152e-25
2.8000000000e+02	3.1778098664e-25
2.8033333333e+02	3.3994470931e-25
2.8066666667e+02	3.4524301459e-25
2.8100000000e+02	3.5480103074e-25
2.8133333333e+02	3.6333462603e-25
2.8166666667e+02	3.2822394112e-25
2.8200000000e+02	3.0921464503e-25
2.8233333333e+02	3.3332833494e-25
2.8266666667e+02	3.1344389222e-25
2.8300000000e+02	2.9318085136e-25
2.8333333333e+02	2.9596968475e-25
2.8366666667e+02	3.1351898838e-25
2.8400000000e+02	3.2366086806e-25
2.8433333333e+02	3.0079791515e-25
2.8466666667e+02	3.2489273334e-25
2.8500000000e+02	3.2282797322e-25
2.8533333333e+02	3.1738290399e-25
2.8566666667e+02	3.2354072684e-25
2.8600000000e+02	3.1020885082e-25
2.8633333333e+02	3.1620599213e-25
2.8666666667e+02	3.1430152398e-25
2.8700000000e+02	3.2914297019e-25
2.8733333333e+02	3.1264163619e-25
2.8766666667e+02	3.0253790237e-25
2.8800000000e+02	2.9648118229e-25
2.8833333333e+02	3.0677489572e-25
2.8866666667e+02	3.1132574704e-25
2.8900000000e+02	3.1170677990e-25
2.8933333333e+02	3.1103767902e-25
2.8966666667e+02	2.9754074483e-25
2.9000000000e+02	3.0777540021e-25
2.9033333333e+02	3.1286837390e-25
2.9066666667e+02	3.1784363518e-25
2.9100000000e+02	3.0910399570e-25
2.9133333333e+02	3.1267178590e-25
2.9166666667e+02	3.1082864907e-25
2.9200000000e+02	3.0378396368e-25
2.9233333333e+02	3.0613072621e-25
2.9266666667e+02	3.0090188209e-25
2.9300000000e+02	2.9503305550e-25
2.9333333333e+02	2.9461358825e-25
2.9366666667e+02	3.1421335895e-25
2.9400000000e+02	3.1102525871e-25
2.9433333333e+02	2.9615569411e-25
2.9466666667e+02	2.9616625763e-25
2.9500000000e+02	3.0589230978e-25
2.9533333333e+02	3.0947077474e-25
2.9566666667e+02	3.1852559886e-25
2.9600000000e+02	3.4078456686e-25
2.9633333333e+02	3.1237362928e-25
2.9666666667e+02	2.8371495900e-25
2.9700000000e+02	3.0154199739e-25
2.9733333333e+02	3.1789929127e-25
2.9766666667e+02	3.1476327704e-25
2.9800000000e+02	3.1553088357e-25
2.9833333333e+02	3.2080763327e-25
2.9866666667e+02	3.1172110132e-25
2.9900000000e+02	3.5292298341e-25
3.0033333333e+02	6.8865930644e-25
3.0066666667e+02	3.3987158370e-25
3.0100000000e+02	3.2442448912e-25
3.0133333333e+02	3.2200618601e-25
3.0166666667e+02	6.3129156160e-25
3.0266666667e+02	5.1687521485e-25
3.0400000000e+02	3.1039844367e-25
3.0433333333e+02	2.9976456207e-25
3.0466666667e+02	3.0494944776e-25
3.0500000000e+02	3.0208210601e-25
3.0533333333e+02	3.0839325550e-25
3.0566666667e+02	3.1570745487e-25
3.0600000000e+02	3.2214567134e-25
3.0633333333e+02	3.2211798579e-25
3.0666666667e+02	3.0388578538e-25
3.0700000000e+02	3.0822938926e-25
3.0733333333e+02	3.1353717281e-25
3.0766666667e+02	3.1825183602e-25
3.0800000000e+02	3.1872461963e-25
3.0833333333e+02	3.0907650912e-25
3.0866666667e+02	3.0064408550e-25
3.0900000000e+02	3.0136779046e-25
3.0933333333e+02	3.0596763291e-25
3.0966666667e+02	2.9694952380e-25
3.1000000000e+02	3.0310932807e-25
3.1033333333e+02	3.1120389648e-25
3.1066666667e+02	3.1706358548e-25
3.1100000000e+02	3.1886914687e-25
3.1133333333e+02	3.0419373435e-25
3.1166666667e+02	3.0227789352e-25
3.1200000000e+02	3.2094490225e-25
3.1233333333e+02	3.0780226159e-25
3.1266666667e+02	3.0438140628e-25
3.1300000000e+02	3.0640057146e-25
3.1333333333e+02	3.1901326593e-25
3.1366666667e+02	3.1963452384e-25
3.1400000000e+02	3.1582705761e-25
3.1433333333e+02	3.1692260563e-25
3.1466666667e+02	3.2010948586e-25
3.1500000000e+02	3.1742794686e-25
3.1533333333e+02	3.2212798211e-25
3.1566666667e+02	3.1832827309e-25
3.1600000000e+02	3.3281039460e-25
3.1633333333e+02	3.2560140435e-25
3.1666666667e+02	3.1581067414e-25
3.1700000000e+02	3.0100419622e-25
3.1733333333e+02	3.0983180197e-25
3.1766666667e+02	3.2402608272e-25
3.1800000000e+02	3.1739466226e-25
3.1833333333e+02	3.2375316556e-25
3.1866666667e+02	3.1030145030e-25
3.1900000000e+02	3.0010544947e-25
3.1933333333e+02	3.0893418314e-25
3.1966666667e+02	3.1146594741e-25
3.2000000000e+02	3.3381709978e-25
3.2033333333e+02	3.2527698168e-25
3.2066666667e+02	3.1889423095e-25
3.2100000000e+02	3.2740203178e-25
3.2133333333e+02	3.3064444888e-25
3.2166666667e+02	3.1785104520e-25
3.2200000000e+02	3.3284627338e-25
3.2233333333e+02	3.2396762052e-25
3.2266666667e+02	3.1649402011e-25
3.2300000000e+02	3.2713318953e-25
3.2333333333e+02	3.3246185299e-25
3.2366666667e+02	3.1860365053e-25
3.2400000000e+02	3.1600423510e-25
3.2433333333e+02	3.3214719975e-25
3.2466666667e+02	3.3337821668e-25
3.2500000000e+02	3.3866815658e-25
3.2533333333e+02	3.2729583591e-25
3.2566666667e+02	3.2224947483e-25
3.2600000000e+02	3.2871856203e-25
3.2633333333e+02	3.2455007871e-25
3.2666666667e+02	3.2037075628e-25
3.2700000000e+02	3.3422011548e-25
3.2733333333e+02	3.2031683725e-25
3.2766666667e+02	3.1520698344e-25
3.2800000000e+02	3.3629737313e-25
3.2833333333e+02	3.2726423209e-25
3.2866666667e+02	3.2654308286e-25
3.2900000000e+02	3.2798357510e-25
3.2933333333e+02	3.2038807624e-25
3.2966666667e+02	3.2642910252e-25
3.3000000000e+02	3.1937188654e-25
3.3033333333e+02	3.1712240458e-25
3.3066666667e+02	3.2468867597e-25
3.3100000000e+02	3.1503317703e-25
3.3133333333e+02	3.3800765371e-25
3.3166666667e+02	3.2787918215e-25
3.3200000000e+02	3.2954831957e-25
3.3233333333e+02	3.2292886503e-25
3.3266666667e+02	3.3960301636e-25
3.3300000000e+02	3.3334322593e-25
3.3333333333e+02	3.2688742437e-25
3.3366666667e+02	3.3500327105e-25
3.3400000000e+02	3.3165999372e-25
3.3433333333e+02	3.1515841804e-25
3.3466666667e+02	3.2126526973e-25
3.3500000000e+02	3.2087628239e-25
3.3533333333e+02	3.2641048299e-25
3.3566666667e+02	3.1663344096e-25
3.3600000000e+02	3.1963225927e-25
3.3633333333e+02	3.1487125658e-25
3.3666666667e+02	3.1750214230e-25
3.3700000000e+02	3.2965096189e-25
3.3733333333e+02	3.2308935078e-25
3.3766666667e+02	3.1435805597e-25
3.3800000000e+02	3.2494241886e-25
3.3833333333e+02	3.2165404060e-25
3.3866666667e+02	3.0733106162e-25
3.3900000000e+02	3.2101952928e-25
3.3933333333e+02	3.2142789302e-25
3.3966666667e+02	3.0987458834e-25
3.4000000000e+02	3.1671606706e-25
3.4033333333e+02	3.1792521216e-25
3.4066666667e+02	3.1944424354e-25
3.4100000000e+02	3.2389584897e-25
3.4133333333e+02	3.3454731335e-25
3.4166666667e+02	3.2009010580e-25
3.4200000000e+02	3.1697218256e-25
3.4233333333e+02	3.1306584377e-25
3.4266666667e+02	3.2260424323e-25
3.4300000000e+02	3.3483918521e-25
3.4333333333e+02	3.3227488811e-25
3.4366666667e+02	3.2901351076e-25
3.4400000000e+02	3.2789748224e-25
3.4433333333e+02	3.3830395210e-25
3.4466666667e+02	3.2292221965e-25
3.4500000000e+02	3.1642831708e-25
3.4533333333e+02	3.1316512599e-25
3.4566666667e+02	3.0968799884e-25
3.4600000000e+02	3.1395823319e-25
3.4633333333e+02	3.2500555174e-25
3.4666666667e+02	3.2019602367e-25
3.4700000000e+02	3.2550692833e-25
3.4733333333e+02	3.1709367580e-25
3.4766666667e+02	3.2961061630e-25
3.4800000000e+02	3.2841060500e-25
3.4833333333e+02	3.1860974993e-25
3.4866666667e+02	3.1178270323e-25
3.4900000000e+02	3.2125598478e-25
3.4933333333e+02	3.1989414316e-25
3.4966666667e+02	3.2071878897e-25
3.5000000000e+02	3.2425881073e-25
3.5033333333e+02	3.3108835087e-25
3.5066666667e+02	3.2987633628e-25
3.5100000000e+02	3.3785847940e-25
3.5133333333e+02	3.2876400195e-25
3.5166666667e+02	3.1785834442e-25
3.5200000000e+02	3.1664746055e-25
3.5233333333e+02	3.1720548776e-25
3.5266666667e+02	3.2279031933e-25
3.5300000000e+02	3.3134407315e-25
3.5333333333e+02	3.2521416716e-25
3.5366666667e+02	3.1752976367e-25
3.5400000000e+02	3.4245402824e-25
3.5433333333e+02	3.2752041057e-25
3.5466666667e+02	3.0996528378e-25
3.5500000000e+02	3.0741086647e-25
3.5533333333e+02	3.1313578206e-25
3.5566666667e+02	3.2435992186e-25
3.5600000000e+02	3.2649926559e-25
3.5633333333e+02	3.2153978661e-25
3.5666666667e+02	3.3445448061e-25
3.5700000000e+02	3.3168376389e-25
3.5733333333e+02	3.1509958188e-25
3.5766666667e+02	3.1805989942e-25
3.5800000000e+02	3.2789718642e-25
3.5833333333e+02	3.3601657586e-25
3.5866666667e+02	3.4320307231e-25
3.5900000000e+02	3.2132373225e-25
3.5933333333e+02	3.3605324174e-25
3.5966666667e+02	3.3400961186e-25
3.6000000000e+02	3.3862640696e-25
3.6033333333e+02	3.2502167225e-25
3.6066666667e+02	3.1269850578e-25
3.6100000000e+02	3.2080683183e-25
3.6133333333e+02	3.3335667670e-25
3.6166666667e+02	3.3928995429e-25
3.6200000000e+02	3.2764676280e-25
3.6233333333e+02	3.3764573712e-25
3.6266666667e+02	3.2241666713e-25
3.6300000000e+02	3.2476164618e-25
3.6333333333e+02	3.2333765861e-25
3.6366666667e+02	3.1351961186e-25
3.6400000000e+02	3.3116326434e-25
3.6433333333e+02	3.3138390049e-25
3.6466666667e+02	3.3046748051e-25
3.6500000000e+02	3.4586308499e-25
3.6533333333e+02	3.2265245383e-25
3.6566666667e+02	3.3140977153e-25
3.6600000000e+02	3.2639509880e-25
3.6633333333e+02	3.2788750432e-25
3.6666666667e+02	3.1626608116e-25
3.6700000000e+02	3.3426883184e-25
3.6733333333e+02	3.4191603288e-25
3.6766666667e+02	3.2925481499e-25
3.6800000000e+02	3.3558005515e-25
3.6833333333e+02	3.2849932563e-25
3.6866666667e+02	3.3250607944e-25
3.6900000000e+02	3.2934157887e-25
3.6933333333e+02	3.2575945567e-25
3.6966666667e+02	3.2654035644e-25
3.7000000000e+02	3.3363273859e-25
3.7033333333e+02	3.3399955397e-25
3.7066666667e+02	3.3208050191e-25
3.7100000000e+02	3.4202837041e-25
3.7133333333e+02	3.1980205069e-25
3.7166666667e+02	3.2554013011e-25
3.7200000000e+02	3.3879720113e-25
3.7233333333e+02	3.2136879181e-25
3.7266666667e+02	3.4155933582e-25
3.7300000000e+02	3.4490092381e-25
3.7333333333e+02	3.4860457068e-25
3.7366666667e+02	3.3795898895e-25
3.7400000000e+02	3.4139127608e-25
3.7433333333e+02	3.2972168368e-25
3.7466666667e+02	3.2837841552e-25
3.7500000000e+02	3.5054447139e-25
3.7533333333e+02	3.4815116329e-25
3.7566666667e+02	3.2727970139e-25
3.7600000000e+02	3.3495870439e-25
3.7633333333e+02	3.3308893743e-25
3.7666666667e+02	3.2537333882e-25
3.7700000000e+02	3.2099606292e-25
3.7733333333e+02	3.3067804212e-25
3.7766666667e+02	3.3582969361e-25
3.7800000000e+02	3.2596740758e-25
3.7833333333e+02	3.1038795295e-25
3.7866666667e+02	3.3598529012e-25
3.7900000000e+02	3.3577775370e-25
3.7933333333e+02	3.3905635249e-25
3.7966666667e+02	3.3311073130e-25
3.8000000000e+02	3.3077813454e-25
3.8033333333e+02	3.3772450361e-25
3.8066666667e+02	3.3626459626e-25
3.8100000000e+02	3.2624602367e-25
3.8133333333e+02	3.4379918478e-25
3.8166666667e+02	3.2959014622e-25
3.8200000000e+02	3.3434585314e-25
3.8233333333e+02	3.2453350601e-25
3.8266666667e+02	3.3424426298e-25
3.8300000000e+02	3.3543762792e-25
3.8333333333e+02	3.2757119402e-25
3.8366666667e+02	3.3249494684e-25
3.8400000000e+02	3.3643086240e-25
3.8433333333e+02	3.3953355182e-25
3.8466666667e+02	3.4138084426e-25
3.8500000000e+02	3.2072365508e-25
3.8533333333e+02	3.2551525242e-25
3.8566666667e+02	3.3976496896e-25
3.8600000000e+02	3.5054400932e-25
3.8633333333e+02	3.4189663779e-25
3.8666666667e+02	3.2718273092e-25
3.8700000000e+02	3.2721428945e-25
3.8733333333e+02	3.3167814779e-25
3.8766666667e+02	3.4880141289e-25
3.8800000000e+02	3.4266249822e-25
3.8833333333e+02	3.4558663495e-25
3.8866666667e+02	3.5474740771e-25
3.8900000000e+02	3.4470192129e-25
3.8933333333e+02	3.3984129416e-25
3.8966666667e+02	3.4537626973e-25
3.9000000000e+02	3.3605206150e-25
3.9033333333e+02	3.4356900929e-25
3.9066666667e+02	3.3996081661e-25
3.9100000000e+02	3.2229078110e-25
3.9133333333e+02	3.2800299467e-25
3.9166666667e+02	3.3777365960e-25
3.9200000000e+02	3.5029169882e-25
3.9233333333e+02	3.2601524834e-25
3.9266666667e+02	3.5014189532e-25
3.9300000000e+02	3.3430474708e-25
3.9333333333e+02	3.5137950748e-25
3.9366666667e+02	3.4088217209e-25
3.9400000000e+02	3.3043153693e-25
3.9433333333e+02	3.3609849304e-25
3.9466666667e+02	3.4401520179e-25
3.9500000000e+02	3.4447283973e-25
3.9533333333e+02	3.3804993094e-25
3.9566666667e+02	3.4394289882e-25
3.9600000000e+02	3.3481553514e-25
3.9633333333e+02	3.4841019237e-25
3.9666666667e+02	3.3643816874e-25
3.9700000000e+02	3.3818953564e-25
3.9733333333e+02	3.3235106186e-25
3.9766666667e+02	3.1815146419e-25
3.9800000000e+02	3.1667649705e-25
3.9833333333e+02	3.2880785672e-25
3.9866666667e+02	3.3426267017e-25
3.9900000000e+02	3.5312371975e-25
3.9933333333e+02	3.4876080775e-25
3.9966666667e+02	3.3894141947e-25
4.0000000000e+02	3.4297123423e-25
4.0033333333e+02	3.5335825232e-25
4.0066666667e+02	3.4523342748e-25
4.0100000000e+02	3.5243279419e-25
4.0133333333e+02	3.5087074717e-25
4.0166666667e+02	3.5952741549e-25
4.0200000000e+02	3.4451166550e-25
4.0233333333e+02	3.5628916317e-25
4.0266666667e+02	3.3567026509e-25
4.0300000000e+02	3.4139364731e-25
4.0333333333e+02	3.4019929518e-25
4.0366666667e+02	3.3924678114e-25
4.0400000000e+02	3.4346969326e-25
4.0433333333e+02	3.4624250328e-25
4.0466666667e+02	3.4612858444e-25
4.0500000000e+02	3.4004815070e-25
4.0533333333e+02	3.5662645060e-25
4.0566666667e+02	3.5410577638e-25
4.0600000000e+02	3.4743430735e-25
4.0633333333e+02	3.5902715027e-25
4.0666666667e+02	3.4858752316e-25
4.0700000000e+02	3.5509135271e-25
4.0733333333e+02	3.5840038014e-25
4.0766666667e+02	3.5640701639e-25
4.0800000000e+02	3.4603580838e-25
4.0833333333e+02	3.5606459952e-25
4.0866666667e+02	3.6914157956e-25
4.0900000000e+02	3.7280461946e-25
4.0933333333e+02	3.8243644788e-25
4.0966666667e+02	3.8394185259e-25
4.1000000000e+02	3.7472778623e-25
4.1033333333e+02	3.7521046120e-25
4.1066666667e+02	3.6475816181e-25
4.1100000000e+02	3.6278443605e-25
4.1133333333e+02	3.6073254441e-25
4.1166666667e+02	3.5890030115e-25
4.1200000000e+02	3.6720484054e-25
4.1233333333e+02	3.6301889907e-25
4.1266666667e+02	3.6854977544e-25
4.1300000000e+02	3.6053886954e-25
4.1333333333e+02	3.5920711748e-25
4.1366666667e+02	3.4839742772e-25
4.1400000000e+02	3.6842659038e-25
4.1433333333e+02	3.5008564255e-25
4.1466666667e+02	3.5970616379e-25
4.1500000000e+02	3.7643236252e-25
4.1533333333e+02	3.5263108684e-25
4.1566666667e+02	3.4643887902e-25
4.1600000000e+02	3.4823707680e-25
4.1633333333e+02	3.4939594988e-25
4.1666666667e+02	3.6798774092e-25
4.1700000000e+02	3.6166185943e-25
4.1733333333e+02	3.4494535315e-25
4.1766666667e+02	3.4496991569e-25
4.1800000000e+02	3.6013399290e-25
4.1833333333e+02	3.5343143300e-25
4.1866666667e+02	3.5571788193e-25
4.1900000000e+02	3.5392356417e-25
4.1933333333e+02	3.4548803737e-25
4.1966666667e+02	3.4095638241e-25
4.2000000000e+02	3.7958181456e-25
4.2033333333e+02	3.9199674534e-25
4.2066666667e+02	3.5747306973e-25
4.2100000000e+02	3.5059274322e-25
4.2133333333e+02	3.4154103182e-25
4.2166666667e+02	3.6606884472e-25
4.2200000000e+02	3.7507208137e-25
4.2233333333e+02	3.6345314177e-25
4.2266666667e+02	3.5245964643e-25
4.2300000000e+02	3.4982180940e-25
4.2333333333e+02	3.5742404887e-25
4.2366666667e+02	3.5594172170e-25
4.2400000000e+02	3.6702430793e-25
4.2433333333e+02	3.6842052131e-25
4.2466666667e+02	3.5500901165e-25
4.2500000000e+02	3.5995226359e-25
4.2533333333e+02	3.6672502751e-25
4.2566666667e+02	3.8124439732e-25
4.2600000000e+02	3.6964168918e-25
4.2633333333e+02	3.4945338996e-25
4.2666666667e+02	3.3625794014e-25
4.2700000000e+02	3.3682946604e-25
4.2733333333e+02	3.6115720224e-25
4.2766666667e+02	3.7463250491e-25
4.2800000000e+02	3.6245060228e-25
4.2833333333e+02	3.5453849787e-25
4.2866666667e+02	3.6471888440e-25
4.2900000000e+02	3.6383118874e-25
4.2933333333e+02	3.6199076572e-25
4.2966666667e+02	3.5757554922e-25
4.3000000000e+02	3.4871097986e-25
4.3033333333e+02	3.5318854214e-25
4.3066666667e+02	3.4786939751e-25
4.3100000000e+02	3.4915804690e-25
4.3133333333e+02	3.4879442263e-25
4.3166666667e+02	3.4582196549e-25
4.3200000000e+02	3.6526519606e-25
4.3233333333e+02	3.5817506327e-25
4.3266666667e+02	3.4934747093e-25
4.3300000000e+02	3.5343884374e-25
4.3333333333e+02	3.4637946682e-25
4.3366666667e+02	3.3463081600e-25
4.3400000000e+02	3.5906516955e-25
4.3433333333e+02	3.6642437229e-25
4.3466666667e+02	3.5173501557e-25
4.3500000000e+02	3.6138340968e-25
4.3533333333e+02	3.6098602223e-25
4.3566666667e+02	3.4220408348e-25
4.3600000000e+02	3.5327103103e-25
4.3633333333e+02	3.6213142670e-25
4.3666666667e+02	3.6122106505e-25
4.3700000000e+02	3.5525979176e-25
4.3733333333e+02	3.4905676482e-25
4.3766666667e+02	3.4061186746e-25
4.3800000000e+02	3.6247277842e-25
4.3833333333e+02	3.6309276095e-25
4.3866666667e+02	3.5935895329e-25
4.3900000000e+02	3.6835545148e-25
4.3933333333e+02	3.6061853802e-25
4.3966666667e+02	3.7422179841e-25
4.4000000000e+02	3.6480709619e-25
4.4033333333e+02	3.5509886415e-25
4.4066666667e+02	3.6112224044e-25
4.4100000000e+02	3.5747279631e-25
4.4133333333e+02	3.4663038714e-25
4.4166666667e+02	3.4825017214e-25
4.4200000000e+02	3.3918199459e-25
4.4233333333e+02	3.5189692139e-25
4.4266666667e+02	3.6196008640e-25
4.4300000000e+02	3.5703916120e-25
4.4333333333e+02	3.5357126050e-25
4.4366666667e+02	3.7135539847e-25
4.4400000000e+02	3.5920889783e-25
4.4433333333e+02	3.5944729655e-25
4.4466666667e+02	3.5540873652e-25
4.4500000000e+02	3.4967205725e-25
4.4533333333e+02	3.6794687430e-25
4.4566666667e+02	3.4437389660e-25
4.4600000000e+02	3.6580705322e-25
4.4633333333e+02	3.5157475796e-25
4.4666666667e+02	3.5491958284e-25
4.4700000000e+02	3.6359573637e-25
4.4733333333e+02	3.6621297542e-25
4.4766666667e+02	3.6638415397e-25
4.4800000000e+02	3.5063524663e-25
4.4833333333e+02	3.6427517130e-25
4.4866666667e+02	3.6393087795e-25
4.4900000000e+02	3.6073112876e-25
4.4933333333e+02	3.5887220908e-25
4.4966666667e+02	3.7109551205e-25
4.5000000000e+02	3.8970968037e-25
4.5033333333e+02	3.7882231267e-25
4.5066666667e+02	3.6535159030e-25
4.5100000000e+02	3.4431402828e-25
4.5133333333e+02	3.5593981236e-25
4.5166666667e+02	3.6338301950e-25
4.5200000000e+02	3.6700085431e-25
4.5233333333e+02	3.7342276153e-25
4.5266666667e+02	3.7209015434e-25
4.5300000000e+02	3.7523118498e-25
4.5333333333e+02	3.5702995992e-25
4.5366666667e+02	3.6104195941e-25
4.5400000000e+02	3.8669005562e-25
4.5433333333e+02	3.8709435566e-25
4.5466666667e+02	3.6789469685e-25
4.5500000000e+02	3.6197199914e-25
4.5533333333e+02	3.6314516801e-25
4.5566666667e+02	3.6204220574e-25
4.5600000000e+02	3.6803643757e-25
4.5633333333e+02	3.6909322216e-25
4.5666666667e+02	3.7795873776e-25
4.5700000000e+02	3.6970430805e-25
4.5733333333e+02	3.6594212483e-25
4.5766666667e+02	3.6471239402e-25
4.5800000000e+02	3.7860528806e-25
4.5833333333e+02	3.6856659786e-25
4.5866666667e+02	3.6342930921e-25
4.5900000000e+02	3.5652109159e-25
4.5933333333e+02	3.7272674352e-25
4.5966666667e+02	3.5825740179e-25
4.6000000000e+02	3.6666190853e-25
4.6033333333e+02	3.5741497448e-25
4.6066666667e+02	3.6410085664e-25
4.6100000000e+02	3.6054924666e-25
4.6133333333e+02	3.5799230307e-25
4.6166666667e+02	3.8656091706e-25
4.6200000000e+02	3.7374580865e-25
4.6233333333e+02	3.8252585635e-25
4.6266666667e+02	3.6590562060e-25
4.6300000000e+02	3.7094997507e-25
4.6333333333e+02	3.8464367019e-25
4.6366666667e+02	3.6634245623e-25
4.6400000000e+02	3.5973068833e-25
4.6433333333e+02	3.7355985166e-25
4.6466666667e+02	3.7122606403e-25
4.6500000000e+02	3.8126900508e-25
4.6533333333e+02	3.7416172221e-25
4.6566666667e+02	3.7269201414e-25
4.6600000000e+02	3.6313810404e-25
4.6633333333e+02	3.6644031502e-25
4.6666666667e+02	3.6511250879e-25
4.6700000000e+02	3.6909789307e-25
4.6733333333e+02	3.7591498254e-25
4.6766666667e+02	3.7082331649e-25
4.6800000000e+02	3.7545611022e-25
4.6833333333e+02	3.7017494334e-25
4.6866666667e+02	3.6165864781e-25
4.6900000000e+02	3.8565349759e-25
4.6933333333e+02	3.6744714209e-25
4.6966666667e+02	3.7891535997e-25
4.7000000000e+02	3.6102539147e-25
4.7033333333e+02	3.6730393514e-25
4.7066666667e+02	3.6845626221e-25
4.7100000000e+02	3.8227575943e-25
4.7133333333e+02	3.8067706997e-25
4.7166666667e+02	3.7258743401e-25
4.7200000000e+02	3.8608596935e-25
4.7233333333e+02	3.8033030635e-25
4.7266666667e+02	3.7651595178e-25
4.7300000000e+02	3.7699779067e-25
4.7333333333e+02	3.7247895609e-25
4.7366666667e+02	4.0517066353e-25
4.7400000000e+02	3.9060672940e-25
4.7433333333e+02	3.8199819354e-25
4.7466666667e+02	3.8870080807e-25
4.7500000000e+02	3.7328180831e-25
4.7533333333e+02	3.7963589378e-25
4.7566666667e+02	3.9512186264e-25
4.7600000000e+02	3.8481684076e-25
4.7633333333e+02	3.7429505110e-25
4.7666666667e+02	3.6673841439e-25
4.7700000000e+02	3.7448462903e-25
4.7733333333e+02	3.8152676295e-25
4.7766666667e+02	3.8368320400e-25
4.7800000000e+02	4.0686218812e-25
4.7833333333e+02	3.8511923845e-25
4.7866666667e+02	3.7975654910e-25
4.7900000000e+02	3.8083254746e-25
4.7933333333e+02	3.8427563945e-25
4.7966666667e+02	3.7747735189e-25
4.8000000000e+02	3.7415538031e-25
4.8033333333e+02	3.8363248034e-25
4.8066666667e+02	4.0332056269e-25
4.8100000000e+02	3.9821234996e-25
4.8133333333e+02	4.0009381540e-25
4.8166666667e+02	3.9188321793e-25
4.8200000000e+02	3.8548256414e-25
4.8233333333e+02	3.9121494151e-25
4.8266666667e+02	3.9190641108e-25
4.8300000000e+02	3.9838035365e-25
4.8333333333e+02	4.0550370770e-25
4.8366666667e+02	3.8997450701e-25
4.8400000000e+02	3.9206483225e-25
4.8433333333e+02	3.8127606699e-25
4.8466666667e+02	3.8722442875e-25
4.8500000000e+02	3.7956440140e-25
4.8533333333e+02	3.8170632121e-25
4.8566666667e+02	4.0399279059e-25
4.8600000000e+02	4.0281645646e-25
4.8633333333e+02	3.8935451294e-25
4.8666666667e+02	3.8746754304e-25
4.8700000000e+02	3.9108782720e-25
4.8733333333e+02	3.8083655324e-25
4.8766666667e+02	3.5916950582e-25
4.8800000000e+02	3.9588608352e-25
4.8833333333e+02	3.8372497331e-25
4.8866666667e+02	3.8492238169e-25
4.8900000000e+02	3.7528093594e-25
4.8933333333e+02	3.8583326784e-25
4.8966666667e+02	3.8719077495e-25
4.9000000000e+02	4.0652338115e-25
4.9033333333e+02	4.0294663335e-25
4.9066666667e+02	3.9199555461e-25
4.9100000000e+02	3.8952453345e-25
4.9133333333e+02	3.9308227294e-25
4.9166666667e+02	4.0492435850e-25
4.9200000000e+02	3.9901421054e-25
4.9233333333e+02	4.0491115232e-25
4.9266666667e+02	3.9179780764e-25
4.9300000000e+02	3.9608511252e-25
4.9333333333e+02	4.0733044894e-25
4.9366666667e+02	3.9013978710e-25
4.9400000000e+02	4.0879050018e-25
4.9433333333e+02	4.0519909331e-25
4.9466666667e+02	3.9271316855e-25
4.9500000000e+02	3.7610167113e-25
4.9533333333e+02	3.8122700186e-25
4.9566666667e+02	3.8989557789e-25
4.9600000000e+02	3.9305784565e-25
4.9633333333e+02	3.9015124648e-25
4.9666666667e+02	4.0831533110e-25
4.9700000000e+02	3.9534025458e-25
4.9733333333e+02	4.1166200109e-25
4.9766666667e+02	4.2014650369e-25
4.9800000000e+02	3.8412596657e-25
4.9833333333e+02	3.7484243528e-25
4.9866666667e+02	4.1240707298e-25
4.9900000000e+02	4.1216770926e-25
4.9933333333e+02	4.1549776418e-25
4.9966666667e+02	3.9480007006e-25
5.0000000000e+02	4.1921242140e-25
5.0033333333e+02	4.0642608119e-25
5.0066666667e+02	4.1962082184e-25
5.0100000000e+02	5.3688560307e-25
5.0233333333e+02	5.7515022767e-25
5.0333333333e+02	1.1428859461e-24
5.0566666667e+02	5.9148226851e-25
5.0600000000e+02	5.4944132768e-25
5.0633333333e+02	6.5199809571e-25
5.0666666667e+02	8.9715320872e-25
5.1233333333e+02	1.1814988954e-24
5.1266666667e+02	7.0815926878e-25
5.1300000000e+02	6.9816379919e-25
5.1366666667e+02	1.2833318146e-24
5.1400000000e+02	4.7880866792e-25
5.1433333333e+02	4.3069706450e-25
5.1466666667e+02	4.2128267966e-25
5.1500000000e+02	4.2382213261e-25
5.1533333333e+02	4.2309043580e-25
5.1566666667e+02	4.1651055270e-25
5.1600000000e+02	4.1882290592e-25
5.1733333333e+02	4.2716386708e-25
5.1766666667e+02	4.2053552716e-25
5.1800000000e+02	4.1905905349e-25
5.1833333333e+02	3.9921123882e-25
5.1866666667e+02	4.1372560676e-25
5.1900000000e+02	3.9054554268e-25
5.1933333333e+02	3.9664641945e-25
5.1966666667e+02	4.0092529701e-25
5.2000000000e+02	4.0159386771e-25
5.2033333333e+02	3.8703184209e-25
5.2066666667e+02	4.1836371921e-25
5.2100000000e+02	4.1902101633e-25
5.2133333333e+02	4.0796507723e-25
5.2166666667e+02	4.0215568895e-25
5.2200000000e+02	4.1046843747e-25
5.2233333333e+02	4.1428271149e-25
5.2266666667e+02	4.2032856558e-25
5.2300000000e+02	4.3911306869e-25
5.2333333333e+02	4.1528634016e-25
5.2366666667e+02	3.8863189716e-25
5.2400000000e+02	3.9086789253e-25
5.2433333333e+02	4.0452821855e-25
5.2466666667e+02	4.2254544487e-25
5.2500000000e+02	4.1180126598e-25
5.2533333333e+02	3.9952091559e-25
5.2566666667e+02	4.0861031872e-25
5.2600000000e+02	4.1329187392e-25
5.2633333333e+02	4.1778247163e-25
5.2666666667e+02	4.0684615209e-25
5.2700000000e+02	3.9958024368e-25
5.2733333333e+02	4.0370780361e-25
5.2766666667e+02	4.3083092225e-25
5.2800000000e+02	4.2111236534e-25
5.2833333333e+02	4.1408726999e-25
5.2866666667e+02	4.1218582987e-25
5.2900000000e+02	4.3781261317e-25
5.2933333333e+02	4.0765294667e-25
5.2966666667e+02	4.0320398137e-25
5.3000000000e+02	3.9697988422e-25
5.3033333333e+02	4.0681930617e-25
5.3066666667e+02	4.1137666462e-25
5.3100000000e+02	3.9648095461e-25
5.3133333333e+02	4.0288516422e-25
5.3166666667e+02	4.3122564687e-25
5.3200000000e+02	4.2272908336e-25
5.3233333333e+02	4.0377758503e-25
5.3266666667e+02	4.1408337240e-25
5.3300000000e+02	4.0663088243e-25
5.3333333333e+02	4.1687386483e-25
5.3366666667e+02	4.2473580124e-25
5.3400000000e+02	4.2476357678e-25
5.3433333333e+02	4.1109576297e-25
5.3466666667e+02	4.0053949775e-25
5.3500000000e+02	4.0688019154e-25
5.3533333333e+02	4.2718367983e-25
5.3566666667e+02	4.1316438988e-25
5.3600000000e+02	4.1407691708e-25
5.3633333333e+02	4.0812479916e-25
5.3666666667e+02	4.3533404824e-25
5.3700000000e+02	4.0697758065e-25
5.3733333333e+02	4.0018232024e-25
5.3766666667e+02	3.9380342639e-25
5.3800000000e+02	3.9617175430e-25
5.3833333333e+02	4.3905669707e-25
5.3866666667e+02	4.1821031350e-25
5.3900000000e+02	3.9433946653e-25
5.3933333333e+02	4.0657837092e-25
5.3966666667e+02	4.3497544979e-25
5.4000000000e+02	6.0683159844e-25
5.4033333333e+02	6.4909883405e-25
5.4066666667e+02	4.6223944749e-25
5.4100000000e+02	4.2488390740e-25
5.4133333333e+02	4.4023391976e-25
5.4166666667e+02	4.3955674574e-25
5.4200000000e+02	4.2513528273e-25
5.4233333333e+02	4.2493054494e-25
5.4266666667e+02	4.2910727065e-25
5.4300000000e+02	4.2512492923e-25
5.4333333333e+02	4.1972460277e-25
5.4366666667e+02	4.2992517557e-25
5.4400000000e+02	4.3354787484e-25
5.4433333333e+02	4.4710296838e-25
5.4466666667e+02	4.3261868570e-25
5.4500000000e+02	4.3370747758e-25
5.4533333333e+02	4.2276900711e-25
5.4566666667e+02	4.3423408323e-25
5.4600000000e+02	4.2731506377e-25
5.4633333333e+02	4.3973148302e-25
5.4666666667e+02	4.4037909458e-25
5.4700000000e+02	4.4753136995e-25
5.4733333333e+02	4.4132315905e-25
5.4766666667e+02	4.5045043666e-25
5.4800000000e+02	4.4576422799e-25
5.4833333333e+02	4.3615391239e-25
5.4866666667e+02	4.1886705371e-25
5.4900000000e+02	4.5246545873e-25
5.4933333333e+02	4.4099287241e-25
5.4966666667e+02	4.2163329476e-25
5.5000000000e+02	4.4471387549e-25
5.5033333333e+02	4.5059098254e-25
5.5066666667e+02	4.3659291368e-25
5.5100000000e+02	4.4350644803e-25
5.5133333333e+02	4.3401378942e-25
5.5166666667e+02	4.4425170803e-25
5.5200000000e+02	4.3591461593e-25
5.5233333333e+02	4.5934051504e-25
5.5266666667e+02	4.3213545892e-25
5.5300000000e+02	4.5224425543e-25
5.5333333333e+02	4.4051670978e-25
5.5366666667e+02	4.5463903793e-25
5.5400000000e+02	4.2750614628e-25
5.5433333333e+02	4.2219507561e-25
5.5466666667e+02	4.2415678834e-25
5.5500000000e+02	4.3565832584e-25
5.5533333333e+02	4.3564401168e-25
5.5566666667e+02	4.2221481555e-25
5.5600000000e+02	4.2381331851e-25
5.5633333333e+02	4.3574633341e-25
5.5666666667e+02	4.4426263564e-25
5.5700000000e+02	4.4139898121e-25
5.5733333333e+02	4.3378161911e-25
5.5766666667e+02	4.5983544550e-25
5.5800000000e+02	4.2501046534e-25
5.5833333333e+02	4.3445649374e-25
5.5866666667e+02	4.4294502660e-25
5.5900000000e+02	4.2124256321e-25
5.5933333333e+02	4.2318449762e-25
5.5966666667e+02	4.1860238057e-25
5.6000000000e+02	4.3841519043e-25
5.6033333333e+02	4.2831635439e-25
5.6066666667e+02	4.2298714170e-25
5.6100000000e+02	4.4833698908e-25
5.6133333333e+02	4.5393601608e-25
5.6166666667e+02	4.7646933706e-25
5.6200000000e+02	4.4655678067e-25
5.6233333333e+02	4.3816234376e-25
5.6266666667e+02	4.4827384527e-25
5.6300000000e+02	4.4188141392e-25
5.6333333333e+02	4.4772111556e-25
5.6366666667e+02	4.6730078271e-25
5.6400000000e+02	4.4324189265e-25
5.6433333333e+02	4.5750928813e-25
5.6466666667e+02	4.5512335654e-25
5.6500000000e+02	4.4820315130e-25
5.6533333333e+02	4.5200070526e-25
5.6566666667e+02	4.3751224483e-25
5.6600000000e+02	4.3073199577e-25
5.6633333333e+02	4.3612666180e-25
5.6666666667e+02	4.4590047546e-25
5.6700000000e+02	4.4393957728e-25
5.6733333333e+02	4.6366302309e-25
5.6766666667e+02	4.6250118716e-25
5.6800000000e+02	4.3618437612e-25
5.6833333333e+02	4.4045054550e-25
5.6866666667e+02	4.4078829280e-25
5.6900000000e+02	4.4299556041e-25
5.6933333333e+02	4.2363303428e-25
5.6966666667e+02	4.2211783792e-25
5.7000000000e+02	4.3581433632e-25
5.7033333333e+02	4.3639901262e-25
5.7066666667e+02	4.3695775953e-25
5.7100000000e+02	4.5856947624e-25
5.7133333333e+02	4.5672043848e-25
5.7166666667e+02	4.5611095163e-25
5.7200000000e+02	4.2994779557e-25
5.7233333333e+02	4.5824409283e-25
5.7266666667e+02	4.5582998999e-25
5.7300000000e+02	4.4357272614e-25
5.7333333333e+02	4.4691877560e-25
5.7366666667e+02	4.3011766672e-25
5.7400000000e+02	4.4946753602e-25
5.7433333333e+02	4.5440038254e-25
5.7466666667e+02	4.8096222166e-25
5.7500000000e+02	4.8995053147e-25
5.7533333333e+02	4.6978445399e-25
5.7566666667e+02	4.8851622523e-25
5.7600000000e+02	4.9774072537e-25
5.7633333333e+02	5.0088684080e-25
5.7666666667e+02	4.9588574203e-25
5.7700000000e+02	4.8818666133e-25
5.7733333333e+02	4.9436376880e-25
5.7766666667e+02	4.9467225931e-25
5.7800000000e+02	4.9583916713e-25
5.7833333333e+02	4.8819600389e-25
5.7866666667e+02	4.9202536456e-25
5.7900000000e+02	4.9904752293e-25
5.7933333333e+02	4.8716633425e-25
5.7966666667e+02	4.8721199429e-25
5.8000000000e+02	4.8461395604e-25
5.8033333333e+02	4.8449569970e-25
5.8066666667e+02	5.1116181204e-25
5.8100000000e+02	4.7694078203e-25
5.8133333333e+02	4.6497514403e-25
5.8166666667e+02	4.8252121361e-25
5.8200000000e+02	4.8400940003e-25
5.8233333333e+02	4.6187304720e-25
5.8266666667e+02	4.5035495997e-25
5.8300000000e+02	4.7182766188e-25
5.8333333333e+02	4.6433612073e-25
5.8366666667e+02	4.7013809941e-25
5.8400000000e+02	4.6265070778e-25
5.8433333333e+02	4.5395640932e-25
5.8466666667e+02	4.6962715198e-25
5.8500000000e+02	4.5223680782e-25
5.8533333333e+02	4.6027377702e-25
5.8566666667e+02	4.6545236396e-25
5.8600000000e+02	4.5108529667e-25
5.8633333333e+02	4.4403241307e-25
5.8666666667e+02	4.5978924458e-25
5.8700000000e+02	4.5065575175e-25
5.8733333333e+02	4.6372232652e-25
5.8766666667e+02	4.4988844895e-25
5.8800000000e+02	4.5654214045e-25
5.8833333333e+02	4.4547512459e-25
5.8866666667e+02	4.6603377150e-25
5.8900000000e+02	4.7620305119e-25
5.8933333333e+02	4.5746886221e-25
5.8966666667e+02	4.4843348679e-25
5.9000000000e+02	4.4281479362e-25
5.9033333333e+02	4.4630141597e-25
5.9066666667e+02	4.4562690502e-25
5.9100000000e+02	4.4982945807e-25
5.9133333333e+02	4.5312288890e-25
5.9166666667e+02	4.5076148117e-25
5.9200000000e+02	4.6388399488e-25
5.9233333333e+02	4.6771573497e-25
5.9266666667e+02	4.7846300827e-25
5.9300000000e+02	4.4190728687e-25
5.9333333333e+02	4.4089982342e-25
5.9366666667e+02	4.4166442785e-25
5.9400000000e+02	4.2403566646e-25
5.9433333333e+02	4.4443981743e-25
5.9466666667e+02	4.4087906080e-25
5.9500000000e+02	4.4439501402e-25
5.9533333333e+02	4.5668220461e-25
5.9566666667e+02	4.2420425287e-25
5.9600000000e+02	4.5709885960e-25
5.9633333333e+02	4.5167228682e-25
5.9666666667e+02	4.5465187276e-25
5.9700000000e+02	4.6189572299e-25
5.9733333333e+02	4.4085292691e-25
5.9766666667e+02	4.2489882039e-25
5.9800000000e+02	4.4430994178e-25
5.9833333333e+02	4.7020329161e-25
5.9866666667e+02	4.9205262314e-25
6.0000000000e+02	6.1209602651e-25
6.0033333333e+02	4.6041892807e-25
6.0066666667e+02	4.7536901821e-25
6.0100000000e+02	4.6375391942e-25
6.0133333333e+02	4.5494993575e-25
6.0166666667e+02	4.6610349394e-25
6.0200000000e+02	4.5103912325e-25
6.0233333333e+02	4.4767521468e-25
6.0266666667e+02	4.7664130424e-25
6.0300000000e+02	4.6047307153e-25
6.0333333333e+02	4.4778124866e-25
6.0366666667e+02	4.7426135765e-25
6.0500000000e+02	4.5004483366e-25
6.0533333333e+02	4.6893765902e-25
6.0566666667e+02	4.4620701332e-25
6.0600000000e+02	4.6606800547e-25
6.0633333333e+02	1.2833679876e-24
6.0700000000e+02	9.2492194291e-25
6.0733333333e+02	4.8212330793e-25
6.0766666667e+02	4.6261120436e-25
6.0800000000e+02	4.5828921989e-25
6.0833333333e+02	4.4666669815e-25
6.0866666667e+02	4.5744401265e-25
6.0900000000e+02	4.5685400913e-25
6.0933333333e+02	4.5705136268e-25
6.0966666667e+02	4.3465412756e-25
6.1000000000e+02	4.4437731126e-25
6.1033333333e+02	4.4738138651e-25
6.1066666667e+02	4.4554634150e-25
6.1100000000e+02	4.8688948414e-25
6.1133333333e+02	4.6221344805e-25
6.1166666667e+02	4.3999059238e-25
6.1200000000e+02	4.6310195981e-25
6.1233333333e+02	4.7477975975e-25
6.1266666667e+02	4.3351447166e-25
6.1300000000e+02	4.4298546934e-25
6.1333333333e+02	4.3369717256e-25
6.1366666667e+02	4.5023540260e-25
6.1400000000e+02	4.2222563587e-25
6.1433333333e+02	4.6128066623e-25
6.1466666667e+02	4.5440205371e-25
6.1500000000e+02	4.5204809597e-25
6.1533333333e+02	4.7464465466e-25
6.1566666667e+02	4.7675025081e-25
6.1600000000e+02	4.6342434098e-25
6.1633333333e+02	4.5262955872e-25
6.1666666667e+02	4.7469069124e-25
6.1700000000e+02	4.6447177871e-25
6.1733333333e+02	4.5926069004e-25
6.1766666667e+02	4.5026172225e-25
6.1800000000e+02	4.6617432529e-25
6.1833333333e+02	4.4616915682e-25
6.1866666667e+02	4.7780509661e-25
6.1900000000e+02	4.7015787719e-25
6.1933333333e+02	4.7518803017e-25
6.1966666667e+02	4.7953719453e-25
6.2000000000e+02	4.7959717053e-25
6.2033333333e+02	4.7799510545e-25
6.2066666667e+02	4.6601917860e-25
6.2100000000e+02	4.6617863862e-25
6.2133333333e+02	4.6611995771e-25
6.2166666667e+02	4.7709624184e-25
6.2200000000e+02	4.5639655012e-25
6.2233333333e+02	4.6047349776e-25
6.2266666667e+02	4.6075516964e-25
6.2300000000e+02	4.5883706622e-25
6.2333333333e+02	4.5693175654e-25
6.2366666667e+02	4.6683775122e-25
6.2400000000e+02	4.6159225834e-25
6.2433333333e+02	4.8085711934e-25
6.2466666667e+02	4.7626783069e-25
6.2500000000e+02	4.7899099117e-25
6.2533333333e+02	4.6586852030e-25
6.2566666667e+02	4.8017610040e-25
6.2600000000e+02	4.6644977298e-25
6.2633333333e+02	4.6144267141e-25
6.2666666667e+02	4.7346827717e-25
6.2700000000e+02	4.7882009900e-25
6.2733333333e+02	4.7871894471e-25
6.2766666667e+02	4.6017709419e-25
6.2800000000e+02	4.3889125258e-25
6.2833333333e+02	4.5971852193e-25
6.2866666667e+02	4.6673871982e-25
6.2900000000e+02	4.5640127064e-25
6.2933333333e+02	4.5590391407e-25
6.2966666667e+02	4.6370523692e-25
6.3000000000e+02	4.3513915571e-25
6.3033333333e+02	4.4655922671e-25
6.3066666667e+02	4.6927511154e-25
6.3100000000e+02	4.5860537849e-25
6.3133333333e+02	4.5908724611e-25
6.3166666667e+02	4.8376684220e-25
6.3200000000e+02	4.6668343658e-25
6.3233333333e+02	4.8151239510e-25
6.3266666667e+02	4.6643163123e-25
6.3300000000e+02	4.8302372152e-25
6.3333333333e+02	5.1934358788e-25
6.3366666667e+02	4.8314928448e-25
6.3400000000e+02	4.6793301565e-25
6.3433333333e+02	4.8126289512e-25
6.3466666667e+02	4.8972956195e-25
6.3500000000e+02	4.9386566901e-25
6.3533333333e+02	4.9643096351e-25
6.3566666667e+02	4.5702780741e-25
6.3600000000e+02	4.6219228962e-25
6.3633333333e+02	4.8456476653e-25
6.3666666667e+02	4.6750967275e-25
6.3700000000e+02	4.8345105897e-25
6.3733333333e+02	4.6684111890e-25
6.3766666667e+02	4.7609658013e-25
6.3800000000e+02	4.8345646229e-25
6.3833333333e+02	4.6025212315e-25
6.3866666667e+02	4.9322586289e-25
6.3900000000e+02	4.9469586156e-25
6.3933333333e+02	4.5236688737e-25
6.3966666667e+02	4.7063297962e-25
6.4000000000e+02	4.6171060614e-25
6.4033333333e+02	4.8201745260e-25
6.4066666667e+02	4.6879333921e-25
6.4100000000e+02	4.8447456340e-25
6.4133333333e+02	4.7242950522e-25
6.4166666667e+02	4.8710049980e-25
6.4200000000e+02	4.6943921018e-25
6.4233333333e+02	4.7353680535e-25
6.4266666667e+02	4.7308816298e-25
6.4300000000e+02	4.8383689579e-25
6.4333333333e+02	4.7705461965e-25
6.4366666667e+02	4.4935537711e-25
6.4400000000e+02	4.6192885548e-25
6.4433333333e+02	4.7892409054e-25
6.4466666667e+02	4.8058174248e-25
6.4500000000e+02	4.6947379768e-25
6.4533333333e+02	4.6530272740e-25
6.4566666667e+02	4.7746337092e-25
6.4600000000e+02	4.8660661502e-25
6.4633333333e+02	4.9813860065e-25
6.4666666667e+02	4.9226378079e-25
6.4700000000e+02	4.8790145855e-25
6.4733333333e+02	4.6900840621e-25
6.4766666667e+02	4.6122175877e-25
6.4800000000e+02	4.6051610651e-25
6.4833333333e+02	4.7434110844e-25
6.4866666667e+02	4.8784118597e-25
6.4900000000e+02	4.7218089358e-25
6.4933333333e+02	4.8281169436e-25
6.4966666667e+02	4.7598683986e-25
6.5000000000e+02	4.7948310948e-25
6.5033333333e+02	4.7946890596e-25
6.5066666667e+02	4.9376058319e-25
6.5100000000e+02	4.7219101862e-25
6.5133333333e+02	4.9041697930e-25
6.5166666667e+02	4.8455707269e-25
6.5200000000e+02	4.8377224851e-25
6.5233333333e+02	4.8767889768e-25
6.5266666667e+02	4.8693025607e-25
6.5300000000e+02	4.8592607921e-25
6.5333333333e+02	4.8974176375e-25
6.5366666667e+02	4.8001869004e-25
6.5400000000e+02	4.6185309458e-25
6.5433333333e+02	4.8359562594e-25
6.5466666667e+02	4.8528014685e-25
6.5500000000e+02	4.7723675871e-25
6.5533333333e+02	4.8470486557e-25
6.5566666667e+02	4.8487313754e-25
6.5600000000e+02	4.8959993006e-25
6.5633333333e+02	5.1375815907e-25
6.5666666667e+02	4.7322936176e-25
6.5700000000e+02	4.9300550060e-25
6.5733333333e+02	5.1612437912e-25
6.5766666667e+02	5.1113430258e-25
6.5800000000e+02	4.7763681236e-25
6.5833333333e+02	4.8783148662e-25
6.5866666667e+02	4.8024537351e-25
6.5900000000e+02	4.7573839759e-25
6.5933333333e+02	4.9578169374e-25
6.5966666667e+02	5.2309139275e-25
6.6000000000e+02	6.1351835552e-25
6.6033333333e+02	7.5886962169e-25
6.6066666667e+02	5.3275944739e-25
6.6100000000e+02	4.9928792957e-25
6.6133333333e+02	4.8544838064e-25
6.6166666667e+02	4.9229046989e-25
6.6200000000e+02	4.6338641165e-25
6.6233333333e+02	4.7037250630e-25
6.6266666667e+02	4.8184582135e-25
6.6300000000e+02	4.8503510581e-25
6.6333333333e+02	5.0443183112e-25
6.6366666667e+02	4.9119262390e-25
6.6400000000e+02	4.9717811384e-25
6.6433333333e+02	4.9865412724e-25
6.6466666667e+02	4.8183812823e-25
6.6500000000e+02	4.8663038786e-25
6.6533333333e+02	4.8028420749e-25
6.6566666667e+02	4.8633433965e-25
6.6600000000e+02	4.9672657943e-25
6.6633333333e+02	5.1269678099e-25
6.6666666667e+02	5.0249120032e-25
6.6700000000e+02	4.8685214386e-25
6.6733333333e+02	5.0359645927e-25
6.6766666667e+02	4.8855159056e-25
6.6800000000e+02	4.9348369459e-25
6.6833333333e+02	5.1443679230e-25
6.6866666667e+02	5.0191867717e-25
6.6900000000e+02	4.8195182920e-25
6.6933333333e+02	5.0215637400e-25
6.6966666667e+02	4.9811538470e-25
6.7000000000e+02	4.8251342441e-25
6.7033333333e+02	5.1061718905e-25
6.7066666667e+02	5.0127235481e-25
6.7100000000e+02	4.9682895267e-25
6.7133333333e+02	5.1354936974e-25
6.7166666667e+02	5.0697672392e-25
6.7200000000e+02	4.9564003398e-25
6.7233333333e+02	5.0571689952e-25
6.7266666667e+02	4.9753250836e-25
6.7300000000e+02	5.1116128662e-25
6.7333333333e+02	5.2609958678e-25
6.7366666667e+02	4.9584246963e-25
6.7400000000e+02	5.0479157703e-25
6.7433333333e+02	5.0170627285e-25
6.7466666667e+02	4.7183290493e-25
6.7500000000e+02	4.9606485890e-25
6.7533333333e+02	4.9764099932e-25
6.7566666667e+02	4.9671512402e-25
6.7600000000e+02	4.9335301716e-25
6.7633333333e+02	5.1245112244e-25
6.7666666667e+02	5.2192969334e-25
6.7700000000e+02	5.1280077562e-25
6.7733333333e+02	5.1449413950e-25
6.7766666667e+02	4.8774060277e-25
6.7800000000e+02	5.0735671349e-25
6.7833333333e+02	5.0040966381e-25
6.7866666667e+02	5.0488377469e-25
6.7900000000e+02	4.9399525715e-25
6.7933333333e+02	5.0456982425e-25
6.7966666667e+02	4.7822646651e-25
6.8000000000e+02	4.8665762214e-25
6.8033333333e+02	4.8930118184e-25
6.8066666667e+02	5.0364148883e-25
6.8100000000e+02	5.0291721703e-25
6.8133333333e+02	5.0753774775e-25
6.8166666667e+02	4.9893527769e-25
6.8200000000e+02	5.0262343966e-25
6.8233333333e+02	5.2984207517e-25
6.8266666667e+02	4.7940167040e-25
6.8300000000e+02	4.9278510555e-25
6.8333333333e+02	5.2064432099e-25
6.8366666667e+02	5.1468334746e-25
6.8400000000e+02	5.0180943500e-25
6.8433333333e+02	5.0712910173e-25
6.8466666667e+02	5.0182230852e-25
6.8500000000e+02	5.4163676513e-25
6.8533333333e+02	5.0463361867e-25
6.8566666667e+02	5.1743665752e-25
6.8600000000e+02	5.0546916800e-25
6.8633333333e+02	5.0330647468e-25
6.8666666667e+02	4.9912970461e-25
6.8700000000e+02	5.0718916391e-25
6.8733333333e+02	5.0248950662e-25
6.8766666667e+02	4.9428938821e-25
6.8800000000e+02	5.0823959369e-25
6.8833333333e+02	5.1301914436e-25
6.8866666667e+02	4.8223997608e-25
6.8900000000e+02	4.9378439809e-25
6.8933333333e+02	5.0208316959e-25
6.8966666667e+02	5.0488459303e-25
6.9000000000e+02	5.0331196651e-25
6.9033333333e+02	5.1721081275e-25
6.9066666667e+02	5.1709515784e-25
6.9100000000e+02	5.0431056693e-25
6.9133333333e+02	5.0658234025e-25
6.9166666667e+02	5.1471671858e-25
6.9200000000e+02	5.0264480310e-25
6.9233333333e+02	4.9767743352e-25
6.9266666667e+02	4.8921812442e-25
6.9300000000e+02	5.0823010400e-25
6.9333333333e+02	4.9045817525e-25
6.9366666667e+02	5.0168525331e-25
6.9400000000e+02	5.0867108944e-25
6.9433333333e+02	5.1357149152e-25
6.9466666667e+02	5.0259013588e-25
6.9500000000e+02	5.1558092684e-25
6.9533333333e+02	5.1803181016e-25
6.9566666667e+02	5.0545246520e-25
6.9600000000e+02	4.9945669900e-25
6.9633333333e+02	4.9570783162e-25
6.9666666667e+02	5.0688547371e-25
6.9700000000e+02	5.0380330402e-25
6.9733333333e+02	5.0570025362e-25
6.9766666667e+02	5.1965645118e-25
6.9800000000e+02	5.1730443495e-25
6.9833333333e+02	5.3535643860e-25
6.9866666667e+02	5.1040340339e-25
6.9900000000e+02	5.0359643600e-25
6.9933333333e+02	5.0409610110e-25
6.9966666667e+02	5.2195752503e-25
7.0000000000e+02	5.2632032591e-25
7.0033333333e+02	5.0738885315e-25
7.0066666667e+02	5.1521688358e-25
7.0100000000e+02	5.1460424602e-25
7.0133333333e+02	5.0790930628e-25
7.0166666667e+02	5.0884641191e-25
7.0200000000e+02	4.9348725614e-25
7.0233333333e+02	5.1643282110e-25
7.0266666667e+02	5.2543222326e-25
7.0300000000e+02	4.9652612010e-25
7.0333333333e+02	5.0249065495e-25
7.0366666667e+02	5.1900618451e-25
7.0400000000e+02	5.4008616900e-25
7.0433333333e+02	5.2463006092e-25
7.0466666667e+02	5.0926813692e-25
7.0500000000e+02	4.8125890048e-25
7.0533333333e+02	5.1357448242e-25
7.0566666667e+02	5.1298343168e-25
7.0600000000e+02	5.1992045474e-25
7.0633333333e+02	5.3190573849e-25
7.0666666667e+02	5.3506580494e-25
7.0700000000e+02	5.1675123734e-25
7.0733333333e+02	5.0478954867e-25
7.0766666667e+02	5.2290350024e-25
7.0800000000e+02	5.1347711345e-25
7.0833333333e+02	5.3009749079e-25
7.0866666667e+02	5.3987306261e-25
7.0900000000e+02	5.3219977580e-25
7.0933333333e+02	5.2364442716e-25
7.0966666667e+02	5.1742490889e-25
7.1000000000e+02	5.4735861032e-25
7.1033333333e+02	5.0405617263e-25
7.1066666667e+02	5.0185889332e-25
7.1100000000e+02	5.0347735013e-25
7.1133333333e+02	5.2803201684e-25
7.1166666667e+02	5.1019941661e-25
7.1200000000e+02	5.3821268968e-25
7.1233333333e+02	5.2236559944e-25
7.1266666667e+02	5.2465146400e-25
7.1300000000e+02	5.1328100071e-25
7.1333333333e+02	5.0070521346e-25
7.1366666667e+02	5.2625845315e-25
7.1400000000e+02	5.2458138676e-25
7.1433333333e+02	5.1387179863e-25
7.1466666667e+02	5.3334015686e-25
7.1500000000e+02	5.6966171622e-25
7.1533333333e+02	5.1609306858e-25
7.1566666667e+02	5.0659127638e-25
7.1600000000e+02	5.1417350997e-25
7.1633333333e+02	5.1639280027e-25
7.1666666667e+02	5.3087707516e-25
7.1700000000e+02	5.2806521379e-25
7.1733333333e+02	5.2313170224e-25
7.1766666667e+02	5.1637566536e-25
7.1800000000e+02	4.9917038611e-25
7.1833333333e+02	5.2188621261e-25
7.1866666667e+02	5.2366315993e-25
7.1900000000e+02	4.9377292699e-25
7.1933333333e+02	5.1214534126e-25
7.1966666667e+02	5.1536629030e-25
7.2000000000e+02	5.2480158219e-25
7.2033333333e+02	5.0985310483e-25
7.2066666667e+02	5.3830997197e-25
7.2100000000e+02	5.1457172990e-25
7.2133333333e+02	5.2102823362e-25
7.2166666667e+02	5.2467008673e-25
7.2200000000e+02	5.3231058820e-25
7.2233333333e+02	5.3618371599e-25
7.2266666667e+02	4.9647835644e-25
7.2300000000e+02	5.0790976597e-25
7.2333333333e+02	5.0433414305e-25
7.2366666667e+02	5.2176997571e-25
7.2400000000e+02	5.3086494472e-25
7.2433333333e+02	5.2564211076e-25
7.2466666667e+02	5.1102826721e-25
7.2500000000e+02	5.1193638167e-25
7.2533333333e+02	5.4653596024e-25
7.2566666667e+02	5.2727089053e-25
7.2600000000e+02	5.3693053888e-25
7.2633333333e+02	5.4977802448e-25
7.2666666667e+02	5.4022439003e-25
7.2700000000e+02	5.3010838046e-25
7.2733333333e+02	4.9816572779e-25
7.2766666667e+02	5.4678539414e-25
7.2800000000e+02	5.2999143196e-25
7.2833333333e+02	5.1764782502e-25
7.2866666667e+02	5.2200300799e-25
7.2900000000e+02	5.2362673818e-25
7.2933333333e+02	5.2364288909e-25
7.2966666667e+02	5.2515265354e-25
7.3000000000e+02	5.3268544696e-25
7.3033333333e+02	5.4462266478e-25
7.3066666667e+02	5.2991833749e-25
7.3100000000e+02	5.4206544728e-25
7.3133333333e+02	5.2760417530e-25
7.3166666667e+02	5.3331271585e-25
7.3200000000e+02	5.5518431643e-25
7.3233333333e+02	5.3674385202e-25
7.3266666667e+02	5.4572915127e-25
7.3300000000e+02	5.2989086477e-25
7.3333333333e+02	5.2610643903e-25
7.3366666667e+02	5.1618130195e-25
7.3400000000e+02	5.4163956335e-25
7.3433333333e+02	5.4894711385e-25
7.3466666667e+02	5.4073702763e-25
7.3500000000e+02	5.4539250350e-25
7.3533333333e+02	5.4099649669e-25
7.3566666667e+02	5.3309859368e-25
7.3600000000e+02	5.1298027826e-25
7.3633333333e+02	5.2859160754e-25
7.3666666667e+02	5.3056965940e-25
7.3700000000e+02	5.4822080278e-25
7.3733333333e+02	5.4181090102e-25
7.3766666667e+02	5.4745389226e-25
7.3800000000e+02	5.3940782155e-25
7.3833333333e+02	5.4688712997e-25
7.3866666667e+02	5.2676349453e-25
7.3900000000e+02	5.3142807070e-25
7.3933333333e+02	5.3529484118e-25
7.3966666667e+02	5.3660365375e-25
7.4000000000e+02	5.2828019493e-25
7.4033333333e+02	5.4892449791e-25
7.4066666667e+02	5.3628573385e-25
7.4100000000e+02	5.3143977512e-25
7.4133333333e+02	5.5947684043e-25
7.4166666667e+02	5.5780218781e-25
7.4200000000e+02	5.4343359809e-25
7.4233333333e+02	5.5340458681e-25
7.4266666667e+02	5.5727797143e-25
7.4300000000e+02	5.4558088556e-25
7.4333333333e+02	5.4169251795e-25
7.4366666667e+02	5.3549774282e-25
7.4400000000e+02	5.3879626391e-25
7.4433333333e+02	5.5208428773e-25
7.4466666667e+02	5.4987763846e-25
7.4500000000e+02	5.5929791870e-25
7.4533333333e+02	5.4321763602e-25
7.4566666667e+02	5.3302246849e-25
7.4600000000e+02	5.4249027881e-25
7.4633333333e+02	5.4932453744e-25
7.4666666667e+02	5.4051364547e-25
7.4700000000e+02	5.5567394858e-25
7.4733333333e+02	5.5112585209e-25
7.4766666667e+02	5.7385484118e-25
7.4800000000e+02	5.5912180361e-25
7.4833333333e+02	5.4339885208e-25
7.4866666667e+02	5.3437080244e-25
7.4900000000e+02	5.6675806542e-25
7.4933333333e+02	5.6188344166e-25
7.4966666667e+02	5.3348928498e-25
7.5000000000e+02	5.2897421899e-25
7.5033333333e+02	5.4489034246e-25
7.5066666667e+02	5.4636516391e-25
7.5100000000e+02	5.5808000610e-25
7.5133333333e+02	5.7976924242e-25
7.5166666667e+02	5.7095840688e-25
7.5200000000e+02	5.4499813211e-25
7.5233333333e+02	5.5890765920e-25
7.5266666667e+02	5.4198514680e-25
7.5300000000e+02	5.6697426369e-25
7.5333333333e+02	5.3637425801e-25
7.5366666667e+02	5.6151546019e-25
7.5400000000e+02	5.4258243364e-25
7.5433333333e+02	5.7496966541e-25
7.5466666667e+02	6.1423079576e-25
7.5500000000e+02	6.0244865721e-25
7.5533333333e+02	5.8754551337e-25
7.5566666667e+02	5.3120735890e-25
7.5600000000e+02	5.3594468782e-25
7.5633333333e+02	5.4536866630e-25
7.5666666667e+02	5.6195327552e-25
7.5700000000e+02	5.9997106230e-25
7.5733333333e+02	5.7948450049e-25
7.5766666667e+02	5.8030312621e-25
7.5800000000e+02	5.8599998297e-25
7.5833333333e+02	5.7685609733e-25
7.5866666667e+02	9.6606710834e-25
7.5933333333e+02	9.5294758527e-25
7.5966666667e+02	5.7841873117e-25
7.6000000000e+02	5.8224538277e-25
7.6033333333e+02	5.8678336358e-25
7.6066666667e+02	5.3790839021e-25
7.6100000000e+02	5.7211657256e-25
7.6133333333e+02	5.9593158393e-25
7.6166666667e+02	5.7860759221e-25
7.6200000000e+02	5.8062869156e-25
7.6233333333e+02	6.0573271427e-25
7.6266666667e+02	6.3292371582e-25
7.6300000000e+02	6.3891665948e-25
7.6333333333e+02	6.2375295874e-25
7.6366666667e+02	6.1490888919e-25
7.6400000000e+02	6.0063411596e-25
7.6433333333e+02	5.9690095765e-25
7.6466666667e+02	5.7720343636e-25
7.6500000000e+02	5.6468166088e-25
7.6533333333e+02	5.9375494625e-25
7.6566666667e+02	5.9238563609e-25
7.6600000000e+02	5.5201213260e-25
7.6633333333e+02	5.8007182709e-25
7.6666666667e+02	5.6987629679e-25
7.6700000000e+02	5.8225686144e-25
7.6733333333e+02	5.7882979592e-25
7.6766666667e+02	5.6703825721e-25
7.6800000000e+02	5.4081674228e-25
7.6833333333e+02	5.6379458354e-25
7.6866666667e+02	5.9182838166e-25
7.6900000000e+02	5.6882957919e-25
7.6933333333e+02	5.6445662633e-25
7.6966666667e+02	5.5892890299e-25
7.7000000000e+02	5.5008200158e-25
7.7033333333e+02	5.5562237841e-25
7.7066666667e+02	5.7486110743e-25
7.7100000000e+02	5.8507451398e-25
7.7133333333e+02	5.7273335296e-25
7.7166666667e+02	5.6095208297e-25
7.7200000000e+02	5.8313478055e-25
7.7233333333e+02	5.6218528138e-25
7.7266666667e+02	5.4680338268e-25
7.7300000000e+02	5.5760806369e-25
7.7333333333e+02	5.7857415661e-25
7.7366666667e+02	5.6641086840e-25
7.7400000000e+02	5.7236872528e-25
7.7433333333e+02	5.7491296527e-25
7.7466666667e+02	5.4247667455e-25
7.7500000000e+02	5.5781965902e-25
7.7533333333e+02	5.7100622464e-25
7.7566666667e+02	5.5823485847e-25
7.7600000000e+02	5.4779713555e-25
7.7633333333e+02	5.7978579526e-25
7.7666666667e+02	6.1604746339e-25
7.7700000000e+02	5.7385544617e-25
7.7733333333e+02	6.0237791529e-25
7.7766666667e+02	6.0063065075e-25
7.7800000000e+02	6.4791087243e-25
7.7833333333e+02	1.0640577769e-24
7.7866666667e+02	8.2892243962e-25
7.7900000000e+02	5.7472101153e-25
7.7933333333e+02	5.7524521502e-25
7.7966666667e+02	5.7287042062e-25
7.8000000000e+02	6.0122799550e-25
7.8033333333e+02	5.7729517278e-25
7.8066666667e+02	5.6180565797e-25
7.8100000000e+02	5.6115957386e-25
7.8133333333e+02	5.5479792563e-25
7.8166666667e+02	5.8004299235e-25
7.8200000000e+02	5.7339395589e-25
7.8233333333e+02	5.8109529723e-25
7.8266666667e+02	5.7832021505e-25
7.8300000000e+02	5.9780110989e-25
7.8333333333e+02	5.8943080206e-25
7.8366666667e+02	5.8686253718e-25
7.8400000000e+02	5.8661626848e-25
7.8433333333e+02	5.8978474174e-25
7.8466666667e+02	5.9462451501e-25
7.8500000000e+02	5.7305356387e-25
7.8533333333e+02	5.5674438481e-25
7.8566666667e+02	5.7133219135e-25
7.8600000000e+02	5.6541198429e-25
7.8633333333e+02	5.7440782865e-25
7.8666666667e+02	5.7921189283e-25
7.8700000000e+02	6.0085414288e-25
7.8733333333e+02	5.8471599568e-25
7.8766666667e+02	5.6038999732e-25
7.8800000000e+02	5.8572929293e-25
7.8833333333e+02	5.8290000122e-25
7.8866666667e+02	5.6815591842e-25
7.8900000000e+02	5.5659388496e-25
7.8933333333e+02	5.5992490380e-25
7.8966666667e+02	5.6599535956e-25
7.9000000000e+02	5.8755272798e-25
7.9033333333e+02	5.7706573464e-25
7.9066666667e+02	5.7121534032e-25
7.9100000000e+02	5.7046861574e-25
7.9133333333e+02	5.9945403817e-25
7.9166666667e+02	5.6903024269e-25
7.9200000000e+02	5.7891100149e-25
7.9233333333e+02	6.1193988279e-25
7.9266666667e+02	5.8379540302e-25
7.9300000000e+02	5.6895517892e-25
7.9333333333e+02	5.7599245148e-25
7.9366666667e+02	5.8253404874e-25
7.9400000000e+02	6.2141392763e-25
7.9433333333e+02	6.3277441929e-25
7.9466666667e+02	6.0266552019e-25
7.9500000000e+02	6.0459388509e-25
7.9533333333e+02	6.0877829910e-25
7.9566666667e+02	6.3104671865e-25
7.9600000000e+02	6.0597034077e-25
7.9633333333e+02	5.9886978702e-25
7.9666666667e+02	5.9525825906e-25
7.9700000000e+02	6.0781710713e-25
7.9733333333e+02	6.1081956099e-25
7.9766666667e+02	6.0951346675e-25
7.9800000000e+02	5.9349889329e-25
7.9833333333e+02	5.9255732949e-25
7.9866666667e+02	5.6065796138e-25
7.9900000000e+02	5.7974872974e-25
7.9933333333e+02	5.8996167982e-25
7.9966666667e+02	6.0470665762e-25
8.0000000000e+02	6.0778408950e-25
8.0033333333e+02	6.1234582983e-25
8.0066666667e+02	6.1760574758e-25
8.0100000000e+02	6.0943191346e-25
8.0133333333e+02	6.2052743983e-25
8.0166666667e+02	6.0774633234e-25
8.0200000000e+02	5.6392794670e-25
8.0233333333e+02	6.0300228773e-25
8.0266666667e+02	5.9357838045e-25
8.0300000000e+02	5.6516658919e-25
8.0333333333e+02	5.7342825784e-25
8.0366666667e+02	5.8886325623e-25
8.0400000000e+02	5.9966991697e-25
8.0433333333e+02	5.7551418285e-25
8.0466666667e+02	5.9101953276e-25
8.0500000000e+02	6.0117019507e-25
8.0533333333e+02	5.7061153872e-25
8.0566666667e+02	6.0385291096e-25
8.0600000000e+02	5.9358310680e-25
8.0633333333e+02	5.8439252028e-25
8.0666666667e+02	5.8897947319e-25
8.0700000000e+02	5.7513884778e-25
8.0733333333e+02	5.7482654037e-25
8.0766666667e+02	5.9173115213e-25
8.0800000000e+02	6.0673120757e-25
8.0833333333e+02	5.9138164867e-25
8.0866666667e+02	5.8535292746e-25
8.0900000000e+02	6.0758799241e-25
8.0933333333e+02	6.4170177835e-25
8.0966666667e+02	5.9186530699e-25
8.1000000000e+02	6.0400429785e-25
8.1033333333e+02	6.0498054233e-25
8.1066666667e+02	5.8784858922e-25
8.1100000000e+02	6.0273279482e-25
8.1133333333e+02	6.0153162838e-25
8.1166666667e+02	5.8097046113e-25
8.1200000000e+02	5.8313469330e-25
8.1233333333e+02	5.8402397115e-25
8.1266666667e+02	5.8203150653e-25
8.1300000000e+02	5.8065494102e-25
8.1333333333e+02	5.9574262993e-25
8.1366666667e+02	5.9122518756e-25
8.1400000000e+02	5.9533969005e-25
8.1433333333e+02	5.8495704361e-25
8.1466666667e+02	5.9039543479e-25
8.1500000000e+02	5.9099838773e-25
8.1533333333e+02	5.8568562177e-25
8.1566666667e+02	6.0438441824e-25
8.1600000000e+02	5.9176575333e-25
8.1633333333e+02	5.8784151025e-25
8.1666666667e+02	6.1890012064e-25
8.1700000000e+02	6.1431100597e-25
8.1733333333e+02	6.1532268649e-25
8.1766666667e+02	6.2113200375e-25
8.1800000000e+02	5.8563760428e-25
8.1833333333e+02	5.8828473023e-25
8.1866666667e+02	6.0390841229e-25
8.1900000000e+02	6.1044952614e-25
8.1933333333e+02	6.4211860341e-25
8.1966666667e+02	6.2125686747e-25
8.2000000000e+02	6.1954579616e-25
8.2033333333e+02	5.9855495674e-25
8.2066666667e+02	6.0366495942e-25
8.2100000000e+02	6.0364290861e-25
8.2133333333e+02	6.3620560899e-25
8.2166666667e+02	6.2667443216e-25
8.2200000000e+02	6.2205574887e-25
8.2233333333e+02	6.2238268772e-25
8.2266666667e+02	6.1263232821e-25
8.2300000000e+02	6.0981678728e-25
8.2333333333e+02	6.2470249939e-25
8.2366666667e+02	6.0970441997e-25
8.2400000000e+02	5.9832790033e-25
8.2433333333e+02	5.9826166655e-25
8.2466666667e+02	6.1633223249e-25
8.2500000000e+02	6.2105702134e-25
8.2533333333e+02	6.4146495507e-25
8.2566666667e+02	6.1514054419e-25
8.2600000000e+02	6.2962755029e-25
8.2633333333e+02	5.9538147509e-25
8.2666666667e+02	5.7415357932e-25
8.2700000000e+02	6.3321468693e-25
8.2733333333e+02	6.2421628174e-25
8.2766666667e+02	6.0855727838e-25
8.2800000000e+02	6.1051799513e-25
8.2833333333e+02	6.0134749207e-25
8.2866666667e+02	5.8888445979e-25
8.2900000000e+02	5.9931549205e-25
8.2933333333e+02	6.1149950757e-25
8.2966666667e+02	6.0590471511e-25
8.3000000000e+02	6.2990751832e-25
8.3033333333e+02	6.0617605689e-25
8.3066666667e+02	5.9943042760e-25
8.3100000000e+02	6.0321005784e-25
8.3133333333e+02	5.8902574512e-25
8.3166666667e+02	6.1860247602e-25
8.3200000000e+02	6.2811924969e-25
8.3233333333e+02	6.2931503751e-25
8.3266666667e+02	5.9360801545e-25
8.3300000000e+02	6.1481702535e-25
8.3333333333e+02	6.4109410255e-25
8.3366666667e+02	6.1695841391e-25
8.3400000000e+02	6.4742250043e-25
8.3433333333e+02	6.2350992079e-25
8.3466666667e+02	6.2051559211e-25
8.3500000000e+02	5.9062340250e-25
8.3533333333e+02	6.2623167373e-25
8.3566666667e+02	6.1700048953e-25
8.3600000000e+02	6.1420823900e-25
8.3633333333e+02	6.0623840026e-25
8.3666666667e+02	6.0201920315e-25
8.3700000000e+02	5.7568251423e-25
8.3733333333e+02	6.1529965738e-25
8.3766666667e+02	6.2317239098e-25
8.3800000000e+02	6.4501824538e-25
8.3833333333e+02	6.5728740846e-25
8.3866666667e+02	6.3730447384e-25
8.3900000000e+02	6.3643889349e-25
8.3933333333e+02	6.2264066871e-25
8.3966666667e+02	5.9444305681e-25
8.4000000000e+02	6.0245075937e-25
8.4033333333e+02	6.4042959891e-25
8.4066666667e+02	6.3036506885e-25
8.4100000000e+02	7.6914207795e-25
8.4133333333e+02	9.7447222150e-25
8.4166666667e+02	6.9534034803e-25
8.4200000000e+02	6.4575754056e-25
8.4233333333e+02	6.2734179867e-25
8.4266666667e+02	6.2956004033e-25
8.4300000000e+02	6.6637200093e-25
8.4333333333e+02	6.7641679032e-25
8.4366666667e+02	7.8841463933e-25
8.4400000000e+02	7.3762752387e-25
8.4433333333e+02	6.7023821714e-25
8.4466666667e+02	6.1177860869e-25
8.4500000000e+02	5.9808406323e-25
8.4533333333e+02	6.4549865397e-25
8.4566666667e+02	6.4152955030e-25
8.4600000000e+02	6.1064464540e-25
8.4633333333e+02	6.1884772739e-25
8.4666666667e+02	6.3975446487e-25
8.4700000000e+02	6.1201579696e-25
8.4733333333e+02	6.0951134331e-25
8.4766666667e+02	6.1720612268e-25
8.4800000000e+02	6.1436150583e-25
8.4833333333e+02	6.4173825450e-25
8.4866666667e+02	6.3520203126e-25
8.4900000000e+02	6.1537625242e-25
8.4933333333e+02	6.1302187021e-25
8.4966666667e+02	6.2957378741e-25
8.5000000000e+02	6.2471571428e-25
8.5033333333e+02	6.1736999870e-25
8.5066666667e+02	6.4707641456e-25
8.5100000000e+02	6.2384003734e-25
8.5133333333e+02	6.2667755964e-25
8.5166666667e+02	6.3224694714e-25
8.5200000000e+02	5.8590595179e-25
8.5233333333e+02	6.0818153181e-25
8.5266666667e+02	6.1296175689e-25
8.5300000000e+02	6.0485901167e-25
8.5333333333e+02	6.2930529472e-25
8.5366666667e+02	6.4305030433e-25
8.5400000000e+02	6.1766364541e-25
8.5433333333e+02	6.1816059090e-25
8.5466666667e+02	6.4270442397e-25
8.5500000000e+02	6.3207913892e-25
8.5533333333e+02	6.5007432126e-25
8.5566666667e+02	6.5967836645e-25
8.5600000000e+02	6.6388364032e-25
8.5633333333e+02	6.3826288692e-25
8.5666666667e+02	6.2934303842e-25
8.5700000000e+02	6.2753199691e-25
8.5733333333e+02	6.4058360350e-25
8.5766666667e+02	6.3533631759e-25
8.5800000000e+02	6.5199563126e-25
8.5833333333e+02	6.4101609195e-25
8.5866666667e+02	6.2720863551e-25
8.5900000000e+02	6.2409088019e-25
8.5933333333e+02	6.1865568616e-25
8.5966666667e+02	6.0414519415e-25
8.6000000000e+02	6.4580904203e-25
8.6033333333e+02	6.3469802345e-25
8.6066666667e+02	6.4984378665e-25
8.6100000000e+02	6.1807652502e-25
8.6133333333e+02	6.4144018982e-25
8.6166666667e+02	6.5251606382e-25
8.6200000000e+02	6.2204941401e-25
8.6233333333e+02	6.2498452374e-25
8.6266666667e+02	6.2662777162e-25
8.6300000000e+02	6.4654344367e-25
8.6333333333e+02	6.0371638768e-25
8.6366666667e+02	6.0795087890e-25
8.6400000000e+02	6.6499953537e-25
8.6433333333e+02	6.3498891680e-25
8.6466666667e+02	6.3452973335e-25
8.6500000000e+02	6.4096525408e-25
8.6533333333e+02	6.2970015621e-25
8.6566666667e+02	6.5544954257e-25
8.6600000000e+02	6.6036395298e-25
8.6633333333e+02	6.4246799767e-25
8.6666666667e+02	6.3399117464e-25
8.6700000000e+02	6.3866058606e-25
8.6733333333e+02	6.4776875611e-25
8.6766666667e+02	6.6125346532e-25
8.6800000000e+02	6.5592130326e-25
8.6833333333e+02	6.5687254285e-25
8.6866666667e+02	6.7601853967e-25
8.6900000000e+02	6.5559534427e-25
8.6933333333e+02	6.5573502755e-25
8.6966666667e+02	6.5324748968e-25
8.7000000000e+02	6.5220368679e-25
8.7033333333e+02	6.4732661350e-25
8.7066666667e+02	6.6818019669e-25
8.7100000000e+02	6.7479044743e-25
8.7133333333e+02	6.4260724237e-25
8.7166666667e+02	6.3927131661e-25
8.7200000000e+02	6.4085300978e-25
8.7233333333e+02	6.5099614789e-25
8.7266666667e+02	6.3236473493e-25
8.7300000000e+02	6.4666510890e-25
8.7333333333e+02	6.5204289555e-25
8.7366666667e+02	6.3095258813e-25
8.7400000000e+02	6.3837701963e-25
8.7433333333e+02	6.2759199740e-25
8.7466666667e+02	6.3450525579e-25
8.7500000000e+02	6.6204044302e-25
8.7533333333e+02	6.5995429467e-25
8.7566666667e+02	6.5026079736e-25
8.7600000000e+02	6.4470484631e-25
8.7633333333e+02	6.2310305153e-25
8.7666666667e+02	6.3562652307e-25
8.7700000000e+02	6.5157293785e-25
8.7733333333e+02	6.7210643421e-25
8.7766666667e+02	6.4704287568e-25
8.7800000000e+02	6.2116458649e-25
8.7833333333e+02	6.2670686940e-25
8.7866666667e+02	6.5216115309e-25
8.7900000000e+02	6.7546840368e-25
8.7933333333e+02	6.3415728313e-25
8.7966666667e+02	6.4380776561e-25
8.8000000000e+02	6.7489508088e-25
8.8033333333e+02	6.4122771286e-25
8.8066666667e+02	6.5452131712e-25
8.8100000000e+02	6.5955437856e-25
8.8133333333e+02	6.4545969411e-25
8.8166666667e+02	6.4919353317e-25
8.8200000000e+02	6.4596722607e-25
8.8233333333e+02	6.5019614558e-25
8.8266666667e+02	6.7901775028e-25
8.8300000000e+02	6.6480939650e-25
8.8333333333e+02	6.6207294338e-25
8.8366666667e+02	6.5293025470e-25
8.8400000000e+02	6.5214915703e-25
8.8433333333e+02	6.6193144130e-25
8.8466666667e+02	6.7776450046e-25
8.8500000000e+02	6.6041353466e-25
8.8533333333e+02	6.5832782330e-25
8.8566666667e+02	6.5526633924e-25
8.8600000000e+02	6.3931544016e-25
8.8633333333e+02	6.6020567175e-25
8.8666666667e+02	6.4031958744e-25
8.8700000000e+02	6.3306397675e-25
8.8733333333e+02	6.4698553589e-25
8.8766666667e+02	6.5135741700e-25
8.8800000000e+02	6.7191451277e-25
8.8833333333e+02	6.4767660092e-25
8.8866666667e+02	6.6002866694e-25
8.8900000000e+02	6.5952232300e-25
8.8933333333e+02	6.5523838765e-25
8.8966666667e+02	6.5070643318e-25
8.9000000000e+02	6.6129519331e-25
8.9033333333e+02	6.5405210173e-25
8.9066666667e+02	6.6395883913e-25
8.9100000000e+02	6.5330580026e-25
8.9133333333e+02	6.6450960264e-25
8.9166666667e+02	6.4926184533e-25
8.9200000000e+02	6.4825511000e-25
8.9233333333e+02	6.6652375552e-25
8.9266666667e+02	6.5808406824e-25
8.9300000000e+02	6.6231059998e-25
8.9333333333e+02	6.3720984519e-25
8.9366666667e+02	6.2893735019e-25
8.9400000000e+02	6.7890847440e-25
8.9433333333e+02	6.8505391153e-25
8.9466666667e+02	6.5952100679e-25
8.9500000000e+02	6.6853211097e-25
8.9533333333e+02	6.6148912072e-25
8.9566666667e+02	6.8140125958e-25
8.9600000000e+02	6.5263993457e-25
8.9633333333e+02	6.6765443425e-25
8.9666666667e+02	6.6890231395e-25
8.9700000000e+02	6.4461026165e-25
8.9733333333e+02	6.5262492701e-25
8.9766666667e+02	6.5843806786e-25
8.9800000000e+02	6.4685732470e-25
8.9833333333e+02	6.5646425848e-25
8.9866666667e+02	7.4999747682e-25
8.9900000000e+02	1.0653644210e-24
8.9933333333e+02	1.1127205295e-24
8.9966666667e+02	7.6570954026e-25
9.0000000000e+02	7.5525399917e-25
9.0033333333e+02	9.0478450704e-25
9.0066666667e+02	7.9335373504e-25
9.0100000000e+02	6.6193714795e-25
9.0133333333e+02	6.4102017807e-25
9.0166666667e+02	6.5325670260e-25
9.0200000000e+02	6.4880455362e-25
9.0233333333e+02	6.4339432862e-25
9.0266666667e+02	6.7181938744e-25
9.0300000000e+02	6.6670432017e-25
9.0333333333e+02	6.6656897192e-25
9.0366666667e+02	6.4341589187e-25
9.0400000000e+02	6.5914130567e-25
9.0433333333e+02	6.4170843893e-25
9.0466666667e+02	6.6210279084e-25
9.0500000000e+02	6.9331837088e-25
9.0533333333e+02	6.5468622444e-25
9.0566666667e+02	6.6463676930e-25
9.0600000000e+02	6.7477759537e-25
9.0633333333e+02	8.9210169344e-25
9.0666666667e+02	1.1026201662e-24
9.0700000000e+02	7.3944697679e-25
9.0733333333e+02	6.9221048819e-25
9.0766666667e+02	7.0331514844e-25
9.0800000000e+02	6.6436599322e-25
9.0833333333e+02	6.4554721248e-25
9.0866666667e+02	6.6228831381e-25
9.0900000000e+02	6.7380017413e-25
9.0933333333e+02	6.5520665264e-25
9.0966666667e+02	7.4581298004e-25
9.1000000000e+02	9.2937836829e-25
9.1033333333e+02	7.6616677609e-25
9.1066666667e+02	6.7026990426e-25
9.1100000000e+02	6.7719915992e-25
9.1133333333e+02	6.5789864246e-25
9.1166666667e+02	6.5534808420e-25
9.1200000000e+02	6.6939283749e-25
9.1233333333e+02	6.7358045948e-25
9.1266666667e+02	6.6908371624e-25
9.1300000000e+02	6.7580837938e-25
9.1333333333e+02	6.6601894959e-25
9.1366666667e+02	6.7445252199e-25
9.1400000000e+02	6.5661826101e-25
9.1433333333e+02	6.3656259008e-25
9.1466666667e+02	6.7992203627e-25
9.1500000000e+02	6.7465673214e-25
9.1533333333e+02	6.7600169337e-25
9.1566666667e+02	6.9202763788e-25
9.1600000000e+02	6.7360113156e-25
9.1633333333e+02	6.5370811662e-25
9.1666666667e+02	6.5368500230e-25
9.1700000000e+02	6.4106206435e-25
9.1733333333e+02	6.7375981990e-25
9.1766666667e+02	6.4694075190e-25
9.1800000000e+02	6.6795104491e-25
9.1833333333e+02	6.6222830821e-25
9.1866666667e+02	6.5714489643e-25
9.1900000000e+02	6.7535701693e-25
9.1933333333e+02	6.7441197547e-25
9.1966666667e+02	7.0748821801e-25
9.2000000000e+02	6.8048413475e-25
9.2033333333e+02	6.9306036086e-25
9.2066666667e+02	6.7637031754e-25
9.2100000000e+02	6.8403607194e-25
9.2133333333e+02	6.8464264919e-25
9.2166666667e+02	6.7520557466e-25
9.2200000000e+02	6.5610622650e-25
9.2233333333e+02	6.7173223743e-25
9.2266666667e+02	6.5904144388e-25
9.2300000000e+02	7.1179400868e-25
9.2333333333e+02	7.3115573030e-25
9.2366666667e+02	6.9436160769e-25
9.2400000000e+02	6.8566363649e-25
9.2433333333e+02	6.6348741587e-25
9.2466666667e+02	6.6813769229e-25
9.2500000000e+02	6.6730636681e-25
9.2533333333e+02	6.8375570572e-25
9.2566666667e+02	6.8962138769e-25
9.2600000000e+02	7.1389188728e-25
9.2633333333e+02	6.9581391531e-25
9.2666666667e+02	6.5317851187e-25
9.2700000000e+02	7.0570486131e-25
9.2733333333e+02	7.0247233545e-25
9.2766666667e+02	6.9978512867e-25
9.2800000000e+02	6.9514434735e-25
9.2833333333e+02	6.7745269317e-25
9.2866666667e+02	7.1296950090e-25
9.2900000000e+02	6.8554398141e-25
9.2933333333e+02	6.7692797773e-25
9.2966666667e+02	6.9763693447e-25
9.3000000000e+02	6.8232814968e-25
9.3033333333e+02	6.6571396429e-25
9.3066666667e+02	6.7013709708e-25
9.3100000000e+02	6.9323151033e-25
9.3133333333e+02	6.9613088481e-25
9.3166666667e+02	6.8029379192e-25
9.3200000000e+02	6.6101300019e-25
9.3233333333e+02	6.4450511858e-25
9.3266666667e+02	6.9761511763e-25
9.3300000000e+02	6.6283073056e-25
9.3333333333e+02	6.9258308268e-25
9.3366666667e+02	6.8123178079e-25
9.3400000000e+02	7.0823359013e-25
9.3433333333e+02	7.1635502327e-25
9.3466666667e+02	6.9510216006e-25
9.3500000000e+02	6.9123388341e-25
9.3533333333e+02	6.8658859351e-25
9.3566666667e+02	6.7846618479e-25
9.3600000000e+02	6.6684815993e-25
9.3633333333e+02	6.9670617748e-25
9.3666666667e+02	6.8044360018e-25
9.3700000000e+02	6.6952388735e-25
9.3733333333e+02	6.9691273058e-25
9.3766666667e+02	7.0968122373e-25
9.3800000000e+02	6.7172242276e-25
9.3833333333e+02	6.8726141920e-25
9.3866666667e+02	6.7829227672e-25
9.3900000000e+02	6.9235999185e-25
9.3933333333e+02	7.0236205014e-25
9.3966666667e+02	6.7869590860e-25
9.4000000000e+02	7.2575108476e-25
9.4033333333e+02	6.8934578039e-25
9.4066666667e+02	6.6734548961e-25
9.4100000000e+02	6.6170852381e-25
9.4133333333e+02	6.7812314926e-25
9.4166666667e+02	6.9347808929e-25
9.4200000000e+02	6.9837974308e-25
9.4233333333e+02	6.9175252093e-25
9.4266666667e+02	6.6490650797e-25
9.4300000000e+02	6.9002347154e-25
9.4333333333e+02	6.9503838576e-25
9.4366666667e+02	6.8375208609e-25
9.4400000000e+02	6.9792690376e-25
9.4433333333e+02	6.9681199185e-25
9.4466666667e+02	6.5897095039e-25
9.4500000000e+02	6.9775874825e-25
9.4533333333e+02	6.5210000296e-25
9.4566666667e+02	7.0838003580e-25
9.4600000000e+02	7.0026630749e-25
9.4633333333e+02	6.9731931238e-25
9.4666666667e+02	6.9174023279e-25
9.4700000000e+02	6.9203050088e-25
9.4733333333e+02	7.2469092202e-25
9.4766666667e+02	6.8651867890e-25
9.4800000000e+02	6.8779666522e-25
9.4833333333e+02	6.8230739278e-25
9.4866666667e+02	6.8850438903e-25
9.4900000000e+02	6.9089565891e-25
9.4933333333e+02	6.7291797318e-25
9.4966666667e+02	6.8095491438e-25
9.5000000000e+02	6.8739182073e-25
9.5033333333e+02	6.8617142922e-25
9.5066666667e+02	7.0032002968e-25
9.5100000000e+02	6.9614530146e-25
9.5133333333e+02	6.8946798257e-25
9.5166666667e+02	7.1064704621e-25
9.5200000000e+02	7.3018024585e-25
9.5233333333e+02	6.7812665335e-25
9.5266666667e+02	6.7767343454e-25
9.5300000000e+02	6.7644278971e-25
9.5333333333e+02	7.0699084581e-25
9.5366666667e+02	7.0710475968e-25
9.5400000000e+02	7.1346753962e-25
9.5433333333e+02	6.9752515320e-25
9.5466666667e+02	7.1024269687e-25
9.5500000000e+02	7.0818150307e-25
9.5533333333e+02	7.3485416457e-25
9.5566666667e+02	6.8713198413e-25
9.5600000000e+02	6.8959580008e-25
9.5633333333e+02	6.9585444357e-25
9.5666666667e+02	6.9326494477e-25
9.5700000000e+02	7.0886781246e-25
9.5733333333e+02	7.0111568953e-25
9.5766666667e+02	7.0130424183e-25
9.5800000000e+02	7.0250718617e-25
9.5833333333e+02	6.5208334728e-25
9.5866666667e+02	6.9166553778e-25
9.5900000000e+02	6.9593975874e-25
9.5933333333e+02	7.0489873579e-25
9.5966666667e+02	6.9599912100e-25
9.6000000000e+02	7.3353464025e-25
9.6033333333e+02	7.1430582262e-25
9.6066666667e+02	7.1789945738e-25
9.6100000000e+02	7.7324526850e-25
9.6133333333e+02	6.6582407230e-25
9.6166666667e+02	6.7240577411e-25
9.6200000000e+02	6.9277763730e-25
9.6233333333e+02	7.1148389986e-25
9.6266666667e+02	7.1543567672e-25
9.6300000000e+02	7.0476774338e-25
9.6333333333e+02	7.0278454997e-25
9.6366666667e+02	7.0060111944e-25
9.6400000000e+02	7.0405162119e-25
9.6433333333e+02	7.0116648149e-25
9.6466666667e+02	6.8742835003e-25
9.6500000000e+02	6.9136227815e-25
9.6533333333e+02	7.1993791278e-25
9.6566666667e+02	7.3076803535e-25
9.6600000000e+02	6.7648521885e-25
9.6633333333e+02	7.3793170922e-25
9.6666666667e+02	7.1768990390e-25
9.6700000000e+02	7.0271966441e-25
9.6733333333e+02	7.2218994352e-25
9.6766666667e+02	7.0721895761e-25
9.6800000000e+02	7.2941630584e-25
9.6833333333e+02	7.4028153417e-25
9.6866666667e+02	7.1130362781e-25
9.6900000000e+02	6.9750348005e-25
9.6933333333e+02	7.1523174857e-25
9.6966666667e+02	6.9730044056e-25
9.7000000000e+02	7.0299081179e-25
9.7033333333e+02	7.1324399819e-25
9.7066666667e+02	7.2204414997e-25
9.7100000000e+02	7.0821186132e-25
9.7133333333e+02	7.2980520773e-25
9.7166666667e+02	7.3261978776e-25
9.7200000000e+02	6.9949389149e-25
9.7233333333e+02	7.3080642025e-25
9.7266666667e+02	7.3107187028e-25
9.7300000000e+02	6.7229399110e-25
9.7333333333e+02	6.9166534000e-25
9.7366666667e+02	7.1528712618e-25
9.7400000000e+02	6.9949601374e-25
9.7433333333e+02	7.0207449844e-25
9.7466666667e+02	7.1994991777e-25
9.7500000000e+02	6.9196975516e-25
9.7533333333e+02	6.9131535633e-25
9.7566666667e+02	7.1052686131e-25
9.7600000000e+02	7.1471964186e-25
9.7633333333e+02	6.9904411858e-25
9.7666666667e+02	7.2513521313e-25
9.7700000000e+02	7.1693389392e-25
9.7733333333e+02	7.1837947857e-25
9.7766666667e+02	7.0518828810e-25
9.7800000000e+02	7.1675139963e-25
9.7833333333e+02	7.2381418297e-25
9.7866666667e+02	6.9949596455e-25
9.7900000000e+02	7.1516343496e-25
9.7933333333e+02	7.1646424764e-25
9.7966666667e+02	7.2223052290e-25
9.8000000000e+02	7.2119853120e-25
9.8033333333e+02	7.0387628900e-25
9.8066666667e+02	6.5951606940e-25
9.8100000000e+02	6.8806172250e-25
9.8133333333e+02	6.9885222979e-25
9.8166666667e+02	6.9217913331e-25
9.8200000000e+02	7.1695124846e-25
9.8233333333e+02	7.3236763463e-25
9.8266666667e+02	6.9654336063e-25
9.8300000000e+02	7.3959537552e-25
9.8333333333e+02	7.2232957397e-25
9.8366666667e+02	7.2523457147e-25
9.8400000000e+02	6.9275618231e-25
9.8433333333e+02	7.2809702533e-25
9.8466666667e+02	7.6132022899e-25
9.8500000000e+02	7.5460714935e-25
9.8533333333e+02	7.5793590212e-25
9.8566666667e+02	8.1351690417e-25
9.8600000000e+02	8.8432410151e-25
9.8633333333e+02	1.0590806405e-24
9.8666666667e+02	1.3214044053e-24
9.9166666667e+02	1.1082221219e-24
9.9200000000e+02	9.1097025615e-25
9.9233333333e+02	8.1215273226e-25
9.9266666667e+02	8.0191939510e-25
9.9300000000e+02	7.2624154808e-25
9.9333333333e+02	7.2483440636e-25
9.9366666667e+02	7.6742586454e-25
9.9400000000e+02	7.4667678167e-25
9.9433333333e+02	7.3154522494e-25
9.9466666667e+02	7.3266434818e-25
9.9500000000e+02	1.1490954202e-24
9.9533333333e+02	1.4280436076e-24
9.9566666667e+02	1.0179695628e-24
9.9600000000e+02	7.1276440283e-25
9.9633333333e+02	7.0221430506e-25
9.9666666667e+02	7.4546591610e-25
9.9700000000e+02	7.4832007320e-25
9.9733333333e+02	9.3500400792e-25
9.9866666667e+02	1.2504994329e-24
1.0020000000e+03	1.1802115414e-24
1.0023333333e+03	8.6810080607e-25
1.0036666667e+03	1.4826478431e-24
1.0120000000e+03	8.4263934634e-25
1.0123333333e+03	7.6625143122e-25
1.0126666667e+03	7.9078655021e-25
1.0130000000e+03	7.7694852038e-25
1.0133333333e+03	8.1199756544e-25
1.0136666667e+03	9.4761634665e-25
1.0140000000e+03	1.0000207273e-24
1.0143333333e+03	8.2983173058e-25
1.0146666667e+03	7.3465356250e-25
1.0150000000e+03	7.3333406657e-25
1.0153333333e+03	7.4774903993e-25
1.0156666667e+03	7.5372646998e-25
1.0160000000e+03	7.5722603763e-25
1.0163333333e+03	7.2864365566e-25
1.0166666667e+03	7.5759261047e-25
1.0170000000e+03	7.6683175624e-25
1.0173333333e+03	7.3956285507e-25
1.0176666667e+03	9.1752131704e-25
1.0180000000e+03	1.1475796324e-24
1.0183333333e+03	8.8059054282e-25
1.0186666667e+03	7.2855512038e-25
1.0190000000e+03	7.3451299363e-25
1.0193333333e+03	7.3985715042e-25
1.0196666667e+03	7.8699185324e-25
1.0200000000e+03	7.5929880509e-25
1.0203333333e+03	7.7847952923e-25
1.0206666667e+03	7.7121232485e-25
1.0210000000e+03	7.3609761799e-25
1.0213333333e+03	7.4647686931e-25
1.0216666667e+03	7.6864868011e-25
1.0220000000e+03	7.6795955145e-25
1.0223333333e+03	7.7197623380e-25
1.0226666667e+03	7.5595166561e-25
1.0230000000e+03	7.5439883869e-25
1.0233333333e+03	7.7375124587e-25
1.0236666667e+03	7.7337915203e-25
1.0240000000e+03	7.7490575894e-25
1.0243333333e+03	7.5987942273e-25
1.0246666667e+03	7.4491610882e-25
1.0250000000e+03	7.4890036845e-25
1.0253333333e+03	7.8765701424e-25
1.0256666667e+03	7.9601340535e-25
1.0260000000e+03	7.6046474857e-25
1.0263333333e+03	7.5336484191e-25
1.0266666667e+03	7.6167876144e-25
1.0270000000e+03	7.5033001498e-25
1.0273333333e+03	7.2930146907e-25
1.0276666667e+03	7.5503312644e-25
1.0280000000e+03	7.6147736928e-25
1.0283333333e+03	7.5428460003e-25
1.0286666667e+03	7.5288388917e-25
1.0290000000e+03	7.2507915654e-25
1.0293333333e+03	7.3546522432e-25
1.0296666667e+03	7.2459087770e-25
1.0300000000e+03	7.4835715671e-25
1.0303333333e+03	7.6693308824e-25
1.0306666667e+03	7.9453153156e-25
1.0310000000e+03	7.7825902542e-25
1.0313333333e+03	7.5421623763e-25
1.0316666667e+03	7.6351361135e-25
1.0320000000e+03	7.8787101870e-25
1.0323333333e+03	7.5342175142e-25
1.0326666667e+03	7.7237274922e-25
1.0330000000e+03	7.9942741925e-25
1.0333333333e+03	8.0146410513e-25
1.0336666667e+03	7.7588765103e-25
1.0340000000e+03	8.1623789143e-25
1.0343333333e+03	7.9937754451e-25
1.0346666667e+03	7.9078281016e-25
1.0350000000e+03	7.5782347620e-25
1.0353333333e+03	7.4664661819e-25
1.0356666667e+03	7.5105987760e-25
1.0360000000e+03	7.8592988463e-25
1.0363333333e+03	7.5660862154e-25
1.0366666667e+03	7.7163841692e-25
1.0370000000e+03	7.3955744669e-25
1.0373333333e+03	7.7534585833e-25
1.0376666667e+03	7.4011059617e-25
1.0380000000e+03	7.5980301377e-25
1.0383333333e+03	7.7629398775e-25
1.0386666667e+03	7.8762750772e-25
1.0390000000e+03	7.8248888402e-25
1.0393333333e+03	7.8730310188e-25
1.0396666667e+03	7.6881195488e-25
1.0400000000e+03	7.4775034049e-25
1.0403333333e+03	7.8428035689e-25
1.0406666667e+03	7.6193376531e-25
1.0410000000e+03	7.5898934292e-25
1.0413333333e+03	7.5341119781e-25
1.0416666667e+03	7.6694883864e-25
1.0420000000e+03	7.6572469532e-25
1.0423333333e+03	7.5838641371e-25
1.0426666667e+03	7.8546567698e-25
1.0430000000e+03	7.5268577418e-25
1.0433333333e+03	7.7471926072e-25
1.0436666667e+03	7.8057726570e-25
1.0440000000e+03	7.8696753808e-25
1.0443333333e+03	8.1479165449e-25
1.0446666667e+03	7.7644467716e-25
1.0450000000e+03	7.7976552671e-25
1.0453333333e+03	7.6798847579e-25
1.0456666667e+03	7.4792412249e-25
1.0460000000e+03	8.1829378379e-25
1.0463333333e+03	7.8699336528e-25
1.0466666667e+03	7.8573377878e-25
1.0470000000e+03	7.4847476239e-25
1.0473333333e+03	7.7476174246e-25
1.0476666667e+03	7.9694324351e-25
1.0480000000e+03	7.9032156890e-25
1.0483333333e+03	8.1008947651e-25
1.0486666667e+03	7.5549869907e-25
1.0490000000e+03	7.7115268245e-25
1.0493333333e+03	7.7767206296e-25
1.0496666667e+03	7.8597038829e-25
1.0500000000e+03	7.6179219178e-25
1.0503333333e+03	7.8858789207e-25
1.0506666667e+03	7.9048996165e-25
1.0510000000e+03	8.0854547026e-25
1.0513333333e+03	7.9281821623e-25
1.0516666667e+03	7.7031424707e-25
1.0520000000e+03	7.6006718574e-25
1.0523333333e+03	7.9623731986e-25
1.0526666667e+03	7.8797557213e-25
1.0530000000e+03	7.7984764677e-25
1.0533333333e+03	7.4899414251e-25
1.0536666667e+03	7.7112341822e-25
1.0540000000e+03	7.7607456524e-25
1.0543333333e+03	7.9956605879e-25
1.0546666667e+03	8.4069108493e-25
1.0550000000e+03	7.5096378074e-25
1.0553333333e+03	8.0158192428e-25
1.0556666667e+03	7.9239487632e-25
1.0560000000e+03	7.7102807209e-25
1.0563333333e+03	7.7508952217e-25
1.0566666667e+03	7.7224975313e-25
1.0570000000e+03	7.9185029251e-25
1.0573333333e+03	7.4242590540e-25
1.0576666667e+03	7.7167000743e-25
1.0580000000e+03	7.7797676141e-25
1.0583333333e+03	7.8007097178e-25
1.0586666667e+03	8.0025863061e-25
1.0590000000e+03	8.2252322267e-25
1.0593333333e+03	8.2327763605e-25
1.0596666667e+03	8.4891792884e-25
1.0600000000e+03	8.5484638500e-25
1.0603333333e+03	8.4058142246e-25
1.0606666667e+03	8.4013923019e-25
1.0610000000e+03	8.1883375448e-25
1.0613333333e+03	8.4753326688e-25
1.0616666667e+03	8.7067939070e-25
1.0620000000e+03	8.4115681146e-25
1.0623333333e+03	8.5617420275e-25
1.0626666667e+03	8.9571044706e-25
1.0630000000e+03	8.2839015914e-25
1.0633333333e+03	8.5164877121e-25
1.0636666667e+03	8.0072299726e-25
1.0640000000e+03	8.2485338637e-25
1.0643333333e+03	8.3229934859e-25
1.0646666667e+03	8.1189777452e-25
1.0650000000e+03	7.8056611632e-25
1.0653333333e+03	8.1471737217e-25
1.0656666667e+03	8.1857219853e-25
1.0660000000e+03	7.8678807707e-25
1.0663333333e+03	8.0370798022e-25
1.0666666667e+03	8.5067987386e-25
1.0670000000e+03	8.5488732864e-25
1.0673333333e+03	8.2149891276e-25
1.0676666667e+03	8.4071497371e-25
1.0680000000e+03	8.2217608462e-25
1.0683333333e+03	7.8905122004e-25
1.0686666667e+03	8.0050409626e-25
1.0690000000e+03	8.5305902870e-25
1.0693333333e+03	7.9727863715e-25
1.0696666667e+03	7.9557892252e-25
1.0700000000e+03	7.7489668487e-25
1.0703333333e+03	7.7338799199e-25
1.0706666667e+03	8.1674865668e-25
1.0710000000e+03	8.5259039709e-25
1.0713333333e+03	8.2738319723e-25
1.0716666667e+03	8.0837391356e-25
1.0720000000e+03	8.4763858149e-25
1.0723333333e+03	8.4553345172e-25
1.0726666667e+03	8.0330191101e-25
1.0730000000e+03	7.9512384268e-25
1.0733333333e+03	8.1623489620e-25
1.0736666667e+03	8.3966181612e-25
1.0740000000e+03	8.3648375777e-25
1.0743333333e+03	7.9164468538e-25
1.0746666667e+03	8.5368917501e-25
1.0750000000e+03	8.5124663906e-25
1.0753333333e+03	8.4434030618e-25
1.0756666667e+03	8.0035513210e-25
1.0760000000e+03	8.2252620701e-25
1.0763333333e+03	8.3978753696e-25
1.0766666667e+03	8.3452597435e-25
1.0770000000e+03	8.1311191250e-25
1.0773333333e+03	7.8864712171e-25
1.0776666667e+03	7.8265747135e-25
1.0780000000e+03	8.1417939759e-25
1.0783333333e+03	8.2813478368e-25
1.0786666667e+03	8.3226744842e-25
1.0790000000e+03	8.3525528878e-25
1.0793333333e+03	8.0227982561e-25
1.0796666667e+03	7.8234448345e-25
1.0800000000e+03	7.8140726736e-25
1.0803333333e+03	8.6237602362e-25
1.0806666667e+03	8.0082917324e-25
1.0810000000e+03	8.4158389338e-25
1.0813333333e+03	8.3407464333e-25
1.0816666667e+03	8.4041921984e-25
1.0820000000e+03	8.3894825313e-25
1.0823333333e+03	8.0969144589e-25
1.0826666667e+03	8.1531551226e-25
1.0830000000e+03	7.8923168265e-25
1.0833333333e+03	8.4600345573e-25
1.0836666667e+03	8.3060970740e-25
1.0840000000e+03	8.0186379137e-25
1.0843333333e+03	8.1828284856e-25
1.0846666667e+03	8.4494941020e-25
1.0850000000e+03	8.3580011369e-25
1.0853333333e+03	8.3425984880e-25
1.0856666667e+03	8.7673260513e-25
1.0860000000e+03	8.2795449154e-25
1.0863333333e+03	8.4275361590e-25
1.0866666667e+03	8.2231419059e-25
1.0870000000e+03	8.5612775380e-25
1.0873333333e+03	8.7030150516e-25
1.0876666667e+03	8.7116001922e-25
1.0880000000e+03	8.5893469481e-25
1.0883333333e+03	8.0395646822e-25
1.0886666667e+03	8.1201728246e-25
1.0890000000e+03	8.1969266254e-25
1.0893333333e+03	8.3299760934e-25
1.0896666667e+03	8.2297716036e-25
1.0900000000e+03	8.2980420152e-25
1.0903333333e+03	8.3060477374e-25
1.0906666667e+03	8.2003522524e-25
1.0910000000e+03	8.7307298694e-25
1.0913333333e+03	8.4464843216e-25
1.0916666667e+03	8.2344435659e-25
1.0920000000e+03	8.2787524097e-25
1.0923333333e+03	8.5499611493e-25
1.0926666667e+03	8.4806754493e-25
1.0930000000e+03	8.0961242122e-25
1.0933333333e+03	7.9779768487e-25
1.0936666667e+03	7.9766135220e-25
1.0940000000e+03	8.0788307188e-25
1.0943333333e+03	7.8454624672e-25
1.0946666667e+03	8.2124660065e-25
1.0950000000e+03	8.3900109576e-25
1.0953333333e+03	8.2199696617e-25
1.0956666667e+03	8.6773797022e-25
1.0960000000e+03	8.5164803136e-25
1.0963333333e+03	8.1845104876e-25
1.0966666667e+03	8.2337116185e-25
1.0970000000e+03	8.3596700590e-25
1.0973333333e+03	8.4114451500e-25
1.0976666667e+03	8.6687343860e-25
1.0980000000e+03	8.6791394746e-25
1.0983333333e+03	8.3970115639e-25
1.0986666667e+03	8.3043570742e-25
1.0990000000e+03	8.1812075411e-25
1.0993333333e+03	8.6099011809e-25
1.0996666667e+03	8.2650319912e-25
1.1000000000e+03	8.1446453001e-25
1.1003333333e+03	8.4450447828e-25
1.1006666667e+03	8.2893055250e-25
1.1010000000e+03	8.1504728174e-25
1.1013333333e+03	8.7151028689e-25
1.1016666667e+03	8.3233944859e-25
1.1020000000e+03	7.9750075982e-25
1.1023333333e+03	8.1258603188e-25
1.1026666667e+03	8.1887349191e-25
1.1030000000e+03	8.1602646978e-25
1.1033333333e+03	8.4359092434e-25
1.1036666667e+03	8.4662376655e-25
1.1040000000e+03	8.1502940095e-25
1.1043333333e+03	8.2189418237e-25
1.1046666667e+03	8.2491195196e-25
1.1050000000e+03	7.8708920426e-25
1.1053333333e+03	8.0416433185e-25
1.1056666667e+03	8.4305250057e-25
1.1060000000e+03	7.9797907991e-25
1.1063333333e+03	8.2872598759e-25
1.1066666667e+03	8.4896548937e-25
1.1070000000e+03	8.6409701175e-25
1.1073333333e+03	8.4492019623e-25
1.1076666667e+03	8.1203785538e-25
1.1080000000e+03	8.1863680229e-25
1.1083333333e+03	7.7702551471e-25
1.1086666667e+03	7.9928323109e-25
1.1090000000e+03	7.7900415609e-25
1.1093333333e+03	8.0171430671e-25
1.1096666667e+03	8.0994053738e-25
1.1100000000e+03	8.2574881672e-25
1.1103333333e+03	8.6007679625e-25
1.1106666667e+03	8.5408873615e-25
1.1110000000e+03	8.5515781247e-25
1.1113333333e+03	8.1550096442e-25
1.1116666667e+03	8.3220580613e-25
1.1120000000e+03	8.5141151841e-25
1.1123333333e+03	8.5467181249e-25
1.1126666667e+03	8.1176160359e-25
1.1130000000e+03	7.8985609086e-25
1.1133333333e+03	8.4181901950e-25
1.1136666667e+03	8.0976532984e-25
1.1140000000e+03	8.4220537742e-25
1.1143333333e+03	8.2100995867e-25
1.1146666667e+03	8.2950407063e-25
1.1150000000e+03	8.4836170567e-25
1.1153333333e+03	8.3993153601e-25
1.1156666667e+03	8.2265251808e-25
1.1160000000e+03	8.1205539655e-25
1.1163333333e+03	8.0225315890e-25
1.1166666667e+03	7.9960246661e-25
1.1170000000e+03	8.4484059647e-25
1.1173333333e+03	8.5533623098e-25
1.1176666667e+03	8.9559212536e-25
1.1180000000e+03	8.7030957260e-25
1.1183333333e+03	8.3942877811e-25
1.1186666667e+03	8.1807530468e-25
1.1190000000e+03	8.3544277679e-25
1.1193333333e+03	8.4121385003e-25
1.1196666667e+03	8.4020059597e-25
1.1200000000e+03	8.3145042393e-25
1.1203333333e+03	8.3073185262e-25
1.1206666667e+03	8.1374459371e-25
1.1210000000e+03	8.3912867253e-25
1.1213333333e+03	8.6195574961e-25
1.1216666667e+03	8.1550382830e-25
1.1220000000e+03	8.7052445134e-25
1.1223333333e+03	8.3370962448e-25
1.1226666667e+03	8.5733293497e-25
1.1230000000e+03	8.1819378997e-25
1.1233333333e+03	8.7413808487e-25
1.1236666667e+03	8.9372198933e-25
1.1240000000e+03	8.5469994594e-25
1.1243333333e+03	8.3835349427e-25
1.1246666667e+03	8.4834785521e-25
1.1250000000e+03	8.1606406062e-25
1.1253333333e+03	8.3404220044e-25
1.1256666667e+03	8.3363314473e-25
1.1260000000e+03	8.4627179654e-25
1.1263333333e+03	8.5163075447e-25
1.1266666667e+03	8.3533108764e-25
1.1270000000e+03	8.7590797925e-25
1.1273333333e+03	8.6308221720e-25
1.1276666667e+03	8.4013609993e-25
1.1280000000e+03	8.8797141288e-25
1.1283333333e+03	8.8129460828e-25
1.1286666667e+03	8.3962883836e-25
1.1290000000e+03	8.5616693923e-25
1.1293333333e+03	8.9003013780e-25
1.1296666667e+03	8.5245098548e-25
1.1300000000e+03	8.5821133752e-25
1.1303333333e+03	8.2741912383e-25
1.1306666667e+03	8.6217722224e-25
1.1310000000e+03	8.4359432726e-25
1.1313333333e+03	8.4578976975e-25
1.1316666667e+03	8.5617023488e-25
1.1320000000e+03	8.4514371970e-25
1.1323333333e+03	8.1508208598e-25
1.1326666667e+03	8.3891113126e-25
1.1330000000e+03	8.2317546045e-25
1.1333333333e+03	8.2738031570e-25
1.1336666667e+03	8.0734764612e-25
1.1340000000e+03	8.4144643478e-25
1.1343333333e+03	8.0438301657e-25
1.1346666667e+03	8.5375490348e-25
1.1350000000e+03	9.0671285864e-25
1.1353333333e+03	8.6343518036e-25
1.1356666667e+03	8.2094811268e-25
1.1360000000e+03	8.5358004366e-25
1.1363333333e+03	8.6719271753e-25
1.1366666667e+03	8.5151458366e-25
1.1370000000e+03	8.5864918718e-25
1.1373333333e+03	8.4205239272e-25
1.1376666667e+03	8.5265144242e-25
1.1380000000e+03	9.1357575506e-25
1.1383333333e+03	8.9415066310e-25
1.1386666667e+03	8.7807036950e-25
1.1390000000e+03	8.7623793568e-25
1.1393333333e+03	8.3343751749e-25
1.1396666667e+03	8.8151359671e-25
1.1400000000e+03	8.3949748699e-25
1.1403333333e+03	8.9446390650e-25
1.1406666667e+03	9.1666665168e-25
1.1410000000e+03	8.8000361609e-25
1.1413333333e+03	8.7898272635e-25
1.1416666667e+03	8.8037882867e-25
1.1420000000e+03	8.5521710832e-25
1.1423333333e+03	8.7468702341e-25
1.1426666667e+03	8.6324302316e-25
1.1430000000e+03	8.6816424517e-25
1.1433333333e+03	8.6571326101e-25
1.1436666667e+03	8.7118342109e-25
1.1440000000e+03	8.3288092478e-25
1.1443333333e+03	8.4063241595e-25
1.1446666667e+03	8.4953715971e-25
1.1450000000e+03	8.5184260943e-25
1.1453333333e+03	8.3663066288e-25
1.1456666667e+03	8.4235008478e-25
1.1460000000e+03	8.7595300879e-25
1.1463333333e+03	8.5915232663e-25
1.1466666667e+03	8.5916905171e-25
1.1470000000e+03	8.7118277779e-25
1.1473333333e+03	8.5846613067e-25
1.1476666667e+03	8.4477938696e-25
1.1480000000e+03	8.4265853587e-25
1.1483333333e+03	8.3997332029e-25
1.1486666667e+03	8.5851941697e-25
1.1490000000e+03	8.9328683022e-25
1.1493333333e+03	8.7180476942e-25
1.1496666667e+03	8.9604107526e-25
1.1500000000e+03	8.9406000292e-25
1.1503333333e+03	8.4530235259e-25
1.1506666667e+03	8.6574793784e-25
1.1510000000e+03	8.6972023045e-25
1.1513333333e+03	8.9113757445e-25
1.1516666667e+03	8.4632102590e-25
1.1520000000e+03	8.5356329486e-25
1.1523333333e+03	8.3511648382e-25
1.1526666667e+03	8.7591347714e-25
1.1530000000e+03	8.5868439465e-25
1.1533333333e+03	8.7362636415e-25
1.1536666667e+03	8.3873038973e-25
1.1540000000e+03	8.8439560706e-25
1.1543333333e+03	9.0679176137e-25
1.1546666667e+03	9.0269592050e-25
1.1550000000e+03	8.6153223642e-25
1.1553333333e+03	8.9832384324e-25
1.1556666667e+03	8.9458737132e-25
1.1560000000e+03	8.4987174731e-25
1.1563333333e+03	8.5674266450e-25
1.1566666667e+03	8.7243630418e-25
1.1570000000e+03	9.0807777415e-25
1.1573333333e+03	8.8082832599e-25
1.1576666667e+03	8.5606711291e-25
1.1580000000e+03	8.5939209692e-25
1.1583333333e+03	1.0557908971e-24
1.1586666667e+03	1.0752925717e-24
1.1590000000e+03	8.9069676268e-25
1.1593333333e+03	8.6919719909e-25
1.1596666667e+03	8.5818722908e-25
1.1610000000e+03	8.7869161235e-25
1.1613333333e+03	8.8727787195e-25
1.1616666667e+03	8.9918512929e-25
1.1620000000e+03	8.8727044758e-25
1.1623333333e+03	8.8426856362e-25
1.1626666667e+03	8.8268765068e-25
1.1630000000e+03	8.6157041301e-25
1.1633333333e+03	8.4891751896e-25
1.1636666667e+03	8.6301634310e-25
1.1640000000e+03	8.4406273940e-25
1.1643333333e+03	8.6553203252e-25
1.1646666667e+03	8.3971953488e-25
1.1650000000e+03	8.4100715550e-25
1.1653333333e+03	8.6937771514e-25
1.1656666667e+03	8.8966378222e-25
1.1660000000e+03	9.7874618193e-25
1.1663333333e+03	9.4970578793e-25
1.1666666667e+03	8.6910561057e-25
1.1670000000e+03	8.7771255506e-25
1.1673333333e+03	9.2464247016e-25
1.1686666667e+03	9.4136829298e-25
1.1690000000e+03	9.0491019049e-25
1.1693333333e+03	8.8156573513e-25
1.1696666667e+03	9.2129560107e-25
1.1700000000e+03	8.7516893840e-25
1.1703333333e+03	8.8311436038e-25
1.1706666667e+03	9.1972873414e-25
1.1710000000e+03	9.0980330206e-25
1.1713333333e+03	8.7864984555e-25
1.1716666667e+03	8.6997265155e-25
1.1720000000e+03	9.1113344793e-25
1.1723333333e+03	9.1070300505e-25
1.1726666667e+03	9.1030166461e-25
1.1730000000e+03	9.3227423087e-25
1.1733333333e+03	8.8622724615e-25
1.1736666667e+03	8.7944429336e-25
1.1740000000e+03	8.3197828606e-25
1.1743333333e+03	8.7623904323e-25
1.1746666667e+03	8.9428947112e-25
1.1750000000e+03	9.1719177083e-25
1.1753333333e+03	8.7284740675e-25
1.1756666667e+03	8.9395915632e-25
1.1760000000e+03	8.6183901070e-25
1.1763333333e+03	9.3589003494e-25
1.1766666667e+03	9.1236681679e-25
1.1770000000e+03	9.1338092794e-25
1.1773333333e+03	9.0431284956e-25
1.1776666667e+03	8.6722495419e-25
1.1780000000e+03	9.1141435578e-25
1.1783333333e+03	9.0638403048e-25
1.1786666667e+03	8.9171357429e-25
1.1790000000e+03	8.8024075787e-25
1.1793333333e+03	9.1883427444e-25
1.1796666667e+03	8.4915498892e-25
1.1800000000e+03	8.7274484358e-25
1.1803333333e+03	1.3009429051e-24
1.1810000000e+03	9.9235716435e-25
1.1813333333e+03	9.2519587488e-25
1.1816666667e+03	9.1657487999e-25
1.1820000000e+03	8.9529741152e-25
1.1823333333e+03	8.8125812938e-25
1.1826666667e+03	8.9729230101e-25
1.1830000000e+03	8.5983345697e-25
1.1833333333e+03	8.8719842856e-25
1.1836666667e+03	9.1115907251e-25
1.1840000000e+03	9.0279174282e-25
1.1843333333e+03	9.3040608764e-25
1.1846666667e+03	9.0011309005e-25
1.1850000000e+03	8.9361554335e-25
1.1853333333e+03	8.6483677226e-25
1.1856666667e+03	8.7662479965e-25
1.1860000000e+03	8.9495176940e-25
1.1863333333e+03	9.0651081492e-25
1.1866666667e+03	8.9600125353e-25
1.1870000000e+03	9.1777802503e-25
1.1873333333e+03	8.9346892400e-25
1.1876666667e+03	8.6685274222e-25
1.1880000000e+03	8.8835254239e-25
1.1883333333e+03	9.1578634030e-25
1.1886666667e+03	1.0248112724e-24
1.1890000000e+03	1.3661936923e-24
1.1893333333e+03	1.3814683197e-24
1.1896666667e+03	1.0830128968e-24
1.1900000000e+03	9.4247322043e-25
1.1903333333e+03	8.9945824565e-25
1.1906666667e+03	9.0560597888e-25
1.1910000000e+03	9.0646551621e-25
1.1913333333e+03	8.9519306165e-25
1.1916666667e+03	8.9799131900e-25
1.1920000000e+03	9.3169907018e-25
1.1923333333e+03	8.8096069470e-25
1.1926666667e+03	8.8233639441e-25
1.1930000000e+03	8.7302863281e-25
1.1933333333e+03	8.8119457714e-25
1.1936666667e+03	9.1132971699e-25
1.1940000000e+03	9.3250117967e-25
1.1943333333e+03	8.8752522670e-25
1.1946666667e+03	8.8475615653e-25
1.1950000000e+03	9.2352896688e-25
1.1953333333e+03	9.0082465702e-25
1.1956666667e+03	9.1365261436e-25
1.1960000000e+03	8.8486198918e-25
1.1963333333e+03	8.5517274791e-25
1.1966666667e+03	9.0225518577e-25
1.1970000000e+03	9.2058640273e-25
1.1973333333e+03	9.1259683920e-25
1.1976666667e+03	9.0003125034e-25
1.1980000000e+03	9.1573508391e-25
1.1983333333e+03	9.1791711874e-25
1.1986666667e+03	9.9567121434e-25
1.1990000000e+03	1.0311388423e-24
1.1993333333e+03	1.0081555958e-24
1.1996666667e+03	9.5850087971e-25
1.2000000000e+03	9.6662508304e-25
1.2003333333e+03	9.3259375614e-25
1.2006666667e+03	8.9905318644e-25
1.2010000000e+03	8.9175335353e-25
1.2013333333e+03	8.9821381111e-25
1.2016666667e+03	9.0131091955e-25
1.2020000000e+03	9.0830017710e-25
1.2023333333e+03	9.4235210230e-25
1.2026666667e+03	9.2984753374e-25
1.2030000000e+03	9.3100805955e-25
1.2033333333e+03	9.3226827140e-25
1.2036666667e+03	9.3699937711e-25
1.2040000000e+03	9.2895394431e-25
1.2043333333e+03	9.2210424491e-25
1.2046666667e+03	9.2992339778e-25
1.2050000000e+03	8.9938209051e-25
1.2053333333e+03	9.2624217964e-25
1.2056666667e+03	9.4856859420e-25
1.2060000000e+03	9.3257362482e-25
1.2063333333e+03	8.9667970345e-25
1.2066666667e+03	9.0264788615e-25
1.2070000000e+03	9.3511174547e-25
1.2073333333e+03	9.5730573438e-25
1.2076666667e+03	9.2411990712e-25
1.2080000000e+03	9.0308650301e-25
1.2083333333e+03	9.1569253758e-25
1.2086666667e+03	9.3306001158e-25
1.2090000000e+03	1.0276451587e-24
1.2093333333e+03	1.0012117304e-24
1.2096666667e+03	9.0251737282e-25
1.2100000000e+03	9.1707049389e-25
1.2103333333e+03	8.8339056468e-25
1.2106666667e+03	8.8491917774e-25
1.2110000000e+03	9.0232253792e-25
1.2113333333e+03	9.4074003768e-25
1.2116666667e+03	9.0089347332e-25
1.2120000000e+03	8.7990389027e-25
1.2123333333e+03	9.1083423348e-25
1.2126666667e+03	9.1565419996e-25
1.2130000000e+03	9.0737972577e-25
1.2133333333e+03	9.5052649357e-25
1.2136666667e+03	1.0023996805e-24
1.2140000000e+03	8.7680029163e-25
1.2143333333e+03	9.2587175490e-25
1.2146666667e+03	9.2740703288e-25
1.2150000000e+03	9.3257487920e-25
1.2153333333e+03	9.4092079509e-25
1.2156666667e+03	9.2390713387e-25
1.2160000000e+03	9.2493322526e-25
1.2163333333e+03	9.2389156651e-25
1.2166666667e+03	9.3738148545e-25
1.2170000000e+03	8.9123581511e-25
1.2173333333e+03	9.2694277001e-25
1.2176666667e+03	9.4235044899e-25
1.2180000000e+03	8.8503077129e-25
1.2183333333e+03	9.0241288773e-25
1.2186666667e+03	9.2866311359e-25
1.2190000000e+03	9.5076269277e-25
1.2193333333e+03	9.1823391634e-25
1.2196666667e+03	9.1097744436e-25
1.2200000000e+03	9.0078993311e-25
1.2203333333e+03	9.3669745213e-25
1.2206666667e+03	9.1781773666e-25
1.2210000000e+03	9.1448226196e-25
1.2213333333e+03	9.1283334335e-25
1.2216666667e+03	9.0647918761e-25
1.2220000000e+03	9.3924031568e-25
1.2223333333e+03	9.1019005907e-25
1.2226666667e+03	9.0540820853e-25
1.2230000000e+03	9.1155580108e-25
1.2233333333e+03	9.2792572366e-25
1.2236666667e+03	9.6221165743e-25
1.2240000000e+03	9.0240815165e-25
1.2243333333e+03	9.5036344737e-25
1.2246666667e+03	9.1261092459e-25
1.2250000000e+03	9.2491814719e-25
1.2253333333e+03	9.4959435937e-25
1.2256666667e+03	9.6725001551e-25
1.2260000000e+03	9.2557696327e-25
1.2263333333e+03	9.1185327825e-25
1.2266666667e+03	9.4427279641e-25
1.2270000000e+03	9.4824708531e-25
1.2273333333e+03	9.4772115798e-25
1.2276666667e+03	9.5652943174e-25
1.2280000000e+03	9.7606199869e-25
1.2283333333e+03	9.8063619556e-25
1.2286666667e+03	9.5543709166e-25
1.2290000000e+03	9.1737747070e-25
1.2293333333e+03	9.0043104029e-25
1.2296666667e+03	9.2509382198e-25
1.2300000000e+03	9.2902539474e-25
1.2303333333e+03	9.4751454559e-25
1.2306666667e+03	9.4305505206e-25
1.2310000000e+03	9.4617336966e-25
1.2313333333e+03	9.2380889743e-25
1.2316666667e+03	9.2876394117e-25
1.2320000000e+03	9.2012117215e-25
1.2323333333e+03	9.2155251593e-25
1.2326666667e+03	9.2002808781e-25
1.2330000000e+03	9.2558927067e-25
1.2333333333e+03	9.5672577394e-25
1.2336666667e+03	9.6507952404e-25
1.2340000000e+03	9.5783703042e-25
1.2343333333e+03	9.4605637299e-25
1.2346666667e+03	9.3379229898e-25
1.2350000000e+03	9.7101259942e-25
1.2353333333e+03	9.5225934153e-25
1.2356666667e+03	9.1937328564e-25
1.2360000000e+03	9.2587411506e-25
1.2363333333e+03	9.3489290879e-25
1.2366666667e+03	9.4647788134e-25
1.2370000000e+03	9.5791870411e-25
1.2373333333e+03	9.4951548576e-25
1.2376666667e+03	9.4283245645e-25
1.2380000000e+03	9.3780815718e-25
1.2383333333e+03	9.2478027114e-25
1.2386666667e+03	9.4086838175e-25
1.2390000000e+03	9.4437772127e-25
1.2393333333e+03	9.4241160840e-25
1.2396666667e+03	9.8315190012e-25
1.2400000000e+03	9.2096294136e-25
1.2403333333e+03	9.0982561479e-25
1.2406666667e+03	9.3424925063e-25
1.2410000000e+03	9.5865010487e-25
1.2413333333e+03	9.3511183842e-25
1.2416666667e+03	9.7943611263e-25
1.2420000000e+03	9.6533385645e-25
1.2423333333e+03	9.6932477303e-25
1.2426666667e+03	9.5512307598e-25
1.2430000000e+03	9.4119830665e-25
1.2433333333e+03	9.4632281250e-25
1.2436666667e+03	9.4100379387e-25
1.2440000000e+03	9.7997732256e-25
1.2443333333e+03	9.3884760780e-25
1.2446666667e+03	9.2038240440e-25
1.2450000000e+03	9.0504230140e-25
1.2453333333e+03	9.3077881389e-25
1.2456666667e+03	9.6082062780e-25
1.2460000000e+03	9.1600615105e-25
1.2463333333e+03	9.9621711423e-25
1.2466666667e+03	9.9828454696e-25
1.2470000000e+03	9.6138138265e-25
1.2473333333e+03	9.6608031106e-25
1.2476666667e+03	9.7471782703e-25
1.2480000000e+03	9.4246322461e-25
1.2483333333e+03	9.2871849537e-25
1.2486666667e+03	9.5120624338e-25
1.2490000000e+03	9.4248047789e-25
1.2493333333e+03	9.1188619653e-25
1.2496666667e+03	9.4194150362e-25
1.2500000000e+03	9.2248693864e-25
1.2503333333e+03	9.3336714895e-25
1.2506666667e+03	9.1872312510e-25
1.2510000000e+03	9.6162669244e-25
1.2513333333e+03	9.7877483046e-25
1.2516666667e+03	9.5827056486e-25
1.2520000000e+03	9.6921054605e-25
1.2523333333e+03	9.2806428097e-25
1.2526666667e+03	9.5028440949e-25
1.2530000000e+03	9.4719410438e-25
1.2533333333e+03	9.7359686929e-25
1.2536666667e+03	9.8017259981e-25
1.2540000000e+03	9.3530615720e-25
1.2543333333e+03	1.0202210452e-24
1.2546666667e+03	9.8376746690e-25
1.2550000000e+03	9.2651013411e-25
1.2553333333e+03	9.5467012958e-25
1.2556666667e+03	9.5647217730e-25
1.2560000000e+03	9.2211263510e-25
1.2563333333e+03	9.7622588288e-25
1.2566666667e+03	9.4413761267e-25
1.2570000000e+03	9.5202568860e-25
1.2573333333e+03	9.8212133666e-25
1.2576666667e+03	9.4514032110e-25
1.2580000000e+03	9.9799217531e-25
1.2583333333e+03	9.4023164461e-25
1.2586666667e+03	9.2842441126e-25
1.2590000000e+03	9.4897616557e-25
1.2593333333e+03	9.4093888404e-25
1.2596666667e+03	9.9441272359e-25
1.2600000000e+03	9.7515928234e-25
1.2603333333e+03	9.4916249811e-25
1.2606666667e+03	1.0234204395e-24
1.2610000000e+03	9.9908738856e-25
1.2613333333e+03	9.5639476253e-25
1.2616666667e+03	9.8223049319e-25
1.2620000000e+03	9.7402510747e-25
1.2623333333e+03	9.7148786271e-25
1.2626666667e+03	9.8165714125e-25
1.2630000000e+03	9.7988455245e-25
1.2633333333e+03	9.6938543543e-25
1.2636666667e+03	9.7104410021e-25
1.2640000000e+03	9.6573601984e-25
1.2643333333e+03	9.9450229786e-25
1.2646666667e+03	9.4936787415e-25
1.2650000000e+03	9.4917364813e-25
1.2653333333e+03	9.8209324793e-25
1.2656666667e+03	9.7959594154e-25
1.2660000000e+03	1.0044930174e-24
1.2663333333e+03	9.7312290295e-25
1.2666666667e+03	9.8915040615e-25
1.2670000000e+03	9.5204860036e-25
1.2673333333e+03	1.0265047671e-24
1.2676666667e+03	9.5231582768e-25
1.2680000000e+03	9.2746198312e-25
1.2683333333e+03	9.4150417211e-25
1.2686666667e+03	9.1940748417e-25
1.2690000000e+03	9.3696276747e-25
1.2693333333e+03	9.9144884481e-25
1.2696666667e+03	9.6100621528e-25
1.2700000000e+03	9.7724169143e-25
1.2703333333e+03	9.8108518284e-25
1.2706666667e+03	9.7550402463e-25
1.2710000000e+03	9.8867637247e-25
1.2713333333e+03	9.7707468008e-25
1.2716666667e+03	9.8387694196e-25
1.2720000000e+03	9.7228363552e-25
1.2723333333e+03	9.9617791887e-25
1.2726666667e+03	1.0298130381e-24
1.2730000000e+03	1.0057026359e-24
1.2733333333e+03	1.0650352482e-24
1.2736666667e+03	1.0481308002e-24
1.2740000000e+03	9.9636414981e-25
1.2743333333e+03	9.9496497216e-25
1.2746666667e+03	9.8375386765e-25
1.2750000000e+03	9.8537111573e-25
1.2753333333e+03	9.7646340162e-25
1.2756666667e+03	1.0025913995e-24
1.2760000000e+03	9.6895335481e-25
1.2763333333e+03	9.6156091469e-25
1.2766666667e+03	9.8088336443e-25
1.2770000000e+03	9.8086008575e-25
1.2773333333e+03	9.4106830311e-25
1.2776666667e+03	1.0086873274e-24
1.2780000000e+03	9.9342115003e-25
1.2783333333e+03	9.8926114399e-25
1.2786666667e+03	9.9643204241e-25
1.2790000000e+03	1.0128252392e-24
1.2793333333e+03	9.8986017468e-25
1.2796666667e+03	9.9497237141e-25
1.2800000000e+03	9.9665363543e-25
1.2803333333e+03	1.0099953802e-24
1.2806666667e+03	9.7290778693e-25
1.2810000000e+03	1.0125916792e-24
1.2813333333e+03	9.8900390541e-25
1.2816666667e+03	1.0297266227e-24
1.2820000000e+03	1.0364353565e-24
1.2823333333e+03	1.0589183327e-24
1.2826666667e+03	1.0520914044e-24
1.2830000000e+03	1.0378366813e-24
1.2833333333e+03	1.0814889627e-24
1.2836666667e+03	1.0727058983e-24
1.2840000000e+03	1.0012086173e-24
1.2843333333e+03	1.0103393083e-24
1.2846666667e+03	1.0282088959e-24
1.2850000000e+03	1.0515847612e-24
1.2853333333e+03	1.0304776840e-24
1.2856666667e+03	1.0007958083e-24
1.2860000000e+03	1.0697204036e-24
1.2863333333e+03	1.1127830310e-24
1.2866666667e+03	1.0577526112e-24
1.2870000000e+03	1.0838927971e-24
1.2873333333e+03	1.0995298946e-24
1.2876666667e+03	1.0986439607e-24
1.2880000000e+03	1.0557586194e-24
1.2883333333e+03	1.1811628820e-24
1.2886666667e+03	1.2327204662e-24
1.2890000000e+03	1.1287886182e-24
1.2893333333e+03	1.1085015705e-24
1.2896666667e+03	1.1201262098e-24
1.2900000000e+03	1.1060594327e-24
1.2903333333e+03	1.1184937478e-24
1.2906666667e+03	1.1083746517e-24
1.2910000000e+03	1.1571423877e-24
1.2913333333e+03	1.1236104030e-24
1.2916666667e+03	1.1235248166e-24
1.2920000000e+03	1.1313943866e-24
1.2923333333e+03	1.1481099368e-24
1.2926666667e+03	1.2324972097e-24
1.2930000000e+03	1.1375402183e-24
1.2933333333e+03	1.1852312299e-24
1.2936666667e+03	1.2041264476e-24
1.2940000000e+03	1.2039003931e-24
1.2943333333e+03	1.2059886619e-24
1.2946666667e+03	1.2381051073e-24
1.2950000000e+03	1.2636423040e-24
1.2953333333e+03	1.2854562841e-24
1.2963333333e+03	1.5249599053e-24
1.2966666667e+03	1.3818853905e-24
1.2970000000e+03	1.3802521269e-24
1.3026666667e+03	1.5783070047e-24
1.3030000000e+03	1.5114923930e-24
1.3033333333e+03	1.4364035794e-24
1.3036666667e+03	1.3924789883e-24
1.3040000000e+03	1.3224726131e-24
1.3043333333e+03	1.3249212357e-24
1.3046666667e+03	1.2384377277e-24
1.3050000000e+03	1.2718632516e-24
1.3053333333e+03	1.2711277990e-24
1.3056666667e+03	1.2541758056e-24
1.3060000000e+03	1.2533421094e-24
1.3063333333e+03	1.2037234902e-24
1.3066666667e+03	1.2058304552e-24
1.3070000000e+03	1.1550484540e-24
1.3073333333e+03	1.1725901969e-24
1.3076666667e+03	1.1804346684e-24
1.3080000000e+03	1.2290554164e-24
1.3083333333e+03	1.1850509157e-24
1.3086666667e+03	1.1924687333e-24
1.3090000000e+03	1.1987719533e-24
1.3093333333e+03	1.1801917664e-24
1.3096666667e+03	1.1495997294e-24
1.3100000000e+03	1.2081771241e-24
1.3103333333e+03	1.1931079365e-24
1.3106666667e+03	1.1697349703e-24
1.3110000000e+03	1.1560689894e-24
1.3113333333e+03	1.2291798876e-24
1.3116666667e+03	1.4108155696e-24
1.3120000000e+03	1.4351809763e-24
1.3123333333e+03	1.2385602283e-24
1.3126666667e+03	1.1395588885e-24
1.3130000000e+03	1.1682686000e-24
1.3133333333e+03	1.1593242471e-24
1.3136666667e+03	1.1510694603e-24
1.3140000000e+03	1.1031955718e-24
1.3143333333e+03	1.0913239996e-24
1.3146666667e+03	1.1169598742e-24
1.3150000000e+03	1.1054295401e-24
1.3153333333e+03	1.1304683769e-24
1.3156666667e+03	1.0973951910e-24
1.3160000000e+03	1.1153068491e-24
1.3163333333e+03	1.1108210653e-24
1.3166666667e+03	1.0702929831e-24
1.3170000000e+03	1.0844776595e-24
1.3173333333e+03	1.1051654522e-24
1.3176666667e+03	1.1220860859e-24
1.3180000000e+03	1.1234736845e-24
1.3183333333e+03	1.0789045053e-24
1.3186666667e+03	1.0842291389e-24
1.3190000000e+03	1.2521744135e-24
1.3200000000e+03	1.5522740231e-24
1.3203333333e+03	1.1583490213e-24
1.3206666667e+03	1.0870995321e-24
1.3210000000e+03	1.0836992703e-24
1.3213333333e+03	1.0626593631e-24
1.3216666667e+03	1.0699735487e-24
1.3220000000e+03	1.0605608770e-24
1.3223333333e+03	1.0593501174e-24
1.3226666667e+03	1.0257241686e-24
1.3230000000e+03	1.0522484616e-24
1.3233333333e+03	1.0546035062e-24
1.3236666667e+03	1.0365099174e-24
1.3240000000e+03	1.0928217184e-24
1.3243333333e+03	1.0561904473e-24
1.3246666667e+03	1.0525878007e-24
1.3250000000e+03	1.0520875965e-24
1.3253333333e+03	1.0296324092e-24
1.3256666667e+03	1.0054606123e-24
1.3260000000e+03	1.0219617569e-24
1.3263333333e+03	1.0290916935e-24
1.3266666667e+03	1.0317334054e-24
1.3270000000e+03	1.0733715399e-24
1.3273333333e+03	1.0479296860e-24
1.3276666667e+03	1.0237715974e-24
1.3280000000e+03	1.0894486215e-24
1.3283333333e+03	1.0203270556e-24
1.3286666667e+03	9.9997967214e-25
1.3290000000e+03	1.0513887658e-24
1.3293333333e+03	1.0322051336e-24
1.3296666667e+03	1.0369341019e-24
1.3300000000e+03	1.0468265299e-24
1.3303333333e+03	1.0117836096e-24
1.3306666667e+03	1.0404513152e-24
1.3310000000e+03	1.0557273719e-24
1.3313333333e+03	1.0277662908e-24
1.3316666667e+03	1.0181030093e-24
1.3320000000e+03	1.0602018143e-24
1.3323333333e+03	1.0559994853e-24
1.3326666667e+03	1.0813011336e-24
1.3330000000e+03	1.0809842594e-24
1.3333333333e+03	1.0463871527e-24
1.3336666667e+03	1.0380066620e-24
1.3340000000e+03	1.0428474692e-24
1.3343333333e+03	1.0437546985e-24
1.3346666667e+03	1.1269796796e-24
1.3350000000e+03	1.0217260775e-24
1.3353333333e+03	1.0271312727e-24
1.3356666667e+03	1.0450981070e-24
1.3360000000e+03	1.0963208250e-24
1.3363333333e+03	1.0621122161e-24
1.3366666667e+03	1.0781144759e-24
1.3370000000e+03	1.0864157391e-24
1.3373333333e+03	1.0520891125e-24
1.3376666667e+03	1.0378500458e-24
1.3380000000e+03	1.0318791221e-24
1.3383333333e+03	1.0270313029e-24
1.3386666667e+03	1.0868334423e-24
1.3390000000e+03	1.0744529516e-24
1.3393333333e+03	1.0075454181e-24
1.3396666667e+03	9.9076140125e-25
1.3400000000e+03	1.0983815627e-24
1.3403333333e+03	1.0474137962e-24
1.3406666667e+03	1.0160825398e-24
1.3410000000e+03	9.8763786286e-25
1.3413333333e+03	1.0039753832e-24
1.3416666667e+03	1.0686430097e-24
1.3420000000e+03	1.0721990001e-24
1.3423333333e+03	1.0725254175e-24
1.3426666667e+03	1.0453692232e-24
1.3430000000e+03	1.0234241272e-24
1.3433333333e+03	1.0498770708e-24
1.3436666667e+03	1.0360442177e-24
1.3440000000e+03	1.0789831411e-24
1.3443333333e+03	1.0777360659e-24
1.3446666667e+03	1.0862626286e-24
1.3450000000e+03	1.0762638099e-24
1.3453333333e+03	1.0156282668e-24
1.3456666667e+03	1.0900305835e-24
1.3460000000e+03	1.1169640344e-24
1.3463333333e+03	1.0458287883e-24
1.3466666667e+03	1.0401756543e-24
1.3470000000e+03	1.0441582658e-24
1.3473333333e+03	1.0673291989e-24
1.3476666667e+03	1.0712349594e-24
1.3480000000e+03	1.0481313542e-24
1.3483333333e+03	1.0634508525e-24
1.3486666667e+03	1.0733551673e-24
1.3490000000e+03	1.0777646674e-24
1.3493333333e+03	1.0478548344e-24
1.3496666667e+03	1.1022621009e-24
1.3500000000e+03	1.0374936003e-24
1.3503333333e+03	1.0309652402e-24
1.3506666667e+03	1.1045624336e-24
1.3510000000e+03	1.0362275187e-24
1.3513333333e+03	1.0668793994e-24
1.3516666667e+03	1.0600589451e-24
1.3520000000e+03	1.0449541817e-24
1.3523333333e+03	1.0404249967e-24
1.3526666667e+03	1.0636439344e-24
1.3530000000e+03	1.0746459627e-24
1.3533333333e+03	1.0812879365e-24
1.3536666667e+03	1.0749785744e-24
1.3540000000e+03	1.0676862819e-24
1.3543333333e+03	1.0669097053e-24
1.3546666667e+03	1.0443542269e-24
1.3550000000e+03	1.0550165736e-24
1.3553333333e+03	1.0481232960e-24
1.3556666667e+03	1.0868630248e-24
1.3560000000e+03	1.0284399224e-24
1.3563333333e+03	1.0524565327e-24
1.3566666667e+03	1.0236530582e-24
1.3570000000e+03	1.0405963391e-24
1.3573333333e+03	1.0495047583e-24
1.3576666667e+03	1.0397480599e-24
1.3580000000e+03	1.0697370775e-24
1.3583333333e+03	1.0732405663e-24
1.3586666667e+03	1.0607834924e-24
1.3590000000e+03	1.1002540641e-24
1.3593333333e+03	1.0465640215e-24
1.3596666667e+03	1.0222211110e-24
1.3600000000e+03	9.9409313162e-25
1.3603333333e+03	1.0255709527e-24
1.3606666667e+03	1.0452765838e-24
1.3610000000e+03	1.0445255691e-24
1.3613333333e+03	1.0412079575e-24
1.3616666667e+03	1.0502584985e-24
1.3620000000e+03	1.0162997793e-24
1.3623333333e+03	9.8917183952e-25
1.3626666667e+03	1.0557799777e-24
1.3630000000e+03	1.0273371339e-24
1.3633333333e+03	1.0698572384e-24
1.3636666667e+03	1.0793300338e-24
1.3640000000e+03	1.0612005662e-24
1.3643333333e+03	1.0533103479e-24
1.3646666667e+03	1.0868329985e-24
1.3650000000e+03	1.1084749234e-24
1.3660000000e+03	1.1176011593e-24
1.3663333333e+03	1.0859807552e-24
1.3666666667e+03	1.0429459241e-24
1.3670000000e+03	1.0450899088e-24
1.3673333333e+03	1.0824495108e-24
1.3676666667e+03	1.0995662889e-24
1.3680000000e+03	1.0742848148e-24
1.3683333333e+03	1.1078488226e-24
1.3686666667e+03	1.0538941808e-24
1.3690000000e+03	1.0269230590e-24
1.3693333333e+03	1.0923146700e-24
1.3696666667e+03	1.0729275226e-24
1.3700000000e+03	1.0599032730e-24
1.3703333333e+03	1.0190549886e-24
1.3706666667e+03	1.0582315256e-24
1.3710000000e+03	1.0744506838e-24
1.3713333333e+03	1.0440171825e-24
1.3716666667e+03	1.0592443209e-24
1.3720000000e+03	9.8221149047e-25
1.3723333333e+03	1.0847072515e-24
1.3726666667e+03	1.0887662261e-24
1.3730000000e+03	1.0853028930e-24
1.3733333333e+03	1.0672974734e-24
1.3736666667e+03	1.0564132773e-24
1.3740000000e+03	1.0713757958e-24
1.3743333333e+03	1.0309200690e-24
1.3746666667e+03	1.0590450894e-24
1.3750000000e+03	1.0646009106e-24
1.3753333333e+03	1.0378970454e-24
1.3756666667e+03	1.0262515381e-24
1.3760000000e+03	1.0449194463e-24
1.3763333333e+03	1.1074972598e-24
1.3766666667e+03	1.0787568226e-24
1.3770000000e+03	1.0877682233e-24
1.3773333333e+03	1.0698443200e-24
1.3776666667e+03	1.0674210424e-24
1.3780000000e+03	1.0362484057e-24
1.3783333333e+03	1.0150874394e-24
1.3786666667e+03	1.1179790747e-24
1.3796666667e+03	1.1453350722e-24
1.3800000000e+03	1.1305923900e-24
1.3803333333e+03	1.2308639428e-24
1.3806666667e+03	1.2388312745e-24
1.3810000000e+03	1.1520867129e-24
1.3813333333e+03	1.0476526854e-24
1.3816666667e+03	1.0805133782e-24
1.3820000000e+03	1.1074519273e-24
1.3823333333e+03	1.1128988673e-24
1.3826666667e+03	1.0743110914e-24
1.3830000000e+03	1.0969562896e-24
1.3833333333e+03	1.0605698504e-24
1.3836666667e+03	1.1129228811e-24
1.3840000000e+03	1.0891975373e-24
1.3843333333e+03	1.0783157736e-24
1.3846666667e+03	1.0229906086e-24
1.3850000000e+03	1.0314207390e-24
1.3853333333e+03	1.0902688516e-24
1.3856666667e+03	1.1057504360e-24
1.3860000000e+03	1.1216682898e-24
1.3863333333e+03	1.0869476170e-24
1.3866666667e+03	1.0922638165e-24
1.3870000000e+03	1.0838986993e-24
1.3873333333e+03	1.1112540705e-24
1.3876666667e+03	1.0485710257e-24
1.3880000000e+03	1.0928998327e-24
1.3883333333e+03	1.0570397363e-24
1.3886666667e+03	1.1057175473e-24
1.3890000000e+03	1.0871691733e-24
1.3893333333e+03	1.1221259664e-24
1.3896666667e+03	1.0987803999e-24
1.3900000000e+03	1.0448579767e-24
1.3903333333e+03	1.0884075436e-24
1.3906666667e+03	1.0847153438e-24
1.3910000000e+03	1.1051545547e-24
1.3913333333e+03	1.1394914977e-24
1.3916666667e+03	1.0386420562e-24
1.3920000000e+03	1.0412792528e-24
1.3923333333e+03	1.0757755713e-24
1.3926666667e+03	1.0735228325e-24
1.3930000000e+03	1.0812482186e-24
1.3933333333e+03	1.0612479403e-24
1.3936666667e+03	1.0449319588e-24
1.3940000000e+03	1.0519745281e-24
1.3943333333e+03	1.1486249011e-24
1.3946666667e+03	1.0960696839e-24
1.3950000000e+03	1.0752648537e-24
1.3953333333e+03	1.0789731384e-24
1.3956666667e+03	1.1159941846e-24
1.3960000000e+03	1.0926069604e-24
1.3963333333e+03	1.0563068812e-24
1.3966666667e+03	1.1004595511e-24
1.3970000000e+03	1.0549847970e-24
1.3973333333e+03	1.0667679865e-24
1.3976666667e+03	1.0959340969e-24
1.3980000000e+03	1.0918728518e-24
1.3983333333e+03	1.0997156562e-24
1.3986666667e+03	1.1045863298e-24
1.3990000000e+03	1.0761466799e-24
1.3993333333e+03	1.0653166331e-24
1.3996666667e+03	1.1268341108e-24
1.4000000000e+03	1.1130883113e-24
1.4003333333e+03	1.1116320110e-24
1.4006666667e+03	1.1076039072e-24
1.4010000000e+03	1.1101701283e-24
1.4013333333e+03	1.0950391257e-24
1.4016666667e+03	1.1036474148e-24
1.4020000000e+03	1.0953711346e-24
1.4023333333e+03	1.0477459526e-24
1.4026666667e+03	1.0726808926e-24
1.4030000000e+03	1.0736594968e-24
1.4033333333e+03	1.0765372303e-24
1.4036666667e+03	1.0918600933e-24
1.4040000000e+03	1.1103609775e-24
1.4043333333e+03	1.0864773701e-24
1.4046666667e+03	1.0850104275e-24
1.4050000000e+03	1.0298194862e-24
1.4053333333e+03	1.0912787870e-24
1.4056666667e+03	1.1470284931e-24
1.4060000000e+03	1.1485309861e-24
1.4063333333e+03	1.1210934755e-24
1.4066666667e+03	1.0969504764e-24
1.4070000000e+03	1.1082688762e-24
1.4073333333e+03	1.1067340130e-24
1.4076666667e+03	1.1496676925e-24
1.4080000000e+03	1.1244923956e-24
1.4083333333e+03	1.0948805417e-24
1.4086666667e+03	1.1292386728e-24
1.4090000000e+03	1.0650356375e-24
1.4093333333e+03	1.1609830553e-24
1.4096666667e+03	1.1075447526e-24
1.4100000000e+03	1.1450029642e-24
1.4103333333e+03	1.0902132516e-24
1.4106666667e+03	1.0380550354e-24
1.4110000000e+03	1.1410490640e-24
1.4113333333e+03	1.1374114188e-24
1.4116666667e+03	1.1176551507e-24
1.4120000000e+03	1.0863217290e-24
1.4123333333e+03	1.1233735921e-24
1.4126666667e+03	1.0846699284e-24
1.4130000000e+03	1.1040551513e-24
1.4133333333e+03	1.0819266442e-24
1.4136666667e+03	1.1492537594e-24
1.4140000000e+03	1.1020132751e-24
1.4143333333e+03	1.0846180064e-24
1.4146666667e+03	1.1205636917e-24
1.4150000000e+03	1.1050159885e-24
1.4153333333e+03	1.0691769438e-24
1.4156666667e+03	1.1102091500e-24
1.4160000000e+03	1.0842683286e-24
1.4163333333e+03	1.0696826824e-24
1.4166666667e+03	1.0780929118e-24
1.4170000000e+03	1.1208024305e-24
1.4173333333e+03	1.0765058170e-24
1.4176666667e+03	1.1605217391e-24
1.4180000000e+03	1.1448852884e-24
1.4183333333e+03	1.1442745324e-24
1.4186666667e+03	1.1309033990e-24
1.4190000000e+03	1.1212789890e-24
1.4193333333e+03	1.0984803368e-24
1.4196666667e+03	1.0631085393e-24
1.4200000000e+03	1.0668607161e-24
1.4203333333e+03	1.0998551773e-24
1.4206666667e+03	1.1104386700e-24
1.4210000000e+03	1.0981262875e-24
1.4213333333e+03	1.0834062110e-24
1.4216666667e+03	1.0781491255e-24
1.4220000000e+03	1.0925990040e-24
1.4223333333e+03	1.0791819624e-24
1.4226666667e+03	1.1414373577e-24
1.4230000000e+03	1.1494596923e-24
1.4233333333e+03	1.0951385636e-24
1.4236666667e+03	1.0845503685e-24
1.4240000000e+03	1.0889328515e-24
1.4243333333e+03	1.1213418064e-24
1.4246666667e+03	1.1143617093e-24
1.4250000000e+03	1.1353979796e-24
1.4253333333e+03	1.1625273800e-24
1.4256666667e+03	1.1291632220e-24
1.4260000000e+03	1.0980503749e-24
1.4263333333e+03	1.0828870853e-24
1.4266666667e+03	1.0822255023e-24
1.4270000000e+03	1.0956420990e-24
1.4273333333e+03	1.1010489858e-24
1.4276666667e+03	1.1041305151e-24
1.4280000000e+03	1.1319998117e-24
1.4283333333e+03	1.1417615140e-24
1.4286666667e+03	1.1127165727e-24
1.4290000000e+03	1.0746711387e-24
1.4293333333e+03	1.1747568586e-24
1.4296666667e+03	1.1090839217e-24
1.4300000000e+03	1.0948616480e-24
1.4303333333e+03	1.0980347786e-24
1.4306666667e+03	1.1317548015e-24
1.4310000000e+03	1.0780845820e-24
1.4313333333e+03	1.0436637513e-24
1.4316666667e+03	1.1030027447e-24
1.4320000000e+03	1.0707690365e-24
1.4323333333e+03	1.1338624744e-24
1.4326666667e+03	1.1524348545e-24
1.4330000000e+03	1.1162860596e-24
1.4333333333e+03	1.0918925238e-24
1.4336666667e+03	1.1078671087e-24
1.4340000000e+03	1.1734752378e-24
1.4343333333e+03	1.1116883457e-24
1.4346666667e+03	1.1439922856e-24
1.4350000000e+03	1.1308766001e-24
1.4353333333e+03	1.1772107200e-24
1.4356666667e+03	1.1306452147e-24
1.4360000000e+03	1.1270888466e-24
1.4363333333e+03	1.1341920683e-24
1.4366666667e+03	1.1737736957e-24
1.4370000000e+03	1.1323591604e-24
1.4373333333e+03	1.1038512015e-24
1.4376666667e+03	1.1088965151e-24
1.4380000000e+03	1.1346268053e-24
1.4383333333e+03	1.0804944053e-24
1.4386666667e+03	1.1317761468e-24
1.4390000000e+03	1.0652413711e-24
1.4393333333e+03	1.1034145611e-24
1.4396666667e+03	1.1324901178e-24
1.4400000000e+03	1.1654195332e-24
1.4403333333e+03	1.1709644825e-24
1.4406666667e+03	1.1750557752e-24
1.4410000000e+03	1.1781663419e-24
1.4413333333e+03	1.1571605056e-24
1.4416666667e+03	1.1245597369e-24
1.4420000000e+03	1.1435834191e-24
1.4423333333e+03	1.1728708563e-24
1.4426666667e+03	1.1521847333e-24
1.4430000000e+03	1.1338497435e-24
1.4433333333e+03	1.0751565590e-24
1.4436666667e+03	1.1155021009e-24
1.4440000000e+03	1.1552380742e-24
1.4443333333e+03	1.1098036768e-24
1.4446666667e+03	1.1305446140e-24
1.4450000000e+03	1.1379392003e-24
1.4453333333e+03	1.1435066858e-24
1.4456666667e+03	1.1476729526e-24
1.4460000000e+03	1.1672477646e-24
1.4463333333e+03	1.1128309725e-24
1.4466666667e+03	1.1166867982e-24
1.4470000000e+03	1.1326112920e-24
1.4473333333e+03	1.1554660799e-24
1.4476666667e+03	1.1324196106e-24
1.4480000000e+03	1.1439048112e-24
1.4483333333e+03	1.1136071718e-24
1.4486666667e+03	1.1270481183e-24
1.4490000000e+03	1.1346535086e-24
1.4493333333e+03	1.1468921561e-24
1.4496666667e+03	1.1318194213e-24
1.4500000000e+03	1.1264384772e-24
1.4503333333e+03	1.1172246012e-24
1.4506666667e+03	1.1600524566e-24
1.4510000000e+03	1.1633101657e-24
1.4513333333e+03	1.1531468719e-24
1.4516666667e+03	1.1796628749e-24
1.4520000000e+03	1.1385734954e-24
1.4523333333e+03	1.1155172220e-24
1.4526666667e+03	1.1086570045e-24
1.4530000000e+03	1.1706029757e-24
1.4533333333e+03	1.1054278539e-24
1.4536666667e+03	1.1529736080e-24
1.4540000000e+03	1.1142660031e-24
1.4543333333e+03	1.1326769088e-24
1.4546666667e+03	1.1018833483e-24
1.4550000000e+03	1.1565763707e-24
1.4553333333e+03	1.1456740678e-24
1.4556666667e+03	1.1538456819e-24
1.4560000000e+03	1.1581023539e-24
1.4563333333e+03	1.1914516740e-24
1.4566666667e+03	1.1672216599e-24
1.4570000000e+03	1.1860508208e-24
1.4573333333e+03	1.1581763532e-24
1.4576666667e+03	1.1812103772e-24
1.4580000000e+03	1.1811902953e-24
1.4583333333e+03	1.1700298760e-24
1.4586666667e+03	1.1396625933e-24
1.4590000000e+03	1.1397447011e-24
1.4593333333e+03	1.1607417628e-24
1.4596666667e+03	1.2102889305e-24
1.4600000000e+03	1.1689555363e-24
1.4603333333e+03	1.1736128531e-24
1.4606666667e+03	1.1704399308e-24
1.4610000000e+03	1.1579901501e-24
1.4613333333e+03	1.2403422356e-24
1.4616666667e+03	1.2015656885e-24
1.4620000000e+03	1.2291726608e-24
1.4623333333e+03	1.3013207901e-24
1.4626666667e+03	1.3956304460e-24
1.4746666667e+03	1.4190821508e-24
1.4750000000e+03	1.2412338171e-24
1.4753333333e+03	1.2557287018e-24
1.4756666667e+03	1.2007061015e-24
1.4760000000e+03	1.1425766364e-24
1.4763333333e+03	1.1266683896e-24
1.4766666667e+03	1.1057622585e-24
1.4770000000e+03	1.2284337624e-24
1.4773333333e+03	1.1743324106e-24
1.4776666667e+03	1.1688441937e-24
1.4780000000e+03	1.1460346035e-24
1.4783333333e+03	1.1474398807e-24
1.4786666667e+03	1.1726233031e-24
1.4790000000e+03	1.1983504564e-24
1.4793333333e+03	1.1807705414e-24
1.4796666667e+03	1.1540800835e-24
1.4800000000e+03	1.1753375792e-24
1.4803333333e+03	1.1752736617e-24
1.4806666667e+03	1.2725492321e-24
1.4810000000e+03	1.4768689093e-24
1.4876666667e+03	1.4948334943e-24
1.4880000000e+03	1.3687291512e-24
1.4883333333e+03	1.3231169489e-24
1.4886666667e+03	1.2236033963e-24
1.4890000000e+03	1.2341401076e-24
1.4893333333e+03	1.1919816810e-24
1.4896666667e+03	1.1997068078e-24
1.4900000000e+03	1.2532218455e-24
1.4903333333e+03	1.2759787500e-24
1.4906666667e+03	1.2156361099e-24
1.4910000000e+03	1.3126296205e-24
1.4933333333e+03	1.3081133265e-24
1.5020000000e+03	1.3433926588e-24
1.5023333333e+03	1.2395901619e-24
1.5026666667e+03	1.2394747381e-24
1.5030000000e+03	1.2005243275e-24
1.5033333333e+03	1.2574561199e-24
1.5036666667e+03	1.2300933329e-24
1.5040000000e+03	1.2318282738e-24
1.5043333333e+03	1.1696201685e-24
1.5046666667e+03	1.1954855544e-24
1.5050000000e+03	1.1148477656e-24
1.5053333333e+03	1.1387365001e-24
1.5056666667e+03	1.1428408302e-24
1.5060000000e+03	1.1998716470e-24
1.5063333333e+03	1.1953035938e-24
1.5066666667e+03	1.1939050738e-24
1.5070000000e+03	1.1496056649e-24
1.5073333333e+03	1.1761137929e-24
1.5076666667e+03	1.1710478577e-24
1.5080000000e+03	1.2086852469e-24
1.5083333333e+03	1.1707585691e-24
1.5086666667e+03	1.2073091425e-24
1.5090000000e+03	1.2040010085e-24
1.5093333333e+03	1.1915116704e-24
1.5096666667e+03	1.2219317394e-24
1.5100000000e+03	1.2044114128e-24
1.5103333333e+03	1.1945168743e-24
1.5106666667e+03	1.2270184506e-24
1.5110000000e+03	1.1984281869e-24
1.5113333333e+03	1.2237743509e-24
1.5116666667e+03	1.2126845619e-24
1.5120000000e+03	1.1733501269e-24
1.5123333333e+03	1.1183619508e-24
1.5126666667e+03	1.1691805801e-24
1.5130000000e+03	1.1744336732e-24
1.5133333333e+03	1.1916283204e-24
1.5136666667e+03	1.1846608946e-24
1.5140000000e+03	1.1799123471e-24
1.5143333333e+03	1.1507359500e-24
1.5146666667e+03	1.2271247729e-24
1.5150000000e+03	1.1820354448e-24
1.5153333333e+03	1.1903061449e-24
1.5156666667e+03	1.1815286771e-24
1.5160000000e+03	1.2354417962e-24
1.5163333333e+03	1.1727076113e-24
1.5166666667e+03	1.1738072012e-24
1.5170000000e+03	1.2882332916e-24
1.5173333333e+03	1.2400796537e-24
1.5176666667e+03	1.1938800519e-24
1.5180000000e+03	1.1826559628e-24
1.5183333333e+03	1.2127330020e-24
1.5186666667e+03	1.1919568858e-24
1.5190000000e+03	1.2012843544e-24
1.5193333333e+03	1.1781883101e-24
1.5196666667e+03	1.1735281025e-24
1.5200000000e+03	1.1770705159e-24
1.5203333333e+03	1.2064074189e-24
1.5206666667e+03	1.2208422426e-24
1.5210000000e+03	1.2085900671e-24
1.5213333333e+03	1.2021849230e-24
1.5216666667e+03	1.2551406082e-24
1.5220000000e+03	1.1855861238e-24
1.5223333333e+03	1.1655411545e-24
1.5226666667e+03	1.2132096998e-24
1.5230000000e+03	1.2065686991e-24
1.5233333333e+03	1.2221622512e-24
1.5236666667e+03	1.1749668769e-24
1.5240000000e+03	1.2353279816e-24
1.5243333333e+03	1.2245667661e-24
1.5246666667e+03	1.1890252519e-24
1.5250000000e+03	1.1636208338e-24
1.5253333333e+03	1.2061768955e-24
1.5256666667e+03	1.1941487128e-24
1.5260000000e+03	1.2551207304e-24
1.5263333333e+03	1.2377096212e-24
1.5266666667e+03	1.1953009230e-24
1.5270000000e+03	1.2086522182e-24
1.5273333333e+03	1.1787255064e-24
1.5276666667e+03	1.2040971838e-24
1.5280000000e+03	1.2452263511e-24
1.5283333333e+03	1.2348115414e-24
1.5286666667e+03	1.2191732600e-24
1.5290000000e+03	1.2498357678e-24
1.5293333333e+03	1.2597018707e-24
1.5296666667e+03	1.2538369207e-24
1.5300000000e+03	1.2441056246e-24
1.5303333333e+03	1.2776697684e-24
1.5306666667e+03	1.2162430764e-24
1.5310000000e+03	1.2251249346e-24
1.5313333333e+03	1.2132292377e-24
1.5316666667e+03	1.2194603714e-24
1.5320000000e+03	1.2465087360e-24
1.5323333333e+03	1.2433566245e-24
1.5326666667e+03	1.2125273792e-24
1.5330000000e+03	1.2811351104e-24
1.5333333333e+03	1.2729421488e-24
1.5336666667e+03	1.2659318328e-24
1.5340000000e+03	1.2693403268e-24
1.5343333333e+03	1.2358079854e-24
1.5346666667e+03	1.2356143907e-24
1.5350000000e+03	1.2206305198e-24
1.5353333333e+03	1.2659100322e-24
1.5356666667e+03	1.2338070722e-24
1.5360000000e+03	1.2375403198e-24
1.5363333333e+03	1.2142975971e-24
1.5366666667e+03	1.2123960713e-24
1.5370000000e+03	1.2765745717e-24
1.5373333333e+03	1.1890962508e-24
1.5376666667e+03	1.2440860905e-24
1.5380000000e+03	1.2187119604e-24
1.5383333333e+03	1.2310209952e-24
1.5386666667e+03	1.2335929475e-24
1.5390000000e+03	1.1516638240e-24
1.5393333333e+03	1.1701783701e-24
1.5396666667e+03	1.1982729129e-24
1.5400000000e+03	1.1971414061e-24
1.5403333333e+03	1.2255200210e-24
1.5406666667e+03	1.2447753161e-24
1.5410000000e+03	1.2408391263e-24
1.5413333333e+03	1.2297349928e-24
1.5416666667e+03	1.2197847710e-24
1.5420000000e+03	1.1516551476e-24
1.5423333333e+03	1.2114077744e-24
1.5426666667e+03	1.2451585245e-24
1.5430000000e+03	1.2533795031e-24
1.5433333333e+03	1.2476307482e-24
1.5436666667e+03	1.1650010017e-24
1.5440000000e+03	1.2340004718e-24
1.5443333333e+03	1.2399976781e-24
1.5446666667e+03	1.2481602666e-24
1.5450000000e+03	1.2230975010e-24
1.5453333333e+03	1.2408398902e-24
1.5456666667e+03	1.3107621931e-24
1.5460000000e+03	1.2121010777e-24
1.5463333333e+03	1.2646148844e-24
1.5466666667e+03	1.2360818446e-24
1.5470000000e+03	1.2421825843e-24
1.5473333333e+03	1.2009534374e-24
1.5476666667e+03	1.2680100290e-24
1.5480000000e+03	1.2090754216e-24
1.5483333333e+03	1.2321005154e-24
1.5486666667e+03	1.2605528010e-24
1.5490000000e+03	1.2223634552e-24
1.5493333333e+03	1.2071508754e-24
1.5496666667e+03	1.2362508971e-24
1.5500000000e+03	1.2434705650e-24
1.5503333333e+03	1.2486005022e-24
1.5506666667e+03	1.2183167787e-24
1.5510000000e+03	1.2509917182e-24
1.5513333333e+03	1.2597677292e-24
1.5516666667e+03	1.1701593047e-24
1.5520000000e+03	1.2295217670e-24
1.5523333333e+03	1.2505121598e-24
1.5526666667e+03	1.1982627487e-24
1.5530000000e+03	1.2575883573e-24
1.5533333333e+03	1.2969166743e-24
1.5536666667e+03	1.2353669744e-24
1.5540000000e+03	1.2283255114e-24
1.5543333333e+03	1.2155358381e-24
1.5546666667e+03	1.2640451000e-24
1.5550000000e+03	1.2628428563e-24
1.5553333333e+03	1.2148165061e-24
1.5556666667e+03	1.2108362558e-24
1.5560000000e+03	1.2319677922e-24
1.5563333333e+03	1.2624869208e-24
1.5566666667e+03	1.2456117585e-24
1.5570000000e+03	1.2377183564e-24
1.5573333333e+03	1.2653771811e-24
1.5576666667e+03	1.2758659866e-24
1.5580000000e+03	1.2174494003e-24
1.5583333333e+03	1.2514222190e-24
1.5586666667e+03	1.2848141805e-24
1.5590000000e+03	1.2741049588e-24
1.5593333333e+03	1.2425193188e-24
1.5596666667e+03	1.2507102329e-24
1.5600000000e+03	1.2023353760e-24
1.5603333333e+03	1.2532005332e-24
1.5606666667e+03	1.2179068391e-24
1.5610000000e+03	1.2021126408e-24
1.5613333333e+03	1.2085638236e-24
1.5616666667e+03	1.2095364358e-24
1.5620000000e+03	1.1769696213e-24
1.5623333333e+03	1.2325787429e-24
1.5626666667e+03	1.2483484106e-24
1.5630000000e+03	1.2332694138e-24
1.5633333333e+03	1.2089520608e-24
1.5636666667e+03	1.2213278159e-24
1.5640000000e+03	1.2062879002e-24
1.5643333333e+03	1.2132851145e-24
1.5646666667e+03	1.2357116860e-24
1.5650000000e+03	1.2599720466e-24
1.5653333333e+03	1.2292411697e-24
1.5656666667e+03	1.2603270822e-24
1.5660000000e+03	1.2524101040e-24
1.5663333333e+03	1.2742450899e-24
1.5666666667e+03	1.2257056477e-24
1.5670000000e+03	1.2312130504e-24
1.5673333333e+03	1.2545064671e-24
1.5676666667e+03	1.2554700830e-24
1.5680000000e+03	1.3147124852e-24
1.5683333333e+03	1.2548762936e-24
1.5686666667e+03	1.2528172743e-24
1.5690000000e+03	1.2673901180e-24
1.5693333333e+03	1.2069697708e-24
1.5696666667e+03	1.2913681499e-24
1.5700000000e+03	1.2574109148e-24
1.5703333333e+03	1.2565396950e-24
1.5706666667e+03	1.2697718959e-24
1.5710000000e+03	1.2912528686e-24
1.5713333333e+03	1.2909517693e-24
1.5716666667e+03	1.2656403320e-24
1.5720000000e+03	1.2631275040e-24
1.5723333333e+03	1.2478563835e-24
1.5726666667e+03	1.2795626502e-24
1.5730000000e+03	1.2429210015e-24
1.5733333333e+03	1.2528417236e-24
1.5736666667e+03	1.2734354094e-24
1.5740000000e+03	1.2935774556e-24
1.5743333333e+03	1.2371531904e-24
1.5746666667e+03	1.2177186521e-24
1.5750000000e+03	1.3140824334e-24
1.5753333333e+03	1.2587999854e-24
1.5756666667e+03	1.2800442950e-24
1.5760000000e+03	1.2929048676e-24
1.5763333333e+03	1.2425969769e-24
1.5766666667e+03	1.2663678596e-24
1.5770000000e+03	1.2930349539e-24
1.5773333333e+03	1.2768321693e-24
1.5776666667e+03	1.2826517770e-24
1.5780000000e+03	1.3384846698e-24
1.5783333333e+03	1.2647775369e-24
1.5786666667e+03	1.2912789772e-24
1.5790000000e+03	1.3060857883e-24
1.5793333333e+03	1.2958875268e-24
1.5796666667e+03	1.2919729341e-24
1.5800000000e+03	1.2421011730e-24
1.5803333333e+03	1.2372803247e-24
1.5806666667e+03	1.2928912130e-24
1.5810000000e+03	1.2142065342e-24
1.5813333333e+03	1.2695018341e-24
1.5816666667e+03	1.3068395374e-24
1.5820000000e+03	1.2803803643e-24
1.5823333333e+03	1.3247978251e-24
1.5826666667e+03	1.2703319211e-24
1.5830000000e+03	1.2795147306e-24
1.5833333333e+03	1.2775318998e-24
1.5836666667e+03	1.3457828765e-24
1.5840000000e+03	1.3454158146e-24
1.5843333333e+03	1.3138557832e-24
1.5846666667e+03	1.2388613293e-24
1.5850000000e+03	1.3167741825e-24
1.5853333333e+03	1.3132000422e-24
1.5856666667e+03	1.2913965724e-24
1.5860000000e+03	1.2449369729e-24
1.5863333333e+03	1.3002031002e-24
1.5866666667e+03	1.3030951390e-24
1.5870000000e+03	1.3190701011e-24
1.5873333333e+03	1.2616924792e-24
1.5876666667e+03	1.2697773367e-24
1.5880000000e+03	1.3252648642e-24
1.5883333333e+03	1.3633532322e-24
1.5886666667e+03	1.3174976682e-24
1.5890000000e+03	1.3284761245e-24
1.5893333333e+03	1.2999074503e-24
1.5896666667e+03	1.2557789564e-24
1.5900000000e+03	1.3169660140e-24
1.5903333333e+03	1.3083914490e-24
1.5906666667e+03	1.2653305145e-24
1.5910000000e+03	1.2861171090e-24
1.5913333333e+03	1.3242292691e-24
1.5916666667e+03	1.3342577722e-24
1.5920000000e+03	1.3676061369e-24
1.5923333333e+03	1.3009842568e-24
1.5926666667e+03	1.2161587761e-24
1.5930000000e+03	1.3213566517e-24
1.5933333333e+03	1.3098418948e-24
1.5936666667e+03	1.2933217896e-24
1.5940000000e+03	1.3074225531e-24
1.5943333333e+03	1.2951199451e-24
1.5946666667e+03	1.2795521977e-24
1.5950000000e+03	1.2823299881e-24
1.5953333333e+03	1.3483805835e-24
1.5956666667e+03	1.2880498342e-24
1.5960000000e+03	1.3157355663e-24
1.5963333333e+03	1.3266191879e-24
1.5966666667e+03	1.3441898587e-24
1.5970000000e+03	1.3461595899e-24
1.5973333333e+03	1.2681941933e-24
1.5976666667e+03	1.3127168556e-24
1.5980000000e+03	1.2648486035e-24
1.5983333333e+03	1.2767216603e-24
1.5986666667e+03	1.3269854156e-24
1.5990000000e+03	1.2941915439e-24
1.5993333333e+03	1.3568182046e-24
1.5996666667e+03	1.3070657408e-24
1.6000000000e+03	1.2323776527e-24
1.6003333333e+03	1.2749471095e-24
1.6006666667e+03	1.3170584708e-24
1.6010000000e+03	1.2821204963e-24
1.6013333333e+03	1.3175778570e-24
1.6016666667e+03	1.3886080474e-24
1.6020000000e+03	1.2995641596e-24
1.6023333333e+03	1.2881653372e-24
1.6026666667e+03	1.3050558988e-24
1.6030000000e+03	1.3439763976e-24
1.6033333333e+03	1.3292264958e-24
1.6036666667e+03	1.3228964683e-24
1.6040000000e+03	1.3030195787e-24
1.6043333333e+03	1.2598339014e-24
1.6046666667e+03	1.3136746630e-24
1.6050000000e+03	1.3229586660e-24
1.6053333333e+03	1.2742164813e-24
1.6056666667e+03	1.2866889397e-24
1.6060000000e+03	1.2768748420e-24
1.6063333333e+03	1.3518840160e-24
1.6066666667e+03	1.3506592268e-24
1.6070000000e+03	1.3653314314e-24
1.6073333333e+03	1.3277717621e-24
1.6076666667e+03	1.2868455462e-24
1.6080000000e+03	1.2984669803e-24
1.6083333333e+03	1.3058355416e-24
1.6086666667e+03	1.3096141531e-24
1.6090000000e+03	1.3089586842e-24
1.6093333333e+03	1.2921143472e-24
1.6096666667e+03	1.2986112803e-24
1.6100000000e+03	1.3438007019e-24
1.6103333333e+03	1.3612049374e-24
1.6106666667e+03	1.2872071952e-24
1.6110000000e+03	1.3422865099e-24
1.6113333333e+03	1.2718728949e-24
1.6116666667e+03	1.2393307101e-24
1.6120000000e+03	1.2757876228e-24
1.6123333333e+03	1.2747999152e-24
1.6126666667e+03	1.2941671077e-24
1.6130000000e+03	1.2977452367e-24
1.6133333333e+03	1.2901897800e-24
1.6136666667e+03	1.2557301202e-24
1.6140000000e+03	1.2497754475e-24
1.6143333333e+03	1.2760017648e-24
1.6146666667e+03	1.2629318031e-24
1.6150000000e+03	1.3102955370e-24
1.6153333333e+03	1.2806400463e-24
1.6156666667e+03	1.3263498993e-24
1.6160000000e+03	1.2825287153e-24
1.6163333333e+03	1.3091546379e-24
1.6166666667e+03	1.3390221494e-24
1.6170000000e+03	1.3249121283e-24
1.6173333333e+03	1.3081986000e-24
1.6176666667e+03	1.3493281568e-24
1.6180000000e+03	1.3868446461e-24
1.6183333333e+03	1.4169819518e-24
1.6186666667e+03	1.2953127764e-24
1.6190000000e+03	1.2976244547e-24
1.6193333333e+03	1.2840803231e-24
1.6196666667e+03	1.3081992586e-24
1.6200000000e+03	1.3685733096e-24
1.6203333333e+03	1.3567825761e-24
1.6206666667e+03	1.3796989479e-24
1.6210000000e+03	1.3547480944e-24
1.6213333333e+03	1.3332520257e-24
1.6216666667e+03	1.2941253503e-24
1.6220000000e+03	1.2565821596e-24
1.6223333333e+03	1.2545159221e-24
1.6226666667e+03	1.2949916630e-24
1.6230000000e+03	1.3476704378e-24
1.6233333333e+03	1.3410223727e-24
1.6236666667e+03	1.3449983170e-24
1.6240000000e+03	1.3509995587e-24
1.6243333333e+03	1.3575863375e-24
1.6246666667e+03	1.3551208241e-24
1.6250000000e+03	1.3181951549e-24
1.6253333333e+03	1.2917352792e-24
1.6256666667e+03	1.3718518384e-24
1.6260000000e+03	1.3780593594e-24
1.6263333333e+03	1.3295011006e-24
1.6266666667e+03	1.3029370655e-24
1.6270000000e+03	1.3766679977e-24
1.6273333333e+03	1.3599056770e-24
1.6276666667e+03	1.3005198884e-24
1.6280000000e+03	1.3036927634e-24
1.6283333333e+03	1.3332748405e-24
1.6286666667e+03	1.3599273749e-24
1.6290000000e+03	1.3604395625e-24
1.6293333333e+03	1.3827794373e-24
1.6296666667e+03	1.3930144759e-24
1.6300000000e+03	1.4194621731e-24
1.6303333333e+03	1.3418441377e-24
1.6306666667e+03	1.3040481272e-24
1.6310000000e+03	1.3401010166e-24
1.6313333333e+03	1.3779716583e-24
1.6316666667e+03	1.3252983407e-24
1.6320000000e+03	1.3948450784e-24
1.6323333333e+03	1.4053464197e-24
1.6326666667e+03	1.3486018143e-24
1.6330000000e+03	1.3737622019e-24
1.6333333333e+03	1.3667483354e-24
1.6336666667e+03	1.3590822168e-24
1.6340000000e+03	1.2706056172e-24
1.6343333333e+03	1.3503205969e-24
1.6346666667e+03	1.4766190714e-24
1.6350000000e+03	1.4776776557e-24
1.6353333333e+03	1.4600100020e-24
1.6356666667e+03	1.4111497906e-24
1.6360000000e+03	1.4624293411e-24
1.6363333333e+03	1.3911959916e-24
1.6366666667e+03	1.3885631734e-24
1.6370000000e+03	1.3972044269e-24
1.6373333333e+03	1.3890418914e-24
1.6376666667e+03	1.4678040489e-24
1.6380000000e+03	1.4374109336e-24
1.6383333333e+03	1.3385654049e-24
1.6386666667e+03	1.3813595904e-24
1.6390000000e+03	1.4024673847e-24
1.6393333333e+03	1.4363559528e-24
1.6396666667e+03	1.4271121519e-24
1.6400000000e+03	1.3778388429e-24
1.6403333333e+03	1.4105195524e-24
1.6406666667e+03	1.4257526033e-24
1.6410000000e+03	1.4154028154e-24
1.6413333333e+03	1.3940364062e-24
1.6416666667e+03	1.3423368689e-24
1.6420000000e+03	1.4279922385e-24
1.6423333333e+03	1.4244035667e-24
1.6426666667e+03	1.4254720981e-24
1.6430000000e+03	1.3711387664e-24
1.6433333333e+03	1.3660799346e-24
1.6436666667e+03	1.4676932689e-24
1.6440000000e+03	1.4448277543e-24
1.6443333333e+03	1.4050580260e-24
1.6446666667e+03	1.3541868068e-24
1.6450000000e+03	1.4376357253e-24
1.6453333333e+03	1.5108636992e-24
1.6456666667e+03	1.4187846970e-24
1.6460000000e+03	1.4064711143e-24
1.6463333333e+03	1.3912567551e-24
1.6466666667e+03	1.3929382612e-24
1.6470000000e+03	1.3760532522e-24
1.6473333333e+03	1.4048134543e-24
1.6476666667e+03	1.4503795292e-24
1.6480000000e+03	1.4374968700e-24
1.6483333333e+03	1.3603828614e-24
1.6486666667e+03	1.3429352366e-24
1.6490000000e+03	1.3899959736e-24
1.6493333333e+03	1.3667377913e-24
1.6496666667e+03	1.3571356438e-24
1.6500000000e+03	1.4247800246e-24
1.6503333333e+03	1.3349340365e-24
1.6506666667e+03	1.3883284625e-24
1.6510000000e+03	1.4193035337e-24
1.6513333333e+03	1.4431645624e-24
1.6516666667e+03	1.3571773473e-24
1.6520000000e+03	1.2830332657e-24
1.6523333333e+03	1.3482475896e-24
1.6526666667e+03	1.3478564329e-24
1.6530000000e+03	1.4012924678e-24
1.6533333333e+03	1.3732013869e-24
1.6536666667e+03	1.3571654555e-24
1.6540000000e+03	1.3830158685e-24
1.6543333333e+03	1.3707933962e-24
1.6546666667e+03	1.3755756929e-24
1.6550000000e+03	1.3584776245e-24
1.6553333333e+03	1.3741987033e-24
1.6556666667e+03	1.3942333915e-24
1.6560000000e+03	1.4228796830e-24
1.6563333333e+03	1.4397540096e-24
1.6566666667e+03	1.3999318288e-24
1.6570000000e+03	1.3631903514e-24
1.6573333333e+03	1.4075904640e-24
1.6576666667e+03	1.3554485636e-24
1.6580000000e+03	1.3636151239e-24
1.6583333333e+03	1.4046929221e-24
1.6586666667e+03	1.3812267814e-24
1.6590000000e+03	1.4739508437e-24
1.6593333333e+03	1.3850972357e-24
1.6596666667e+03	1.3838212565e-24
1.6600000000e+03	1.3434862001e-24
1.6603333333e+03	1.3934298304e-24
1.6606666667e+03	1.3695499951e-24
1.6610000000e+03	1.3818613083e-24
1.6613333333e+03	1.4208752772e-24
1.6616666667e+03	1.4649023117e-24
1.6620000000e+03	1.3877127546e-24
1.6623333333e+03	1.3315857017e-24
1.6626666667e+03	1.3685470800e-24
1.6630000000e+03	1.4217273273e-24
1.6633333333e+03	1.3614019136e-24
1.6636666667e+03	1.3907083596e-24
1.6640000000e+03	1.3905037928e-24
1.6643333333e+03	1.3984150541e-24
1.6646666667e+03	1.3723968771e-24
1.6650000000e+03	1.3969717516e-24
1.6653333333e+03	1.3416664020e-24
1.6656666667e+03	1.3987263913e-24
1.6660000000e+03	1.3228027481e-24
1.6663333333e+03	1.3379260703e-24
1.6666666667e+03	1.4253494122e-24
1.6670000000e+03	1.4623225407e-24
1.6673333333e+03	1.3774369813e-24
1.6676666667e+03	1.3603539625e-24
1.6680000000e+03	1.3453174103e-24
1.6683333333e+03	1.4017008224e-24
1.6686666667e+03	1.4547554069e-24
1.6690000000e+03	1.3803808957e-24
1.6693333333e+03	1.4090207902e-24
1.6696666667e+03	1.4561637328e-24
1.6700000000e+03	1.3837607421e-24
1.6703333333e+03	1.3701437423e-24
1.6706666667e+03	1.4107403556e-24
1.6710000000e+03	1.3970947687e-24
1.6713333333e+03	1.3641615062e-24
1.6716666667e+03	1.3721459504e-24
1.6720000000e+03	1.3710113835e-24
1.6723333333e+03	1.3754664043e-24
1.6726666667e+03	1.4654745566e-24
1.6730000000e+03	1.4436666564e-24
1.6733333333e+03	1.4327484002e-24
1.6736666667e+03	1.4148122742e-24
1.6740000000e+03	1.3831142293e-24
1.6743333333e+03	1.4176297120e-24
1.6746666667e+03	1.3758367032e-24
1.6750000000e+03	1.3811479837e-24
1.6753333333e+03	1.4354137028e-24
1.6756666667e+03	1.4173288711e-24
1.6760000000e+03	1.4208443565e-24
1.6763333333e+03	1.4268319059e-24
1.6766666667e+03	1.4809575797e-24
1.6770000000e+03	1.4925334359e-24
1.6773333333e+03	1.4694960480e-24
1.6776666667e+03	1.4411941046e-24
1.6780000000e+03	1.5215719249e-24
1.6783333333e+03	1.5040294134e-24
1.6786666667e+03	1.5203366051e-24
1.6790000000e+03	1.4571263158e-24
1.6793333333e+03	1.4934090846e-24
1.6796666667e+03	1.4699661813e-24
1.6800000000e+03	1.4073713975e-24
1.6803333333e+03	1.4059691129e-24
1.6806666667e+03	1.4258711973e-24
1.6810000000e+03	1.4974563392e-24
1.6813333333e+03	1.4257770241e-24
1.6816666667e+03	1.4259195571e-24
1.6820000000e+03	1.4611368048e-24
1.6823333333e+03	1.4228403870e-24
1.6826666667e+03	1.3880469223e-24
1.6830000000e+03	1.3364297342e-24
1.6833333333e+03	1.4387500327e-24
1.6836666667e+03	1.4862562453e-24
1.6840000000e+03	1.3989630813e-24
1.6843333333e+03	1.4647995175e-24
1.6846666667e+03	1.4485385743e-24
1.6850000000e+03	1.3940457687e-24
1.6853333333e+03	1.4108812034e-24
1.6856666667e+03	1.4756420728e-24
1.6860000000e+03	1.4292367819e-24
1.6863333333e+03	1.4332805053e-24
1.6866666667e+03	1.4338497010e-24
1.6870000000e+03	1.3795378807e-24
1.6873333333e+03	1.4141384873e-24
1.6876666667e+03	1.3988275664e-24
1.6880000000e+03	1.4179355814e-24
1.6883333333e+03	1.4490765425e-24
1.6886666667e+03	1.4372177047e-24
1.6890000000e+03	1.4159973896e-24
1.6893333333e+03	1.4664852917e-24
1.6896666667e+03	1.4821038322e-24
1.6900000000e+03	1.4573004850e-24
1.6903333333e+03	1.4689186940e-24
1.6906666667e+03	1.4109311190e-24
1.6910000000e+03	1.3669956599e-24
1.6913333333e+03	1.3870387985e-24
1.6916666667e+03	1.4375041378e-24
1.6920000000e+03	1.4811906599e-24
1.6923333333e+03	1.4761180836e-24
1.6926666667e+03	1.4238871831e-24
1.6930000000e+03	1.4389483019e-24
1.6933333333e+03	1.4384349917e-24
1.6936666667e+03	1.4470851177e-24
1.6940000000e+03	1.4152424303e-24
1.6943333333e+03	1.4424083093e-24
1.6946666667e+03	1.4780734410e-24
1.6950000000e+03	1.4597862055e-24
1.6953333333e+03	1.4258330170e-24
1.6956666667e+03	1.3936940415e-24
1.6960000000e+03	1.3699588785e-24
1.6963333333e+03	1.4074805731e-24
1.6966666667e+03	1.4154548137e-24
1.6970000000e+03	1.4118968461e-24
1.6973333333e+03	1.4303386810e-24
1.6976666667e+03	1.4022105826e-24
1.6980000000e+03	1.3691696166e-24
1.6983333333e+03	1.4162351491e-24
1.6986666667e+03	1.4411391097e-24
1.6990000000e+03	1.4500061381e-24
1.6993333333e+03	1.3864849258e-24
1.6996666667e+03	1.4475881554e-24
1.7000000000e+03	1.4367475707e-24
1.7003333333e+03	1.4281187682e-24
1.7006666667e+03	1.4213802875e-24
1.7010000000e+03	1.4383495052e-24
1.7013333333e+03	1.3629316727e-24
1.7016666667e+03	1.4193123524e-24
1.7020000000e+03	1.4411428533e-24
1.7023333333e+03	1.4636723167e-24
1.7026666667e+03	1.3919958936e-24
1.7030000000e+03	1.4066949552e-24
1.7033333333e+03	1.4451799434e-24
1.7036666667e+03	1.4581297336e-24
1.7040000000e+03	1.4773354363e-24
1.7043333333e+03	1.4746969869e-24
1.7046666667e+03	1.4091671373e-24
1.7050000000e+03	1.4035205307e-24
1.7053333333e+03	1.4145113822e-24
1.7056666667e+03	1.3980439527e-24
1.7060000000e+03	1.4137137252e-24
1.7063333333e+03	1.3834650799e-24
1.7066666667e+03	1.4932056847e-24
1.7070000000e+03	1.4323961911e-24
1.7073333333e+03	1.4288200547e-24
1.7076666667e+03	1.4067601506e-24
1.7080000000e+03	1.4046747244e-24
1.7083333333e+03	1.4334801423e-24
1.7086666667e+03	1.4627727017e-24
1.7090000000e+03	1.4069752100e-24
1.7093333333e+03	1.4088433514e-24
1.7096666667e+03	1.4589139739e-24
1.7100000000e+03	1.4362514981e-24
1.7103333333e+03	1.4485787572e-24
1.7106666667e+03	1.4726349927e-24
1.7110000000e+03	1.4682783896e-24
1.7113333333e+03	1.4423350985e-24
1.7116666667e+03	1.4532243865e-24
1.7120000000e+03	1.4756359036e-24
1.7123333333e+03	1.4835836805e-24
1.7126666667e+03	1.5325389747e-24
1.7130000000e+03	1.3961822992e-24
1.7133333333e+03	1.4296774284e-24
1.7136666667e+03	1.4527299199e-24
1.7140000000e+03	1.3896348468e-24
1.7143333333e+03	1.3711253185e-24
1.7146666667e+03	1.3493439802e-24
1.7150000000e+03	1.4243840688e-24
1.7153333333e+03	1.4155539273e-24
1.7156666667e+03	1.3725488481e-24
1.7160000000e+03	1.3942994749e-24
1.7163333333e+03	1.4605146890e-24
1.7166666667e+03	1.4049080735e-24
1.7170000000e+03	1.4388695550e-24
1.7173333333e+03	1.4042308340e-24
1.7176666667e+03	1.4937565234e-24
1.7180000000e+03	1.4145075757e-24
1.7183333333e+03	1.3656645347e-24
1.7186666667e+03	1.4414920958e-24
1.7190000000e+03	1.3762917213e-24
1.7193333333e+03	1.4012213408e-24
1.7196666667e+03	1.3946959022e-24
1.7200000000e+03	1.3590242012e-24
1.7203333333e+03	1.3820792572e-24
1.7206666667e+03	1.3845232281e-24
1.7210000000e+03	1.4281656716e-24
1.7213333333e+03	1.4716821990e-24
1.7216666667e+03	1.4277222999e-24
1.7220000000e+03	1.4641390121e-24
1.7223333333e+03	1.4342880488e-24
1.7226666667e+03	1.3865781078e-24
1.7230000000e+03	1.3959394120e-24
1.7233333333e+03	1.4060162116e-24
1.7236666667e+03	1.3897113706e-24
1.7240000000e+03	1.3332474789e-24
1.7243333333e+03	1.3976106829e-24
1.7246666667e+03	1.4473972320e-24
1.7250000000e+03	1.4510506241e-24
1.7253333333e+03	1.3778192959e-24
1.7256666667e+03	1.4950770227e-24
1.7260000000e+03	1.4091241258e-24
1.7263333333e+03	1.3692695613e-24
1.7266666667e+03	1.4068397071e-24
1.7270000000e+03	1.4429023450e-24
1.7273333333e+03	1.4010445016e-24
1.7276666667e+03	1.3956093811e-24
1.7280000000e+03	1.3945330009e-24
1.7283333333e+03	1.3756295900e-24
1.7286666667e+03	1.4165502656e-24
1.7290000000e+03	1.3785572941e-24
1.7293333333e+03	1.4069925659e-24
1.7296666667e+03	1.4417150170e-24
1.7300000000e+03	1.4424915729e-24
1.7303333333e+03	1.4285495443e-24
1.7306666667e+03	1.4271508051e-24
1.7310000000e+03	1.3751335140e-24
1.7313333333e+03	1.3857109877e-24
1.7316666667e+03	1.4137010682e-24
1.7320000000e+03	1.3983555525e-24
1.7323333333e+03	1.3768842169e-24
1.7326666667e+03	1.3744601991e-24
1.7330000000e+03	1.4333236513e-24
1.7333333333e+03	1.4197499636e-24
1.7336666667e+03	1.4426105196e-24
1.7340000000e+03	1.3824449009e-24
1.7343333333e+03	1.4618662320e-24
1.7346666667e+03	1.4575631470e-24
1.7350000000e+03	1.4125767278e-24
1.7353333333e+03	1.3976115355e-24
1.7356666667e+03	1.3717278903e-24
1.7360000000e+03	1.3855845526e-24
1.7363333333e+03	1.3886113234e-24
1.7366666667e+03	1.4905397321e-24
1.7370000000e+03	1.4209111664e-24
1.7373333333e+03	1.4421317158e-24
1.7376666667e+03	1.4399888331e-24
1.7380000000e+03	1.4636627114e-24
1.7383333333e+03	1.4052218659e-24
1.7386666667e+03	1.4411548551e-24
1.7390000000e+03	1.4370696398e-24
1.7393333333e+03	1.3921184121e-24
1.7396666667e+03	1.4021663583e-24
1.7400000000e+03	1.3804901448e-24
1.7403333333e+03	1.4915563077e-24
1.7406666667e+03	1.5518052297e-24
1.7410000000e+03	1.4991131777e-24
1.7413333333e+03	1.4745258429e-24
1.7416666667e+03	1.4614769670e-24
1.7420000000e+03	1.4167677318e-24
1.7423333333e+03	1.4518561714e-24
1.7426666667e+03	1.3432737671e-24
1.7430000000e+03	1.4655810937e-24
1.7433333333e+03	1.4752283410e-24
1.7436666667e+03	1.3922187566e-24
1.7440000000e+03	1.3859160594e-24
1.7443333333e+03	1.4192124490e-24
1.7446666667e+03	1.3995879389e-24
1.7450000000e+03	1.4223161414e-24
1.7453333333e+03	1.4503116136e-24
1.7456666667e+03	1.4834846568e-24
1.7460000000e+03	1.4425599299e-24
1.7463333333e+03	1.4676545184e-24
1.7466666667e+03	1.4009830035e-24
1.7470000000e+03	1.4433290364e-24
1.7473333333e+03	1.4683828941e-24
1.7476666667e+03	1.4786562678e-24
1.7480000000e+03	1.4577926477e-24
1.7483333333e+03	1.4822828194e-24
1.7486666667e+03	1.4678905882e-24
1.7490000000e+03	1.4531307839e-24
1.7493333333e+03	1.5122946944e-24
1.7496666667e+03	1.4520513620e-24
1.7500000000e+03	1.4305113402e-24
1.7503333333e+03	1.4414303775e-24
1.7506666667e+03	1.4144970159e-24
1.7510000000e+03	1.3876696611e-24
1.7513333333e+03	1.4195822084e-24
1.7516666667e+03	1.4181212912e-24
1.7520000000e+03	1.4186360479e-24
1.7523333333e+03	1.4424431101e-24
1.7526666667e+03	1.4159860087e-24
1.7530000000e+03	1.4578809066e-24
1.7533333333e+03	1.3979788356e-24
1.7536666667e+03	1.4457806465e-24
1.7540000000e+03	1.3950620734e-24
1.7543333333e+03	1.4437502019e-24
1.7546666667e+03	1.3848392949e-24
1.7550000000e+03	1.4406675524e-24
1.7553333333e+03	1.4320488544e-24
1.7556666667e+03	1.4145098419e-24
1.7560000000e+03	1.4152739457e-24
1.7563333333e+03	1.3955428427e-24
1.7566666667e+03	1.4349656473e-24
1.7570000000e+03	1.4658429013e-24
1.7573333333e+03	1.4558783626e-24
1.7576666667e+03	1.3781768484e-24
1.7580000000e+03	1.4298431076e-24
1.7583333333e+03	1.4197851714e-24
1.7586666667e+03	1.4405168632e-24
1.7590000000e+03	1.3709355009e-24
1.7593333333e+03	1.3526598272e-24
1.7596666667e+03	1.3939717429e-24
1.7600000000e+03	1.3942319282e-24
1.7603333333e+03	1.3868051718e-24
1.7606666667e+03	1.4620551748e-24
1.7610000000e+03	1.3969320577e-24
1.7613333333e+03	1.3837920027e-24
1.7616666667e+03	1.4556586813e-24
1.7620000000e+03	1.3977961607e-24
1.7623333333e+03	1.4419349664e-24
1.7626666667e+03	1.4629437310e-24
1.7630000000e+03	1.4802266293e-24
1.7633333333e+03	1.4582170612e-24
1.7636666667e+03	1.4292652520e-24
1.7640000000e+03	1.4427814733e-24
1.7643333333e+03	1.4989481942e-24
1.7646666667e+03	1.5202021850e-24
1.7650000000e+03	1.4872926646e-24
1.7653333333e+03	1.5111961032e-24
1.7656666667e+03	1.4557436075e-24
1.7660000000e+03	1.4754965644e-24
1.7663333333e+03	1.4753558563e-24
1.7666666667e+03	1.4642306623e-24
1.7670000000e+03	1.4425036112e-24
1.7673333333e+03	1.4247375813e-24
1.7676666667e+03	1.4097412238e-24
1.7680000000e+03	1.3677112885e-24
1.7683333333e+03	1.4472458186e-24
1.7686666667e+03	1.4715645230e-24
1.7690000000e+03	1.5160240143e-24
1.7693333333e+03	1.4966283514e-24
1.7696666667e+03	1.4275511228e-24
1.7700000000e+03	1.4303154254e-24
1.7703333333e+03	1.4777206625e-24
1.7706666667e+03	1.4879671164e-24
1.7710000000e+03	1.4164813260e-24
1.7713333333e+03	1.4021927139e-24
1.7716666667e+03	1.4617122265e-24
1.7720000000e+03	1.4792894547e-24
1.7723333333e+03	1.4120356894e-24
1.7726666667e+03	1.5172730025e-24
1.7730000000e+03	1.5098474246e-24
1.7733333333e+03	1.4496309153e-24
1.7736666667e+03	1.4668861609e-24
1.7740000000e+03	1.4635108364e-24
1.7743333333e+03	1.4351170982e-24
1.7746666667e+03	1.4290479611e-24
1.7750000000e+03	1.4523597908e-24
1.7753333333e+03	1.3929100346e-24
1.7756666667e+03	1.4503230954e-24
1.7760000000e+03	1.4764768492e-24
1.7763333333e+03	1.4320813990e-24
1.7766666667e+03	1.4843782992e-24
1.7770000000e+03	1.4687478366e-24
1.7773333333e+03	1.4324033805e-24
1.7776666667e+03	1.4705264365e-24
1.7780000000e+03	1.4659254736e-24
1.7783333333e+03	1.4490150436e-24
1.7786666667e+03	1.5147493067e-24
1.7790000000e+03	1.3974984867e-24
1.7793333333e+03	1.4992554877e-24
1.7796666667e+03	1.4659705073e-24
1.7800000000e+03	1.5095135972e-24
1.7803333333e+03	1.4609088910e-24
1.7806666667e+03	1.4016935871e-24
1.7810000000e+03	1.4675022160e-24
1.7813333333e+03	1.4124893731e-24
1.7816666667e+03	1.4228316804e-24
1.7820000000e+03	1.4945898479e-24
1.7823333333e+03	1.4838888976e-24
1.7826666667e+03	1.5804186494e-24
1.7830000000e+03	1.5278600059e-24
1.7833333333e+03	1.5190768500e-24
1.7836666667e+03	1.5472705972e-24
1.7840000000e+03	1.4873687944e-24
1.7843333333e+03	1.4189575616e-24
1.7846666667e+03	1.4054152463e-24
1.7850000000e+03	1.4713304451e-24
1.7853333333e+03	1.4633213538e-24
1.7856666667e+03	1.4330744001e-24
1.7860000000e+03	1.4520298735e-24
1.7863333333e+03	1.5005828198e-24
1.7866666667e+03	1.4504869602e-24
1.7870000000e+03	1.4391952827e-24
1.7873333333e+03	1.4728836334e-24
1.7876666667e+03	1.6099119500e-24
1.7880000000e+03	1.5397349346e-24
1.7883333333e+03	1.4761470606e-24
1.7886666667e+03	1.5086622450e-24
1.7890000000e+03	1.4877039299e-24
1.7893333333e+03	1.4718451104e-24
1.7896666667e+03	1.4503540316e-24
1.7900000000e+03	1.4910233520e-24
1.7903333333e+03	1.5174264703e-24
1.7906666667e+03	1.5146445539e-24
1.7910000000e+03	1.4946244537e-24
1.7913333333e+03	1.4713853230e-24
1.7916666667e+03	1.4927293387e-24
1.7920000000e+03	1.5300486149e-24
1.7923333333e+03	1.4484929012e-24
1.7926666667e+03	1.4476615011e-24
1.7930000000e+03	1.4340016796e-24
1.7933333333e+03	1.4960167827e-24
1.7936666667e+03	1.4463331534e-24
1.7940000000e+03	1.5314015712e-24
1.7943333333e+03	1.5435129448e-24
1.7946666667e+03	1.5105501941e-24
1.7950000000e+03	1.4155906831e-24
1.7953333333e+03	1.4239940020e-24
1.7956666667e+03	1.4245396387e-24
1.7960000000e+03	1.4956224738e-24
1.7963333333e+03	1.4829348528e-24
1.7966666667e+03	1.5015768525e-24
1.7970000000e+03	1.4805822481e-24
1.7973333333e+03	1.5069813253e-24
1.7976666667e+03	1.4928659943e-24
1.7980000000e+03	1.4481303292e-24
1.7983333333e+03	1.4750188972e-24
1.7986666667e+03	1.5011466623e-24
1.7990000000e+03	1.5462942686e-24
1.7993333333e+03	1.4769334485e-24
1.7996666667e+03	1.4892713968e-24
1.8000000000e+03	1.5689981223e-24
1.8003333333e+03	1.4746449290e-24
1.8006666667e+03	1.4500806943e-24
1.8010000000e+03	1.4388614755e-24
1.8013333333e+03	1.4256041978e-24
1.8016666667e+03	1.4584588653e-24
1.8020000000e+03	1.3915177021e-24
1.8023333333e+03	1.4615902438e-24
1.8026666667e+03	1.5000640351e-24
1.8030000000e+03	1.4542726629e-24
1.8033333333e+03	1.4791959913e-24
1.8036666667e+03	1.4575054778e-24
1.8040000000e+03	1.5516656839e-24
1.8043333333e+03	1.4910515528e-24
1.8046666667e+03	1.5144123688e-24
1.8050000000e+03	1.5336626953e-24
1.8053333333e+03	1.5584533928e-24
1.8056666667e+03	1.4769684760e-24
1.8060000000e+03	1.4956856814e-24
1.8063333333e+03	1.4512169404e-24
1.8066666667e+03	1.4821725764e-24
1.8070000000e+03	1.5100765700e-24
1.8073333333e+03	1.5392710997e-24
1.8076666667e+03	1.5390935672e-24
1.8080000000e+03	1.5225259424e-24
1.8083333333e+03	1.4219460648e-24
1.8086666667e+03	1.5207090051e-24
1.8090000000e+03	1.5098468903e-24
1.8093333333e+03	1.4916916543e-24
1.8096666667e+03	1.5274690984e-24
1.8100000000e+03	1.5387608761e-24
1.8103333333e+03	1.5882385157e-24
1.8106666667e+03	1.4548299425e-24
1.8110000000e+03	1.5013894047e-24
1.8113333333e+03	1.5318799074e-24
1.8116666667e+03	1.4703131345e-24
1.8120000000e+03	1.4683887056e-24
1.8123333333e+03	1.4457197662e-24
1.8126666667e+03	1.4842091080e-24
1.8130000000e+03	1.4798548940e-24
1.8133333333e+03	1.5070040081e-24
1.8136666667e+03	1.5052919140e-24
1.8140000000e+03	1.5269196040e-24
1.8143333333e+03	1.5577806118e-24
1.8146666667e+03	1.5181445766e-24
1.8150000000e+03	1.5398732468e-24
1.8153333333e+03	1.4854423604e-24
1.8156666667e+03	1.4916413944e-24
1.8160000000e+03	1.4890794246e-24
1.8163333333e+03	1.5320144337e-24
1.8166666667e+03	1.4306773402e-24
1.8170000000e+03	1.4983690008e-24
1.8173333333e+03	1.4325993859e-24
1.8176666667e+03	1.5374145965e-24
1.8180000000e+03	1.5356706184e-24
1.8183333333e+03	1.4995557720e-24
1.8186666667e+03	1.4869820782e-24
1.8190000000e+03	1.4308644914e-24
1.8193333333e+03	1.5062386108e-24
1.8196666667e+03	1.6359515896e-24
1.8200000000e+03	1.5668627105e-24
1.8203333333e+03	1.4684170775e-24
1.8206666667e+03	1.4597221117e-24
1.8210000000e+03	1.4970624167e-24
1.8213333333e+03	1.5075003136e-24
1.8216666667e+03	1.5069969619e-24
1.8220000000e+03	1.4963023677e-24
1.8223333333e+03	1.5152045149e-24
1.8226666667e+03	1.5696360267e-24
1.8230000000e+03	1.4978426187e-24
1.8233333333e+03	1.4821609858e-24
1.8236666667e+03	1.5194510147e-24
1.8240000000e+03	1.5011086789e-24
1.8243333333e+03	1.5077578176e-24
1.8246666667e+03	1.5685824206e-24
1.8250000000e+03	1.4896324767e-24
1.8253333333e+03	1.4883629094e-24
1.8256666667e+03	1.5144752886e-24
1.8260000000e+03	1.5332143803e-24
1.8263333333e+03	1.4868472766e-24
1.8266666667e+03	1.4940962688e-24
1.8270000000e+03	1.4149042796e-24
1.8273333333e+03	1.5126109997e-24
1.8276666667e+03	1.5275853079e-24
1.8280000000e+03	1.4908334499e-24
1.8283333333e+03	1.5510890622e-24
1.8286666667e+03	1.4892933049e-24
1.8290000000e+03	1.4897370236e-24
1.8293333333e+03	1.5290321557e-24
1.8296666667e+03	1.5451514410e-24
1.8300000000e+03	1.5233453925e-24
1.8303333333e+03	1.5558922524e-24
1.8306666667e+03	1.5047575346e-24
1.8310000000e+03	1.4467084728e-24
1.8313333333e+03	1.5115490459e-24
1.8316666667e+03	1.5389248498e-24
1.8320000000e+03	1.5171822770e-24
1.8323333333e+03	1.4982046129e-24
1.8326666667e+03	1.5056080912e-24
1.8330000000e+03	1.5312846009e-24
1.8333333333e+03	1.4292857109e-24
1.8336666667e+03	1.4843582622e-24
1.8340000000e+03	1.4392974654e-24
1.8343333333e+03	1.5272862623e-24
1.8346666667e+03	1.5087064048e-24
1.8350000000e+03	1.4415438271e-24
1.8353333333e+03	1.4570300934e-24
1.8356666667e+03	1.5285672976e-24
1.8360000000e+03	1.4791314434e-24
1.8363333333e+03	1.5008784925e-24
1.8366666667e+03	1.5572889643e-24
1.8370000000e+03	1.5216999086e-24
1.8373333333e+03	1.5418884610e-24
1.8376666667e+03	1.4641587534e-24
1.8380000000e+03	1.5093848143e-24
1.8383333333e+03	1.5347586959e-24
1.8386666667e+03	1.5309598090e-24
1.8390000000e+03	1.5285827101e-24
1.8393333333e+03	1.5500720949e-24
1.8396666667e+03	1.4655692576e-24
1.8400000000e+03	1.5206047777e-24
1.8403333333e+03	1.4947739072e-24
1.8406666667e+03	1.5568515769e-24
1.8410000000e+03	1.5254424633e-24
1.8413333333e+03	1.5306279083e-24
1.8416666667e+03	1.5810402101e-24
1.8420000000e+03	1.5868958326e-24
1.8423333333e+03	1.5735746986e-24
1.8426666667e+03	1.5142173628e-24
1.8430000000e+03	1.4980196792e-24
1.8433333333e+03	1.5574800452e-24
1.8436666667e+03	1.4671674692e-24
1.8440000000e+03	1.4731223117e-24
1.8443333333e+03	1.4375028729e-24
1.8446666667e+03	1.4811095851e-24
1.8450000000e+03	1.5639187986e-24
1.8453333333e+03	1.5243602217e-24
1.8456666667e+03	1.5172264647e-24
1.8460000000e+03	1.5509963435e-24
1.8463333333e+03	1.5272004248e-24
1.8466666667e+03	1.5988161773e-24
1.8470000000e+03	1.5554404675e-24
1.8473333333e+03	1.5143471486e-24
1.8476666667e+03	1.4939446995e-24
1.8480000000e+03	1.4664500205e-24
1.8483333333e+03	1.5017179903e-24
1.8486666667e+03	1.5235562029e-24
1.8490000000e+03	1.4901361617e-24
1.8493333333e+03	1.4976496577e-24
1.8496666667e+03	1.5414586239e-24
1.8500000000e+03	1.5301747992e-24
1.8503333333e+03	1.5528389659e-24
1.8506666667e+03	1.5564797871e-24
1.8510000000e+03	1.5669820103e-24
1.8513333333e+03	1.5506188068e-24
1.8516666667e+03	1.5667497551e-24
1.8520000000e+03	1.5772734957e-24
1.8523333333e+03	1.5249414962e-24
1.8526666667e+03	1.4874271535e-24
1.8530000000e+03	1.5242195728e-24
1.8533333333e+03	1.5213916651e-24
1.8536666667e+03	1.5378069699e-24
1.8540000000e+03	1.5091331223e-24
1.8543333333e+03	1.5457150302e-24
1.8546666667e+03	1.5402358622e-24
1.8550000000e+03	1.4943526618e-24
1.8553333333e+03	1.6145051705e-24
1.8556666667e+03	1.5577252170e-24
1.8560000000e+03	1.4377341865e-24
1.8563333333e+03	1.4247304956e-24
1.8566666667e+03	1.5188925995e-24
1.8570000000e+03	1.5080671692e-24
1.8573333333e+03	1.5302386796e-24
1.8576666667e+03	1.5750777029e-24
1.8580000000e+03	1.5413454522e-24
1.8583333333e+03	1.5896857602e-24
1.8586666667e+03	1.5674596124e-24
1.8590000000e+03	1.4695063583e-24
1.8593333333e+03	1.5101771114e-24
1.8596666667e+03	1.5141360300e-24
1.8600000000e+03	1.5791684860e-24
1.8603333333e+03	1.5719253642e-24
1.8606666667e+03	1.5937903195e-24
1.8610000000e+03	1.5359390904e-24
1.8613333333e+03	1.5461930183e-24
1.8616666667e+03	1.5368466774e-24
1.8620000000e+03	1.5976376554e-24
1.8623333333e+03	1.5572613709e-24
1.8626666667e+03	1.5272721957e-24
1.8630000000e+03	1.5433297302e-24
1.8633333333e+03	1.4900593728e-24
1.8636666667e+03	1.5383409169e-24
1.8640000000e+03	1.5564189093e-24
1.8643333333e+03	1.5042375262e-24
1.8646666667e+03	1.5746632390e-24
1.8650000000e+03	1.5593092145e-24
1.8653333333e+03	1.5241922861e-24
1.8656666667e+03	1.5045936523e-24
1.8660000000e+03	1.5424361070e-24
1.8663333333e+03	1.5573513290e-24
1.8666666667e+03	1.5357307980e-24
1.8670000000e+03	1.5612907309e-24
1.8673333333e+03	1.5663149897e-24
1.8676666667e+03	1.5356370506e-24
1.8680000000e+03	1.6164261947e-24
1.8683333333e+03	1.5656484300e-24
1.8686666667e+03	1.5733077004e-24
1.8690000000e+03	1.4981822494e-24
1.8693333333e+03	1.5606027876e-24
1.8696666667e+03	1.4743272084e-24
1.8700000000e+03	1.5251150151e-24
1.8703333333e+03	1.5335171312e-24
1.8706666667e+03	1.5217230691e-24
1.8710000000e+03	1.5488724928e-24
1.8713333333e+03	1.5627133505e-24
1.8716666667e+03	1.5210733478e-24
1.8720000000e+03	1.5324191754e-24
1.8723333333e+03	1.5725250313e-24
1.8726666667e+03	1.5410324323e-24
1.8730000000e+03	1.5143409037e-24
1.8733333333e+03	1.4903132276e-24
1.8736666667e+03	1.5696347385e-24
1.8740000000e+03	1.6159165708e-24
1.8743333333e+03	1.6006052664e-24
1.8746666667e+03	1.5228660157e-24
1.8750000000e+03	1.6143867152e-24
1.8753333333e+03	1.5920114239e-24
1.8756666667e+03	1.5389434666e-24
1.8760000000e+03	1.5832961149e-24
1.8763333333e+03	1.5476275100e-24
1.8766666667e+03	1.5315321088e-24
1.8770000000e+03	1.6119438971e-24
1.8773333333e+03	1.6103761328e-24
1.8776666667e+03	1.5400484910e-24
1.8780000000e+03	1.5314487571e-24
1.8783333333e+03	1.5344358953e-24
1.8786666667e+03	1.5319261560e-24
1.8790000000e+03	1.5655930758e-24
1.8793333333e+03	1.5841930335e-24
1.8796666667e+03	1.6409330469e-24
1.8800000000e+03	1.5735298079e-24
1.8803333333e+03	1.6068371597e-24
1.8806666667e+03	1.5759846094e-24
1.8810000000e+03	1.6516551047e-24
1.8813333333e+03	1.6364292722e-24
1.8816666667e+03	1.5449371747e-24
1.8820000000e+03	1.5735519984e-24
1.8823333333e+03	1.5689728980e-24
1.8826666667e+03	1.5844475994e-24
1.8830000000e+03	1.5436200606e-24
1.8833333333e+03	1.5647290162e-24
1.8836666667e+03	1.5837350998e-24
1.8840000000e+03	1.5708495935e-24
1.8843333333e+03	1.5867729187e-24
1.8846666667e+03	1.5832117028e-24
1.8850000000e+03	1.5915067949e-24
1.8853333333e+03	1.6120496445e-24
1.8856666667e+03	1.5206167331e-24
1.8860000000e+03	1.5221867545e-24
1.8863333333e+03	1.5397668046e-24
1.8866666667e+03	1.4796931300e-24
1.8870000000e+03	1.6276153747e-24
1.8873333333e+03	1.6033348640e-24
1.8876666667e+03	1.5874527184e-24
1.8880000000e+03	1.6403000416e-24
1.8883333333e+03	1.6097442509e-24
1.8886666667e+03	1.5382619492e-24
1.8890000000e+03	1.5834556643e-24
1.8893333333e+03	1.5225079188e-24
1.8896666667e+03	1.5215420528e-24
1.8900000000e+03	1.6288101742e-24
1.8903333333e+03	1.6698071465e-24
1.8906666667e+03	1.6037653609e-24
1.8910000000e+03	1.6078179775e-24
1.8913333333e+03	1.5344913524e-24
1.8916666667e+03	1.5151873120e-24
1.8920000000e+03	1.4965830596e-24
1.8923333333e+03	1.6092511873e-24
1.8926666667e+03	1.5734999833e-24
1.8930000000e+03	1.5623845796e-24
1.8933333333e+03	1.6253963629e-24
1.8936666667e+03	1.5851325831e-24
1.8940000000e+03	1.5500970123e-24
1.8943333333e+03	1.5604129155e-24
1.8946666667e+03	1.5793248191e-24
1.8950000000e+03	1.5791160738e-24
1.8953333333e+03	1.4972929367e-24
1.8956666667e+03	1.5064504449e-24
1.8960000000e+03	1.5246141881e-24
1.8963333333e+03	1.6439871429e-24
1.8966666667e+03	1.5866798521e-24
1.8970000000e+03	1.5355407795e-24
1.8973333333e+03	1.5739865020e-24
1.8976666667e+03	1.5510360511e-24
1.8980000000e+03	1.6126820568e-24
1.8983333333e+03	1.5871914989e-24
1.8986666667e+03	1.5529634546e-24
1.8990000000e+03	1.5462857020e-24
1.8993333333e+03	1.6554014966e-24
1.8996666667e+03	1.6589069935e-24
1.9000000000e+03	1.6187816038e-24
1.9003333333e+03	1.5453623794e-24
1.9006666667e+03	1.6258043500e-24
1.9010000000e+03	1.5747819751e-24
1.9013333333e+03	1.5896624928e-24
1.9016666667e+03	1.6219810364e-24
1.9020000000e+03	1.5803297409e-24
1.9023333333e+03	1.6208243144e-24
1.9030000000e+03	1.6246869820e-24
1.9033333333e+03	1.6101204001e-24
1.9036666667e+03	1.5507744373e-24
1.9040000000e+03	1.5931823068e-24
1.9043333333e+03	1.5463275901e-24
1.9046666667e+03	1.5348469169e-24
1.9050000000e+03	1.6409665579e-24
1.9053333333e+03	1.5544404341e-24
1.9056666667e+03	1.6060394920e-24
1.9060000000e+03	1.6300167508e-24
1.9063333333e+03	1.6358797580e-24
1.9066666667e+03	1.5605071484e-24
1.9070000000e+03	1.5511329960e-24
1.9073333333e+03	1.6216686235e-24
1.9076666667e+03	1.5826273957e-24
1.9080000000e+03	1.5381632484e-24
1.9083333333e+03	1.5768023325e-24
1.9086666667e+03	1.5586347748e-24
1.9090000000e+03	1.6466157789e-24
1.9093333333e+03	1.6126490496e-24
1.9096666667e+03	1.5823006811e-24
1.9100000000e+03	1.6426232456e-24
1.9103333333e+03	1.6045747675e-24
1.9106666667e+03	1.5339557686e-24
1.9110000000e+03	1.5537237420e-24
1.9113333333e+03	1.5815903726e-24
1.9116666667e+03	1.5891770403e-24
1.9126666667e+03	1.6162157948e-24
1.9130000000e+03	1.6005871618e-24
1.9133333333e+03	1.6099936632e-24
1.9136666667e+03	1.6618392550e-24
1.9140000000e+03	1.5755780846e-24
1.9143333333e+03	1.5391106895e-24
1.9146666667e+03	1.5798145643e-24
1.9150000000e+03	1.4832558527e-24
1.9153333333e+03	1.6212015033e-24
1.9156666667e+03	1.6267306921e-24
1.9160000000e+03	1.5717873843e-24
1.9163333333e+03	1.5982338937e-24
1.9166666667e+03	1.6515163773e-24
1.9170000000e+03	1.6272284126e-24
1.9173333333e+03	1.6385108105e-24
1.9186666667e+03	1.6213345250e-24
1.9190000000e+03	1.6175203610e-24
1.9193333333e+03	1.6418030524e-24
1.9196666667e+03	1.5708714190e-24
1.9200000000e+03	1.5518136865e-24
1.9203333333e+03	1.5701041277e-24
1.9206666667e+03	1.6191688513e-24
1.9210000000e+03	1.6340828869e-24
1.9213333333e+03	1.6010322408e-24
1.9216666667e+03	1.5989659136e-24
1.9220000000e+03	1.5629603360e-24
1.9223333333e+03	1.5666613823e-24
1.9226666667e+03	1.6100682021e-24
1.9230000000e+03	1.6059497441e-24
1.9233333333e+03	1.6694190205e-24
1.9236666667e+03	1.6633373436e-24
1.9240000000e+03	1.5802847965e-24
1.9243333333e+03	1.6222460165e-24
1.9246666667e+03	1.6338152882e-24
1.9250000000e+03	1.6649922238e-24
1.9253333333e+03	1.5985839025e-24
1.9256666667e+03	1.5626744760e-24
1.9260000000e+03	1.6015008284e-24
1.9263333333e+03	1.6534035430e-24
1.9266666667e+03	1.6155815483e-24
1.9270000000e+03	1.6526036016e-24
1.9276666667e+03	1.6671833113e-24
1.9280000000e+03	1.5852102165e-24
1.9283333333e+03	1.5866438713e-24
1.9286666667e+03	1.5728125278e-24
1.9340000000e+03	1.6623136513e-24
1.9343333333e+03	1.6447712597e-24
1.9346666667e+03	1.6125846540e-24
1.9350000000e+03	1.5860493901e-24
1.9380000000e+03	1.6715906384e-24
1.9383333333e+03	1.6336966222e-24
1.9386666667e+03	1.6797276790e-24
1.9416666667e+03	1.6798097211e-24
1.9420000000e+03	1.6791593615e-24
1.9423333333e+03	1.6372806605e-24
1.9426666667e+03	1.6711997855e-24
1.9430000000e+03	1.6064780984e-24
1.9433333333e+03	1.5935971461e-24
1.9436666667e+03	1.6426835109e-24
1.9440000000e+03	1.6127813401e-24
1.9443333333e+03	1.6588931719e-24
1.9450000000e+03	1.6294833121e-24
1.9453333333e+03	1.6342013760e-24
1.9456666667e+03	1.6521521705e-24
1.9463333333e+03	1.6182667207e-24
1.9466666667e+03	1.5886332824e-24
1.9470000000e+03	1.6244987153e-24
1.9503333333e+03	1.5864290184e-24
1.9506666667e+03	1.6391986113e-24
1.9510000000e+03	1.6819409411e-24
1.9513333333e+03	1.6656064345e-24
1.9516666667e+03	1.6503491270e-24
1.9520000000e+03	1.6199633756e-24
1.9523333333e+03	1.6498881458e-24
1.9526666667e+03	1.6669896491e-24
1.9576666667e+03	1.5737376965e-24
1.9580000000e+03	1.6474020734e-24
1.9583333333e+03	1.6458397398e-24
1.9586666667e+03	1.6321854541e-24
1.9590000000e+03	1.6196745942e-24
1.9593333333e+03	1.6754561713e-24
1.9596666667e+03	1.6826488877e-24
1.9626666667e+03	1.6139174874e-24
1.9630000000e+03	1.5961713473e-24
1.9633333333e+03	1.6432884686e-24
1.9636666667e+03	1.5700807810e-24
1.9640000000e+03	1.5585681488e-24
1.9643333333e+03	1.6539507455e-24
1.9646666667e+03	1.6419570384e-24
1.9650000000e+03	1.6736831517e-24
1.9653333333e+03	1.6477785824e-24
1.9660000000e+03	1.6282442570e-24
1.9666666667e+03	1.6469878854e-24
1.9670000000e+03	1.6087012734e-24
1.9673333333e+03	1.6765932403e-24
1.9713333333e+03	1.6530293192e-24
1.9716666667e+03	1.6167850924e-24
1.9720000000e+03	1.6847551940e-24
1.9723333333e+03	1.6705973548e-24
1.9726666667e+03	1.6693101106e-24
1.9730000000e+03	1.6245521175e-24
1.9736666667e+03	1.6439248620e-24
1.9740000000e+03	1.6416368841e-24
1.9743333333e+03	1.6848911618e-24
1.9753333333e+03	1.6779362643e-24
1.9763333333e+03	1.6657448450e-24
1.9830000000e+03	1.6738490756e-24
1.9840000000e+03	1.6635644865e-24
1.9843333333e+03	1.6257837009e-24
1.9846666667e+03	1.6567381501e-24
1.9850000000e+03	1.6617459463e-24
1.9853333333e+03	1.6862266196e-24
1.9866666667e+03	1.6771204684e-24
1.9870000000e+03	1.6517587025e-24
1.9876666667e+03	1.6529136514e-24
1.9883333333e+03	1.6789266310e-24
1.9886666667e+03	1.6794972603e-24
1.9896666667e+03	1.6379251910e-24
1.9910000000e+03	1.6816629534e-24
1.9926666667e+03	1.6595092537e-24
1.9936666667e+03	1.6507932281e-24
1.9940000000e+03	1.6385907845e-24
1.9943333333e+03	1.6414735830e-24
1.9946666667e+03	1.6746297791e-24
1.9950000000e+03	1.6799297897e-24
1.9953333333e+03	1.6462249642e-24
1.9960000000e+03	1.6870429354e-24
1.9963333333e+03	1.6626001904e-24
1.9966666667e+03	1.6301487861e-24
1.9970000000e+03	1.6769356189e-24
1.9973333333e+03	1.6580044406e-24
1.9976666667e+03	1.6410661295e-24
1.9980000000e+03	1.6556029009e-24


==> data_products/ULs_SHV_G353.6-0.7.txt <==
f(Hz)	G353.6-0.7
3.0333333333e+01	3.4411834753e-25
3.0666666667e+01	2.7450781658e-25
3.1000000000e+01	2.4902263330e-25
3.1333333333e+01	2.4704064709e-25
3.1666666667e+01	2.2783967140e-25
3.2000000000e+01	2.1928354006e-25
3.2333333333e+01	2.2993196025e-25
3.2666666667e+01	2.1550454705e-25
3.3000000000e+01	2.2181959495e-25
3.3333333333e+01	2.2382515798e-25
3.3666666667e+01	2.0615725806e-25
3.4000000000e+01	1.9506089987e-25
3.4333333333e+01	1.8909306521e-25
3.4666666667e+01	1.8901692962e-25
3.5000000000e+01	2.0686622131e-25
3.5333333333e+01	2.7610926156e-25
3.5666666667e+01	2.6368194623e-25
3.6000000000e+01	1.9430799013e-25
3.6333333333e+01	1.6588668830e-25
3.6666666667e+01	1.5968454029e-25
3.7000000000e+01	1.5415996377e-25
3.7333333333e+01	1.5462264850e-25
3.7666666667e+01	1.5277721765e-25
3.8000000000e+01	1.6670072406e-25
3.8333333333e+01	1.5800952144e-25
3.8666666667e+01	1.5646207197e-25
3.9000000000e+01	1.4751851778e-25
3.9333333333e+01	1.4491417997e-25
3.9666666667e+01	1.4527531248e-25
4.0000000000e+01	1.4668569734e-25
4.0333333333e+01	1.4479474585e-25
4.0666666667e+01	1.6848773524e-25
4.1000000000e+01	1.8330795173e-25
4.1333333333e+01	1.3974874266e-25
4.1666666667e+01	1.3013607769e-25
4.2000000000e+01	1.3032842280e-25
4.2333333333e+01	1.2795444902e-25
4.2666666667e+01	1.2830242128e-25
4.3000000000e+01	1.2179592513e-25
4.3333333333e+01	1.2154823326e-25
4.3666666667e+01	1.2450251923e-25
4.4000000000e+01	1.2500109546e-25
4.4333333333e+01	1.1792736277e-25
4.4666666667e+01	1.1973842973e-25
4.5000000000e+01	1.1850531265e-25
4.5333333333e+01	1.1563602079e-25
4.5666666667e+01	1.2600508795e-25
4.6000000000e+01	1.8557413267e-25
4.6333333333e+01	1.5551104876e-25
4.6666666667e+01	1.1332538566e-25
4.7000000000e+01	1.0795015160e-25
4.7333333333e+01	1.0695607994e-25
4.7666666667e+01	1.0390001727e-25
4.8000000000e+01	1.0499034791e-25
4.8333333333e+01	9.8680831243e-26
4.8666666667e+01	9.9329891954e-26
4.9000000000e+01	1.0119036042e-25
4.9333333333e+01	9.9679766167e-26
4.9666666667e+01	9.7663179712e-26
5.0000000000e+01	9.9137427571e-26
5.0333333333e+01	9.7303125524e-26
5.0666666667e+01	1.0174728403e-25
5.1000000000e+01	1.0377137610e-25
5.1333333333e+01	1.0241367166e-25
5.1666666667e+01	1.0460057438e-25
5.2000000000e+01	1.0094197560e-25
5.2333333333e+01	1.0510450405e-25
5.2666666667e+01	1.0076457077e-25
5.3000000000e+01	9.6624006957e-26
5.3333333333e+01	9.5675603539e-26
5.3666666667e+01	9.7468024450e-26
5.4000000000e+01	9.9894522967e-26
5.4333333333e+01	9.3733682785e-26
5.4666666667e+01	9.1578713478e-26
5.5000000000e+01	9.0641695756e-26
5.5333333333e+01	8.8037252131e-26
5.5666666667e+01	9.0446833307e-26
5.6000000000e+01	9.3574897897e-26
5.6333333333e+01	9.3946771600e-26
5.6666666667e+01	9.3686539118e-26
5.7000000000e+01	8.8235994612e-26
5.7333333333e+01	9.2948940948e-26
5.7666666667e+01	8.8396641492e-26
5.8000000000e+01	9.1199634915e-26
5.8333333333e+01	9.0241516970e-26
5.8666666667e+01	9.0792773345e-26
5.9000000000e+01	9.2573568329e-26
5.9333333333e+01	9.3864061038e-26
6.0666666667e+01	9.1395385984e-26
6.1000000000e+01	8.5848519597e-26
6.1333333333e+01	8.4844543943e-26
6.1666666667e+01	8.7012659646e-26
6.2000000000e+01	8.2474173364e-26
6.2333333333e+01	8.6501997949e-26
6.2666666667e+01	8.3044905498e-26
6.3000000000e+01	8.8507188337e-26
6.3333333333e+01	8.5016136539e-26
6.3666666667e+01	8.3585383656e-26
6.4000000000e+01	8.1194657213e-26
6.4333333333e+01	8.2097094827e-26
6.4666666667e+01	8.6811943734e-26
6.5000000000e+01	8.3653002110e-26
6.5333333333e+01	8.4410949252e-26
6.5666666667e+01	8.1467305084e-26
6.6000000000e+01	8.0399081661e-26
6.6333333333e+01	8.2563516294e-26
6.6666666667e+01	8.4149068505e-26
6.7000000000e+01	8.2235137326e-26
6.7333333333e+01	8.2023496260e-26
6.7666666667e+01	8.1851053683e-26
6.8000000000e+01	8.5294212396e-26
6.8333333333e+01	8.2047561465e-26
6.8666666667e+01	8.0530851156e-26
6.9000000000e+01	7.6806086814e-26
6.9333333333e+01	8.3884068856e-26
6.9666666667e+01	8.2167508393e-26
7.0000000000e+01	8.1599292934e-26
7.0333333333e+01	8.6807105450e-26
7.0666666667e+01	8.4471926449e-26
7.1000000000e+01	8.2036562849e-26
7.1333333333e+01	8.0586128044e-26
7.1666666667e+01	7.9694393412e-26
7.2000000000e+01	8.0557482122e-26
7.2333333333e+01	7.8934928920e-26
7.2666666667e+01	8.3557527188e-26
7.3000000000e+01	8.5105897041e-26
7.3333333333e+01	7.9587308014e-26
7.3666666667e+01	7.9669228678e-26
7.4000000000e+01	7.8089452724e-26
7.4333333333e+01	8.1993026922e-26
7.4666666667e+01	8.1003772845e-26
7.5000000000e+01	7.9602034722e-26
7.5333333333e+01	7.8551816651e-26
7.5666666667e+01	8.4543919771e-26
7.6000000000e+01	8.3253270109e-26
7.6333333333e+01	7.9395394558e-26
7.6666666667e+01	7.6995467700e-26
7.7000000000e+01	7.9206919838e-26
7.7333333333e+01	7.9979648694e-26
7.7666666667e+01	8.1672005982e-26
7.8000000000e+01	7.9351778697e-26
7.8333333333e+01	7.6850544845e-26
7.8666666667e+01	8.2560226402e-26
7.9000000000e+01	7.7569334887e-26
7.9333333333e+01	7.8512025591e-26
7.9666666667e+01	8.0483089744e-26
8.0000000000e+01	7.7031907498e-26
8.0333333333e+01	7.6157590447e-26
8.0666666667e+01	8.0573682938e-26
8.1000000000e+01	7.8852572129e-26
8.1333333333e+01	8.4255998167e-26
8.1666666667e+01	8.3932205483e-26
8.2000000000e+01	8.9249397122e-26
8.2333333333e+01	9.2216578345e-26
8.2666666667e+01	9.2222288188e-26
8.3000000000e+01	8.4524325759e-26
8.3333333333e+01	8.2712789263e-26
8.3666666667e+01	7.9641920128e-26
8.4000000000e+01	7.8519458335e-26
8.4333333333e+01	7.5407741593e-26
8.4666666667e+01	7.6288135803e-26
8.5000000000e+01	7.4165093372e-26
8.5333333333e+01	7.9157473860e-26
8.5666666667e+01	7.9202467591e-26
8.6000000000e+01	7.6962538227e-26
8.6333333333e+01	7.7327659999e-26
8.6666666667e+01	7.6309737121e-26
8.7000000000e+01	8.0135381480e-26
8.7333333333e+01	7.7872497625e-26
8.7666666667e+01	7.9398963840e-26
8.8000000000e+01	7.7606998381e-26
8.8333333333e+01	7.8987349000e-26
8.8666666667e+01	8.0716025096e-26
8.9000000000e+01	8.6965157999e-26
8.9333333333e+01	8.9015685246e-26
8.9666666667e+01	8.6765030232e-26
9.0000000000e+01	7.9888173181e-26
9.0333333333e+01	7.7864208814e-26
9.0666666667e+01	7.8250453677e-26
9.1000000000e+01	7.5910245666e-26
9.1333333333e+01	7.5071662197e-26
9.1666666667e+01	7.8188670651e-26
9.2000000000e+01	7.7784116936e-26
9.2333333333e+01	8.3164608083e-26
9.2666666667e+01	8.0405035225e-26
9.3000000000e+01	7.8544090000e-26
9.3333333333e+01	7.6997151698e-26
9.3666666667e+01	7.1550595557e-26
9.4000000000e+01	7.7359002564e-26
9.4333333333e+01	7.6359481209e-26
9.4666666667e+01	7.9471143777e-26
9.5000000000e+01	7.8037544068e-26
9.5333333333e+01	7.4209116457e-26
9.5666666667e+01	7.8286742401e-26
9.6000000000e+01	8.0980215250e-26
9.6333333333e+01	7.7574522070e-26
9.6666666667e+01	7.7408398224e-26
9.7000000000e+01	7.8660529556e-26
9.7333333333e+01	7.7923261748e-26
9.7666666667e+01	7.7898380106e-26
9.8000000000e+01	7.7853320741e-26
9.8333333333e+01	7.7336306213e-26
9.8666666667e+01	7.9506164199e-26
9.9000000000e+01	7.6915815572e-26
9.9333333333e+01	7.6077188724e-26
9.9666666667e+01	8.1102180902e-26
1.0000000000e+02	8.4407962385e-26
1.0033333333e+02	8.2269691646e-26
1.0066666667e+02	7.9458936542e-26
1.0100000000e+02	7.7563507643e-26
1.0133333333e+02	7.6674195534e-26
1.0166666667e+02	7.9445579442e-26
1.0200000000e+02	7.7604333107e-26
1.0233333333e+02	7.8966230654e-26
1.0266666667e+02	7.5346619072e-26
1.0300000000e+02	7.8995853679e-26
1.0333333333e+02	7.8035671862e-26
1.0366666667e+02	7.9753608239e-26
1.0400000000e+02	7.8570756574e-26
1.0433333333e+02	8.0367077320e-26
1.0466666667e+02	7.9162324928e-26
1.0500000000e+02	7.7593985292e-26
1.0533333333e+02	7.9034556650e-26
1.0566666667e+02	7.6302410057e-26
1.0600000000e+02	7.4530267198e-26
1.0633333333e+02	7.7421703059e-26
1.0666666667e+02	7.8323170204e-26
1.0700000000e+02	7.8853302424e-26
1.0733333333e+02	7.7104656154e-26
1.0766666667e+02	7.6695791529e-26
1.0800000000e+02	7.3793066552e-26
1.0833333333e+02	7.6539695718e-26
1.0866666667e+02	7.7547324437e-26
1.0900000000e+02	7.3259740885e-26
1.0933333333e+02	7.6358179697e-26
1.0966666667e+02	7.8360726409e-26
1.1000000000e+02	7.6835389419e-26
1.1033333333e+02	7.2988515240e-26
1.1066666667e+02	7.8462482098e-26
1.1100000000e+02	7.6944290711e-26
1.1133333333e+02	7.7377608676e-26
1.1166666667e+02	7.6773745906e-26
1.1200000000e+02	7.6101699081e-26
1.1233333333e+02	7.8785748762e-26
1.1266666667e+02	7.5112542816e-26
1.1300000000e+02	7.3334107502e-26
1.1333333333e+02	7.5482529935e-26
1.1366666667e+02	7.6450538752e-26
1.1400000000e+02	7.4628437800e-26
1.1433333333e+02	7.5647057589e-26
1.1466666667e+02	7.4473844801e-26
1.1500000000e+02	7.1337278933e-26
1.1533333333e+02	7.5297546829e-26
1.1566666667e+02	7.7449730036e-26
1.1600000000e+02	7.5681976418e-26
1.1633333333e+02	7.4365846580e-26
1.1666666667e+02	7.6873361914e-26
1.1700000000e+02	7.7608967935e-26
1.1733333333e+02	7.9459096166e-26
1.1766666667e+02	7.4808908237e-26
1.1800000000e+02	7.4433269776e-26
1.1833333333e+02	7.3933829283e-26
1.1866666667e+02	7.6774458837e-26
1.1900000000e+02	7.5303926054e-26
1.1933333333e+02	7.3308773527e-26
1.1966666667e+02	9.4663103302e-26
1.2000000000e+02	1.7554812101e-25
1.2033333333e+02	1.2209258295e-25
1.2066666667e+02	7.7590362673e-26
1.2100000000e+02	7.5900868035e-26
1.2133333333e+02	7.6058670771e-26
1.2166666667e+02	7.6432913970e-26
1.2200000000e+02	7.6966726343e-26
1.2233333333e+02	7.8754206921e-26
1.2266666667e+02	7.4796382743e-26
1.2300000000e+02	7.7102918309e-26
1.2333333333e+02	7.5439358467e-26
1.2366666667e+02	7.8986575748e-26
1.2400000000e+02	7.9232914782e-26
1.2433333333e+02	7.5540552918e-26
1.2466666667e+02	7.9747313894e-26
1.2500000000e+02	7.6276177993e-26
1.2533333333e+02	7.5203506552e-26
1.2566666667e+02	7.4107017591e-26
1.2600000000e+02	7.7443023043e-26
1.2633333333e+02	7.4310119936e-26
1.2666666667e+02	7.2301590504e-26
1.2700000000e+02	7.3266527332e-26
1.2733333333e+02	7.4379027520e-26
1.2766666667e+02	7.6718232522e-26
1.2800000000e+02	7.3618425601e-26
1.2833333333e+02	7.4325770349e-26
1.2866666667e+02	7.4298970516e-26
1.2900000000e+02	7.3268295734e-26
1.2933333333e+02	7.5299380023e-26
1.2966666667e+02	7.5640404095e-26
1.3000000000e+02	7.7702118002e-26
1.3033333333e+02	7.5043049299e-26
1.3066666667e+02	7.5370926258e-26
1.3100000000e+02	7.2186239201e-26
1.3133333333e+02	7.4940931046e-26
1.3166666667e+02	7.3384730473e-26
1.3200000000e+02	7.4310515909e-26
1.3233333333e+02	7.5993783124e-26
1.3266666667e+02	7.4668313764e-26
1.3300000000e+02	7.4798937386e-26
1.3333333333e+02	7.6966196157e-26
1.3366666667e+02	7.6975453925e-26
1.3400000000e+02	7.3627555888e-26
1.3433333333e+02	7.6820285539e-26
1.3466666667e+02	7.3867272725e-26
1.3500000000e+02	7.2912190472e-26
1.3533333333e+02	7.2601473531e-26
1.3566666667e+02	7.6165074307e-26
1.3600000000e+02	7.8992626202e-26
1.3633333333e+02	7.4674704030e-26
1.3666666667e+02	7.4882747705e-26
1.3700000000e+02	7.5845147917e-26
1.3733333333e+02	7.4385922966e-26
1.3766666667e+02	7.3736026846e-26
1.3800000000e+02	7.8234265328e-26
1.3833333333e+02	7.5243418402e-26
1.3866666667e+02	7.3697318758e-26
1.3900000000e+02	7.2211709943e-26
1.3933333333e+02	7.3981604211e-26
1.3966666667e+02	7.3138823691e-26
1.4000000000e+02	7.1746133706e-26
1.4033333333e+02	7.2280604094e-26
1.4066666667e+02	7.2540879081e-26
1.4100000000e+02	7.4893644670e-26
1.4133333333e+02	7.7544014657e-26
1.4166666667e+02	7.5709067367e-26
1.4200000000e+02	7.6639271567e-26
1.4233333333e+02	7.5598733152e-26
1.4266666667e+02	7.2259956196e-26
1.4300000000e+02	7.3030318676e-26
1.4333333333e+02	7.6519311473e-26
1.4366666667e+02	7.8984841910e-26
1.4400000000e+02	7.7289704295e-26
1.4433333333e+02	7.5522211340e-26
1.4466666667e+02	7.3193347064e-26
1.4500000000e+02	7.1970016640e-26
1.4533333333e+02	7.4347823523e-26
1.4566666667e+02	7.8053174700e-26
1.4600000000e+02	7.4340712493e-26
1.4633333333e+02	7.5062196779e-26
1.4666666667e+02	7.3419619318e-26
1.4700000000e+02	7.4467026281e-26
1.4733333333e+02	7.8393985906e-26
1.4766666667e+02	7.8214649782e-26
1.4800000000e+02	7.9400940799e-26
1.4833333333e+02	7.7162988493e-26
1.4866666667e+02	7.7260465434e-26
1.4900000000e+02	7.5005115842e-26
1.4933333333e+02	7.5539210719e-26
1.4966666667e+02	7.6531955611e-26
1.5000000000e+02	7.5238061547e-26
1.5033333333e+02	7.6806675896e-26
1.5066666667e+02	7.4959260573e-26
1.5100000000e+02	7.4869526181e-26
1.5133333333e+02	7.8501945746e-26
1.5166666667e+02	7.0714338175e-26
1.5200000000e+02	7.7104309719e-26
1.5233333333e+02	7.7235343480e-26
1.5266666667e+02	7.5737016133e-26
1.5300000000e+02	7.3580002606e-26
1.5333333333e+02	7.4372889549e-26
1.5366666667e+02	7.6490380983e-26
1.5400000000e+02	7.4975681489e-26
1.5433333333e+02	7.4856771432e-26
1.5466666667e+02	7.7025304936e-26
1.5500000000e+02	7.5066463100e-26
1.5533333333e+02	7.5386730704e-26
1.5566666667e+02	7.3703016178e-26
1.5600000000e+02	7.4009602514e-26
1.5633333333e+02	7.2869904876e-26
1.5666666667e+02	7.5336384514e-26
1.5700000000e+02	7.6671817331e-26
1.5733333333e+02	7.3817451475e-26
1.5766666667e+02	7.2815415685e-26
1.5800000000e+02	7.5428355022e-26
1.5833333333e+02	7.5448223657e-26
1.5866666667e+02	7.4074275502e-26
1.5900000000e+02	7.4719279564e-26
1.5933333333e+02	7.4364699802e-26
1.5966666667e+02	7.4662283563e-26
1.6000000000e+02	7.4764479504e-26
1.6033333333e+02	7.2524378724e-26
1.6066666667e+02	7.2689300296e-26
1.6100000000e+02	7.5051463847e-26
1.6133333333e+02	7.3877791984e-26
1.6166666667e+02	7.2300399486e-26
1.6200000000e+02	7.4533264055e-26
1.6233333333e+02	7.2121148618e-26
1.6266666667e+02	7.1808136386e-26
1.6300000000e+02	7.2666684698e-26
1.6333333333e+02	7.2858043569e-26
1.6366666667e+02	7.0959140410e-26
1.6400000000e+02	7.0690884876e-26
1.6433333333e+02	7.4137217528e-26
1.6466666667e+02	7.4451429591e-26
1.6500000000e+02	7.2292472086e-26
1.6533333333e+02	7.1036631030e-26
1.6566666667e+02	7.5215040264e-26
1.6600000000e+02	7.4886856085e-26
1.6633333333e+02	7.4212902245e-26
1.6666666667e+02	7.9675725438e-26
1.6700000000e+02	7.4593768792e-26
1.6733333333e+02	7.5269201395e-26
1.6766666667e+02	7.2219757723e-26
1.6800000000e+02	7.6519145878e-26
1.6833333333e+02	7.5916096495e-26
1.6866666667e+02	7.5671241208e-26
1.6900000000e+02	7.8796015143e-26
1.6933333333e+02	7.5889836398e-26
1.6966666667e+02	7.6648451648e-26
1.7000000000e+02	7.5008132669e-26
1.7033333333e+02	7.8572671832e-26
1.7066666667e+02	7.7283762297e-26
1.7100000000e+02	7.7592806812e-26
1.7133333333e+02	7.8577580549e-26
1.7166666667e+02	7.5459350000e-26
1.7200000000e+02	7.2167134899e-26
1.7233333333e+02	7.2544912841e-26
1.7266666667e+02	7.3875023412e-26
1.7300000000e+02	7.2982395236e-26
1.7333333333e+02	7.6435841381e-26
1.7366666667e+02	7.3536770249e-26
1.7400000000e+02	7.5195156640e-26
1.7433333333e+02	7.3507806897e-26
1.7466666667e+02	7.3997843432e-26
1.7500000000e+02	7.3188955020e-26
1.7533333333e+02	7.5725663688e-26
1.7566666667e+02	7.4179373615e-26
1.7600000000e+02	7.2591782194e-26
1.7633333333e+02	7.5079726411e-26
1.7666666667e+02	7.5642179601e-26
1.7700000000e+02	7.5472490747e-26
1.7733333333e+02	7.8686684254e-26
1.7766666667e+02	7.4852465423e-26
1.7800000000e+02	7.5278507743e-26
1.7833333333e+02	7.5488085433e-26
1.7866666667e+02	7.5650014543e-26
1.7900000000e+02	7.1871476977e-26
1.7933333333e+02	7.4336724724e-26
1.7966666667e+02	2.6098900456e-25
1.8066666667e+02	8.1382243511e-26
1.8100000000e+02	7.1284693823e-26
1.8133333333e+02	7.1947403851e-26
1.8166666667e+02	7.1864377720e-26
1.8200000000e+02	7.3801414733e-26
1.8233333333e+02	7.5911979539e-26
1.8266666667e+02	7.3419412128e-26
1.8300000000e+02	7.1856189470e-26
1.8333333333e+02	7.3285850382e-26
1.8366666667e+02	7.5627887939e-26
1.8400000000e+02	7.7936944405e-26
1.8433333333e+02	8.0246767758e-26
1.8466666667e+02	7.4977881853e-26
1.8500000000e+02	7.4346682041e-26
1.8533333333e+02	7.5185557419e-26
1.8566666667e+02	7.3204899634e-26
1.8600000000e+02	7.2267814392e-26
1.8633333333e+02	7.4507940648e-26
1.8666666667e+02	7.4902059481e-26
1.8700000000e+02	7.4897617015e-26
1.8733333333e+02	7.2701579698e-26
1.8766666667e+02	7.4227918544e-26
1.8800000000e+02	7.3399751158e-26
1.8833333333e+02	7.2973908039e-26
1.8866666667e+02	7.5721121265e-26
1.8900000000e+02	7.5150845044e-26
1.8933333333e+02	7.3752249780e-26
1.8966666667e+02	7.3382086751e-26
1.9000000000e+02	7.1243947535e-26
1.9033333333e+02	7.0744477071e-26
1.9066666667e+02	7.5422543800e-26
1.9100000000e+02	7.8000474434e-26
1.9133333333e+02	7.6531861101e-26
1.9166666667e+02	7.4966906258e-26
1.9200000000e+02	7.3357713865e-26
1.9233333333e+02	7.2205828477e-26
1.9266666667e+02	7.3038159565e-26
1.9300000000e+02	7.5307367006e-26
1.9333333333e+02	7.4470684939e-26
1.9366666667e+02	7.5157088231e-26
1.9400000000e+02	7.5871706626e-26
1.9433333333e+02	7.3795185853e-26
1.9466666667e+02	7.4496219790e-26
1.9500000000e+02	7.3860593068e-26
1.9533333333e+02	7.9292103372e-26
1.9566666667e+02	7.4266830886e-26
1.9600000000e+02	7.3899936119e-26
1.9633333333e+02	7.1119086034e-26
1.9666666667e+02	7.2764008405e-26
1.9700000000e+02	7.4374775095e-26
1.9733333333e+02	7.2788238713e-26
1.9766666667e+02	7.4886847627e-26
1.9800000000e+02	7.2219076415e-26
1.9833333333e+02	7.5899168476e-26
1.9866666667e+02	7.8062184201e-26
1.9900000000e+02	7.4000662807e-26
1.9933333333e+02	7.3716531295e-26
1.9966666667e+02	7.7125493141e-26
2.0000000000e+02	7.4512247355e-26
2.0033333333e+02	7.4732949912e-26
2.0066666667e+02	7.4497440642e-26
2.0100000000e+02	7.3872584253e-26
2.0133333333e+02	7.3246781665e-26
2.0166666667e+02	7.4693768938e-26
2.0200000000e+02	7.6355315146e-26
2.0233333333e+02	7.3671156042e-26
2.0266666667e+02	7.5525771070e-26
2.0300000000e+02	7.4763381595e-26
2.0333333333e+02	7.3769966658e-26
2.0366666667e+02	7.2021913138e-26
2.0400000000e+02	7.6980979665e-26
2.0433333333e+02	7.3864896935e-26
2.0466666667e+02	7.6291911912e-26
2.0500000000e+02	7.7564712802e-26
2.0533333333e+02	7.5842432555e-26
2.0566666667e+02	7.4737884225e-26
2.0600000000e+02	7.6110888993e-26
2.0633333333e+02	7.5183675180e-26
2.0666666667e+02	7.3117211674e-26
2.0700000000e+02	7.5050918450e-26
2.0733333333e+02	7.6501863688e-26
2.0766666667e+02	7.2556448096e-26
2.0800000000e+02	7.2689927256e-26
2.0833333333e+02	7.4800320712e-26
2.0866666667e+02	7.5342900305e-26
2.0900000000e+02	7.3420248278e-26
2.0933333333e+02	7.4693594004e-26
2.0966666667e+02	7.5031552987e-26
2.1000000000e+02	7.3923387158e-26
2.1033333333e+02	7.3356819927e-26
2.1066666667e+02	7.5795364980e-26
2.1100000000e+02	7.4585459857e-26
2.1133333333e+02	7.4408644638e-26
2.1166666667e+02	7.4551344293e-26
2.1200000000e+02	7.6182327274e-26
2.1233333333e+02	7.5205972930e-26
2.1266666667e+02	7.7090660508e-26
2.1300000000e+02	7.3730062771e-26
2.1333333333e+02	7.3839111418e-26
2.1366666667e+02	7.3120841710e-26
2.1400000000e+02	7.4046780857e-26
2.1433333333e+02	7.4534667416e-26
2.1466666667e+02	7.4160090309e-26
2.1500000000e+02	7.5558006213e-26
2.1533333333e+02	7.5042705911e-26
2.1566666667e+02	7.2117091540e-26
2.1600000000e+02	7.3513853634e-26
2.1633333333e+02	7.7803447200e-26
2.1666666667e+02	7.4120707677e-26
2.1700000000e+02	7.7475436315e-26
2.1733333333e+02	7.7286475209e-26
2.1766666667e+02	7.6803922729e-26
2.1800000000e+02	7.6329866597e-26
2.1833333333e+02	7.6522751082e-26
2.1866666667e+02	7.4481639817e-26
2.1900000000e+02	7.2999190107e-26
2.1933333333e+02	7.5563852297e-26
2.1966666667e+02	7.5732406406e-26
2.2000000000e+02	7.3675244190e-26
2.2033333333e+02	7.2374045535e-26
2.2066666667e+02	7.2088587406e-26
2.2100000000e+02	7.0921791768e-26
2.2133333333e+02	7.1350596610e-26
2.2166666667e+02	7.2461155848e-26
2.2200000000e+02	7.7297741103e-26
2.2233333333e+02	7.8807236704e-26
2.2266666667e+02	8.1084995004e-26
2.2300000000e+02	8.5665514531e-26
2.2333333333e+02	8.0907261917e-26
2.2366666667e+02	7.5612498629e-26
2.2400000000e+02	7.7489697676e-26
2.2433333333e+02	7.6522703364e-26
2.2466666667e+02	7.4916268957e-26
2.2500000000e+02	7.3963337610e-26
2.2533333333e+02	7.4578438531e-26
2.2566666667e+02	7.3550931394e-26
2.2600000000e+02	7.5951341628e-26
2.2633333333e+02	7.7466483884e-26
2.2666666667e+02	7.5473552589e-26
2.2700000000e+02	7.6945920754e-26
2.2733333333e+02	7.3132566197e-26
2.2766666667e+02	7.3290589570e-26
2.2800000000e+02	7.4674227623e-26
2.2833333333e+02	7.1240922239e-26
2.2866666667e+02	7.3183740864e-26
2.2900000000e+02	7.4744940243e-26
2.2933333333e+02	7.2890006134e-26
2.2966666667e+02	7.2490602492e-26
2.3000000000e+02	7.3223393604e-26
2.3033333333e+02	7.3044694242e-26
2.3066666667e+02	7.2516298334e-26
2.3100000000e+02	7.4392337764e-26
2.3133333333e+02	7.8696435233e-26
2.3166666667e+02	7.5566940415e-26
2.3200000000e+02	7.7723181288e-26
2.3233333333e+02	7.3892692078e-26
2.3266666667e+02	7.5273364386e-26
2.3300000000e+02	7.6320423249e-26
2.3333333333e+02	7.6589659071e-26
2.3366666667e+02	7.5025473062e-26
2.3400000000e+02	7.6498816638e-26
2.3433333333e+02	7.3664539099e-26
2.3466666667e+02	7.5405638169e-26
2.3500000000e+02	7.5178870922e-26
2.3533333333e+02	7.3952194991e-26
2.3566666667e+02	7.4462409219e-26
2.3600000000e+02	7.3825453258e-26
2.3633333333e+02	7.4088096549e-26
2.3666666667e+02	7.1500290810e-26
2.3700000000e+02	7.5107153496e-26
2.3733333333e+02	7.5223828989e-26
2.3766666667e+02	7.6539984647e-26
2.3800000000e+02	7.6203039145e-26
2.3833333333e+02	7.6311831065e-26
2.3866666667e+02	7.2466729212e-26
2.3900000000e+02	7.5479506423e-26
2.3933333333e+02	7.6363832864e-26
2.3966666667e+02	7.2959769706e-26
2.4000000000e+02	7.6652827272e-26
2.4033333333e+02	7.7492364054e-26
2.4066666667e+02	8.0351222991e-26
2.4100000000e+02	7.5377026799e-26
2.4133333333e+02	7.3921370521e-26
2.4166666667e+02	7.3717134974e-26
2.4200000000e+02	7.3274224150e-26
2.4233333333e+02	7.4918542316e-26
2.4266666667e+02	7.6580970244e-26
2.4300000000e+02	7.5382132799e-26
2.4333333333e+02	7.3385349013e-26
2.4366666667e+02	7.5520996788e-26
2.4400000000e+02	7.6519397607e-26
2.4433333333e+02	7.5917987531e-26
2.4466666667e+02	7.6856631748e-26
2.4500000000e+02	7.5070272384e-26
2.4533333333e+02	7.5064087454e-26
2.4566666667e+02	7.2949275040e-26
2.4600000000e+02	7.3227413384e-26
2.4633333333e+02	7.7038313510e-26
2.4666666667e+02	7.3837994069e-26
2.4700000000e+02	7.6054696318e-26
2.4733333333e+02	7.4991387949e-26
2.4766666667e+02	7.5893410316e-26
2.4800000000e+02	7.8547552262e-26
2.4833333333e+02	7.8785139462e-26
2.4866666667e+02	7.6010576614e-26
2.4900000000e+02	7.5870385885e-26
2.4933333333e+02	7.6488477683e-26
2.4966666667e+02	7.5532089598e-26
2.5000000000e+02	7.4833952929e-26
2.5033333333e+02	7.5638756034e-26
2.5066666667e+02	7.5601328616e-26
2.5100000000e+02	7.4476563069e-26
2.5133333333e+02	7.8750268671e-26
2.5166666667e+02	7.5518221525e-26
2.5200000000e+02	7.7418617478e-26
2.5233333333e+02	7.3794575215e-26
2.5266666667e+02	7.6553826287e-26
2.5300000000e+02	7.3959607548e-26
2.5333333333e+02	7.4597260673e-26
2.5366666667e+02	7.1302728558e-26
2.5400000000e+02	7.5718320085e-26
2.5433333333e+02	7.2411081004e-26
2.5466666667e+02	7.4644042503e-26
2.5500000000e+02	7.5496784457e-26
2.5533333333e+02	7.3848020124e-26
2.5566666667e+02	7.6228519675e-26
2.5600000000e+02	7.5035078452e-26
2.5633333333e+02	7.3308626020e-26
2.5666666667e+02	7.9672981528e-26
2.5700000000e+02	7.8944699649e-26
2.5733333333e+02	7.3770478504e-26
2.5766666667e+02	7.6123001845e-26
2.5800000000e+02	7.6669520662e-26
2.5833333333e+02	7.5634078886e-26
2.5866666667e+02	7.5808985013e-26
2.5900000000e+02	7.7902314535e-26
2.5933333333e+02	7.8104004634e-26
2.5966666667e+02	8.1802801112e-26
2.6000000000e+02	7.9252506328e-26
2.6033333333e+02	7.6214888032e-26
2.6066666667e+02	7.7228673753e-26
2.6100000000e+02	7.5867206233e-26
2.6133333333e+02	7.5789108734e-26
2.6166666667e+02	7.9112510783e-26
2.6200000000e+02	7.8579559519e-26
2.6233333333e+02	7.9069685079e-26
2.6266666667e+02	7.4712619149e-26
2.6300000000e+02	7.7918542959e-26
2.6333333333e+02	7.8531561058e-26
2.6366666667e+02	7.8580619964e-26
2.6400000000e+02	7.6718339407e-26
2.6433333333e+02	7.8584728532e-26
2.6466666667e+02	7.9623653534e-26
2.6500000000e+02	7.6806136754e-26
2.6533333333e+02	7.4208325008e-26
2.6566666667e+02	7.5372233260e-26
2.6600000000e+02	7.8590960964e-26
2.6633333333e+02	7.7406406677e-26
2.6666666667e+02	7.7186317371e-26
2.6700000000e+02	7.7317428596e-26
2.6733333333e+02	7.5306009303e-26
2.6766666667e+02	7.2531245983e-26
2.6800000000e+02	7.5533880956e-26
2.6833333333e+02	7.5347032993e-26
2.6866666667e+02	7.7815991173e-26
2.6900000000e+02	7.7237970849e-26
2.6933333333e+02	9.9028530893e-26
2.6966666667e+02	1.3651739265e-25
2.7000000000e+02	1.0381494637e-25
2.7033333333e+02	7.5744422094e-26
2.7066666667e+02	7.8815025318e-26
2.7100000000e+02	7.8245906327e-26
2.7133333333e+02	7.8783816311e-26
2.7166666667e+02	7.6901959671e-26
2.7200000000e+02	7.9260435809e-26
2.7233333333e+02	7.8989296015e-26
2.7266666667e+02	7.7806254732e-26
2.7300000000e+02	7.8089861550e-26
2.7333333333e+02	7.8993509812e-26
2.7366666667e+02	7.7846519219e-26
2.7400000000e+02	7.8984935520e-26
2.7433333333e+02	8.0104765697e-26
2.7466666667e+02	7.7087295527e-26
2.7500000000e+02	8.4108922701e-26
2.7533333333e+02	8.1018797476e-26
2.7566666667e+02	8.1395629836e-26
2.7600000000e+02	8.3366850280e-26
2.7633333333e+02	1.1673749875e-25
2.7666666667e+02	1.8925914908e-25
2.7700000000e+02	1.6849995630e-25
2.7733333333e+02	9.7889761566e-26
2.7766666667e+02	8.6006160843e-26
2.7800000000e+02	7.8299696903e-26
2.7833333333e+02	7.8720122891e-26
2.7866666667e+02	8.2879922650e-26
2.7900000000e+02	8.1665080928e-26
2.7933333333e+02	8.1889192650e-26
2.7966666667e+02	8.1644564976e-26
2.8000000000e+02	8.0322604084e-26
2.8033333333e+02	8.5924726287e-26
2.8066666667e+02	8.7263930628e-26
2.8100000000e+02	8.9679823269e-26
2.8133333333e+02	9.1836782385e-26
2.8166666667e+02	8.2962174522e-26
2.8200000000e+02	7.8157367978e-26
2.8233333333e+02	8.4252365631e-26
2.8266666667e+02	7.9226356250e-26
2.8300000000e+02	7.4104652066e-26
2.8333333333e+02	7.4809560069e-26
2.8366666667e+02	7.9245337622e-26
2.8400000000e+02	8.1808808127e-26
2.8433333333e+02	7.6029947867e-26
2.8466666667e+02	8.2120175487e-26
2.8500000000e+02	8.1598284887e-26
2.8533333333e+02	8.0221984358e-26
2.8566666667e+02	8.1778441125e-26
2.8600000000e+02	7.8408664316e-26
2.8633333333e+02	7.9924507074e-26
2.8666666667e+02	7.9443132015e-26
2.8700000000e+02	8.3194469123e-26
2.8733333333e+02	7.9023577303e-26
2.8766666667e+02	7.6469748581e-26
2.8800000000e+02	7.4938846640e-26
2.8833333333e+02	7.7540694778e-26
2.8866666667e+02	7.8690971994e-26
2.8900000000e+02	7.8787282198e-26
2.8933333333e+02	7.8618159666e-26
2.8966666667e+02	7.5206662607e-26
2.9000000000e+02	7.7793583180e-26
2.9033333333e+02	7.9080887730e-26
2.9066666667e+02	8.0338439183e-26
2.9100000000e+02	7.8129400155e-26
2.9133333333e+02	7.9031197972e-26
2.9166666667e+02	7.8565325070e-26
2.9200000000e+02	7.6784704142e-26
2.9233333333e+02	7.7377873922e-26
2.9266666667e+02	7.6056226642e-26
2.9300000000e+02	7.4572816827e-26
2.9333333333e+02	7.4466791914e-26
2.9366666667e+02	7.9420847342e-26
2.9400000000e+02	7.8615020297e-26
2.9433333333e+02	7.4856575959e-26
2.9466666667e+02	7.4859246005e-26
2.9500000000e+02	7.7317611574e-26
2.9533333333e+02	7.8222107551e-26
2.9566666667e+02	8.0510812927e-26
2.9600000000e+02	8.6137009426e-26
2.9633333333e+02	7.8955835640e-26
2.9666666667e+02	7.1712044717e-26
2.9700000000e+02	7.6218022754e-26
2.9733333333e+02	8.0352506867e-26
2.9766666667e+02	7.9559845127e-26
2.9800000000e+02	7.9753866035e-26
2.9833333333e+02	8.1087621969e-26
2.9866666667e+02	7.8790902094e-26
2.9900000000e+02	8.9205126360e-26
3.0033333333e+02	1.7406613720e-25
3.0066666667e+02	8.5906242991e-26
3.0100000000e+02	8.2001821664e-26
3.0133333333e+02	8.1390569223e-26
3.0166666667e+02	1.5956581512e-25
3.0266666667e+02	1.3064583782e-25
3.0366666667e+02	3.3418343075e-25
3.0400000000e+02	7.8456585973e-26
3.0433333333e+02	7.5768756626e-26
3.0466666667e+02	7.7079292932e-26
3.0500000000e+02	7.6354541088e-26
3.0533333333e+02	7.7949752832e-26
3.0566666667e+02	7.9798496354e-26
3.0600000000e+02	8.1425825659e-26
3.0633333333e+02	8.1418827835e-26
3.0666666667e+02	7.6810440687e-26
3.0700000000e+02	7.7908333857e-26
3.0733333333e+02	7.9249933933e-26
3.0766666667e+02	8.0441616389e-26
3.0800000000e+02	8.0561117594e-26
3.0833333333e+02	7.8122452623e-26
3.0866666667e+02	7.5991065750e-26
3.0900000000e+02	7.6173990057e-26
3.0933333333e+02	7.7336650314e-26
3.0966666667e+02	7.5057225056e-26
3.1000000000e+02	7.6614182647e-26
3.1033333333e+02	7.8660172939e-26
3.1066666667e+02	8.0141273129e-26
3.1100000000e+02	8.0597648428e-26
3.1133333333e+02	7.6888278141e-26
3.1166666667e+02	7.6404028513e-26
3.1200000000e+02	8.1122318198e-26
3.1233333333e+02	7.7800372688e-26
3.1266666667e+02	7.6935714263e-26
3.1300000000e+02	7.7446080247e-26
3.1333333333e+02	8.0634076090e-26
3.1366666667e+02	8.0791105789e-26
3.1400000000e+02	7.9828727247e-26
3.1433333333e+02	8.0105638936e-26
3.1466666667e+02	8.0911157611e-26
3.1500000000e+02	8.0233369436e-26
3.1533333333e+02	8.1421354515e-26
3.1566666667e+02	8.0460936691e-26
3.1600000000e+02	8.4121450570e-26
3.1633333333e+02	8.2299299800e-26
3.1666666667e+02	7.9824586148e-26
3.1700000000e+02	7.6082087654e-26
3.1733333333e+02	7.8313361113e-26
3.1766666667e+02	8.1901120108e-26
3.1800000000e+02	8.0224956389e-26
3.1833333333e+02	8.1832137323e-26
3.1866666667e+02	7.8432069842e-26
3.1900000000e+02	7.5854919627e-26
3.1933333333e+02	7.8086478182e-26
3.1966666667e+02	7.8726409165e-26
3.2000000000e+02	8.4375906266e-26
3.2033333333e+02	8.2217298438e-26
3.2066666667e+02	8.0603988701e-26
3.2100000000e+02	8.2754427987e-26
3.2133333333e+02	8.3573984210e-26
3.2166666667e+02	8.0340312147e-26
3.2200000000e+02	8.4130519324e-26
3.2233333333e+02	8.1886343150e-26
3.2266666667e+02	7.9997309281e-26
3.2300000000e+02	8.2686475181e-26
3.2333333333e+02	8.4033352883e-26
3.2366666667e+02	8.0530541337e-26
3.2400000000e+02	7.9873510787e-26
3.2433333333e+02	8.3953820853e-26
3.2466666667e+02	8.4264973784e-26
3.2500000000e+02	8.5602063685e-26
3.2533333333e+02	8.2727585825e-26
3.2566666667e+02	8.1452063121e-26
3.2600000000e+02	8.3087195340e-26
3.2633333333e+02	8.2033565798e-26
3.2666666667e+02	8.0977196555e-26
3.2700000000e+02	8.4477772871e-26
3.2733333333e+02	8.0963567932e-26
3.2766666667e+02	7.9671996751e-26
3.2800000000e+02	8.5002822358e-26
3.2833333333e+02	8.2719597614e-26
3.2866666667e+02	8.2537319297e-26
3.2900000000e+02	8.2901419393e-26
3.2933333333e+02	8.0981574364e-26
3.2966666667e+02	8.2508509525e-26
3.3000000000e+02	8.0724721354e-26
3.3033333333e+02	8.0156140298e-26
3.3066666667e+02	8.2068597764e-26
3.3100000000e+02	7.9628065289e-26
3.3133333333e+02	8.5435114394e-26
3.3166666667e+02	8.2875032938e-26
3.3200000000e+02	8.3296925594e-26
3.3233333333e+02	8.1623786391e-26
3.3266666667e+02	8.5838359672e-26
3.3300000000e+02	8.4256129490e-26
3.3333333333e+02	8.2624355363e-26
3.3366666667e+02	8.4675723967e-26
3.3400000000e+02	8.3830674223e-26
3.3433333333e+02	7.9659721318e-26
3.3466666667e+02	8.1203294569e-26
3.3500000000e+02	8.1104973782e-26
3.3533333333e+02	8.2503803235e-26
3.3566666667e+02	8.0032549419e-26
3.3600000000e+02	8.0790533395e-26
3.3633333333e+02	7.9587138131e-26
3.3666666667e+02	8.0252123140e-26
3.3700000000e+02	8.3322869556e-26
3.3733333333e+02	8.1664350913e-26
3.3766666667e+02	7.9457421090e-26
3.3800000000e+02	8.2132734043e-26
3.3833333333e+02	8.1301560636e-26
3.3866666667e+02	7.7681271763e-26
3.3900000000e+02	8.1141180994e-26
3.3933333333e+02	8.1244399374e-26
3.3966666667e+02	7.8324175834e-26
3.4000000000e+02	8.0053434066e-26
3.4033333333e+02	8.0359058653e-26
3.4066666667e+02	8.0743010371e-26
3.4100000000e+02	8.1868202109e-26
3.4133333333e+02	8.4560475695e-26
3.4166666667e+02	8.0906259089e-26
3.4200000000e+02	8.0118170045e-26
3.4233333333e+02	7.9130800388e-26
3.4266666667e+02	8.1541734697e-26
3.4300000000e+02	8.4634249485e-26
3.4333333333e+02	8.3986095475e-26
3.4366666667e+02	8.3161746844e-26
3.4400000000e+02	8.2879658484e-26
3.4433333333e+02	8.5510007039e-26
3.4466666667e+02	8.1622106699e-26
3.4500000000e+02	7.9980702125e-26
3.4533333333e+02	7.9155895050e-26
3.4566666667e+02	7.8277013306e-26
3.4600000000e+02	7.9356361530e-26
3.4633333333e+02	8.2148691567e-26
3.4666666667e+02	8.0933030984e-26
3.4700000000e+02	8.2275419958e-26
3.4733333333e+02	8.0148878785e-26
3.4766666667e+02	8.3312671769e-26
3.4800000000e+02	8.3009355847e-26
3.4833333333e+02	8.0532083026e-26
3.4866666667e+02	7.8806472648e-26
3.4900000000e+02	8.1200947695e-26
3.4933333333e+02	8.0856727399e-26
3.4966666667e+02	8.1065165606e-26
3.5000000000e+02	8.1959944645e-26
3.5033333333e+02	8.3686185271e-26
3.5066666667e+02	8.3379835386e-26
3.5100000000e+02	8.5397408963e-26
3.5133333333e+02	8.3098680774e-26
3.5166666667e+02	8.0342157105e-26
3.5200000000e+02	8.0036093023e-26
3.5233333333e+02	8.0177140475e-26
3.5266666667e+02	8.1588767458e-26
3.5300000000e+02	8.3750821862e-26
3.5333333333e+02	8.2201421384e-26
3.5366666667e+02	8.0259104742e-26
3.5400000000e+02	8.6558983966e-26
3.5433333333e+02	8.2784349514e-26
3.5466666667e+02	7.8347100093e-26
3.5500000000e+02	7.7701443310e-26
3.5533333333e+02	7.9148478052e-26
3.5566666667e+02	8.1985501584e-26
3.5600000000e+02	8.2526244005e-26
3.5633333333e+02	8.1272681698e-26
3.5666666667e+02	8.4537011210e-26
3.5700000000e+02	8.3836682392e-26
3.5733333333e+02	7.9644849837e-26
3.5766666667e+02	8.0393102324e-26
3.5800000000e+02	8.2879583714e-26
3.5833333333e+02	8.4931847790e-26
3.5866666667e+02	8.6748313008e-26
3.5900000000e+02	8.1218071605e-26
3.5933333333e+02	8.4941115490e-26
3.5966666667e+02	8.4424565789e-26
3.6000000000e+02	8.5591511015e-26
3.6033333333e+02	8.2152766202e-26
3.6066666667e+02	7.9037951713e-26
3.6100000000e+02	8.1087419398e-26
3.6133333333e+02	8.4259529319e-26
3.6166666667e+02	8.5759229825e-26
3.6200000000e+02	8.2816286418e-26
3.6233333333e+02	8.5343636035e-26
3.6266666667e+02	8.1494322795e-26
3.6300000000e+02	8.2087041779e-26
3.6333333333e+02	8.1727113418e-26
3.6366666667e+02	7.9245495213e-26
3.6400000000e+02	8.3705120465e-26
3.6433333333e+02	8.3760888654e-26
3.6466666667e+02	8.3529253528e-26
3.6500000000e+02	8.7420660173e-26
3.6533333333e+02	8.1553920452e-26
3.6566666667e+02	8.3767427840e-26
3.6600000000e+02	8.2499914712e-26
3.6633333333e+02	8.2877136456e-26
3.6666666667e+02	7.9939695229e-26
3.6700000000e+02	8.4490086462e-26
3.6733333333e+02	8.6422999780e-26
3.6766666667e+02	8.3222739115e-26
3.6800000000e+02	8.4821512427e-26
3.6833333333e+02	8.3031780953e-26
3.6866666667e+02	8.4044531600e-26
3.6900000000e+02	8.3244669629e-26
3.6933333333e+02	8.2339248992e-26
3.6966666667e+02	8.2536630164e-26
3.7000000000e+02	8.4329306967e-26
3.7033333333e+02	8.4422023548e-26
3.7066666667e+02	8.3936962247e-26
3.7100000000e+02	8.6451394313e-26
3.7133333333e+02	8.0833450026e-26
3.7166666667e+02	8.2283812069e-26
3.7200000000e+02	8.5634681100e-26
3.7233333333e+02	8.1229460900e-26
3.7266666667e+02	8.6332840714e-26
3.7300000000e+02	8.7177463458e-26
3.7333333333e+02	8.8113600529e-26
3.7366666667e+02	8.5422813846e-26
3.7400000000e+02	8.6290361785e-26
3.7433333333e+02	8.3340745258e-26
3.7466666667e+02	8.3001219608e-26
3.7500000000e+02	8.8603931552e-26
3.7533333333e+02	8.7998996873e-26
3.7566666667e+02	8.2723507648e-26
3.7600000000e+02	8.4664459260e-26
3.7633333333e+02	8.4191855305e-26
3.7666666667e+02	8.2241653754e-26
3.7700000000e+02	8.1135249616e-26
3.7733333333e+02	8.3582475267e-26
3.7766666667e+02	8.4884611266e-26
3.7800000000e+02	8.2391811102e-26
3.7833333333e+02	7.8453934330e-26
3.7866666667e+02	8.4923939980e-26
3.7900000000e+02	8.4871482889e-26
3.7933333333e+02	8.5700184427e-26
3.7966666667e+02	8.4197363942e-26
3.8000000000e+02	8.3607774716e-26
3.8033333333e+02	8.5363545122e-26
3.8066666667e+02	8.4994537647e-26
3.8100000000e+02	8.2462234350e-26
3.8133333333e+02	8.6898986926e-26
3.8166666667e+02	8.3307497733e-26
3.8200000000e+02	8.4509554433e-26
3.8233333333e+02	8.2029376869e-26
3.8266666667e+02	8.4483876415e-26
3.8300000000e+02	8.4785512394e-26
3.8333333333e+02	8.2797185584e-26
3.8366666667e+02	8.4041717715e-26
3.8400000000e+02	8.5036563223e-26
3.8433333333e+02	8.5820801755e-26
3.8466666667e+02	8.6287725029e-26
3.8500000000e+02	8.1066395568e-26
3.8533333333e+02	8.2277523962e-26
3.8566666667e+02	8.5879294956e-26
3.8600000000e+02	8.8603814759e-26
3.8633333333e+02	8.6418097461e-26
3.8666666667e+02	8.2698997308e-26
3.8700000000e+02	8.2706974070e-26
3.8733333333e+02	8.3835262863e-26
3.8766666667e+02	8.8163354538e-26
3.8800000000e+02	8.6611677023e-26
3.8833333333e+02	8.7350784415e-26
3.8866666667e+02	8.9666269465e-26
3.8900000000e+02	8.7127163407e-26
3.8933333333e+02	8.5898586981e-26
3.8966666667e+02	8.7297612317e-26
3.9000000000e+02	8.4940817172e-26
3.9033333333e+02	8.6840807564e-26
3.9066666667e+02	8.5928797582e-26
3.9100000000e+02	8.1462503731e-26
3.9133333333e+02	8.2906327900e-26
3.9166666667e+02	8.5375969835e-26
3.9200000000e+02	8.8540040532e-26
3.9233333333e+02	8.2403903375e-26
3.9266666667e+02	8.8502176067e-26
3.9300000000e+02	8.4499164430e-26
3.9333333333e+02	8.8814996016e-26
3.9366666667e+02	8.6161680211e-26
3.9400000000e+02	8.3520168396e-26
3.9433333333e+02	8.4952553250e-26
3.9466666667e+02	8.6953587577e-26
3.9500000000e+02	8.7069260548e-26
3.9533333333e+02	8.5445800425e-26
3.9566666667e+02	8.6935312212e-26
3.9600000000e+02	8.4628271674e-26
3.9633333333e+02	8.8064469294e-26
3.9666666667e+02	8.5038409980e-26
3.9700000000e+02	8.5481087032e-26
3.9733333333e+02	8.4005349221e-26
3.9766666667e+02	8.0416246316e-26
3.9800000000e+02	8.0043432313e-26
3.9833333333e+02	8.3109765545e-26
3.9866666667e+02	8.4488529031e-26
3.9900000000e+02	8.9255864655e-26
3.9933333333e+02	8.8153091149e-26
3.9966666667e+02	8.5671133855e-26
4.0000000000e+02	8.6689713409e-26
4.0033333333e+02	8.9315145317e-26
4.0066666667e+02	8.7261507382e-26
4.0100000000e+02	8.9081225697e-26
4.0133333333e+02	8.8686401307e-26
4.0166666667e+02	9.0874468472e-26
4.0200000000e+02	8.7079074183e-26
4.0233333333e+02	9.0055964942e-26
4.0266666667e+02	8.4844313973e-26
4.0300000000e+02	8.6290961141e-26
4.0333333333e+02	8.5989075637e-26
4.0366666667e+02	8.5748317341e-26
4.0400000000e+02	8.6815704356e-26
4.0433333333e+02	8.7516562276e-26
4.0466666667e+02	8.7487768049e-26
4.0500000000e+02	8.5950872223e-26
4.0533333333e+02	9.0141218013e-26
4.0566666667e+02	8.9504090161e-26
4.0600000000e+02	8.7817803730e-26
4.0633333333e+02	9.0748020991e-26
4.0666666667e+02	8.8109291582e-26
4.0700000000e+02	8.9753205308e-26
4.0733333333e+02	9.0589598016e-26
4.0766666667e+02	9.0085753627e-26
4.0800000000e+02	8.7464317889e-26
4.0833333333e+02	8.9999204036e-26
4.0866666667e+02	9.3304553111e-26
4.0900000000e+02	9.4230426325e-26
4.0933333333e+02	9.6664975821e-26
4.0966666667e+02	9.7045483251e-26
4.1000000000e+02	9.4716527664e-26
4.1033333333e+02	9.4838529016e-26
4.1066666667e+02	9.2196596552e-26
4.1100000000e+02	9.1697715879e-26
4.1133333333e+02	9.1179077927e-26
4.1166666667e+02	9.0715958496e-26
4.1200000000e+02	9.2815021238e-26
4.1233333333e+02	9.1756978958e-26
4.1266666667e+02	9.3154968176e-26
4.1300000000e+02	9.1130124496e-26
4.1333333333e+02	9.0793509661e-26
4.1366666667e+02	8.8061242890e-26
4.1400000000e+02	9.3123831811e-26
4.1433333333e+02	8.8487957569e-26
4.1466666667e+02	9.0919649050e-26
4.1500000000e+02	9.5147377879e-26
4.1533333333e+02	8.9131346323e-26
4.1566666667e+02	8.7566198382e-26
4.1600000000e+02	8.8020712448e-26
4.1633333333e+02	8.8313630235e-26
4.1666666667e+02	9.3012907831e-26
4.1700000000e+02	9.1413972415e-26
4.1733333333e+02	8.7188693458e-26
4.1766666667e+02	8.7194901909e-26
4.1800000000e+02	9.1027787517e-26
4.1833333333e+02	8.9333642529e-26
4.1866666667e+02	8.9911567389e-26
4.1900000000e+02	8.9458034041e-26
4.1933333333e+02	8.7325862803e-26
4.1966666667e+02	8.6180437676e-26
4.2000000000e+02	9.5943436171e-26
4.2033333333e+02	9.9081445087e-26
4.2066666667e+02	9.0355210215e-26
4.2100000000e+02	8.8616132782e-26
4.2133333333e+02	8.6328214179e-26
4.2166666667e+02	9.2527885925e-26
4.2200000000e+02	9.4803552008e-26
4.2233333333e+02	9.1866738529e-26
4.2266666667e+02	8.9088012893e-26
4.2300000000e+02	8.8421270867e-26
4.2333333333e+02	9.0342819659e-26
4.2366666667e+02	8.9968145328e-26
4.2400000000e+02	9.2769389655e-26
4.2433333333e+02	9.3122297788e-26
4.2466666667e+02	8.9732392708e-26
4.2500000000e+02	9.0981853454e-26
4.2533333333e+02	9.2693743270e-26
4.2566666667e+02	9.6363672064e-26
4.2600000000e+02	9.3430961262e-26
4.2633333333e+02	8.8328148842e-26
4.2666666667e+02	8.4992855239e-26
4.2700000000e+02	8.5137314632e-26
4.2733333333e+02	9.1286414817e-26
4.2766666667e+02	9.4692444273e-26
4.2800000000e+02	9.1613335757e-26
4.2833333333e+02	8.9613465227e-26
4.2866666667e+02	9.2186668758e-26
4.2900000000e+02	9.1962294016e-26
4.2933333333e+02	9.1497107061e-26
4.2966666667e+02	9.0381113022e-26
4.3000000000e+02	8.8140496605e-26
4.3033333333e+02	8.9272249221e-26
4.3066666667e+02	8.7927777504e-26
4.3100000000e+02	8.8253497669e-26
4.3133333333e+02	8.8161587674e-26
4.3166666667e+02	8.7410266773e-26
4.3200000000e+02	9.2324754978e-26
4.3233333333e+02	9.0532646724e-26
4.3266666667e+02	8.8301376654e-26
4.3300000000e+02	8.9335515674e-26
4.3333333333e+02	8.7551181303e-26
4.3366666667e+02	8.4581581900e-26
4.3400000000e+02	9.0757630777e-26
4.3433333333e+02	9.2617749390e-26
4.3466666667e+02	8.8904854554e-26
4.3500000000e+02	9.1343591210e-26
4.3533333333e+02	9.1243147206e-26
4.3566666667e+02	8.6495807706e-26
4.3600000000e+02	8.9293099186e-26
4.3633333333e+02	9.1532660655e-26
4.3666666667e+02	9.1302556837e-26
4.3700000000e+02	8.9795780113e-26
4.3733333333e+02	8.8227897520e-26
4.3766666667e+02	8.6093357773e-26
4.3800000000e+02	9.1618941018e-26
4.3833333333e+02	9.1775648354e-26
4.3866666667e+02	9.0831887817e-26
4.3900000000e+02	9.3105850681e-26
4.3933333333e+02	9.1150261569e-26
4.3966666667e+02	9.4588633733e-26
4.4000000000e+02	9.2208965249e-26
4.4033333333e+02	8.9755103907e-26
4.4066666667e+02	9.1277577840e-26
4.4100000000e+02	9.0355141104e-26
4.4133333333e+02	8.7614604144e-26
4.4166666667e+02	8.8024022438e-26
4.4200000000e+02	8.5731941837e-26
4.4233333333e+02	8.8945778015e-26
4.4266666667e+02	9.1489352529e-26
4.4300000000e+02	9.0245535109e-26
4.4333333333e+02	8.9368985453e-26
4.4366666667e+02	9.3864119941e-26
4.4400000000e+02	9.0793959666e-26
4.4433333333e+02	9.0854217536e-26
4.4466666667e+02	8.9833427522e-26
4.4500000000e+02	8.8383419380e-26
4.4533333333e+02	9.3002578348e-26
4.4566666667e+02	8.7044251595e-26
4.4600000000e+02	9.2461715274e-26
4.4633333333e+02	8.8864347700e-26
4.4666666667e+02	8.9709788604e-26
4.4700000000e+02	9.1902780866e-26
4.4733333333e+02	9.2564316530e-26
4.4766666667e+02	9.2607583771e-26
4.4800000000e+02	8.8626875983e-26
4.4833333333e+02	9.2074515441e-26
4.4866666667e+02	9.1987491550e-26
4.4900000000e+02	9.1178720105e-26
4.4933333333e+02	9.0708857918e-26
4.4966666667e+02	9.3798430821e-26
4.5000000000e+02	9.8503364516e-26
4.5033333333e+02	9.5751463798e-26
4.5066666667e+02	9.2346592063e-26
4.5100000000e+02	8.7029119224e-26
4.5133333333e+02	8.9967662721e-26
4.5166666667e+02	9.1849014361e-26
4.5200000000e+02	9.2763461497e-26
4.5233333333e+02	9.4386668463e-26
4.5266666667e+02	9.4049837489e-26
4.5300000000e+02	9.4843767178e-26
4.5333333333e+02	9.0243209386e-26
4.5366666667e+02	9.1257285935e-26
4.5400000000e+02	9.7740121487e-26
4.5433333333e+02	9.7842312724e-26
4.5466666667e+02	9.2989389930e-26
4.5500000000e+02	9.1492363603e-26
4.5533333333e+02	9.1788894807e-26
4.5566666667e+02	9.1510109087e-26
4.5600000000e+02	9.3025216441e-26
4.5633333333e+02	9.3292330252e-26
4.5666666667e+02	9.5533185840e-26
4.5700000000e+02	9.3446788862e-26
4.5733333333e+02	9.2495856095e-26
4.5766666667e+02	9.2185028243e-26
4.5800000000e+02	9.5696608466e-26
4.5833333333e+02	9.3159220225e-26
4.5866666667e+02	9.1860714589e-26
4.5900000000e+02	9.0114587376e-26
4.5933333333e+02	9.4210742334e-26
4.5966666667e+02	9.0553458682e-26
4.6000000000e+02	9.2677789261e-26
4.6033333333e+02	9.0340526007e-26
4.6066666667e+02	9.2030455514e-26
4.6100000000e+02	9.1132747425e-26
4.6133333333e+02	9.0486452095e-26
4.6166666667e+02	9.7707480309e-26
4.6200000000e+02	9.4468322138e-26
4.6233333333e+02	9.6687574786e-26
4.6266666667e+02	9.2486629254e-26
4.6300000000e+02	9.3761644763e-26
4.6333333333e+02	9.7222875290e-26
4.6366666667e+02	9.2597044216e-26
4.6400000000e+02	9.0925847896e-26
4.6433333333e+02	9.4421319486e-26
4.6466666667e+02	9.3831429254e-26
4.6500000000e+02	9.6369891943e-26
4.6533333333e+02	9.4573448821e-26
4.6566666667e+02	9.4201964105e-26
4.6600000000e+02	9.1787109312e-26
4.6633333333e+02	9.2621779089e-26
4.6666666667e+02	9.2286161609e-26
4.6700000000e+02	9.3293510874e-26
4.6733333333e+02	9.5016604457e-26
4.6766666667e+02	9.3729630430e-26
4.6800000000e+02	9.4900619481e-26
4.6833333333e+02	9.3565747055e-26
4.6866666667e+02	9.1413160643e-26
4.6900000000e+02	9.7478120160e-26
4.6933333333e+02	9.2876265593e-26
4.6966666667e+02	9.5774982518e-26
4.7000000000e+02	9.1253098210e-26
4.7033333333e+02	9.2840068478e-26
4.7066666667e+02	9.3131331690e-26
4.7100000000e+02	9.6624360065e-26
4.7133333333e+02	9.6220273899e-26
4.7166666667e+02	9.4175530337e-26
4.7200000000e+02	9.7587432105e-26
4.7233333333e+02	9.6132625620e-26
4.7266666667e+02	9.5168505974e-26
4.7300000000e+02	9.5290296000e-26
4.7333333333e+02	9.4148111364e-26
4.7366666667e+02	1.0241129634e-25
4.7400000000e+02	9.8730103426e-26
4.7433333333e+02	9.6554202264e-26
4.7466666667e+02	9.8248361058e-26
4.7500000000e+02	9.4351041003e-26
4.7533333333e+02	9.5957105282e-26
4.7566666667e+02	9.9871352507e-26
4.7600000000e+02	9.7266646036e-26
4.7633333333e+02	9.4607149147e-26
4.7666666667e+02	9.2697126951e-26
4.7700000000e+02	9.4655067034e-26
4.7733333333e+02	9.6435043051e-26
4.7766666667e+02	9.6980107005e-26
4.7800000000e+02	1.0283884759e-25
4.7833333333e+02	9.7343080345e-26
4.7866666667e+02	9.5987602228e-26
4.7900000000e+02	9.6259572528e-26
4.7933333333e+02	9.7129851515e-26
4.7966666667e+02	9.5411510320e-26
4.8000000000e+02	9.4571845835e-26
4.8033333333e+02	9.6967286045e-26
4.8066666667e+02	1.0194366321e-25
4.8100000000e+02	1.0065250683e-25
4.8133333333e+02	1.0112806770e-25
4.8166666667e+02	9.9052749798e-26
4.8200000000e+02	9.7434914868e-26
4.8233333333e+02	9.8883835658e-26
4.8266666667e+02	9.9058612120e-26
4.8300000000e+02	1.0069497159e-25
4.8333333333e+02	1.0249547688e-25
4.8366666667e+02	9.8570302334e-26
4.8400000000e+02	9.9098654796e-26
4.8433333333e+02	9.6371676919e-26
4.8466666667e+02	9.7875190113e-26
4.8500000000e+02	9.5939034805e-26
4.8533333333e+02	9.6480428356e-26
4.8566666667e+02	1.0211357613e-25
4.8600000000e+02	1.0181624487e-25
4.8633333333e+02	9.8413592082e-26
4.8666666667e+02	9.7936639897e-26
4.8700000000e+02	9.8851706133e-26
4.8733333333e+02	9.6260585033e-26
4.8766666667e+02	9.0784002905e-26
4.8800000000e+02	1.0006451766e-25
4.8833333333e+02	9.6990664651e-26
4.8866666667e+02	9.7293322656e-26
4.8900000000e+02	9.4856342276e-26
4.8933333333e+02	9.7523559048e-26
4.8966666667e+02	9.7866683749e-26
4.9000000000e+02	1.0275321044e-25
4.9033333333e+02	1.0184914849e-25
4.9066666667e+02	9.9081144117e-26
4.9100000000e+02	9.8456566618e-26
4.9133333333e+02	9.9355824006e-26
4.9166666667e+02	1.0234904006e-25
4.9200000000e+02	1.0085518582e-25
4.9233333333e+02	1.0234570205e-25
4.9266666667e+02	9.9031161418e-26
4.9300000000e+02	1.0011482440e-25
4.9333333333e+02	1.0295720561e-25
4.9366666667e+02	9.8612078677e-26
4.9400000000e+02	1.0332624946e-25
4.9433333333e+02	1.0241848227e-25
4.9466666667e+02	9.9262528853e-26
4.9500000000e+02	9.5063792029e-26
4.9533333333e+02	9.6359275172e-26
4.9566666667e+02	9.8550352138e-26
4.9600000000e+02	9.9349649742e-26
4.9633333333e+02	9.8614975158e-26
4.9666666667e+02	1.0320614530e-25
4.9700000000e+02	9.9926553449e-26
4.9733333333e+02	1.0405205258e-25
4.9766666667e+02	1.0619660298e-25
4.9800000000e+02	9.7092020064e-26
4.9833333333e+02	9.4745506459e-26
4.9866666667e+02	1.0424037761e-25
4.9900000000e+02	1.0417987582e-25
4.9933333333e+02	1.0502158346e-25
4.9966666667e+02	9.9790015931e-26
5.0000000000e+02	1.0596050351e-25
5.0033333333e+02	1.0272861682e-25
5.0066666667e+02	1.0606373117e-25
5.0100000000e+02	1.3570368130e-25
5.0233333333e+02	1.4537548176e-25
5.0266666667e+02	5.3229589584e-25
5.0333333333e+02	2.8887686558e-25
5.0533333333e+02	4.2362325100e-25
5.0566666667e+02	1.4950358289e-25
5.0600000000e+02	1.3887727739e-25
5.0633333333e+02	1.6479961705e-25
5.0666666667e+02	2.2676524089e-25
5.0700000000e+02	5.3528771299e-25
5.1233333333e+02	2.9863670889e-25
5.1266666667e+02	1.7899496497e-25
5.1300000000e+02	1.7646850122e-25
5.1333333333e+02	3.6489810566e-25
5.1366666667e+02	3.2437608789e-25
5.1400000000e+02	1.2102410365e-25
5.1433333333e+02	1.0886337209e-25
5.1466666667e+02	1.0648378383e-25
5.1500000000e+02	1.0712565821e-25
5.1533333333e+02	1.0694071387e-25
5.1566666667e+02	1.0527757678e-25
5.1600000000e+02	1.0586204923e-25
5.1633333333e+02	3.9271153613e-25
5.1700000000e+02	4.3433781289e-25
5.1733333333e+02	1.0797031798e-25
5.1766666667e+02	1.0629493290e-25
5.1800000000e+02	1.0592173810e-25
5.1833333333e+02	1.0090498686e-25
5.1866666667e+02	1.0457365138e-25
5.1900000000e+02	9.8714637816e-26
5.1933333333e+02	1.0025670084e-25
5.1966666667e+02	1.0133823373e-25
5.2000000000e+02	1.0150722225e-25
5.2033333333e+02	9.7826511739e-26
5.2066666667e+02	1.0574598479e-25
5.2100000000e+02	1.0591212380e-25
5.2133333333e+02	1.0311761482e-25
5.2166666667e+02	1.0164922869e-25
5.2200000000e+02	1.0375036638e-25
5.2233333333e+02	1.0471446566e-25
5.2266666667e+02	1.0624262110e-25
5.2300000000e+02	1.1099060877e-25
5.2333333333e+02	1.0496814374e-25
5.2366666667e+02	9.8230943075e-26
5.2400000000e+02	9.8796115249e-26
5.2433333333e+02	1.0224891137e-25
5.2466666667e+02	1.0680296148e-25
5.2500000000e+02	1.0408725329e-25
5.2533333333e+02	1.0098326104e-25
5.2566666667e+02	1.0328070663e-25
5.2600000000e+02	1.0446402068e-25
5.2633333333e+02	1.0559906814e-25
5.2666666667e+02	1.0283479431e-25
5.2700000000e+02	1.0099825686e-25
5.2733333333e+02	1.0204154257e-25
5.2766666667e+02	1.0889720609e-25
5.2800000000e+02	1.0644073503e-25
5.2833333333e+02	1.0466506569e-25
5.2866666667e+02	1.0418445600e-25
5.2900000000e+02	1.1066190448e-25
5.2933333333e+02	1.0303872042e-25
5.2966666667e+02	1.0191419601e-25
5.3000000000e+02	1.0034098769e-25
5.3033333333e+02	1.0282800871e-25
5.3066666667e+02	1.0397993068e-25
5.3100000000e+02	1.0021487780e-25
5.3133333333e+02	1.0183361150e-25
5.3166666667e+02	1.0899697704e-25
5.3200000000e+02	1.0684937811e-25
5.3233333333e+02	1.0205918058e-25
5.3266666667e+02	1.0466408054e-25
5.3300000000e+02	1.0278038256e-25
5.3333333333e+02	1.0536940788e-25
5.3366666667e+02	1.0735659790e-25
5.3400000000e+02	1.0736361847e-25
5.3433333333e+02	1.0390892973e-25
5.3466666667e+02	1.0124071877e-25
5.3500000000e+02	1.0284339815e-25
5.3533333333e+02	1.0797532586e-25
5.3566666667e+02	1.0443179770e-25
5.3600000000e+02	1.0466244888e-25
5.3633333333e+02	1.0315798628e-25
5.3666666667e+02	1.1003542021e-25
5.3700000000e+02	1.0286801431e-25
5.3733333333e+02	1.0115043826e-25
5.3766666667e+02	9.9538103392e-26
5.3800000000e+02	1.0013672406e-25
5.3833333333e+02	1.1097636023e-25
5.3866666667e+02	1.0570720983e-25
5.3900000000e+02	9.9673593374e-26
5.3933333333e+02	1.0276710970e-25
5.3966666667e+02	1.0994478055e-25
5.4000000000e+02	1.5338329313e-25
5.4033333333e+02	1.6406679710e-25
5.4066666667e+02	1.1683605280e-25
5.4100000000e+02	1.0739403334e-25
5.4133333333e+02	1.1127391608e-25
5.4166666667e+02	1.1110275298e-25
5.4200000000e+02	1.0745757120e-25
5.4233333333e+02	1.0740582149e-25
5.4266666667e+02	1.0846153439e-25
5.4300000000e+02	1.0745495423e-25
5.4333333333e+02	1.0608996293e-25
5.4366666667e+02	1.0866826876e-25
5.4400000000e+02	1.0958394544e-25
5.4433333333e+02	1.1301014291e-25
5.4466666667e+02	1.0934908277e-25
5.4500000000e+02	1.0962428677e-25
5.4533333333e+02	1.0685946927e-25
5.4566666667e+02	1.0975739208e-25
5.4600000000e+02	1.0800853458e-25
5.4633333333e+02	1.1114691973e-25
5.4666666667e+02	1.1131061060e-25
5.4700000000e+02	1.1311842607e-25
5.4733333333e+02	1.1154923317e-25
5.4766666667e+02	1.1385625196e-25
5.4800000000e+02	1.1267176170e-25
5.4833333333e+02	1.1024264980e-25
5.4866666667e+02	1.0587320807e-25
5.4900000000e+02	1.1436557072e-25
5.4933333333e+02	1.1146574963e-25
5.4966666667e+02	1.0657240561e-25
5.5000000000e+02	1.1240627367e-25
5.5033333333e+02	1.1389177646e-25
5.5066666667e+02	1.1035361216e-25
5.5100000000e+02	1.1210108323e-25
5.5133333333e+02	1.0970171042e-25
5.5166666667e+02	1.1228945581e-25
5.5200000000e+02	1.1018216502e-25
5.5233333333e+02	1.1610331606e-25
5.5266666667e+02	1.0922694194e-25
5.5300000000e+02	1.1430965918e-25
5.5333333333e+02	1.1134539434e-25
5.5366666667e+02	1.1491496653e-25
5.5400000000e+02	1.0805683277e-25
5.5433333333e+02	1.0671440184e-25
5.5466666667e+02	1.0721024608e-25
5.5500000000e+02	1.1011738491e-25
5.5533333333e+02	1.1011376685e-25
5.5566666667e+02	1.0671939132e-25
5.5600000000e+02	1.0712343035e-25
5.5633333333e+02	1.1013962978e-25
5.5666666667e+02	1.1229221788e-25
5.5700000000e+02	1.1156839805e-25
5.5733333333e+02	1.0964302685e-25
5.5766666667e+02	1.1622841512e-25
5.5800000000e+02	1.0742602224e-25
5.5833333333e+02	1.0981360876e-25
5.5866666667e+02	1.1195917785e-25
5.5900000000e+02	1.0647364396e-25
5.5933333333e+02	1.0696448902e-25
5.5966666667e+02	1.0580630905e-25
5.6000000000e+02	1.1081421245e-25
5.6033333333e+02	1.0826162169e-25
5.6066666667e+02	1.0691460516e-25
5.6100000000e+02	1.1332205507e-25
5.6133333333e+02	1.1473727011e-25
5.6166666667e+02	1.2043281231e-25
5.6200000000e+02	1.1287208802e-25
5.6233333333e+02	1.1075030270e-25
5.6266666667e+02	1.1330609479e-25
5.6300000000e+02	1.1169033817e-25
5.6333333333e+02	1.1316638634e-25
5.6366666667e+02	1.1811536038e-25
5.6400000000e+02	1.1203421398e-25
5.6433333333e+02	1.1564045352e-25
5.6466666667e+02	1.1503738333e-25
5.6500000000e+02	1.1328822612e-25
5.6533333333e+02	1.1424809923e-25
5.6566666667e+02	1.1058598311e-25
5.6600000000e+02	1.0887220135e-25
5.6633333333e+02	1.1023576192e-25
5.6666666667e+02	1.1270619973e-25
5.6700000000e+02	1.1221056137e-25
5.6733333333e+02	1.1719587703e-25
5.6766666667e+02	1.1690221035e-25
5.6800000000e+02	1.1025034984e-25
5.6833333333e+02	1.1132867060e-25
5.6866666667e+02	1.1141403991e-25
5.6900000000e+02	1.1197195083e-25
5.6933333333e+02	1.0707786154e-25
5.6966666667e+02	1.0669487917e-25
5.7000000000e+02	1.1015681825e-25
5.7033333333e+02	1.1030460155e-25
5.7066666667e+02	1.1044583092e-25
5.7100000000e+02	1.1590842761e-25
5.7133333333e+02	1.1544106318e-25
5.7166666667e+02	1.1528700874e-25
5.7200000000e+02	1.0867398621e-25
5.7233333333e+02	1.1582618341e-25
5.7266666667e+02	1.1521599263e-25
5.7300000000e+02	1.1211783575e-25
5.7333333333e+02	1.1296358618e-25
5.7366666667e+02	1.0871692299e-25
5.7400000000e+02	1.1360781312e-25
5.7433333333e+02	1.1485464378e-25
5.7466666667e+02	1.2156843780e-25
5.7500000000e+02	1.2384033096e-25
5.7533333333e+02	1.1874313533e-25
5.7566666667e+02	1.2347779445e-25
5.7600000000e+02	1.2580938728e-25
5.7633333333e+02	1.2660460221e-25
5.7666666667e+02	1.2534052005e-25
5.7700000000e+02	1.2339449358e-25
5.7733333333e+02	1.2495582475e-25
5.7766666667e+02	1.2503379908e-25
5.7800000000e+02	1.2532874774e-25
5.7833333333e+02	1.2339685502e-25
5.7866666667e+02	1.2436476761e-25
5.7900000000e+02	1.2613969460e-25
5.7933333333e+02	1.2313659481e-25
5.7966666667e+02	1.2314813588e-25
5.8000000000e+02	1.2249145342e-25
5.8033333333e+02	1.2246156285e-25
5.8066666667e+02	1.2920171306e-25
5.8100000000e+02	1.2055197515e-25
5.8133333333e+02	1.1752752988e-25
5.8166666667e+02	1.2196248999e-25
5.8200000000e+02	1.2233864531e-25
5.8233333333e+02	1.1674344113e-25
5.8266666667e+02	1.1383211919e-25
5.8300000000e+02	1.1925957837e-25
5.8333333333e+02	1.1736600978e-25
5.8366666667e+02	1.1883252306e-25
5.8400000000e+02	1.1694000331e-25
5.8433333333e+02	1.1474242472e-25
5.8466666667e+02	1.1870337554e-25
5.8500000000e+02	1.1430777672e-25
5.8533333333e+02	1.1633920818e-25
5.8566666667e+02	1.1764815241e-25
5.8600000000e+02	1.1401671974e-25
5.8633333333e+02	1.1223402662e-25
5.8666666667e+02	1.1621673733e-25
5.8700000000e+02	1.1390814758e-25
5.8733333333e+02	1.1721086661e-25
5.8766666667e+02	1.1371420345e-25
5.8800000000e+02	1.1539599641e-25
5.8833333333e+02	1.1259868767e-25
5.8866666667e+02	1.1779510950e-25
5.8900000000e+02	1.2036550565e-25
5.8933333333e+02	1.1563023543e-25
5.8966666667e+02	1.1334644592e-25
5.9000000000e+02	1.1192626005e-25
5.9033333333e+02	1.1280754181e-25
5.9066666667e+02	1.1263705182e-25
5.9100000000e+02	1.1369929286e-25
5.9133333333e+02	1.1453174336e-25
5.9166666667e+02	1.1393487184e-25
5.9200000000e+02	1.1725173005e-25
5.9233333333e+02	1.1822024408e-25
5.9266666667e+02	1.2093673441e-25
5.9300000000e+02	1.1169687784e-25
5.9333333333e+02	1.1144223048e-25
5.9366666667e+02	1.1163549258e-25
5.9400000000e+02	1.0717963121e-25
5.9433333333e+02	1.1233700251e-25
5.9466666667e+02	1.1143698251e-25
5.9500000000e+02	1.1232567796e-25
5.9533333333e+02	1.1543139915e-25
5.9566666667e+02	1.0722224326e-25
5.9600000000e+02	1.1553671324e-25
5.9633333333e+02	1.1416508789e-25
5.9666666667e+02	1.1491821067e-25
5.9700000000e+02	1.1674917269e-25
5.9733333333e+02	1.1143037688e-25
5.9766666667e+02	1.0739780276e-25
5.9800000000e+02	1.1230417503e-25
5.9833333333e+02	1.1884900110e-25
5.9866666667e+02	1.2437165752e-25
5.9900000000e+02	4.2318925328e-25
5.9966666667e+02	5.5633307201e-25
6.0000000000e+02	1.5471393464e-25
6.0033333333e+02	1.1637589669e-25
6.0066666667e+02	1.2015469474e-25
6.0100000000e+02	1.1721885206e-25
6.0133333333e+02	1.1499354934e-25
6.0166666667e+02	1.1781273260e-25
6.0200000000e+02	1.1400504890e-25
6.0233333333e+02	1.1315478439e-25
6.0266666667e+02	1.2047627888e-25
6.0300000000e+02	1.1638958204e-25
6.0333333333e+02	1.1318158563e-25
6.0366666667e+02	1.1987472147e-25
6.0400000000e+02	3.6886391717e-25
6.0466666667e+02	3.7078383608e-25
6.0500000000e+02	1.1375373139e-25
6.0533333333e+02	1.1852909868e-25
6.0566666667e+02	1.1278368051e-25
6.0600000000e+02	1.1780376251e-25
6.0633333333e+02	3.2438523102e-25
6.0666666667e+02	5.1106881497e-25
6.0700000000e+02	2.3378409078e-25
6.0733333333e+02	1.2186191500e-25
6.0766666667e+02	1.1693001839e-25
6.0800000000e+02	1.1583758976e-25
6.0833333333e+02	1.1289987086e-25
6.0866666667e+02	1.1562395443e-25
6.0900000000e+02	1.1547482462e-25
6.0933333333e+02	1.1552470788e-25
6.0966666667e+02	1.0986356286e-25
6.1000000000e+02	1.1232120340e-25
6.1033333333e+02	1.1308051612e-25
6.1066666667e+02	1.1261668852e-25
6.1100000000e+02	1.2306661792e-25
6.1133333333e+02	1.1682948115e-25
6.1166666667e+02	1.1121241244e-25
6.1200000000e+02	1.1705406217e-25
6.1233333333e+02	1.2000575324e-25
6.1266666667e+02	1.0957550242e-25
6.1300000000e+02	1.1196940020e-25
6.1333333333e+02	1.0962168206e-25
6.1366666667e+02	1.1380189976e-25
6.1400000000e+02	1.0672212627e-25
6.1433333333e+02	1.1659371039e-25
6.1466666667e+02	1.1485506619e-25
6.1500000000e+02	1.1426007774e-25
6.1533333333e+02	1.1997160396e-25
6.1566666667e+02	1.2050381631e-25
6.1600000000e+02	1.1713554752e-25
6.1633333333e+02	1.1440704878e-25
6.1666666667e+02	1.1998324021e-25
6.1700000000e+02	1.1740029881e-25
6.1733333333e+02	1.1608313942e-25
6.1766666667e+02	1.1380855234e-25
6.1800000000e+02	1.1783063600e-25
6.1833333333e+02	1.1277411187e-25
6.1866666667e+02	1.2077044007e-25
6.1900000000e+02	1.1883752211e-25
6.1933333333e+02	1.2010894804e-25
6.1966666667e+02	1.2120824668e-25
6.2000000000e+02	1.2122340627e-25
6.2033333333e+02	1.2081846688e-25
6.2066666667e+02	1.1779142098e-25
6.2100000000e+02	1.1783172624e-25
6.2133333333e+02	1.1781689400e-25
6.2166666667e+02	1.2059126931e-25
6.2200000000e+02	1.1535919687e-25
6.2233333333e+02	1.1638968977e-25
6.2266666667e+02	1.1646088541e-25
6.2300000000e+02	1.1597606389e-25
6.2333333333e+02	1.1549447612e-25
6.2366666667e+02	1.1799832413e-25
6.2400000000e+02	1.1667246869e-25
6.2433333333e+02	1.2154187205e-25
6.2466666667e+02	1.2038187938e-25
6.2500000000e+02	1.2107018784e-25
6.2533333333e+02	1.1775334046e-25
6.2566666667e+02	1.2136973710e-25
6.2600000000e+02	1.1790025840e-25
6.2633333333e+02	1.1663465897e-25
6.2666666667e+02	1.1967426175e-25
6.2700000000e+02	1.2102699298e-25
6.2733333333e+02	1.2100142513e-25
6.2766666667e+02	1.1631477054e-25
6.2800000000e+02	1.1093454234e-25
6.2833333333e+02	1.1619886141e-25
6.2866666667e+02	1.1797329286e-25
6.2900000000e+02	1.1536039003e-25
6.2933333333e+02	1.1523467775e-25
6.2966666667e+02	1.1720654703e-25
6.3000000000e+02	1.0998615900e-25
6.3033333333e+02	1.1287270628e-25
6.3066666667e+02	1.1861439348e-25
6.3100000000e+02	1.1591750229e-25
6.3133333333e+02	1.1603929958e-25
6.3166666667e+02	1.2227733618e-25
6.3200000000e+02	1.1795931942e-25
6.3233333333e+02	1.2170750013e-25
6.3266666667e+02	1.1789567288e-25
6.3300000000e+02	1.2208950434e-25
6.3333333333e+02	1.3126974598e-25
6.3366666667e+02	1.2212124174e-25
6.3400000000e+02	1.1827516413e-25
6.3433333333e+02	1.2164443629e-25
6.3466666667e+02	1.2378447851e-25
6.3500000000e+02	1.2482992460e-25
6.3533333333e+02	1.2547833071e-25
6.3566666667e+02	1.1551875402e-25
6.3600000000e+02	1.1682413313e-25
6.3633333333e+02	1.2247902024e-25
6.3666666667e+02	1.1816815961e-25
6.3700000000e+02	1.2219751853e-25
6.3733333333e+02	1.1799917534e-25
6.3766666667e+02	1.2033859393e-25
6.3800000000e+02	1.2219888428e-25
6.3833333333e+02	1.1633373493e-25
6.3866666667e+02	1.2466820664e-25
6.3900000000e+02	1.2503976481e-25
6.3933333333e+02	1.1434065574e-25
6.3966666667e+02	1.1895760942e-25
6.4000000000e+02	1.1670238239e-25
6.4033333333e+02	1.2183515891e-25
6.4066666667e+02	1.1849262028e-25
6.4100000000e+02	1.2245622042e-25
6.4133333333e+02	1.1941170082e-25
6.4166666667e+02	1.2311995443e-25
6.4200000000e+02	1.1865587120e-25
6.4233333333e+02	1.1969158299e-25
6.4266666667e+02	1.1957818375e-25
6.4300000000e+02	1.2229504299e-25
6.4333333333e+02	1.2058074885e-25
6.4366666667e+02	1.1357946374e-25
6.4400000000e+02	1.1675754728e-25
6.4433333333e+02	1.2105327797e-25
6.4466666667e+02	1.2147226755e-25
6.4500000000e+02	1.1866461357e-25
6.4533333333e+02	1.1761033014e-25
6.4566666667e+02	1.2068406519e-25
6.4600000000e+02	1.2299511967e-25
6.4633333333e+02	1.2590995459e-25
6.4666666667e+02	1.2442502991e-25
6.4700000000e+02	1.2332240547e-25
6.4733333333e+02	1.1854698080e-25
6.4766666667e+02	1.1657882089e-25
6.4800000000e+02	1.1640045960e-25
6.4833333333e+02	1.1989487935e-25
6.4866666667e+02	1.2330717092e-25
6.4900000000e+02	1.1934886153e-25
6.4933333333e+02	1.2203591216e-25
6.4966666667e+02	1.2031085589e-25
6.5000000000e+02	1.2119457609e-25
6.5033333333e+02	1.2119098600e-25
6.5066666667e+02	1.2480336302e-25
6.5100000000e+02	1.1935142074e-25
6.5133333333e+02	1.2395823073e-25
6.5166666667e+02	1.2247707554e-25
6.5200000000e+02	1.2227870268e-25
6.5233333333e+02	1.2326615079e-25
6.5266666667e+02	1.2307692347e-25
6.5300000000e+02	1.2282310684e-25
6.5333333333e+02	1.2378756265e-25
6.5366666667e+02	1.2132994991e-25
6.5400000000e+02	1.1673839789e-25
6.5433333333e+02	1.2223405940e-25
6.5466666667e+02	1.2265984040e-25
6.5500000000e+02	1.2062678648e-25
6.5533333333e+02	1.2251443180e-25
6.5566666667e+02	1.2255696437e-25
6.5600000000e+02	1.2375171264e-25
6.5633333333e+02	1.2985796804e-25
6.5666666667e+02	1.1961387327e-25
6.5700000000e+02	1.2461250767e-25
6.5733333333e+02	1.3045605591e-25
6.5766666667e+02	1.2919475974e-25
6.5800000000e+02	1.2072790440e-25
6.5833333333e+02	1.2330471931e-25
6.5866666667e+02	1.2138724663e-25
6.5900000000e+02	1.2024805940e-25
6.5933333333e+02	1.2531422071e-25
6.5966666667e+02	1.3221704446e-25
6.6000000000e+02	1.5507344379e-25
6.6033333333e+02	1.9181255876e-25
6.6066666667e+02	1.3466075053e-25
6.6100000000e+02	1.2620045999e-25
6.6133333333e+02	1.2270236333e-25
6.6166666667e+02	1.2443177587e-25
6.6200000000e+02	1.1712596047e-25
6.6233333333e+02	1.1889177195e-25
6.6266666667e+02	1.2179177724e-25
6.6300000000e+02	1.2259790361e-25
6.6333333333e+02	1.2750063711e-25
6.6366666667e+02	1.2415428335e-25
6.6400000000e+02	1.2566718110e-25
6.6433333333e+02	1.2604025955e-25
6.6466666667e+02	1.2178983272e-25
6.6500000000e+02	1.2300112852e-25
6.6533333333e+02	1.2139706234e-25
6.6566666667e+02	1.2292629911e-25
6.6600000000e+02	1.2555305086e-25
6.6633333333e+02	1.2958969317e-25
6.6666666667e+02	1.2701012155e-25
6.6700000000e+02	1.2305717976e-25
6.6733333333e+02	1.2728948778e-25
6.6766666667e+02	1.2348673342e-25
6.6800000000e+02	1.2473337641e-25
6.6833333333e+02	1.3002949997e-25
6.6866666667e+02	1.2686541009e-25
6.6900000000e+02	1.2181857188e-25
6.6933333333e+02	1.2692549055e-25
6.6966666667e+02	1.2590408651e-25
6.7000000000e+02	1.2196052118e-25
6.7033333333e+02	1.2906405367e-25
6.7066666667e+02	1.2670204508e-25
6.7100000000e+02	1.2557892681e-25
6.7133333333e+02	1.2980519426e-25
6.7166666667e+02	1.2814388647e-25
6.7200000000e+02	1.2527841466e-25
6.7233333333e+02	1.2782545214e-25
6.7266666667e+02	1.2575675817e-25
6.7300000000e+02	1.2920158025e-25
6.7333333333e+02	1.3297739825e-25
6.7366666667e+02	1.2532958248e-25
6.7400000000e+02	1.2759156680e-25
6.7433333333e+02	1.2681172258e-25
6.7466666667e+02	1.1926090361e-25
6.7500000000e+02	1.2538579379e-25
6.7533333333e+02	1.2578418044e-25
6.7566666667e+02	1.2555015538e-25
6.7600000000e+02	1.2470034627e-25
6.7633333333e+02	1.2952760030e-25
6.7666666667e+02	1.3192341229e-25
6.7700000000e+02	1.2961597894e-25
6.7733333333e+02	1.3004399510e-25
6.7766666667e+02	1.2328174743e-25
6.7800000000e+02	1.2823993297e-25
6.7833333333e+02	1.2648399053e-25
6.7866666667e+02	1.2761487077e-25
6.7900000000e+02	1.2486267941e-25
6.7933333333e+02	1.2753551638e-25
6.7966666667e+02	1.2087694590e-25
6.8000000000e+02	1.2300801228e-25
6.8033333333e+02	1.2367620077e-25
6.8066666667e+02	1.2730086949e-25
6.8100000000e+02	1.2711780191e-25
6.8133333333e+02	1.2828569135e-25
6.8166666667e+02	1.2611132339e-25
6.8200000000e+02	1.2704354648e-25
6.8233333333e+02	1.3392335294e-25
6.8266666667e+02	1.2117399148e-25
6.8300000000e+02	1.2455680042e-25
6.8333333333e+02	1.3159852043e-25
6.8366666667e+02	1.3009181947e-25
6.8400000000e+02	1.2683779794e-25
6.8433333333e+02	1.2818240162e-25
6.8466666667e+02	1.2684105186e-25
6.8500000000e+02	1.3690458923e-25
6.8533333333e+02	1.2755164111e-25
6.8566666667e+02	1.3078774857e-25
6.8600000000e+02	1.2776283530e-25
6.8633333333e+02	1.2721619102e-25
6.8666666667e+02	1.2616046691e-25
6.8700000000e+02	1.2819758299e-25
6.8733333333e+02	1.2700969344e-25
6.8766666667e+02	1.2493702424e-25
6.8800000000e+02	1.2846309055e-25
6.8833333333e+02	1.2967117402e-25
6.8866666667e+02	1.2189140414e-25
6.8900000000e+02	1.2480938249e-25
6.8933333333e+02	1.2690698734e-25
6.8966666667e+02	1.2761507761e-25
6.9000000000e+02	1.2721757914e-25
6.9033333333e+02	1.3073066384e-25
6.9066666667e+02	1.3070143080e-25
6.9100000000e+02	1.2746998626e-25
6.9133333333e+02	1.2804420171e-25
6.9166666667e+02	1.3010025439e-25
6.9200000000e+02	1.2704894632e-25
6.9233333333e+02	1.2579338958e-25
6.9266666667e+02	1.2365520711e-25
6.9300000000e+02	1.2846069193e-25
6.9333333333e+02	1.2396864346e-25
6.9366666667e+02	1.2680640967e-25
6.9400000000e+02	1.2857215580e-25
6.9433333333e+02	1.2981078578e-25
6.9466666667e+02	1.2703512859e-25
6.9500000000e+02	1.3031869243e-25
6.9533333333e+02	1.3093817988e-25
6.9566666667e+02	1.2775861348e-25
6.9600000000e+02	1.2624311830e-25
6.9633333333e+02	1.2529555126e-25
6.9666666667e+02	1.2812082199e-25
6.9700000000e+02	1.2734177004e-25
6.9733333333e+02	1.2782124471e-25
6.9766666667e+02	1.3134882558e-25
6.9800000000e+02	1.3075432787e-25
6.9833333333e+02	1.3531716833e-25
6.9866666667e+02	1.2901001701e-25
6.9900000000e+02	1.2728948190e-25
6.9933333333e+02	1.2741577769e-25
6.9966666667e+02	1.3193044705e-25
7.0000000000e+02	1.3303319247e-25
7.0033333333e+02	1.2824805662e-25
7.0066666667e+02	1.3022667654e-25
7.0100000000e+02	1.3007182572e-25
7.0133333333e+02	1.2837960682e-25
7.0166666667e+02	1.2861647046e-25
7.0200000000e+02	1.2473427663e-25
7.0233333333e+02	1.3053401798e-25
7.0266666667e+02	1.3280871485e-25
7.0300000000e+02	1.2550238258e-25
7.0333333333e+02	1.2700998370e-25
7.0366666667e+02	1.3118446360e-25
7.0400000000e+02	1.3651265918e-25
7.0433333333e+02	1.3260595959e-25
7.0466666667e+02	1.2872306605e-25
7.0500000000e+02	1.2164342660e-25
7.0533333333e+02	1.2981154176e-25
7.0566666667e+02	1.2966214725e-25
7.0600000000e+02	1.3141555535e-25
7.0633333333e+02	1.3444496631e-25
7.0666666667e+02	1.3524370751e-25
7.0700000000e+02	1.3061450115e-25
7.0733333333e+02	1.2759105411e-25
7.0766666667e+02	1.3216955258e-25
7.0800000000e+02	1.2978693069e-25
7.0833333333e+02	1.3398791201e-25
7.0866666667e+02	1.3645879422e-25
7.0900000000e+02	1.3451928744e-25
7.0933333333e+02	1.3235682993e-25
7.0966666667e+02	1.3078477897e-25
7.1000000000e+02	1.3835084790e-25
7.1033333333e+02	1.2740568534e-25
7.1066666667e+02	1.2685029907e-25
7.1100000000e+02	1.2725938165e-25
7.1133333333e+02	1.3346584099e-25
7.1166666667e+02	1.2895845713e-25
7.1200000000e+02	1.3603911688e-25
7.1233333333e+02	1.3203359230e-25
7.1266666667e+02	1.3261136945e-25
7.1300000000e+02	1.2973736107e-25
7.1333333333e+02	1.2655869392e-25
7.1366666667e+02	1.3301755345e-25
7.1400000000e+02	1.3259365667e-25
7.1433333333e+02	1.2988669167e-25
7.1466666667e+02	1.3480753117e-25
7.1500000000e+02	1.4398820073e-25
7.1533333333e+02	1.3044814183e-25
7.1566666667e+02	1.2804646041e-25
7.1600000000e+02	1.2996295250e-25
7.1633333333e+02	1.3052390228e-25
7.1666666667e+02	1.3418496045e-25
7.1700000000e+02	1.3347423188e-25
7.1733333333e+02	1.3222723312e-25
7.1766666667e+02	1.3051957125e-25
7.1800000000e+02	1.2617074960e-25
7.1833333333e+02	1.3191242206e-25
7.1866666667e+02	1.3236156484e-25
7.1900000000e+02	1.2480648305e-25
7.1933333333e+02	1.2945031077e-25
7.1966666667e+02	1.3026444071e-25
7.2000000000e+02	1.3264931346e-25
7.2033333333e+02	1.2887092306e-25
7.2066666667e+02	1.3606370604e-25
7.2100000000e+02	1.3006360692e-25
7.2133333333e+02	1.3169555853e-25
7.2166666667e+02	1.3261607655e-25
7.2200000000e+02	1.3454729648e-25
7.2233333333e+02	1.3552627169e-25
7.2266666667e+02	1.2549030979e-25
7.2300000000e+02	1.2837972301e-25
7.2333333333e+02	1.2747594538e-25
7.2366666667e+02	1.3188304192e-25
7.2400000000e+02	1.3418189435e-25
7.2433333333e+02	1.3286176621e-25
7.2466666667e+02	1.2916795815e-25
7.2500000000e+02	1.2939749396e-25
7.2533333333e+02	1.3814291414e-25
7.2566666667e+02	1.3327345802e-25
7.2600000000e+02	1.3571503931e-25
7.2633333333e+02	1.3896238117e-25
7.2666666667e+02	1.3654759605e-25
7.2700000000e+02	1.3399066450e-25
7.2733333333e+02	1.2591681127e-25
7.2766666667e+02	1.3820596127e-25
7.2800000000e+02	1.3396110449e-25
7.2833333333e+02	1.3084112345e-25
7.2866666667e+02	1.3194194336e-25
7.2900000000e+02	1.3235235885e-25
7.2933333333e+02	1.3235644116e-25
7.2966666667e+02	1.3273805056e-25
7.3000000000e+02	1.3464204611e-25
7.3033333333e+02	1.3765930788e-25
7.3066666667e+02	1.3394262907e-25
7.3100000000e+02	1.3701294331e-25
7.3133333333e+02	1.3335769938e-25
7.3166666667e+02	1.3480059515e-25
7.3200000000e+02	1.4032888032e-25
7.3233333333e+02	1.3566785218e-25
7.3266666667e+02	1.3793898439e-25
7.3300000000e+02	1.3393568504e-25
7.3333333333e+02	1.3297913023e-25
7.3366666667e+02	1.3047044378e-25
7.3400000000e+02	1.3690529651e-25
7.3433333333e+02	1.3875235946e-25
7.3466666667e+02	1.3667717078e-25
7.3500000000e+02	1.3785389299e-25
7.3533333333e+02	1.3674275441e-25
7.3566666667e+02	1.3474647344e-25
7.3600000000e+02	1.2966135019e-25
7.3633333333e+02	1.3360728363e-25
7.3666666667e+02	1.3410725777e-25
7.3700000000e+02	1.3856877643e-25
7.3733333333e+02	1.3694860398e-25
7.3766666667e+02	1.3837493145e-25
7.3800000000e+02	1.3634119948e-25
7.3833333333e+02	1.3823167611e-25
7.3866666667e+02	1.3314520816e-25
7.3900000000e+02	1.3432423057e-25
7.3933333333e+02	1.3530159891e-25
7.3966666667e+02	1.3563241554e-25
7.4000000000e+02	1.3352857070e-25
7.4033333333e+02	1.3874664304e-25
7.4066666667e+02	1.3555205782e-25
7.4100000000e+02	1.3432718899e-25
7.4133333333e+02	1.4141386249e-25
7.4166666667e+02	1.4099057581e-25
7.4200000000e+02	1.3735875833e-25
7.4233333333e+02	1.3987903428e-25
7.4266666667e+02	1.4085807441e-25
7.4300000000e+02	1.3790150861e-25
7.4333333333e+02	1.3691868137e-25
7.4366666667e+02	1.3535288451e-25
7.4400000000e+02	1.3618662163e-25
7.4433333333e+02	1.3954531431e-25
7.4466666667e+02	1.3898755969e-25
7.4500000000e+02	1.4136863808e-25
7.4533333333e+02	1.3730417156e-25
7.4566666667e+02	1.3472723197e-25
7.4600000000e+02	1.3712032411e-25
7.4633333333e+02	1.3884775738e-25
7.4666666667e+02	1.3662070851e-25
7.4700000000e+02	1.4045264017e-25
7.4733333333e+02	1.3930305927e-25
7.4766666667e+02	1.4504805872e-25
7.4800000000e+02	1.4132412307e-25
7.4833333333e+02	1.3734997589e-25
7.4866666667e+02	1.3506803806e-25
7.4900000000e+02	1.4325427138e-25
7.4933333333e+02	1.4202215715e-25
7.4966666667e+02	1.3484522492e-25
7.5000000000e+02	1.3370399284e-25
7.5033333333e+02	1.3772696633e-25
7.5066666667e+02	1.3809974350e-25
7.5100000000e+02	1.4106079741e-25
7.5133333333e+02	1.4654298802e-25
7.5166666667e+02	1.4431595341e-25
7.5200000000e+02	1.3775421133e-25
7.5233333333e+02	1.4126999574e-25
7.5266666667e+02	1.3699264649e-25
7.5300000000e+02	1.4330891785e-25
7.5333333333e+02	1.3557443327e-25
7.5366666667e+02	1.4192914583e-25
7.5400000000e+02	1.3714361725e-25
7.5433333333e+02	1.4532984268e-25
7.5466666667e+02	1.5525352081e-25
7.5500000000e+02	1.5227545702e-25
7.5533333333e+02	1.4850852516e-25
7.5566666667e+02	1.3426844326e-25
7.5600000000e+02	1.3546585472e-25
7.5633333333e+02	1.3784786788e-25
7.5666666667e+02	1.4203980842e-25
7.5700000000e+02	1.5164921793e-25
7.5733333333e+02	1.4647101640e-25
7.5766666667e+02	1.4667793296e-25
7.5800000000e+02	1.4811787553e-25
7.5833333333e+02	1.4580665888e-25
7.5866666667e+02	2.4418397929e-25
7.5900000000e+02	4.2673758376e-25
7.5933333333e+02	2.4086787700e-25
7.5966666667e+02	1.4620163160e-25
7.6000000000e+02	1.4716885945e-25
7.6033333333e+02	1.4831588351e-25
7.6066666667e+02	1.3596220188e-25
7.6100000000e+02	1.4460869240e-25
7.6133333333e+02	1.5062819580e-25
7.6166666667e+02	1.4624936828e-25
7.6200000000e+02	1.4676022315e-25
7.6233333333e+02	1.5310553820e-25
7.6266666667e+02	1.5997835987e-25
7.6300000000e+02	1.6149314163e-25
7.6333333333e+02	1.5766035118e-25
7.6366666667e+02	1.5542491631e-25
7.6400000000e+02	1.5181681197e-25
7.6433333333e+02	1.5087321556e-25
7.6466666667e+02	1.4589445260e-25
7.6500000000e+02	1.4272943753e-25
7.6533333333e+02	1.5007802693e-25
7.6566666667e+02	1.4973191888e-25
7.6600000000e+02	1.3952707632e-25
7.6633333333e+02	1.4661946959e-25
7.6666666667e+02	1.4404243831e-25
7.6700000000e+02	1.4717176081e-25
7.6733333333e+02	1.4630553269e-25
7.6766666667e+02	1.4332509291e-25
7.6800000000e+02	1.3669731953e-25
7.6833333333e+02	1.4250521907e-25
7.6866666667e+02	1.4959106675e-25
7.6900000000e+02	1.4377786904e-25
7.6933333333e+02	1.4267255759e-25
7.6966666667e+02	1.4127536534e-25
7.7000000000e+02	1.3903921469e-25
7.7033333333e+02	1.4043960525e-25
7.7066666667e+02	1.4530240347e-25
7.7100000000e+02	1.4788395317e-25
7.7133333333e+02	1.4476459036e-25
7.7166666667e+02	1.4178674611e-25
7.7200000000e+02	1.4739366442e-25
7.7233333333e+02	1.4209845043e-25
7.7266666667e+02	1.3821050807e-25
7.7300000000e+02	1.4094150882e-25
7.7333333333e+02	1.4624091707e-25
7.7366666667e+02	1.4316651355e-25
7.7400000000e+02	1.4467242674e-25
7.7433333333e+02	1.4531551110e-25
7.7466666667e+02	1.3711688548e-25
7.7500000000e+02	1.4099499185e-25
7.7533333333e+02	1.4432803987e-25
7.7566666667e+02	1.4109993803e-25
7.7600000000e+02	1.3846168993e-25
7.7633333333e+02	1.4654717193e-25
7.7666666667e+02	1.5571270334e-25
7.7700000000e+02	1.4504821163e-25
7.7733333333e+02	1.5225757623e-25
7.7766666667e+02	1.5181593610e-25
7.7800000000e+02	1.6376652687e-25
7.7833333333e+02	2.6895218759e-25
7.7866666667e+02	2.0951917117e-25
7.7900000000e+02	1.4526699270e-25
7.7933333333e+02	1.4539949084e-25
7.7966666667e+02	1.4479923570e-25
7.8000000000e+02	1.5196692148e-25
7.8033333333e+02	1.4591763998e-25
7.8066666667e+02	1.4200249648e-25
7.8100000000e+02	1.4183919169e-25
7.8133333333e+02	1.4023121584e-25
7.8166666667e+02	1.4661218130e-25
7.8200000000e+02	1.4493156494e-25
7.8233333333e+02	1.4687816281e-25
7.8266666667e+02	1.4617673058e-25
7.8300000000e+02	1.5110073884e-25
7.8333333333e+02	1.4898505241e-25
7.8366666667e+02	1.4833589550e-25
7.8400000000e+02	1.4827364840e-25
7.8433333333e+02	1.4907451451e-25
7.8466666667e+02	1.5029781990e-25
7.8500000000e+02	1.4484552715e-25
7.8533333333e+02	1.4072320459e-25
7.8566666667e+02	1.4441043151e-25
7.8600000000e+02	1.4291403472e-25
7.8633333333e+02	1.4518783232e-25
7.8666666667e+02	1.4640211184e-25
7.8700000000e+02	1.5187242617e-25
7.8733333333e+02	1.4779333376e-25
7.8766666667e+02	1.4164467284e-25
7.8800000000e+02	1.4804945567e-25
7.8833333333e+02	1.4733432139e-25
7.8866666667e+02	1.4360759394e-25
7.8900000000e+02	1.4068516411e-25
7.8933333333e+02	1.4152711539e-25
7.8966666667e+02	1.4306148917e-25
7.9000000000e+02	1.4851034874e-25
7.9033333333e+02	1.4585964700e-25
7.9066666667e+02	1.4438089614e-25
7.9100000000e+02	1.4419215337e-25
7.9133333333e+02	1.5151853446e-25
7.9166666667e+02	1.4382858892e-25
7.9200000000e+02	1.4632605828e-25
7.9233333333e+02	1.5467446762e-25
7.9266666667e+02	1.4756064395e-25
7.9300000000e+02	1.4380961574e-25
7.9333333333e+02	1.4558836299e-25
7.9366666667e+02	1.4724182292e-25
7.9400000000e+02	1.5706913560e-25
7.9433333333e+02	1.5994062354e-25
7.9466666667e+02	1.5233027150e-25
7.9500000000e+02	1.5281768672e-25
7.9533333333e+02	1.5387534292e-25
7.9566666667e+02	1.5950392840e-25
7.9600000000e+02	1.5316560088e-25
7.9633333333e+02	1.5137085862e-25
7.9666666667e+02	1.5045800561e-25
7.9700000000e+02	1.5363239118e-25
7.9733333333e+02	1.5439129409e-25
7.9766666667e+02	1.5406116455e-25
7.9800000000e+02	1.5001330675e-25
7.9833333333e+02	1.4977531625e-25
7.9866666667e+02	1.4171240367e-25
7.9900000000e+02	1.4653780322e-25
7.9933333333e+02	1.4911923754e-25
7.9966666667e+02	1.5284619121e-25
8.0000000000e+02	1.5362404562e-25
8.0033333333e+02	1.5477707515e-25
8.0066666667e+02	1.5610657663e-25
8.0100000000e+02	1.5404055107e-25
8.0133333333e+02	1.5684506615e-25
8.0166666667e+02	1.5361450209e-25
8.0200000000e+02	1.4253892806e-25
8.0233333333e+02	1.5241539316e-25
8.0266666667e+02	1.5003339800e-25
8.0300000000e+02	1.4285200843e-25
8.0333333333e+02	1.4494023513e-25
8.0366666667e+02	1.4884159902e-25
8.0400000000e+02	1.5157310017e-25
8.0433333333e+02	1.4546747539e-25
8.0466666667e+02	1.4938662139e-25
8.0500000000e+02	1.5195231180e-25
8.0533333333e+02	1.4422827871e-25
8.0566666667e+02	1.5263039744e-25
8.0600000000e+02	1.5003459264e-25
8.0633333333e+02	1.4771157183e-25
8.0666666667e+02	1.4887097412e-25
8.0700000000e+02	1.4537260536e-25
8.0733333333e+02	1.4529366627e-25
8.0766666667e+02	1.4956649093e-25
8.0800000000e+02	1.5335791825e-25
8.0833333333e+02	1.4947815012e-25
8.0866666667e+02	1.4795432521e-25
8.0900000000e+02	1.5357447994e-25
8.0933333333e+02	1.6219711074e-25
8.0966666667e+02	1.4960040003e-25
8.1000000000e+02	1.5266866213e-25
8.1033333333e+02	1.5291541855e-25
8.1066666667e+02	1.4858513088e-25
8.1100000000e+02	1.5234727590e-25
8.1133333333e+02	1.5204366800e-25
8.1166666667e+02	1.4684660913e-25
8.1200000000e+02	1.4739364237e-25
8.1233333333e+02	1.4761841703e-25
8.1266666667e+02	1.4711479990e-25
8.1300000000e+02	1.4676685798e-25
8.1333333333e+02	1.5058043562e-25
8.1366666667e+02	1.4943860288e-25
8.1400000000e+02	1.5047858817e-25
8.1433333333e+02	1.4785426125e-25
8.1466666667e+02	1.4922887383e-25
8.1500000000e+02	1.4938127675e-25
8.1533333333e+02	1.4803841731e-25
8.1566666667e+02	1.5276474170e-25
8.1600000000e+02	1.4957523676e-25
8.1633333333e+02	1.4858334160e-25
8.1666666667e+02	1.5643374351e-25
8.1700000000e+02	1.5527379482e-25
8.1733333333e+02	1.5552950808e-25
8.1766666667e+02	1.5699787626e-25
8.1800000000e+02	1.4802628037e-25
8.1833333333e+02	1.4869537027e-25
8.1866666667e+02	1.5264442601e-25
8.1900000000e+02	1.5429776375e-25
8.1933333333e+02	1.6230246781e-25
8.1966666667e+02	1.5702943693e-25
8.2000000000e+02	1.5659694503e-25
8.2033333333e+02	1.5129128184e-25
8.2066666667e+02	1.5258289065e-25
8.2100000000e+02	1.5257731706e-25
8.2133333333e+02	1.6080789410e-25
8.2166666667e+02	1.5839878539e-25
8.2200000000e+02	1.5723136290e-25
8.2233333333e+02	1.5731400026e-25
8.2266666667e+02	1.5484949074e-25
8.2300000000e+02	1.5413783211e-25
8.2333333333e+02	1.5790035791e-25
8.2366666667e+02	1.5410943005e-25
8.2400000000e+02	1.5123389086e-25
8.2433333333e+02	1.5121714955e-25
8.2466666667e+02	1.5578468183e-25
8.2500000000e+02	1.5697892365e-25
8.2533333333e+02	1.6213725108e-25
8.2566666667e+02	1.5548346963e-25
8.2600000000e+02	1.5914521814e-25
8.2633333333e+02	1.5048914980e-25
8.2666666667e+02	1.4512356803e-25
8.2700000000e+02	1.6005190598e-25
8.2733333333e+02	1.5777746111e-25
8.2766666667e+02	1.5381947753e-25
8.2800000000e+02	1.5431507003e-25
8.2833333333e+02	1.5199712554e-25
8.2866666667e+02	1.4884695845e-25
8.2900000000e+02	1.5148351542e-25
8.2933333333e+02	1.5456315799e-25
8.2966666667e+02	1.5314901328e-25
8.3000000000e+02	1.5921598311e-25
8.3033333333e+02	1.5321759787e-25
8.3066666667e+02	1.5151256663e-25
8.3100000000e+02	1.5246790932e-25
8.3133333333e+02	1.4888266985e-25
8.3166666667e+02	1.5635851059e-25
8.3200000000e+02	1.5876397875e-25
8.3233333333e+02	1.5906622714e-25
8.3266666667e+02	1.5004088857e-25
8.3300000000e+02	1.5540169672e-25
8.3333333333e+02	1.6204351407e-25
8.3366666667e+02	1.5594295600e-25
8.3400000000e+02	1.6364308553e-25
8.3433333333e+02	1.5759892069e-25
8.3466666667e+02	1.5684207151e-25
8.3500000000e+02	1.4928649515e-25
8.3533333333e+02	1.5828687337e-25
8.3566666667e+02	1.5595359107e-25
8.3600000000e+02	1.5524781935e-25
8.3633333333e+02	1.5323335584e-25
8.3666666667e+02	1.5216690783e-25
8.3700000000e+02	1.4551002298e-25
8.3733333333e+02	1.5552368722e-25
8.3766666667e+02	1.5751360635e-25
8.3800000000e+02	1.6303538389e-25
8.3833333333e+02	1.6613654843e-25
8.3866666667e+02	1.6108564415e-25
8.3900000000e+02	1.6086685929e-25
8.3933333333e+02	1.5737920776e-25
8.3966666667e+02	1.5025195436e-25
8.4000000000e+02	1.5227598836e-25
8.4033333333e+02	1.6187555354e-25
8.4066666667e+02	1.5933163399e-25
8.4100000000e+02	1.9440903392e-25
8.4133333333e+02	2.4630846315e-25
8.4166666667e+02	1.7575484320e-25
8.4200000000e+02	1.6322224880e-25
8.4233333333e+02	1.5856746954e-25
8.4266666667e+02	1.5912815427e-25
8.4300000000e+02	1.6843277809e-25
8.4333333333e+02	1.7097170796e-25
8.4366666667e+02	1.9928038363e-25
8.4400000000e+02	1.8644338727e-25
8.4433333333e+02	1.6941000632e-25
8.4466666667e+02	1.5463370383e-25
8.4500000000e+02	1.5117225837e-25
8.4533333333e+02	1.6315681239e-25
8.4566666667e+02	1.6215357823e-25
8.4600000000e+02	1.5434708227e-25
8.4633333333e+02	1.5642050055e-25
8.4666666667e+02	1.6170490606e-25
8.4700000000e+02	1.5469365575e-25
8.4733333333e+02	1.5406062783e-25
8.4766666667e+02	1.5600556708e-25
8.4800000000e+02	1.5528655921e-25
8.4833333333e+02	1.6220633048e-25
8.4866666667e+02	1.6055422890e-25
8.4900000000e+02	1.5554304745e-25
8.4933333333e+02	1.5494795172e-25
8.4966666667e+02	1.5913162899e-25
8.5000000000e+02	1.5790369812e-25
8.5033333333e+02	1.5604698853e-25
8.5066666667e+02	1.6355560856e-25
8.5100000000e+02	1.5768236124e-25
8.5133333333e+02	1.5839957589e-25
8.5166666667e+02	1.5980729922e-25
8.5200000000e+02	1.4809410812e-25
8.5233333333e+02	1.5372450349e-25
8.5266666667e+02	1.5493275742e-25
8.5300000000e+02	1.5288470035e-25
8.5333333333e+02	1.5906376454e-25
8.5366666667e+02	1.6253796537e-25
8.5400000000e+02	1.5612121093e-25
8.5433333333e+02	1.5624681932e-25
8.5466666667e+02	1.6245054034e-25
8.5500000000e+02	1.5976488386e-25
8.5533333333e+02	1.6431336211e-25
8.5566666667e+02	1.6674088910e-25
8.5600000000e+02	1.6780381785e-25
8.5633333333e+02	1.6132789349e-25
8.5666666667e+02	1.5907330467e-25
8.5700000000e+02	1.5861554421e-25
8.5733333333e+02	1.6191447987e-25
8.5766666667e+02	1.6058817123e-25
8.5800000000e+02	1.6479899413e-25
8.5833333333e+02	1.6202379604e-25
8.5866666667e+02	1.5853381110e-25
8.5900000000e+02	1.5774576450e-25
8.5933333333e+02	1.5637196004e-25
8.5966666667e+02	1.5270427520e-25
8.6000000000e+02	1.6323526635e-25
8.6033333333e+02	1.6042683544e-25
8.6066666667e+02	1.6425509198e-25
8.6100000000e+02	1.5622557075e-25
8.6133333333e+02	1.6213099139e-25
8.6166666667e+02	1.6493053913e-25
8.6200000000e+02	1.5722976170e-25
8.6233333333e+02	1.5797164264e-25
8.6266666667e+02	1.5838699143e-25
8.6300000000e+02	1.6342089436e-25
8.6333333333e+02	1.5259588970e-25
8.6366666667e+02	1.5366620346e-25
8.6400000000e+02	1.6808587247e-25
8.6433333333e+02	1.6050036190e-25
8.6466666667e+02	1.6038429828e-25
8.6500000000e+02	1.6201094621e-25
8.6533333333e+02	1.5916357008e-25
8.6566666667e+02	1.6567200782e-25
8.6600000000e+02	1.6691417856e-25
8.6633333333e+02	1.6239078102e-25
8.6666666667e+02	1.6024817171e-25
8.6700000000e+02	1.6142841628e-25
8.6733333333e+02	1.6373060542e-25
8.6766666667e+02	1.6713901248e-25
8.6800000000e+02	1.6579125047e-25
8.6833333333e+02	1.6603168663e-25
8.6866666667e+02	1.7087104577e-25
8.6900000000e+02	1.6570886079e-25
8.6933333333e+02	1.6574416726e-25
8.6966666667e+02	1.6511541498e-25
8.7000000000e+02	1.6485158243e-25
8.7033333333e+02	1.6361884906e-25
8.7066666667e+02	1.6888981925e-25
8.7100000000e+02	1.7056063209e-25
8.7133333333e+02	1.6242597663e-25
8.7166666667e+02	1.6158278508e-25
8.7200000000e+02	1.6198257524e-25
8.7233333333e+02	1.6454636383e-25
8.7266666667e+02	1.5983707136e-25
8.7300000000e+02	1.6345164658e-25
8.7333333333e+02	1.6481094070e-25
8.7366666667e+02	1.5948013589e-25
8.7400000000e+02	1.6135674178e-25
8.7433333333e+02	1.5863070999e-25
8.7466666667e+02	1.6037811131e-25
8.7500000000e+02	1.6733792967e-25
8.7533333333e+02	1.6681063296e-25
8.7566666667e+02	1.6436049598e-25
8.7600000000e+02	1.6295616886e-25
8.7633333333e+02	1.5749608005e-25
8.7666666667e+02	1.6066152383e-25
8.7700000000e+02	1.6469215377e-25
8.7733333333e+02	1.6988221853e-25
8.7766666667e+02	1.6354713124e-25
8.7800000000e+02	1.5700611191e-25
8.7833333333e+02	1.5840698425e-25
8.7866666667e+02	1.6484083158e-25
8.7900000000e+02	1.7073199291e-25
8.7933333333e+02	1.6029015744e-25
8.7966666667e+02	1.6272942195e-25
8.8000000000e+02	1.7058707933e-25
8.8033333333e+02	1.6207728553e-25
8.8066666667e+02	1.6543738873e-25
8.8100000000e+02	1.6670954981e-25
8.8133333333e+02	1.6314696486e-25
8.8166666667e+02	1.6409073333e-25
8.8200000000e+02	1.6327524909e-25
8.8233333333e+02	1.6434415454e-25
8.8266666667e+02	1.7162912891e-25
8.8300000000e+02	1.6803781280e-25
8.8333333333e+02	1.6734614449e-25
8.8366666667e+02	1.6503523039e-25
8.8400000000e+02	1.6483779944e-25
8.8433333333e+02	1.6731037829e-25
8.8466666667e+02	1.7131235637e-25
8.8500000000e+02	1.6692671086e-25
8.8533333333e+02	1.6639952461e-25
8.8566666667e+02	1.6562570118e-25
8.8600000000e+02	1.6159393778e-25
8.8633333333e+02	1.6687417125e-25
8.8666666667e+02	1.6184774694e-25
8.8700000000e+02	1.6001381235e-25
8.8733333333e+02	1.6353263799e-25
8.8766666667e+02	1.6463767853e-25
8.8800000000e+02	1.6983370829e-25
8.8833333333e+02	1.6370731219e-25
8.8866666667e+02	1.6682943136e-25
8.8900000000e+02	1.6670144741e-25
8.8933333333e+02	1.6561863611e-25
8.8966666667e+02	1.6447313528e-25
8.9000000000e+02	1.6714955969e-25
8.9033333333e+02	1.6531878944e-25
8.9066666667e+02	1.6782282517e-25
8.9100000000e+02	1.6513015361e-25
8.9133333333e+02	1.6796203664e-25
8.9166666667e+02	1.6410799998e-25
8.9200000000e+02	1.6385353666e-25
8.9233333333e+02	1.6847113571e-25
8.9266666667e+02	1.6633791287e-25
8.9300000000e+02	1.6740621478e-25
8.9333333333e+02	1.6106172573e-25
8.9366666667e+02	1.5897076256e-25
8.9400000000e+02	1.7160150824e-25
8.9433333333e+02	1.7315483438e-25
8.9466666667e+02	1.6670111473e-25
8.9500000000e+02	1.6897876942e-25
8.9533333333e+02	1.6719857695e-25
8.9566666667e+02	1.7223158684e-25
8.9600000000e+02	1.6496184881e-25
8.9633333333e+02	1.6875692707e-25
8.9666666667e+02	1.6907234225e-25
8.9700000000e+02	1.6293226156e-25
8.9733333333e+02	1.6495805549e-25
8.9766666667e+02	1.6642739012e-25
8.9800000000e+02	1.6350023121e-25
8.9833333333e+02	1.6592848832e-25
8.9866666667e+02	1.8957002755e-25
8.9900000000e+02	2.6928245613e-25
8.9933333333e+02	2.8125222811e-25
8.9966666667e+02	1.9354142265e-25
9.0000000000e+02	1.9089867081e-25
9.0033333333e+02	2.2869413462e-25
9.0066666667e+02	2.0052879384e-25
9.0100000000e+02	1.6731182071e-25
9.0133333333e+02	1.6202482885e-25
9.0166666667e+02	1.6511774365e-25
9.0200000000e+02	1.6399241452e-25
9.0233333333e+02	1.6262492125e-25
9.0266666667e+02	1.6980966433e-25
9.0300000000e+02	1.6851677539e-25
9.0333333333e+02	1.6848256465e-25
9.0366666667e+02	1.6263037160e-25
9.0400000000e+02	1.6660514114e-25
9.0433333333e+02	1.6219879428e-25
9.0466666667e+02	1.6735368876e-25
9.0500000000e+02	1.7524376646e-25
9.0533333333e+02	1.6547907085e-25
9.0566666667e+02	1.6799417940e-25
9.0600000000e+02	1.7055738359e-25
9.0633333333e+02	2.2548841541e-25
9.0666666667e+02	2.7869925134e-25
9.0700000000e+02	1.8690327381e-25
9.0733333333e+02	1.7496373705e-25
9.0766666667e+02	1.7777056082e-25
9.0800000000e+02	1.6792573780e-25
9.0833333333e+02	1.6316908608e-25
9.0866666667e+02	1.6740058171e-25
9.0900000000e+02	1.7031032973e-25
9.0933333333e+02	1.6561061475e-25
9.0966666667e+02	1.8851235044e-25
9.1000000000e+02	2.3491050081e-25
9.1033333333e+02	1.9365699398e-25
9.1066666667e+02	1.6941801559e-25
9.1100000000e+02	1.7116946040e-25
9.1133333333e+02	1.6629104448e-25
9.1166666667e+02	1.6564636311e-25
9.1200000000e+02	1.6919632741e-25
9.1233333333e+02	1.7025479446e-25
9.1266666667e+02	1.6911819365e-25
9.1300000000e+02	1.7081792547e-25
9.1333333333e+02	1.6834354052e-25
9.1366666667e+02	1.7047521776e-25
9.1400000000e+02	1.6596741413e-25
9.1433333333e+02	1.6089812496e-25
9.1466666667e+02	1.7185769704e-25
9.1500000000e+02	1.7052683409e-25
9.1533333333e+02	1.7086678769e-25
9.1566666667e+02	1.7491751964e-25
9.1600000000e+02	1.7026001956e-25
9.1633333333e+02	1.6523184345e-25
9.1666666667e+02	1.6522600106e-25
9.1700000000e+02	1.6203541606e-25
9.1733333333e+02	1.7030012976e-25
9.1766666667e+02	1.6352131834e-25
9.1800000000e+02	1.6883189864e-25
9.1833333333e+02	1.6738541464e-25
9.1866666667e+02	1.6610052697e-25
9.1900000000e+02	1.7070383870e-25
9.1933333333e+02	1.7046496918e-25
9.1966666667e+02	1.7882534959e-25
9.2000000000e+02	1.7199977355e-25
9.2033333333e+02	1.7517855162e-25
9.2066666667e+02	1.7095996146e-25
9.2100000000e+02	1.7289756434e-25
9.2133333333e+02	1.7305088335e-25
9.2166666667e+02	1.7066556002e-25
9.2200000000e+02	1.6583799183e-25
9.2233333333e+02	1.6978763622e-25
9.2266666667e+02	1.6657989998e-25
9.2300000000e+02	1.7991368506e-25
9.2333333333e+02	1.8480757099e-25
9.2366666667e+02	1.7550745592e-25
9.2400000000e+02	1.7330894900e-25
9.2433333333e+02	1.6770366781e-25
9.2466666667e+02	1.6887907580e-25
9.2500000000e+02	1.6866894923e-25
9.2533333333e+02	1.7282669873e-25
9.2566666667e+02	1.7430931371e-25
9.2600000000e+02	1.8044394671e-25
9.2633333333e+02	1.7587454248e-25
9.2666666667e+02	1.6509798009e-25
9.2700000000e+02	1.7837458677e-25
9.2733333333e+02	1.7755753066e-25
9.2766666667e+02	1.7687830989e-25
9.2800000000e+02	1.7570530189e-25
9.2833333333e+02	1.7123354369e-25
9.2866666667e+02	1.8021080351e-25
9.2900000000e+02	1.7327870488e-25
9.2933333333e+02	1.7110091615e-25
9.2966666667e+02	1.7633533042e-25
9.3000000000e+02	1.7246586840e-25
9.3033333333e+02	1.6826645216e-25
9.3066666667e+02	1.6938444713e-25
9.3100000000e+02	1.7522181151e-25
9.3133333333e+02	1.7595465997e-25
9.3166666667e+02	1.7195166233e-25
9.3200000000e+02	1.6707823231e-25
9.3233333333e+02	1.6290568550e-25
9.3266666667e+02	1.7632981598e-25
9.3300000000e+02	1.6753768344e-25
9.3333333333e+02	1.7505791436e-25
9.3366666667e+02	1.7218874922e-25
9.3400000000e+02	1.7901375051e-25
9.3433333333e+02	1.8106653115e-25
9.3466666667e+02	1.7569463859e-25
9.3500000000e+02	1.7471688956e-25
9.3533333333e+02	1.7354274196e-25
9.3566666667e+02	1.7148971473e-25
9.3600000000e+02	1.6855313246e-25
9.3633333333e+02	1.7610007146e-25
9.3666666667e+02	1.7198952799e-25
9.3700000000e+02	1.6922945169e-25
9.3733333333e+02	1.7615228000e-25
9.3766666667e+02	1.7937965566e-25
9.3800000000e+02	1.6978515545e-25
9.3833333333e+02	1.7371280598e-25
9.3866666667e+02	1.7144575757e-25
9.3900000000e+02	1.7500152572e-25
9.3933333333e+02	1.7752965485e-25
9.3966666667e+02	1.7154777992e-25
9.4000000000e+02	1.8344148799e-25
9.4033333333e+02	1.7423965096e-25
9.4066666667e+02	1.6867883795e-25
9.4100000000e+02	1.6725403347e-25
9.4133333333e+02	1.7140300876e-25
9.4166666667e+02	1.7528413702e-25
9.4200000000e+02	1.7652308338e-25
9.4233333333e+02	1.7484798084e-25
9.4266666667e+02	1.6806235878e-25
9.4300000000e+02	1.7441094478e-25
9.4333333333e+02	1.7567851894e-25
9.4366666667e+02	1.7282578383e-25
9.4400000000e+02	1.7640862332e-25
9.4433333333e+02	1.7612681719e-25
9.4466666667e+02	1.6656208199e-25
9.4500000000e+02	1.7636612018e-25
9.4533333333e+02	1.6482537522e-25
9.4566666667e+02	1.7905076624e-25
9.4600000000e+02	1.7699993308e-25
9.4633333333e+02	1.7625504798e-25
9.4666666667e+02	1.7484487487e-25
9.4700000000e+02	1.7491824329e-25
9.4733333333e+02	1.8317352031e-25
9.4766666667e+02	1.7352507028e-25
9.4800000000e+02	1.7384809524e-25
9.4833333333e+02	1.7246062187e-25
9.4866666667e+02	1.7402698013e-25
9.4900000000e+02	1.7463139963e-25
9.4933333333e+02	1.7008734384e-25
9.4966666667e+02	1.7211876823e-25
9.5000000000e+02	1.7374576639e-25
9.5033333333e+02	1.7343729914e-25
9.5066666667e+02	1.7701351195e-25
9.5100000000e+02	1.7595830394e-25
9.5133333333e+02	1.7427053889e-25
9.5166666667e+02	1.7962377781e-25
9.5200000000e+02	1.8456100667e-25
9.5233333333e+02	1.7140389446e-25
9.5266666667e+02	1.7128933847e-25
9.5300000000e+02	1.7097827959e-25
9.5333333333e+02	1.7869963335e-25
9.5366666667e+02	1.7872842632e-25
9.5400000000e+02	1.8033668822e-25
9.5433333333e+02	1.7630707649e-25
9.5466666667e+02	1.7952157411e-25
9.5500000000e+02	1.7900058493e-25
9.5533333333e+02	1.8574239052e-25
9.5566666667e+02	1.7368008986e-25
9.5600000000e+02	1.7430284616e-25
9.5633333333e+02	1.7588478644e-25
9.5666666667e+02	1.7523026243e-25
9.5700000000e+02	1.7917405711e-25
9.5733333333e+02	1.7721462364e-25
9.5766666667e+02	1.7726228228e-25
9.5800000000e+02	1.7756633956e-25
9.5833333333e+02	1.6482116531e-25
9.5866666667e+02	1.7482599490e-25
9.5900000000e+02	1.7590635078e-25
9.5933333333e+02	1.7817082977e-25
9.5966666667e+02	1.7592135524e-25
9.6000000000e+02	1.8540886638e-25
9.6033333333e+02	1.8054857338e-25
9.6066666667e+02	1.8145690369e-25
9.6100000000e+02	1.9544616000e-25
9.6133333333e+02	1.6829428316e-25
9.6166666667e+02	1.6995787995e-25
9.6200000000e+02	1.7510709016e-25
9.6233333333e+02	1.7983530168e-25
9.6266666667e+02	1.8083415630e-25
9.6300000000e+02	1.7813772001e-25
9.6333333333e+02	1.7763644628e-25
9.6366666667e+02	1.7708456044e-25
9.6400000000e+02	1.7795671233e-25
9.6433333333e+02	1.7722746186e-25
9.6466666667e+02	1.7375499956e-25
9.6500000000e+02	1.7474934272e-25
9.6533333333e+02	1.8197214548e-25
9.6566666667e+02	1.8470957687e-25
9.6600000000e+02	1.7098900402e-25
9.6633333333e+02	1.8652027343e-25
9.6666666667e+02	1.8140393676e-25
9.6700000000e+02	1.7762004575e-25
9.6733333333e+02	1.8254137077e-25
9.6766666667e+02	1.7875729109e-25
9.6800000000e+02	1.8436791252e-25
9.6833333333e+02	1.8711421727e-25
9.6866666667e+02	1.7978973595e-25
9.6900000000e+02	1.7630159836e-25
9.6933333333e+02	1.8078261124e-25
9.6966666667e+02	1.7625027792e-25
9.7000000000e+02	1.7768858120e-25
9.7033333333e+02	1.8028018569e-25
9.7066666667e+02	1.8250451986e-25
9.7100000000e+02	1.7900825831e-25
9.7133333333e+02	1.8446621171e-25
9.7166666667e+02	1.8517762745e-25
9.7200000000e+02	1.7680469653e-25
9.7233333333e+02	1.8471927907e-25
9.7266666667e+02	1.8478637446e-25
9.7300000000e+02	1.6992962557e-25
9.7333333333e+02	1.7482594491e-25
9.7366666667e+02	1.8079660854e-25
9.7400000000e+02	1.7680523295e-25
9.7433333333e+02	1.7745697303e-25
9.7466666667e+02	1.8197517987e-25
9.7500000000e+02	1.7490288915e-25
9.7533333333e+02	1.7473748272e-25
9.7566666667e+02	1.7959339977e-25
9.7600000000e+02	1.8065317070e-25
9.7633333333e+02	1.7669101152e-25
9.7666666667e+02	1.8328581973e-25
9.7700000000e+02	1.8121284701e-25
9.7733333333e+02	1.8157823427e-25
9.7766666667e+02	1.7824401726e-25
9.7800000000e+02	1.8116671959e-25
9.7833333333e+02	1.8295191497e-25
9.7866666667e+02	1.7680522051e-25
9.7900000000e+02	1.8076534423e-25
9.7933333333e+02	1.8109413880e-25
9.7966666667e+02	1.8255162765e-25
9.8000000000e+02	1.8229078051e-25
9.8033333333e+02	1.7791239521e-25
9.8066666667e+02	1.6669986675e-25
9.8100000000e+02	1.7391509135e-25
9.8133333333e+02	1.7664250954e-25
9.8166666667e+02	1.7495581176e-25
9.8200000000e+02	1.8121723356e-25
9.8233333333e+02	1.8511389300e-25
9.8266666667e+02	1.7605891773e-25
9.8300000000e+02	1.8694078320e-25
9.8333333333e+02	1.8257666389e-25
9.8366666667e+02	1.8331093363e-25
9.8400000000e+02	1.7510166718e-25
9.8433333333e+02	1.8403445001e-25
9.8466666667e+02	1.9243197644e-25
9.8500000000e+02	1.9073517247e-25
9.8533333333e+02	1.9157655097e-25
9.8566666667e+02	2.0562525436e-25
9.8600000000e+02	2.2352254437e-25
9.8633333333e+02	2.6769416218e-25
9.8666666667e+02	3.3399934969e-25
9.8700000000e+02	4.9781347752e-25
9.9100000000e+02	5.5351122486e-25
9.9133333333e+02	3.8430774725e-25
9.9166666667e+02	2.8011520663e-25
9.9200000000e+02	2.3025765005e-25
9.9233333333e+02	2.0528044506e-25
9.9266666667e+02	2.0269385768e-25
9.9300000000e+02	1.8356545793e-25
9.9333333333e+02	1.8320978754e-25
9.9366666667e+02	1.9397524229e-25
9.9400000000e+02	1.8873068570e-25
9.9433333333e+02	1.8490602000e-25
9.9466666667e+02	1.8518889058e-25
9.9500000000e+02	2.9044637776e-25
9.9533333333e+02	3.6095356907e-25
9.9566666667e+02	2.5730288972e-25
9.9600000000e+02	1.8015896274e-25
9.9633333333e+02	1.7749231067e-25
9.9666666667e+02	1.8842462625e-25
9.9700000000e+02	1.8914604553e-25
9.9733333333e+02	2.3633244247e-25
9.9866666667e+02	3.1607734597e-25
9.9900000000e+02	4.6880518249e-25
1.0016666667e+03	4.3128306248e-25
1.0020000000e+03	2.9831131615e-25
1.0023333333e+03	2.1942192982e-25
1.0036666667e+03	3.7475538405e-25
1.0120000000e+03	2.1298626868e-25
1.0123333333e+03	1.9367839149e-25
1.0126666667e+03	1.9987990993e-25
1.0130000000e+03	1.9638219723e-25
1.0133333333e+03	2.0524122495e-25
1.0136666667e+03	2.3952034840e-25
1.0140000000e+03	2.5276612613e-25
1.0143333333e+03	2.0974900435e-25
1.0146666667e+03	1.8569168616e-25
1.0150000000e+03	1.8535816920e-25
1.0153333333e+03	1.8900171065e-25
1.0156666667e+03	1.9051257117e-25
1.0160000000e+03	1.9139712500e-25
1.0163333333e+03	1.8417261678e-25
1.0166666667e+03	1.9148978027e-25
1.0170000000e+03	1.9382507495e-25
1.0173333333e+03	1.8693256330e-25
1.0176666667e+03	2.3191350202e-25
1.0180000000e+03	2.9006324589e-25
1.0183333333e+03	2.2257884676e-25
1.0186666667e+03	1.8415023852e-25
1.0190000000e+03	1.8565615585e-25
1.0193333333e+03	1.8700694966e-25
1.0196666667e+03	1.9892075896e-25
1.0200000000e+03	1.9192103954e-25
1.0203333333e+03	1.9676917639e-25
1.0206666667e+03	1.9493231136e-25
1.0210000000e+03	1.8605668691e-25
1.0213333333e+03	1.8868015568e-25
1.0216666667e+03	1.9428432224e-25
1.0220000000e+03	1.9411013747e-25
1.0223333333e+03	1.9512539767e-25
1.0226666667e+03	1.9107501359e-25
1.0230000000e+03	1.9068251969e-25
1.0233333333e+03	1.9557405129e-25
1.0236666667e+03	1.9548000052e-25
1.0240000000e+03	1.9586586704e-25
1.0243333333e+03	1.9206779697e-25
1.0246666667e+03	1.8828565647e-25
1.0250000000e+03	1.8929272147e-25
1.0253333333e+03	1.9908888564e-25
1.0256666667e+03	2.0120105447e-25
1.0260000000e+03	1.9221574445e-25
1.0263333333e+03	1.9042116574e-25
1.0266666667e+03	1.9252259942e-25
1.0270000000e+03	1.8965408019e-25
1.0273333333e+03	1.8433888628e-25
1.0276666667e+03	1.9084284282e-25
1.0280000000e+03	1.9247169536e-25
1.0283333333e+03	1.9065364462e-25
1.0286666667e+03	1.9029959970e-25
1.0290000000e+03	1.8327165082e-25
1.0293333333e+03	1.8589684252e-25
1.0296666667e+03	1.8314823302e-25
1.0300000000e+03	1.8915541879e-25
1.0303333333e+03	1.9385068772e-25
1.0306666667e+03	2.0082649474e-25
1.0310000000e+03	1.9671344165e-25
1.0313333333e+03	1.9063636528e-25
1.0316666667e+03	1.9298637771e-25
1.0320000000e+03	1.9914297760e-25
1.0323333333e+03	1.9043555024e-25
1.0326666667e+03	1.9522562126e-25
1.0330000000e+03	2.0206398365e-25
1.0333333333e+03	2.0257877818e-25
1.0336666667e+03	1.9611405096e-25
1.0340000000e+03	2.0631301351e-25
1.0343333333e+03	2.0205137727e-25
1.0346666667e+03	1.9987896459e-25
1.0350000000e+03	1.9154813410e-25
1.0353333333e+03	1.8872306156e-25
1.0356666667e+03	1.8983856092e-25
1.0360000000e+03	1.9865233483e-25
1.0363333333e+03	1.9124106636e-25
1.0366666667e+03	1.9504001077e-25
1.0370000000e+03	1.8693119628e-25
1.0373333333e+03	1.9597710695e-25
1.0376666667e+03	1.8707101083e-25
1.0380000000e+03	1.9204848377e-25
1.0383333333e+03	1.9621675698e-25
1.0386666667e+03	1.9908142755e-25
1.0390000000e+03	1.9778258446e-25
1.0393333333e+03	1.9899943044e-25
1.0396666667e+03	1.9432559172e-25
1.0400000000e+03	1.8900203938e-25
1.0403333333e+03	1.9823539873e-25
1.0406666667e+03	1.9258705442e-25
1.0410000000e+03	1.9184281961e-25
1.0413333333e+03	1.9043288270e-25
1.0416666667e+03	1.9385466880e-25
1.0420000000e+03	1.9354525325e-25
1.0423333333e+03	1.9169042268e-25
1.0426666667e+03	1.9853500129e-25
1.0430000000e+03	1.9024952398e-25
1.0433333333e+03	1.9581872758e-25
1.0436666667e+03	1.9729940212e-25
1.0440000000e+03	1.9891461303e-25
1.0443333333e+03	2.0594746138e-25
1.0446666667e+03	1.9625484537e-25
1.0450000000e+03	1.9709422625e-25
1.0453333333e+03	1.9411744841e-25
1.0456666667e+03	1.8904596467e-25
1.0460000000e+03	2.0683266269e-25
1.0463333333e+03	1.9892114114e-25
1.0466666667e+03	1.9860276694e-25
1.0470000000e+03	1.8918514491e-25
1.0473333333e+03	1.9582946531e-25
1.0476666667e+03	2.0143608119e-25
1.0480000000e+03	1.9976238084e-25
1.0483333333e+03	2.0475893470e-25
1.0486666667e+03	1.9096052137e-25
1.0490000000e+03	1.9491723610e-25
1.0493333333e+03	1.9656508050e-25
1.0496666667e+03	1.9866257257e-25
1.0500000000e+03	1.9255127017e-25
1.0503333333e+03	1.9932417515e-25
1.0506666667e+03	1.9980494394e-25
1.0510000000e+03	2.0436867031e-25
1.0513333333e+03	2.0039343563e-25
1.0516666667e+03	1.9470531243e-25
1.0520000000e+03	1.9211525611e-25
1.0523333333e+03	2.0125765130e-25
1.0526666667e+03	1.9916940461e-25
1.0530000000e+03	1.9711498299e-25
1.0533333333e+03	1.8931642388e-25
1.0536666667e+03	1.9490983924e-25
1.0540000000e+03	1.9616129556e-25
1.0543333333e+03	2.0209902631e-25
1.0546666667e+03	2.1249382439e-25
1.0550000000e+03	1.8981427139e-25
1.0553333333e+03	2.0260855825e-25
1.0556666667e+03	2.0028643186e-25
1.0560000000e+03	1.9488573947e-25
1.0563333333e+03	1.9591231520e-25
1.0566666667e+03	1.9519453265e-25
1.0570000000e+03	2.0014878238e-25
1.0573333333e+03	1.8765623044e-25
1.0576666667e+03	1.9504799562e-25
1.0580000000e+03	1.9664209635e-25
1.0583333333e+03	1.9717143082e-25
1.0586666667e+03	2.0227408137e-25
1.0590000000e+03	2.0790169941e-25
1.0593333333e+03	2.0809238561e-25
1.0596666667e+03	2.1457324876e-25
1.0600000000e+03	2.1607173060e-25
1.0603333333e+03	2.1246610601e-25
1.0606666667e+03	2.1235433710e-25
1.0610000000e+03	2.0696914616e-25
1.0613333333e+03	2.1422326037e-25
1.0616666667e+03	2.2007369516e-25
1.0620000000e+03	2.1261154185e-25
1.0623333333e+03	2.1640735099e-25
1.0626666667e+03	2.2640056717e-25
1.0630000000e+03	2.0938463148e-25
1.0633333333e+03	2.1526349890e-25
1.0636666667e+03	2.0239145510e-25
1.0640000000e+03	2.0849067366e-25
1.0643333333e+03	2.1037272167e-25
1.0646666667e+03	2.0521600171e-25
1.0650000000e+03	1.9729658399e-25
1.0653333333e+03	2.0592868572e-25
1.0656666667e+03	2.0690303505e-25
1.0660000000e+03	1.9886925231e-25
1.0663333333e+03	2.0314594204e-25
1.0666666667e+03	2.1501859954e-25
1.0670000000e+03	2.1608207955e-25
1.0673333333e+03	2.0764279393e-25
1.0676666667e+03	2.1249986254e-25
1.0680000000e+03	2.0781395649e-25
1.0683333333e+03	1.9944128633e-25
1.0686666667e+03	2.0233612549e-25
1.0690000000e+03	2.1561995683e-25
1.0693333333e+03	2.0152085558e-25
1.0696666667e+03	2.0109123420e-25
1.0700000000e+03	1.9586357347e-25
1.0703333333e+03	1.9548223492e-25
1.0706666667e+03	2.0644211499e-25
1.0710000000e+03	2.1550150509e-25
1.0713333333e+03	2.0913011089e-25
1.0716666667e+03	2.0432530749e-25
1.0720000000e+03	2.1424987979e-25
1.0723333333e+03	2.1371778532e-25
1.0726666667e+03	2.0304330363e-25
1.0730000000e+03	2.0097620782e-25
1.0733333333e+03	2.0631225643e-25
1.0736666667e+03	2.1223366550e-25
1.0740000000e+03	2.1143037665e-25
1.0743333333e+03	2.0009681294e-25
1.0746666667e+03	2.1577923317e-25
1.0750000000e+03	2.1516185562e-25
1.0753333333e+03	2.1341620479e-25
1.0756666667e+03	2.0229847317e-25
1.0760000000e+03	2.0790245374e-25
1.0763333333e+03	2.1226544281e-25
1.0766666667e+03	2.1093552558e-25
1.0770000000e+03	2.0552288831e-25
1.0773333333e+03	1.9933914608e-25
1.0776666667e+03	1.9782519674e-25
1.0780000000e+03	2.0579270678e-25
1.0783333333e+03	2.0932008255e-25
1.0786666667e+03	2.1036465856e-25
1.0790000000e+03	2.1111986774e-25
1.0793333333e+03	2.0278496041e-25
1.0796666667e+03	1.9774608564e-25
1.0800000000e+03	1.9750919407e-25
1.0803333333e+03	2.1797492873e-25
1.0806666667e+03	2.0241829223e-25
1.0810000000e+03	2.1271949145e-25
1.0813333333e+03	2.1082144675e-25
1.0816666667e+03	2.1242510753e-25
1.0820000000e+03	2.1205330468e-25
1.0823333333e+03	2.0465832813e-25
1.0826666667e+03	2.0607987214e-25
1.0830000000e+03	1.9948690022e-25
1.0833333333e+03	2.1383658395e-25
1.0836666667e+03	2.0994564647e-25
1.0840000000e+03	2.0267980323e-25
1.0843333333e+03	2.0682989869e-25
1.0846666667e+03	2.1357016247e-25
1.0850000000e+03	2.1125757816e-25
1.0853333333e+03	2.1086825944e-25
1.0856666667e+03	2.2160371101e-25
1.0860000000e+03	2.0927451175e-25
1.0863333333e+03	2.1301515155e-25
1.0866666667e+03	2.0784886428e-25
1.0870000000e+03	2.1639561051e-25
1.0873333333e+03	2.1997818048e-25
1.0876666667e+03	2.2019517925e-25
1.0880000000e+03	2.1710509541e-25
1.0883333333e+03	2.0320875009e-25
1.0886666667e+03	2.0524620864e-25
1.0890000000e+03	2.0718624452e-25
1.0893333333e+03	2.1054921468e-25
1.0896666667e+03	2.0801643710e-25
1.0900000000e+03	2.0974204609e-25
1.0903333333e+03	2.0994439943e-25
1.0906666667e+03	2.0727283097e-25
1.0910000000e+03	2.2067870267e-25
1.0913333333e+03	2.1349408699e-25
1.0916666667e+03	2.0813452604e-25
1.0920000000e+03	2.0925448031e-25
1.0923333333e+03	2.1610957646e-25
1.0926666667e+03	2.1435830497e-25
1.0930000000e+03	2.0463835378e-25
1.0933333333e+03	2.0165205054e-25
1.0936666667e+03	2.0161759098e-25
1.0940000000e+03	2.0420124191e-25
1.0943333333e+03	1.9830260528e-25
1.0946666667e+03	2.0757901930e-25
1.0950000000e+03	2.1206666123e-25
1.0953333333e+03	2.0776868235e-25
1.0956666667e+03	2.1933021911e-25
1.0960000000e+03	2.1526331189e-25
1.0963333333e+03	2.0687241312e-25
1.0966666667e+03	2.0811602527e-25
1.0970000000e+03	2.1129976199e-25
1.0973333333e+03	2.1260843378e-25
1.0976666667e+03	2.1911169933e-25
1.0980000000e+03	2.1937469928e-25
1.0983333333e+03	2.1224360918e-25
1.0986666667e+03	2.0990166608e-25
1.0990000000e+03	2.0678892755e-25
1.0993333333e+03	2.1762462602e-25
1.0996666667e+03	2.0890768179e-25
1.1000000000e+03	2.0586477711e-25
1.1003333333e+03	2.1345770108e-25
1.1006666667e+03	2.0952122178e-25
1.1010000000e+03	2.0601207395e-25
1.1013333333e+03	2.2028371322e-25
1.1016666667e+03	2.1038285738e-25
1.1020000000e+03	2.0157699950e-25
1.1023333333e+03	2.0538996625e-25
1.1026666667e+03	2.0697919023e-25
1.1030000000e+03	2.0625957439e-25
1.1033333333e+03	2.1322679038e-25
1.1036666667e+03	2.1399337426e-25
1.1040000000e+03	2.0600755439e-25
1.1043333333e+03	2.0774270263e-25
1.1046666667e+03	2.0850547675e-25
1.1050000000e+03	1.9894536549e-25
1.1053333333e+03	2.0326128988e-25
1.1056666667e+03	2.1309069791e-25
1.1060000000e+03	2.0169790012e-25
1.1063333333e+03	2.0946951578e-25
1.1066666667e+03	2.1458527020e-25
1.1070000000e+03	2.1840992722e-25
1.1073333333e+03	2.1356277832e-25
1.1076666667e+03	2.0525140868e-25
1.1080000000e+03	2.0691936435e-25
1.1083333333e+03	1.9640165839e-25
1.1086666667e+03	2.0202753852e-25
1.1090000000e+03	1.9690178154e-25
1.1093333333e+03	2.0264201936e-25
1.1096666667e+03	2.0472128872e-25
1.1100000000e+03	2.0871700343e-25
1.1103333333e+03	2.1739377398e-25
1.1106666667e+03	2.1588022660e-25
1.1110000000e+03	2.1615044728e-25
1.1113333333e+03	2.0612674719e-25
1.1116666667e+03	2.1034907780e-25
1.1120000000e+03	2.1520353067e-25
1.1123333333e+03	2.1602760549e-25
1.1126666667e+03	2.0518158303e-25
1.1130000000e+03	1.9964472620e-25
1.1133333333e+03	2.1277892213e-25
1.1136666667e+03	2.0467700310e-25
1.1140000000e+03	2.1287657831e-25
1.1143333333e+03	2.0751920546e-25
1.1146666667e+03	2.0966618473e-25
1.1150000000e+03	2.1443265730e-25
1.1153333333e+03	2.1230184013e-25
1.1156666667e+03	2.0793438023e-25
1.1160000000e+03	2.0525584240e-25
1.1163333333e+03	2.0277822011e-25
1.1166666667e+03	2.0210822878e-25
1.1170000000e+03	2.1354265861e-25
1.1173333333e+03	2.1619554450e-25
1.1176666667e+03	2.2637066007e-25
1.1180000000e+03	2.1998021961e-25
1.1183333333e+03	2.1217476260e-25
1.1186666667e+03	2.0677743972e-25
1.1190000000e+03	2.1116725737e-25
1.1193333333e+03	2.1262595896e-25
1.1196666667e+03	2.1236984797e-25
1.1200000000e+03	2.1015814672e-25
1.1203333333e+03	2.0997652000e-25
1.1206666667e+03	2.0568280537e-25
1.1210000000e+03	2.1209890765e-25
1.1213333333e+03	2.1786869990e-25
1.1216666667e+03	2.0612747106e-25
1.1220000000e+03	2.2003453255e-25
1.1223333333e+03	2.1072918426e-25
1.1226666667e+03	2.1670023317e-25
1.1230000000e+03	2.0680738816e-25
1.1233333333e+03	2.2094791777e-25
1.1236666667e+03	2.2589796283e-25
1.1240000000e+03	2.1603471653e-25
1.1243333333e+03	2.1190297290e-25
1.1246666667e+03	2.1442915644e-25
1.1250000000e+03	2.0626907588e-25
1.1253333333e+03	2.1081324645e-25
1.1256666667e+03	2.1070985317e-25
1.1260000000e+03	2.1390441001e-25
1.1263333333e+03	2.1525894497e-25
1.1266666667e+03	2.1113902672e-25
1.1270000000e+03	2.2139527784e-25
1.1273333333e+03	2.1815342685e-25
1.1276666667e+03	2.1235354589e-25
1.1280000000e+03	2.2444444203e-25
1.1283333333e+03	2.2275680697e-25
1.1286666667e+03	2.1222533001e-25
1.1290000000e+03	2.1640551506e-25
1.1293333333e+03	2.2496480716e-25
1.1296666667e+03	2.1546626729e-25
1.1300000000e+03	2.1692225898e-25
1.1303333333e+03	2.0913919173e-25
1.1306666667e+03	2.1792467952e-25
1.1310000000e+03	2.1322765050e-25
1.1313333333e+03	2.1378257249e-25
1.1316666667e+03	2.1640634807e-25
1.1320000000e+03	2.1361927631e-25
1.1323333333e+03	2.0602087110e-25
1.1326666667e+03	2.1204392173e-25
1.1330000000e+03	2.0806655961e-25
1.1333333333e+03	2.0912938255e-25
1.1336666667e+03	2.0406590722e-25
1.1340000000e+03	2.1268474729e-25
1.1343333333e+03	2.0331656483e-25
1.1346666667e+03	2.1579584676e-25
1.1350000000e+03	2.2918154648e-25
1.1353333333e+03	2.1824264213e-25
1.1356666667e+03	2.0750357321e-25
1.1360000000e+03	2.1575164904e-25
1.1363333333e+03	2.1919240056e-25
1.1366666667e+03	2.1522958153e-25
1.1370000000e+03	2.1703293025e-25
1.1373333333e+03	2.1283790976e-25
1.1376666667e+03	2.1551693496e-25
1.1380000000e+03	2.3091621827e-25
1.1383333333e+03	2.2600631479e-25
1.1386666667e+03	2.2194184552e-25
1.1390000000e+03	2.2147867792e-25
1.1393333333e+03	2.1066040625e-25
1.1396666667e+03	2.2281215868e-25
1.1400000000e+03	2.1219212952e-25
1.1403333333e+03	2.2608549047e-25
1.1406666667e+03	2.3169747604e-25
1.1410000000e+03	2.2243049464e-25
1.1413333333e+03	2.2217245365e-25
1.1416666667e+03	2.2252533371e-25
1.1420000000e+03	2.1616543495e-25
1.1423333333e+03	2.2108666796e-25
1.1426666667e+03	2.1819407230e-25
1.1430000000e+03	2.1943796475e-25
1.1433333333e+03	2.1881845182e-25
1.1436666667e+03	2.2020109433e-25
1.1440000000e+03	2.1051972139e-25
1.1443333333e+03	2.1247899517e-25
1.1446666667e+03	2.1472976610e-25
1.1450000000e+03	2.1531249362e-25
1.1453333333e+03	2.1146750851e-25
1.1456666667e+03	2.1291315467e-25
1.1460000000e+03	2.2140665955e-25
1.1463333333e+03	2.1716010422e-25
1.1466666667e+03	2.1716433167e-25
1.1470000000e+03	2.2020093173e-25
1.1473333333e+03	2.1698666072e-25
1.1476666667e+03	2.1352718724e-25
1.1480000000e+03	2.1299111904e-25
1.1483333333e+03	2.1231240157e-25
1.1486666667e+03	2.1700012942e-25
1.1490000000e+03	2.2578797163e-25
1.1493333333e+03	2.2035814688e-25
1.1496666667e+03	2.2648413705e-25
1.1500000000e+03	2.2598339945e-25
1.1503333333e+03	2.1365937250e-25
1.1506666667e+03	2.1882721676e-25
1.1510000000e+03	2.1983125697e-25
1.1513333333e+03	2.2524472384e-25
1.1516666667e+03	2.1391685327e-25
1.1520000000e+03	2.1574741560e-25
1.1523333333e+03	2.1108478327e-25
1.1526666667e+03	2.2139666749e-25
1.1530000000e+03	2.1704182932e-25
1.1533333333e+03	2.2081857479e-25
1.1536666667e+03	2.1199823734e-25
1.1540000000e+03	2.2354061818e-25
1.1543333333e+03	2.2920149001e-25
1.1546666667e+03	2.2816622164e-25
1.1550000000e+03	2.1776165233e-25
1.1553333333e+03	2.2706113151e-25
1.1556666667e+03	2.2611669755e-25
1.1560000000e+03	2.1481433676e-25
1.1563333333e+03	2.1655103589e-25
1.1566666667e+03	2.2051777417e-25
1.1570000000e+03	2.2952654374e-25
1.1573333333e+03	2.2263894905e-25
1.1576666667e+03	2.1638028287e-25
1.1580000000e+03	2.1722070877e-25
1.1583333333e+03	2.6686264372e-25
1.1586666667e+03	2.7179190431e-25
1.1590000000e+03	2.2513330386e-25
1.1593333333e+03	2.1969905510e-25
1.1596666667e+03	2.1691616531e-25
1.1606666667e+03	4.1758461344e-25
1.1610000000e+03	2.2209887141e-25
1.1613333333e+03	2.2426914201e-25
1.1616666667e+03	2.2727883093e-25
1.1620000000e+03	2.2426726542e-25
1.1623333333e+03	2.2350850656e-25
1.1626666667e+03	2.2310891361e-25
1.1630000000e+03	2.1777130188e-25
1.1633333333e+03	2.1457314516e-25
1.1636666667e+03	2.1813677645e-25
1.1640000000e+03	2.1334604677e-25
1.1643333333e+03	2.1877264434e-25
1.1646666667e+03	2.1224825454e-25
1.1650000000e+03	2.1257371467e-25
1.1653333333e+03	2.1974468249e-25
1.1656666667e+03	2.2487220680e-25
1.1660000000e+03	2.4738875318e-25
1.1663333333e+03	2.4004847743e-25
1.1666666667e+03	2.1967590510e-25
1.1670000000e+03	2.2185140403e-25
1.1673333333e+03	2.3371345100e-25
1.1676666667e+03	5.3623485104e-25
1.1686666667e+03	2.3794108481e-25
1.1690000000e+03	2.2872590248e-25
1.1693333333e+03	2.2282533724e-25
1.1696666667e+03	2.3286749340e-25
1.1700000000e+03	2.2120847722e-25
1.1703333333e+03	2.2321676913e-25
1.1706666667e+03	2.3247145072e-25
1.1710000000e+03	2.2996268970e-25
1.1713333333e+03	2.2208831440e-25
1.1716666667e+03	2.1989505915e-25
1.1720000000e+03	2.3029889855e-25
1.1723333333e+03	2.3019009943e-25
1.1726666667e+03	2.3008865626e-25
1.1730000000e+03	2.3564246160e-25
1.1733333333e+03	2.2400358490e-25
1.1736666667e+03	2.2228911973e-25
1.1740000000e+03	2.1029156962e-25
1.1743333333e+03	2.2147895787e-25
1.1746666667e+03	2.2604140003e-25
1.1750000000e+03	2.3183020562e-25
1.1753333333e+03	2.2062168482e-25
1.1756666667e+03	2.2595790937e-25
1.1760000000e+03	2.1783919287e-25
1.1763333333e+03	2.3655639545e-25
1.1766666667e+03	2.3061064596e-25
1.1770000000e+03	2.3086697360e-25
1.1773333333e+03	2.2857491806e-25
1.1776666667e+03	2.1920054873e-25
1.1780000000e+03	2.3036990107e-25
1.1783333333e+03	2.2909843159e-25
1.1786666667e+03	2.2539031406e-25
1.1790000000e+03	2.2249043481e-25
1.1793333333e+03	2.3224536629e-25
1.1796666667e+03	2.1463316828e-25
1.1800000000e+03	2.2059576086e-25
1.1803333333e+03	3.2882748274e-25
1.1806666667e+03	4.0308527852e-25
1.1810000000e+03	2.5082907717e-25
1.1813333333e+03	2.3385333006e-25
1.1816666667e+03	2.3167427975e-25
1.1820000000e+03	2.2629616794e-25
1.1823333333e+03	2.2274758654e-25
1.1826666667e+03	2.2680039798e-25
1.1830000000e+03	2.1733226733e-25
1.1833333333e+03	2.2424906183e-25
1.1836666667e+03	2.3030537545e-25
1.1840000000e+03	2.2819044177e-25
1.1843333333e+03	2.3517026806e-25
1.1846666667e+03	2.2751338312e-25
1.1850000000e+03	2.2587105745e-25
1.1853333333e+03	2.1859690974e-25
1.1856666667e+03	2.2157646200e-25
1.1860000000e+03	2.2620880313e-25
1.1863333333e+03	2.2913047773e-25
1.1866666667e+03	2.2647407167e-25
1.1870000000e+03	2.3197838776e-25
1.1873333333e+03	2.2583399782e-25
1.1876666667e+03	2.1910646810e-25
1.1880000000e+03	2.2454077666e-25
1.1883333333e+03	2.3147496776e-25
1.1886666667e+03	2.5903220632e-25
1.1890000000e+03	3.4532032959e-25
1.1893333333e+03	3.4918115797e-25
1.1896666667e+03	2.7374330053e-25
1.1900000000e+03	2.3822036725e-25
1.1903333333e+03	2.2734786407e-25
1.1906666667e+03	2.2890177057e-25
1.1910000000e+03	2.2911902799e-25
1.1913333333e+03	2.2626979238e-25
1.1916666667e+03	2.2697708239e-25
1.1920000000e+03	2.3549708348e-25
1.1923333333e+03	2.2267240668e-25
1.1926666667e+03	2.2302012976e-25
1.1930000000e+03	2.2066749168e-25
1.1933333333e+03	2.2273152302e-25
1.1936666667e+03	2.3034850770e-25
1.1940000000e+03	2.3569982538e-25
1.1943333333e+03	2.2433166361e-25
1.1946666667e+03	2.2363175098e-25
1.1950000000e+03	2.3343200092e-25
1.1953333333e+03	2.2769323942e-25
1.1956666667e+03	2.3093564530e-25
1.1960000000e+03	2.2365850134e-25
1.1963333333e+03	2.1615422238e-25
1.1966666667e+03	2.2805482113e-25
1.1970000000e+03	2.3268823579e-25
1.1973333333e+03	2.3066878663e-25
1.1976666667e+03	2.2749269724e-25
1.1980000000e+03	2.3146201214e-25
1.1983333333e+03	2.3201354520e-25
1.1986666667e+03	2.5166673938e-25
1.1990000000e+03	2.6063156849e-25
1.1993333333e+03	2.5482230271e-25
1.1996666667e+03	2.4227153263e-25
1.2000000000e+03	2.4432501347e-25
1.2003333333e+03	2.3572322509e-25
1.2006666667e+03	2.2724548094e-25
1.2010000000e+03	2.2540036870e-25
1.2013333333e+03	2.2703331969e-25
1.2016666667e+03	2.2781614757e-25
1.2020000000e+03	2.2958275851e-25
1.2023333333e+03	2.3818975332e-25
1.2026666667e+03	2.3502908748e-25
1.2030000000e+03	2.3532242302e-25
1.2033333333e+03	2.3564095528e-25
1.2036666667e+03	2.3683679376e-25
1.2040000000e+03	2.3480322303e-25
1.2043333333e+03	2.3307188693e-25
1.2046666667e+03	2.3504826295e-25
1.2050000000e+03	2.2732861503e-25
1.2053333333e+03	2.3411779498e-25
1.2056666667e+03	2.3976103933e-25
1.2060000000e+03	2.3571813668e-25
1.2063333333e+03	2.2664555728e-25
1.2066666667e+03	2.2815408043e-25
1.2070000000e+03	2.3635967431e-25
1.2073333333e+03	2.4196944664e-25
1.2076666667e+03	2.3358136750e-25
1.2080000000e+03	2.2826494562e-25
1.2083333333e+03	2.3145125810e-25
1.2086666667e+03	2.3584107623e-25
1.2090000000e+03	2.5974850192e-25
1.2093333333e+03	2.5306716515e-25
1.2096666667e+03	2.2812109177e-25
1.2100000000e+03	2.3179955156e-25
1.2103333333e+03	2.2328658277e-25
1.2106666667e+03	2.2367295637e-25
1.2110000000e+03	2.2807184512e-25
1.2113333333e+03	2.3778228644e-25
1.2116666667e+03	2.2771063349e-25
1.2120000000e+03	2.2240528786e-25
1.2123333333e+03	2.3022326884e-25
1.2126666667e+03	2.3144156785e-25
1.2130000000e+03	2.2935010441e-25
1.2133333333e+03	2.4025591972e-25
1.2136666667e+03	2.5336743246e-25
1.2140000000e+03	2.2162081951e-25
1.2143333333e+03	2.3402416610e-25
1.2146666667e+03	2.3441222432e-25
1.2150000000e+03	2.3571845374e-25
1.2153333333e+03	2.3782797484e-25
1.2156666667e+03	2.3352758674e-25
1.2160000000e+03	2.3378694251e-25
1.2163333333e+03	2.3352365192e-25
1.2166666667e+03	2.3693337580e-25
1.2170000000e+03	2.2526955523e-25
1.2173333333e+03	2.3429487683e-25
1.2176666667e+03	2.3818933543e-25
1.2180000000e+03	2.2370116285e-25
1.2183333333e+03	2.2809468202e-25
1.2186666667e+03	2.3472971240e-25
1.2190000000e+03	2.4031562163e-25
1.2193333333e+03	2.3209361925e-25
1.2196666667e+03	2.3025946695e-25
1.2200000000e+03	2.2768446257e-25
1.2203333333e+03	2.3676047893e-25
1.2206666667e+03	2.3198842530e-25
1.2210000000e+03	2.3114534776e-25
1.2213333333e+03	2.3072856563e-25
1.2216666667e+03	2.2912248359e-25
1.2220000000e+03	2.3740321538e-25
1.2223333333e+03	2.3006044675e-25
1.2226666667e+03	2.2885178197e-25
1.2230000000e+03	2.3040565291e-25
1.2233333333e+03	2.3454332906e-25
1.2236666667e+03	2.4320947210e-25
1.2240000000e+03	2.2809348493e-25
1.2243333333e+03	2.4021470801e-25
1.2246666667e+03	2.3067234687e-25
1.2250000000e+03	2.3378313137e-25
1.2253333333e+03	2.4002031265e-25
1.2256666667e+03	2.4448297196e-25
1.2260000000e+03	2.3394965430e-25
1.2263333333e+03	2.3048084350e-25
1.2266666667e+03	2.3867522967e-25
1.2270000000e+03	2.3967977446e-25
1.2273333333e+03	2.3954684060e-25
1.2276666667e+03	2.4177322769e-25
1.2280000000e+03	2.4671029664e-25
1.2283333333e+03	2.4786647470e-25
1.2286666667e+03	2.4149712684e-25
1.2290000000e+03	2.3187714329e-25
1.2293333333e+03	2.2759374851e-25
1.2296666667e+03	2.3382753508e-25
1.2300000000e+03	2.3482128290e-25
1.2303333333e+03	2.3949461707e-25
1.2306666667e+03	2.3836743153e-25
1.2310000000e+03	2.3915562025e-25
1.2313333333e+03	2.3350275641e-25
1.2316666667e+03	2.3475519767e-25
1.2320000000e+03	2.3257064370e-25
1.2323333333e+03	2.3293243142e-25
1.2326666667e+03	2.3254711562e-25
1.2330000000e+03	2.3395276513e-25
1.2333333333e+03	2.4182285532e-25
1.2336666667e+03	2.4393435661e-25
1.2340000000e+03	2.4210373749e-25
1.2343333333e+03	2.3912604807e-25
1.2346666667e+03	2.3602616984e-25
1.2350000000e+03	2.4543400600e-25
1.2353333333e+03	2.4069391590e-25
1.2356666667e+03	2.3238160724e-25
1.2360000000e+03	2.3402476265e-25
1.2363333333e+03	2.3630436096e-25
1.2366666667e+03	2.3923258890e-25
1.2370000000e+03	2.4212438141e-25
1.2373333333e+03	2.4000037648e-25
1.2376666667e+03	2.3831116807e-25
1.2380000000e+03	2.3704122173e-25
1.2383333333e+03	2.3374828169e-25
1.2386666667e+03	2.3781472680e-25
1.2390000000e+03	2.3870175057e-25
1.2393333333e+03	2.3820479414e-25
1.2396666667e+03	2.4850234642e-25
1.2400000000e+03	2.3278341003e-25
1.2403333333e+03	2.2996832949e-25
1.2406666667e+03	2.3614166935e-25
1.2410000000e+03	2.4230925091e-25
1.2413333333e+03	2.3635969780e-25
1.2416666667e+03	2.4756314067e-25
1.2420000000e+03	2.4399864189e-25
1.2423333333e+03	2.4500738951e-25
1.2426666667e+03	2.4141775596e-25
1.2430000000e+03	2.3789811892e-25
1.2433333333e+03	2.3919339356e-25
1.2436666667e+03	2.3784895369e-25
1.2440000000e+03	2.4769993738e-25
1.2443333333e+03	2.3730395419e-25
1.2446666667e+03	2.3263667300e-25
1.2450000000e+03	2.2875929495e-25
1.2453333333e+03	2.3526447868e-25
1.2456666667e+03	2.4285787421e-25
1.2460000000e+03	2.3153052732e-25
1.2463333333e+03	2.5180472152e-25
1.2466666667e+03	2.5232728765e-25
1.2470000000e+03	2.4299961111e-25
1.2473333333e+03	2.4418731642e-25
1.2476666667e+03	2.4637054262e-25
1.2480000000e+03	2.3821784070e-25
1.2483333333e+03	2.3474371074e-25
1.2486666667e+03	2.4042773388e-25
1.2490000000e+03	2.3822220166e-25
1.2493333333e+03	2.3048916396e-25
1.2496666667e+03	2.3808597004e-25
1.2500000000e+03	2.3316861694e-25
1.2503333333e+03	2.3591870855e-25
1.2506666667e+03	2.3221727209e-25
1.2510000000e+03	2.4306161583e-25
1.2513333333e+03	2.4739599441e-25
1.2516666667e+03	2.4221331804e-25
1.2520000000e+03	2.4497851739e-25
1.2523333333e+03	2.3457835093e-25
1.2526666667e+03	2.4019473033e-25
1.2530000000e+03	2.3941362207e-25
1.2533333333e+03	2.4608720835e-25
1.2536666667e+03	2.4774929583e-25
1.2540000000e+03	2.3640881399e-25
1.2543333333e+03	2.5787197642e-25
1.2546666667e+03	2.4865793762e-25
1.2550000000e+03	2.3418552339e-25
1.2553333333e+03	2.4130326883e-25
1.2556666667e+03	2.4175875601e-25
1.2560000000e+03	2.3307400764e-25
1.2563333333e+03	2.4675172015e-25
1.2566666667e+03	2.3864106051e-25
1.2570000000e+03	2.4063485758e-25
1.2573333333e+03	2.4824186028e-25
1.2576666667e+03	2.3889450598e-25
1.2580000000e+03	2.5225338754e-25
1.2583333333e+03	2.3765378456e-25
1.2586666667e+03	2.3466937778e-25
1.2590000000e+03	2.3986405743e-25
1.2593333333e+03	2.3783254702e-25
1.2596666667e+03	2.5134864215e-25
1.2600000000e+03	2.4648212526e-25
1.2603333333e+03	2.3991115501e-25
1.2606666667e+03	2.5868065815e-25
1.2610000000e+03	2.5253021461e-25
1.2613333333e+03	2.4173918858e-25
1.2616666667e+03	2.4826945078e-25
1.2620000000e+03	2.4619545021e-25
1.2623333333e+03	2.4555413397e-25
1.2626666667e+03	2.4812452984e-25
1.2630000000e+03	2.4767648872e-25
1.2633333333e+03	2.4502272259e-25
1.2636666667e+03	2.4544196817e-25
1.2640000000e+03	2.4410029307e-25
1.2643333333e+03	2.5137128302e-25
1.2646666667e+03	2.3996306604e-25
1.2650000000e+03	2.3991397330e-25
1.2653333333e+03	2.4823476055e-25
1.2656666667e+03	2.4760353917e-25
1.2660000000e+03	2.5389654616e-25
1.2663333333e+03	2.4596740820e-25
1.2666666667e+03	2.5001853412e-25
1.2670000000e+03	2.4064064878e-25
1.2673333333e+03	2.5946025552e-25
1.2676666667e+03	2.4070819339e-25
1.2680000000e+03	2.3442611359e-25
1.2683333333e+03	2.3797542974e-25
1.2686666667e+03	2.3239025129e-25
1.2690000000e+03	2.3682754027e-25
1.2693333333e+03	2.5059948952e-25
1.2696666667e+03	2.4290478347e-25
1.2700000000e+03	2.4700847683e-25
1.2703333333e+03	2.4797996112e-25
1.2706666667e+03	2.4656926262e-25
1.2710000000e+03	2.4989871695e-25
1.2713333333e+03	2.4696626289e-25
1.2716666667e+03	2.4868560864e-25
1.2720000000e+03	2.4575527421e-25
1.2723333333e+03	2.5179481447e-25
1.2726666667e+03	2.6029645703e-25
1.2730000000e+03	2.5420229040e-25
1.2733333333e+03	2.6919925413e-25
1.2736666667e+03	2.6492647085e-25
1.2740000000e+03	2.5184188637e-25
1.2743333333e+03	2.5148822898e-25
1.2746666667e+03	2.4865450026e-25
1.2750000000e+03	2.4906327732e-25
1.2753333333e+03	2.4681175560e-25
1.2756666667e+03	2.5341589153e-25
1.2760000000e+03	2.4491350951e-25
1.2763333333e+03	2.4304498979e-25
1.2766666667e+03	2.4792894932e-25
1.2770000000e+03	2.4792306538e-25
1.2773333333e+03	2.3786525910e-25
1.2776666667e+03	2.5495670366e-25
1.2780000000e+03	2.5109801113e-25
1.2783333333e+03	2.5004652431e-25
1.2786666667e+03	2.5185904696e-25
1.2790000000e+03	2.5600260593e-25
1.2793333333e+03	2.5019793585e-25
1.2796666667e+03	2.5149009923e-25
1.2800000000e+03	2.5191505701e-25
1.2803333333e+03	2.5528732826e-25
1.2806666667e+03	2.4591303528e-25
1.2810000000e+03	2.5594357110e-25
1.2813333333e+03	2.4998150446e-25
1.2816666667e+03	2.6027461460e-25
1.2820000000e+03	2.6197032013e-25
1.2823333333e+03	2.6765313713e-25
1.2826666667e+03	2.6592755667e-25
1.2830000000e+03	2.6232452021e-25
1.2833333333e+03	2.7335810959e-25
1.2836666667e+03	2.7113809443e-25
1.2840000000e+03	2.5306637826e-25
1.2843333333e+03	2.5537425982e-25
1.2846666667e+03	2.5989099263e-25
1.2850000000e+03	2.6579949708e-25
1.2853333333e+03	2.6046445354e-25
1.2856666667e+03	2.5296203630e-25
1.2860000000e+03	2.7038347814e-25
1.2863333333e+03	2.8126802604e-25
1.2866666667e+03	2.6735848832e-25
1.2870000000e+03	2.7396570491e-25
1.2873333333e+03	2.7791815154e-25
1.2876666667e+03	2.7769422209e-25
1.2880000000e+03	2.6685448519e-25
1.2883333333e+03	2.9855177786e-25
1.2886666667e+03	3.1158351856e-25
1.2890000000e+03	2.8531361246e-25
1.2893333333e+03	2.8018584030e-25
1.2896666667e+03	2.8312409444e-25
1.2900000000e+03	2.7956856339e-25
1.2903333333e+03	2.8271147189e-25
1.2906666667e+03	2.8015376019e-25
1.2910000000e+03	2.9248033639e-25
1.2913333333e+03	2.8400476219e-25
1.2916666667e+03	2.8398312931e-25
1.2920000000e+03	2.8597224880e-25
1.2923333333e+03	2.9019728610e-25
1.2926666667e+03	3.1152708805e-25
1.2930000000e+03	2.8752567468e-25
1.2933333333e+03	2.9958009708e-25
1.2936666667e+03	3.0435606905e-25
1.2940000000e+03	3.0429893131e-25
1.2943333333e+03	3.0482676400e-25
1.2946666667e+03	3.1294454522e-25
1.2950000000e+03	3.1939934971e-25
1.2953333333e+03	3.2491307069e-25
1.2956666667e+03	5.6056946337e-25
1.2963333333e+03	3.8545021843e-25
1.2966666667e+03	3.4928657715e-25
1.2970000000e+03	3.4887375200e-25
1.2973333333e+03	4.0042352557e-25
1.2976666667e+03	5.9033802646e-25
1.2980000000e+03	5.5150208439e-25
1.2983333333e+03	4.6790806529e-25
1.2986666667e+03	6.3288374538e-25
1.3013333333e+03	6.2593906303e-25
1.3016666667e+03	4.8630119492e-25
1.3020000000e+03	4.8344733492e-25
1.3023333333e+03	4.7419222566e-25
1.3026666667e+03	3.9893427860e-25
1.3030000000e+03	3.8204615808e-25
1.3033333333e+03	3.6306664294e-25
1.3036666667e+03	3.5196422433e-25
1.3040000000e+03	3.3426935083e-25
1.3043333333e+03	3.3488826685e-25
1.3046666667e+03	3.1302861865e-25
1.3050000000e+03	3.2147728372e-25
1.3053333333e+03	3.2129139007e-25
1.3056666667e+03	3.1700658919e-25
1.3060000000e+03	3.1679586339e-25
1.3063333333e+03	3.0425421719e-25
1.3066666667e+03	3.0478677553e-25
1.3070000000e+03	2.9195107185e-25
1.3073333333e+03	2.9638493835e-25
1.3076666667e+03	2.9836771394e-25
1.3080000000e+03	3.1065713733e-25
1.3083333333e+03	2.9953452069e-25
1.3086666667e+03	3.0140945485e-25
1.3090000000e+03	3.0300266233e-25
1.3093333333e+03	2.9830631780e-25
1.3096666667e+03	2.9057384740e-25
1.3100000000e+03	3.0537992166e-25
1.3103333333e+03	3.0157102042e-25
1.3106666667e+03	2.9566324874e-25
1.3110000000e+03	2.9220902330e-25
1.3113333333e+03	3.1068859878e-25
1.3116666667e+03	3.5659899488e-25
1.3120000000e+03	3.6275761671e-25
1.3123333333e+03	3.1305958201e-25
1.3126666667e+03	2.8803591553e-25
1.3130000000e+03	2.9529260769e-25
1.3133333333e+03	2.9303182512e-25
1.3136666667e+03	2.9094533788e-25
1.3140000000e+03	2.7884469137e-25
1.3143333333e+03	2.7584402225e-25
1.3146666667e+03	2.8232376864e-25
1.3150000000e+03	2.7940935116e-25
1.3153333333e+03	2.8573818976e-25
1.3156666667e+03	2.7737858197e-25
1.3160000000e+03	2.8190594855e-25
1.3163333333e+03	2.8077211785e-25
1.3166666667e+03	2.7052820386e-25
1.3170000000e+03	2.7411353524e-25
1.3173333333e+03	2.7934260007e-25
1.3176666667e+03	2.8361947445e-25
1.3180000000e+03	2.8397020510e-25
1.3183333333e+03	2.7270485984e-25
1.3186666667e+03	2.7405071896e-25
1.3190000000e+03	3.1650071555e-25
1.3193333333e+03	4.6940573206e-25
1.3196666667e+03	5.9449225141e-25
1.3200000000e+03	3.9235415908e-25
1.3203333333e+03	2.9278532617e-25
1.3206666667e+03	2.7477624208e-25
1.3210000000e+03	2.7391678889e-25
1.3213333333e+03	2.6859872328e-25
1.3216666667e+03	2.7044746333e-25
1.3220000000e+03	2.6806830807e-25
1.3223333333e+03	2.6776227540e-25
1.3226666667e+03	2.5926295075e-25
1.3230000000e+03	2.6596725459e-25
1.3233333333e+03	2.6656251776e-25
1.3236666667e+03	2.6198916621e-25
1.3240000000e+03	2.7622258697e-25
1.3243333333e+03	2.6696363440e-25
1.3246666667e+03	2.6605302624e-25
1.3250000000e+03	2.6592659418e-25
1.3253333333e+03	2.6025080112e-25
1.3256666667e+03	2.5414111629e-25
1.3260000000e+03	2.5831196024e-25
1.3263333333e+03	2.6011412935e-25
1.3266666667e+03	2.6078185078e-25
1.3270000000e+03	2.7130634261e-25
1.3273333333e+03	2.6487563704e-25
1.3276666667e+03	2.5876941714e-25
1.3280000000e+03	2.7537000001e-25
1.3283333333e+03	2.5789877170e-25
1.3286666667e+03	2.5275574900e-25
1.3290000000e+03	2.6574995712e-25
1.3293333333e+03	2.6090108522e-25
1.3296666667e+03	2.6209638344e-25
1.3300000000e+03	2.6459680231e-25
1.3303333333e+03	2.5573932271e-25
1.3306666667e+03	2.6298539741e-25
1.3310000000e+03	2.6684658706e-25
1.3313333333e+03	2.5977911938e-25
1.3316666667e+03	2.5733661977e-25
1.3320000000e+03	2.6797755108e-25
1.3323333333e+03	2.6691536666e-25
1.3326666667e+03	2.7331063374e-25
1.3330000000e+03	2.7323054032e-25
1.3333333333e+03	2.6448574495e-25
1.3336666667e+03	2.6236748469e-25
1.3340000000e+03	2.6359105141e-25
1.3343333333e+03	2.6382036350e-25
1.3346666667e+03	2.8485638354e-25
1.3350000000e+03	2.5825238971e-25
1.3353333333e+03	2.5961861165e-25
1.3356666667e+03	2.6415992461e-25
1.3360000000e+03	2.7710702425e-25
1.3363333333e+03	2.6846042593e-25
1.3366666667e+03	2.7250517131e-25
1.3370000000e+03	2.7460340596e-25
1.3373333333e+03	2.6592697736e-25
1.3376666667e+03	2.6232789824e-25
1.3380000000e+03	2.6081868227e-25
1.3383333333e+03	2.5959334320e-25
1.3386666667e+03	2.7470898499e-25
1.3390000000e+03	2.7157968118e-25
1.3393333333e+03	2.5466807367e-25
1.3396666667e+03	2.5042573067e-25
1.3400000000e+03	2.7762789815e-25
1.3403333333e+03	2.6474524028e-25
1.3406666667e+03	2.5682592411e-25
1.3410000000e+03	2.4963622234e-25
1.3413333333e+03	2.5376570847e-25
1.3416666667e+03	2.7011115512e-25
1.3420000000e+03	2.7100997039e-25
1.3423333333e+03	2.7109247595e-25
1.3426666667e+03	2.6422845220e-25
1.3430000000e+03	2.5868159025e-25
1.3433333333e+03	2.6536785974e-25
1.3436666667e+03	2.6187145552e-25
1.3440000000e+03	2.7272473589e-25
1.3443333333e+03	2.7240952405e-25
1.3446666667e+03	2.7456470562e-25
1.3450000000e+03	2.7203739534e-25
1.3453333333e+03	2.5671110166e-25
1.3456666667e+03	2.7551709724e-25
1.3460000000e+03	2.8232482017e-25
1.3463333333e+03	2.6434461227e-25
1.3466666667e+03	2.6291572111e-25
1.3470000000e+03	2.6392236952e-25
1.3473333333e+03	2.6977907512e-25
1.3476666667e+03	2.7076629861e-25
1.3480000000e+03	2.6492661087e-25
1.3483333333e+03	2.6879878084e-25
1.3486666667e+03	2.7130220425e-25
1.3490000000e+03	2.7241675339e-25
1.3493333333e+03	2.6485671748e-25
1.3496666667e+03	2.7860874642e-25
1.3500000000e+03	2.6223780276e-25
1.3503333333e+03	2.6058768867e-25
1.3506666667e+03	2.7919018057e-25
1.3510000000e+03	2.6191778685e-25
1.3513333333e+03	2.6966538341e-25
1.3516666667e+03	2.6794143934e-25
1.3520000000e+03	2.6412354594e-25
1.3523333333e+03	2.6297874510e-25
1.3526666667e+03	2.6884758439e-25
1.3530000000e+03	2.7162846683e-25
1.3533333333e+03	2.7330729803e-25
1.3536666667e+03	2.7171253806e-25
1.3540000000e+03	2.6986933175e-25
1.3543333333e+03	2.6967304355e-25
1.3546666667e+03	2.6397190082e-25
1.3550000000e+03	2.6666692504e-25
1.3553333333e+03	2.6492457408e-25
1.3556666667e+03	2.7471646229e-25
1.3560000000e+03	2.5994938710e-25
1.3563333333e+03	2.6601984683e-25
1.3566666667e+03	2.5873945506e-25
1.3570000000e+03	2.6302205378e-25
1.3573333333e+03	2.6527375370e-25
1.3576666667e+03	2.6280764196e-25
1.3580000000e+03	2.7038769267e-25
1.3583333333e+03	2.7127323759e-25
1.3586666667e+03	2.6812457655e-25
1.3590000000e+03	2.7810119325e-25
1.3593333333e+03	2.6453045048e-25
1.3596666667e+03	2.5837751482e-25
1.3600000000e+03	2.5126786180e-25
1.3603333333e+03	2.5922422377e-25
1.3606666667e+03	2.6420503657e-25
1.3610000000e+03	2.6401520943e-25
1.3613333333e+03	2.6317664699e-25
1.3616666667e+03	2.6546426975e-25
1.3620000000e+03	2.5688083376e-25
1.3623333333e+03	2.5002395164e-25
1.3626666667e+03	2.6685988372e-25
1.3630000000e+03	2.5967064529e-25
1.3633333333e+03	2.7041806464e-25
1.3636666667e+03	2.7281241681e-25
1.3640000000e+03	2.6822999648e-25
1.3643333333e+03	2.6623565791e-25
1.3646666667e+03	2.7470887281e-25
1.3650000000e+03	2.8017910496e-25
1.3653333333e+03	4.8882237979e-25
1.3656666667e+03	4.9476732977e-25
1.3660000000e+03	2.8248586043e-25
1.3663333333e+03	2.7449345904e-25
1.3666666667e+03	2.6361593696e-25
1.3670000000e+03	2.6415785243e-25
1.3673333333e+03	2.7360089857e-25
1.3676666667e+03	2.7792735061e-25
1.3680000000e+03	2.7153718277e-25
1.3683333333e+03	2.8002085116e-25
1.3686666667e+03	2.6638322804e-25
1.3690000000e+03	2.5956598336e-25
1.3693333333e+03	2.7609442497e-25
1.3696666667e+03	2.7119411238e-25
1.3700000000e+03	2.6790209150e-25
1.3703333333e+03	2.5757724291e-25
1.3706666667e+03	2.6747953914e-25
1.3710000000e+03	2.7157910798e-25
1.3713333333e+03	2.6388670918e-25
1.3716666667e+03	2.6773553418e-25
1.3720000000e+03	2.4826464764e-25
1.3723333333e+03	2.7417156712e-25
1.3726666667e+03	2.7519751713e-25
1.3730000000e+03	2.7432212199e-25
1.3733333333e+03	2.6977105617e-25
1.3736666667e+03	2.6701995709e-25
1.3740000000e+03	2.7080189656e-25
1.3743333333e+03	2.6057627115e-25
1.3746666667e+03	2.6768517627e-25
1.3750000000e+03	2.6908947056e-25
1.3753333333e+03	2.6233977791e-25
1.3756666667e+03	2.5939624915e-25
1.3760000000e+03	2.6411476618e-25
1.3763333333e+03	2.7993198984e-25
1.3766666667e+03	2.7266753144e-25
1.3770000000e+03	2.7494526106e-25
1.3773333333e+03	2.7041479936e-25
1.3776666667e+03	2.6980228957e-25
1.3780000000e+03	2.6192306626e-25
1.3783333333e+03	2.5657440166e-25
1.3786666667e+03	2.8258138267e-25
1.3790000000e+03	4.2257813377e-25
1.3793333333e+03	4.2650563932e-25
1.3796666667e+03	2.8949590885e-25
1.3800000000e+03	2.8576953544e-25
1.3803333333e+03	3.1111426207e-25
1.3806666667e+03	3.1312809188e-25
1.3810000000e+03	2.9120245957e-25
1.3813333333e+03	2.6480562213e-25
1.3816666667e+03	2.7311151998e-25
1.3820000000e+03	2.7992053155e-25
1.3823333333e+03	2.8129730494e-25
1.3826666667e+03	2.7154382448e-25
1.3830000000e+03	2.7726764485e-25
1.3833333333e+03	2.6807057621e-25
1.3836666667e+03	2.8130337468e-25
1.3840000000e+03	2.7530653574e-25
1.3843333333e+03	2.7255605149e-25
1.3846666667e+03	2.5857201372e-25
1.3850000000e+03	2.6070282096e-25
1.3853333333e+03	2.7557732210e-25
1.3856666667e+03	2.7949046110e-25
1.3860000000e+03	2.8351387194e-25
1.3863333333e+03	2.7473784390e-25
1.3866666667e+03	2.7608157118e-25
1.3870000000e+03	2.7396719676e-25
1.3873333333e+03	2.8088156465e-25
1.3876666667e+03	2.6503774263e-25
1.3880000000e+03	2.7624233121e-25
1.3883333333e+03	2.6717830144e-25
1.3886666667e+03	2.7948214812e-25
1.3890000000e+03	2.7479384465e-25
1.3893333333e+03	2.8362955470e-25
1.3896666667e+03	2.7772870860e-25
1.3900000000e+03	2.6409922906e-25
1.3903333333e+03	2.7510685622e-25
1.3906666667e+03	2.7417361255e-25
1.3910000000e+03	2.7933984561e-25
1.3913333333e+03	2.8801888178e-25
1.3916666667e+03	2.6252808750e-25
1.3920000000e+03	2.6319466763e-25
1.3923333333e+03	2.7191398771e-25
1.3926666667e+03	2.7134458346e-25
1.3930000000e+03	2.7329725891e-25
1.3933333333e+03	2.6824197081e-25
1.3936666667e+03	2.6411792884e-25
1.3940000000e+03	2.6589801490e-25
1.3943333333e+03	2.9032744893e-25
1.3946666667e+03	2.7704354562e-25
1.3950000000e+03	2.7178489827e-25
1.3953333333e+03	2.7272220761e-25
1.3956666667e+03	2.8207968008e-25
1.3960000000e+03	2.7616830455e-25
1.3963333333e+03	2.6699306434e-25
1.3966666667e+03	2.7815313235e-25
1.3970000000e+03	2.6665889316e-25
1.3973333333e+03	2.6963722259e-25
1.3976666667e+03	2.7700927452e-25
1.3980000000e+03	2.7598275062e-25
1.3983333333e+03	2.7796510481e-25
1.3986666667e+03	2.7919622058e-25
1.3990000000e+03	2.7200778944e-25
1.3993333333e+03	2.6927037722e-25
1.3996666667e+03	2.8481958944e-25
1.4000000000e+03	2.8134518897e-25
1.4003333333e+03	2.8097709321e-25
1.4006666667e+03	2.7995894612e-25
1.4010000000e+03	2.8060758646e-25
1.4013333333e+03	2.7678306081e-25
1.4016666667e+03	2.7895889961e-25
1.4020000000e+03	2.7686697967e-25
1.4023333333e+03	2.6482919641e-25
1.4026666667e+03	2.7113177398e-25
1.4030000000e+03	2.7137912684e-25
1.4033333333e+03	2.7210650531e-25
1.4036666667e+03	2.7597952575e-25
1.4040000000e+03	2.8065582566e-25
1.4043333333e+03	2.7461898386e-25
1.4046666667e+03	2.7424819816e-25
1.4050000000e+03	2.6029808687e-25
1.4053333333e+03	2.7583259426e-25
1.4056666667e+03	2.8992393942e-25
1.4060000000e+03	2.9030371089e-25
1.4063333333e+03	2.8336858136e-25
1.4066666667e+03	2.7726617550e-25
1.4070000000e+03	2.8012702429e-25
1.4073333333e+03	2.7973907088e-25
1.4076666667e+03	2.9059102580e-25
1.4080000000e+03	2.8422769543e-25
1.4083333333e+03	2.7674297698e-25
1.4086666667e+03	2.8542736868e-25
1.4090000000e+03	2.6919935251e-25
1.4093333333e+03	2.9345110695e-25
1.4096666667e+03	2.7994399415e-25
1.4100000000e+03	2.8941196496e-25
1.4103333333e+03	2.7556326860e-25
1.4106666667e+03	2.6237971160e-25
1.4110000000e+03	2.8841257364e-25
1.4113333333e+03	2.8749311920e-25
1.4116666667e+03	2.8249950734e-25
1.4120000000e+03	2.7457964388e-25
1.4123333333e+03	2.8394490566e-25
1.4126666667e+03	2.7416213329e-25
1.4130000000e+03	2.7906195944e-25
1.4133333333e+03	2.7346873836e-25
1.4136666667e+03	2.9048639973e-25
1.4140000000e+03	2.7854585300e-25
1.4143333333e+03	2.7414900946e-25
1.4146666667e+03	2.8323467276e-25
1.4150000000e+03	2.7930482149e-25
1.4153333333e+03	2.7024611277e-25
1.4156666667e+03	2.8061744959e-25
1.4160000000e+03	2.7406062459e-25
1.4163333333e+03	2.7037394369e-25
1.4166666667e+03	2.7249972075e-25
1.4170000000e+03	2.8329501659e-25
1.4173333333e+03	2.7209856525e-25
1.4176666667e+03	2.9333450425e-25
1.4180000000e+03	2.8938222111e-25
1.4183333333e+03	2.8922784589e-25
1.4186666667e+03	2.8584814634e-25
1.4190000000e+03	2.8341547192e-25
1.4193333333e+03	2.7765286437e-25
1.4196666667e+03	2.6871225746e-25
1.4200000000e+03	2.6966066100e-25
1.4203333333e+03	2.7800037028e-25
1.4206666667e+03	2.8067546328e-25
1.4210000000e+03	2.7756337457e-25
1.4213333333e+03	2.7384271498e-25
1.4216666667e+03	2.7251392938e-25
1.4220000000e+03	2.7616629349e-25
1.4223333333e+03	2.7277499015e-25
1.4226666667e+03	2.8851071908e-25
1.4230000000e+03	2.9053845150e-25
1.4233333333e+03	2.7680819481e-25
1.4236666667e+03	2.7413191324e-25
1.4240000000e+03	2.7523963352e-25
1.4243333333e+03	2.8343134972e-25
1.4246666667e+03	2.8166705418e-25
1.4250000000e+03	2.8698420053e-25
1.4253333333e+03	2.9384145183e-25
1.4256666667e+03	2.8540829766e-25
1.4260000000e+03	2.7754418684e-25
1.4263333333e+03	2.7371150031e-25
1.4266666667e+03	2.7354427798e-25
1.4270000000e+03	2.7693546887e-25
1.4273333333e+03	2.7830211838e-25
1.4276666667e+03	2.7908100845e-25
1.4280000000e+03	2.8612527659e-25
1.4283333333e+03	2.8859265311e-25
1.4286666667e+03	2.8125122799e-25
1.4290000000e+03	2.7163483036e-25
1.4293333333e+03	2.9693258570e-25
1.4296666667e+03	2.8033303590e-25
1.4300000000e+03	2.7673820138e-25
1.4303333333e+03	2.7754024468e-25
1.4306666667e+03	2.8606334759e-25
1.4310000000e+03	2.7249761529e-25
1.4313333333e+03	2.6379737559e-25
1.4316666667e+03	2.7879595221e-25
1.4320000000e+03	2.7064853153e-25
1.4323333333e+03	2.8659608487e-25
1.4326666667e+03	2.9129045612e-25
1.4330000000e+03	2.8215345466e-25
1.4333333333e+03	2.7598772292e-25
1.4336666667e+03	2.8002547316e-25
1.4340000000e+03	2.9660864209e-25
1.4343333333e+03	2.8099133243e-25
1.4346666667e+03	2.8915650492e-25
1.4350000000e+03	2.8584137263e-25
1.4353333333e+03	2.9755282588e-25
1.4356666667e+03	2.8578288746e-25
1.4360000000e+03	2.8488397670e-25
1.4363333333e+03	2.8667939331e-25
1.4366666667e+03	2.9668408057e-25
1.4370000000e+03	2.8621610588e-25
1.4373333333e+03	2.7901040891e-25
1.4376666667e+03	2.8028566683e-25
1.4380000000e+03	2.8678927783e-25
1.4383333333e+03	2.7310672437e-25
1.4386666667e+03	2.8606874284e-25
1.4390000000e+03	2.6925135393e-25
1.4393333333e+03	2.7890004328e-25
1.4396666667e+03	2.8624920679e-25
1.4400000000e+03	2.9457247503e-25
1.4403333333e+03	2.9597402135e-25
1.4406666667e+03	2.9700814011e-25
1.4410000000e+03	2.9779436971e-25
1.4413333333e+03	2.9248491590e-25
1.4416666667e+03	2.8424471667e-25
1.4420000000e+03	2.8905315946e-25
1.4423333333e+03	2.9645587808e-25
1.4426666667e+03	2.9122723528e-25
1.4430000000e+03	2.8659286699e-25
1.4433333333e+03	2.7175752562e-25
1.4436666667e+03	2.8195530058e-25
1.4440000000e+03	2.9199900043e-25
1.4443333333e+03	2.8051496183e-25
1.4446666667e+03	2.8575745954e-25
1.4450000000e+03	2.8762652171e-25
1.4453333333e+03	2.8903376429e-25
1.4456666667e+03	2.9008683359e-25
1.4460000000e+03	2.9503458043e-25
1.4463333333e+03	2.8128014378e-25
1.4466666667e+03	2.8225474571e-25
1.4470000000e+03	2.8627983489e-25
1.4473333333e+03	2.9205663136e-25
1.4476666667e+03	2.8623138534e-25
1.4480000000e+03	2.8913439481e-25
1.4483333333e+03	2.8147633660e-25
1.4486666667e+03	2.8487368218e-25
1.4490000000e+03	2.8679602738e-25
1.4493333333e+03	2.8988947877e-25
1.4496666667e+03	2.8607968094e-25
1.4500000000e+03	2.8471958873e-25
1.4503333333e+03	2.8239068127e-25
1.4506666667e+03	2.9321588801e-25
1.4510000000e+03	2.9403930945e-25
1.4513333333e+03	2.9147042629e-25
1.4516666667e+03	2.9817263471e-25
1.4520000000e+03	2.8778684672e-25
1.4523333333e+03	2.8195912260e-25
1.4526666667e+03	2.8022512793e-25
1.4530000000e+03	2.9588264657e-25
1.4533333333e+03	2.7940892495e-25
1.4536666667e+03	2.9142663195e-25
1.4540000000e+03	2.8164286338e-25
1.4543333333e+03	2.8629642026e-25
1.4546666667e+03	2.7851301258e-25
1.4550000000e+03	2.9233726943e-25
1.4553333333e+03	2.8958159368e-25
1.4556666667e+03	2.9164705811e-25
1.4560000000e+03	2.9272297831e-25
1.4563333333e+03	3.0115238204e-25
1.4566666667e+03	2.9502798219e-25
1.4570000000e+03	2.9978725759e-25
1.4573333333e+03	2.9274168244e-25
1.4576666667e+03	2.9856378279e-25
1.4580000000e+03	2.9855870687e-25
1.4583333333e+03	2.9573778937e-25
1.4586666667e+03	2.8806212806e-25
1.4590000000e+03	2.8808288170e-25
1.4593333333e+03	2.9339011765e-25
1.4596666667e+03	3.0591370371e-25
1.4600000000e+03	2.9546623832e-25
1.4603333333e+03	2.9664342585e-25
1.4606666667e+03	2.9584143519e-25
1.4610000000e+03	2.9269461758e-25
1.4613333333e+03	3.1351000376e-25
1.4616666667e+03	3.0370880932e-25
1.4620000000e+03	3.1068677214e-25
1.4623333333e+03	3.2892299730e-25
1.4626666667e+03	3.5276078957e-25
1.4630000000e+03	4.8871250879e-25
1.4743333333e+03	5.2779726945e-25
1.4746666667e+03	3.5868846329e-25
1.4750000000e+03	3.1373536068e-25
1.4753333333e+03	3.1739910062e-25
1.4756666667e+03	3.0349153935e-25
1.4760000000e+03	2.8879868418e-25
1.4763333333e+03	2.8477770160e-25
1.4766666667e+03	2.7949344937e-25
1.4770000000e+03	3.1050000752e-25
1.4773333333e+03	2.9682530184e-25
1.4776666667e+03	2.9543809527e-25
1.4780000000e+03	2.8967272302e-25
1.4783333333e+03	2.9002792212e-25
1.4786666667e+03	2.9639330631e-25
1.4790000000e+03	3.0289612441e-25
1.4793333333e+03	2.9845260949e-25
1.4796666667e+03	2.9170630567e-25
1.4800000000e+03	2.9707936915e-25
1.4803333333e+03	2.9706321331e-25
1.4806666667e+03	3.2165067277e-25
1.4810000000e+03	3.7329469563e-25
1.4873333333e+03	5.0464767036e-25
1.4876666667e+03	3.7783544008e-25
1.4880000000e+03	3.4596119445e-25
1.4883333333e+03	3.3443221373e-25
1.4886666667e+03	3.0927907990e-25
1.4890000000e+03	3.1194234839e-25
1.4893333333e+03	3.0128634708e-25
1.4896666667e+03	3.0323895699e-25
1.4900000000e+03	3.1676546538e-25
1.4903333333e+03	3.2251752075e-25
1.4906666667e+03	3.0726526151e-25
1.4910000000e+03	3.3178142729e-25
1.4930000000e+03	4.6971318997e-25
1.4933333333e+03	3.3063988482e-25
1.4936666667e+03	5.8870160576e-25
1.4953333333e+03	4.4775787886e-25
1.5016666667e+03	4.1038030677e-25
1.5020000000e+03	3.3955712014e-25
1.5023333333e+03	3.1331990896e-25
1.5026666667e+03	3.1329073431e-25
1.5030000000e+03	3.0344559398e-25
1.5033333333e+03	3.1783572433e-25
1.5036666667e+03	3.1091948202e-25
1.5040000000e+03	3.1135800722e-25
1.5043333333e+03	2.9563423133e-25
1.5046666667e+03	3.0217198924e-25
1.5050000000e+03	2.8178991019e-25
1.5053333333e+03	2.8782804793e-25
1.5056666667e+03	2.8886546203e-25
1.5060000000e+03	3.0328062187e-25
1.5063333333e+03	3.0212599671e-25
1.5066666667e+03	3.0177250555e-25
1.5070000000e+03	2.9057534765e-25
1.5073333333e+03	2.9727556561e-25
1.5076666667e+03	2.9599509534e-25
1.5080000000e+03	3.0550835521e-25
1.5083333333e+03	2.9592197448e-25
1.5086666667e+03	3.0516052985e-25
1.5090000000e+03	3.0432436295e-25
1.5093333333e+03	3.0116754678e-25
1.5096666667e+03	3.0885655042e-25
1.5100000000e+03	3.0442809712e-25
1.5103333333e+03	3.0192714480e-25
1.5106666667e+03	3.1014227204e-25
1.5110000000e+03	3.0291577163e-25
1.5113333333e+03	3.0932229054e-25
1.5116666667e+03	3.0651922564e-25
1.5120000000e+03	2.9657701893e-25
1.5123333333e+03	2.8267815878e-25
1.5126666667e+03	2.9552312058e-25
1.5130000000e+03	2.9685089708e-25
1.5133333333e+03	3.0119703133e-25
1.5136666667e+03	2.9943593861e-25
1.5140000000e+03	2.9823569154e-25
1.5143333333e+03	2.9086103952e-25
1.5146666667e+03	3.1016914618e-25
1.5150000000e+03	2.9877232760e-25
1.5153333333e+03	3.0086283708e-25
1.5156666667e+03	2.9864423654e-25
1.5160000000e+03	3.1227136435e-25
1.5163333333e+03	2.9641461611e-25
1.5166666667e+03	2.9669254945e-25
1.5170000000e+03	3.2561498957e-25
1.5173333333e+03	3.1344363334e-25
1.5176666667e+03	3.0176618099e-25
1.5180000000e+03	2.9892917027e-25
1.5183333333e+03	3.0653146938e-25
1.5186666667e+03	3.0128007983e-25
1.5190000000e+03	3.0363769907e-25
1.5193333333e+03	2.9779992242e-25
1.5196666667e+03	2.9662200420e-25
1.5200000000e+03	2.9751738777e-25
1.5203333333e+03	3.0493260939e-25
1.5206666667e+03	3.0858116824e-25
1.5210000000e+03	3.0548429747e-25
1.5213333333e+03	3.0386532758e-25
1.5216666667e+03	3.1725045356e-25
1.5220000000e+03	2.9966980038e-25
1.5223333333e+03	2.9460321614e-25
1.5226666667e+03	3.0665195994e-25
1.5230000000e+03	3.0497337472e-25
1.5233333333e+03	3.0891481479e-25
1.5236666667e+03	2.9698567010e-25
1.5240000000e+03	3.1224259646e-25
1.5243333333e+03	3.0952258209e-25
1.5246666667e+03	3.0053907743e-25
1.5250000000e+03	2.9411783419e-25
1.5253333333e+03	3.0487434208e-25
1.5256666667e+03	3.0183408797e-25
1.5260000000e+03	3.1724542922e-25
1.5263333333e+03	3.1284458180e-25
1.5266666667e+03	3.0212532162e-25
1.5270000000e+03	3.0550000686e-25
1.5273333333e+03	2.9793570463e-25
1.5276666667e+03	3.0434867232e-25
1.5280000000e+03	3.1474451712e-25
1.5283333333e+03	3.1211206059e-25
1.5286666667e+03	3.0815931470e-25
1.5290000000e+03	3.1590959739e-25
1.5293333333e+03	3.1840336231e-25
1.5296666667e+03	3.1692093235e-25
1.5300000000e+03	3.1446124131e-25
1.5303333333e+03	3.2294494406e-25
1.5306666667e+03	3.0741867891e-25
1.5310000000e+03	3.0966366527e-25
1.5313333333e+03	3.0665689835e-25
1.5316666667e+03	3.0823188525e-25
1.5320000000e+03	3.1506865388e-25
1.5323333333e+03	3.1427192337e-25
1.5326666667e+03	3.0647949598e-25
1.5330000000e+03	3.2382084698e-25
1.5333333333e+03	3.2174998674e-25
1.5336666667e+03	3.1997805306e-25
1.5340000000e+03	3.2083958702e-25
1.5343333333e+03	3.1236392265e-25
1.5346666667e+03	3.1231498950e-25
1.5350000000e+03	3.0852765299e-25
1.5353333333e+03	3.1997254271e-25
1.5356666667e+03	3.1185817006e-25
1.5360000000e+03	3.1280178904e-25
1.5363333333e+03	3.0692693784e-25
1.5366666667e+03	3.0644630648e-25
1.5370000000e+03	3.2266812117e-25
1.5373333333e+03	3.0055702319e-25
1.5376666667e+03	3.1445630385e-25
1.5380000000e+03	3.0804271621e-25
1.5383333333e+03	3.1115395876e-25
1.5386666667e+03	3.1180404772e-25
1.5390000000e+03	2.9109556978e-25
1.5393333333e+03	2.9577532288e-25
1.5396666667e+03	3.0287652445e-25
1.5400000000e+03	3.0259052378e-25
1.5403333333e+03	3.0976352765e-25
1.5406666667e+03	3.1463051313e-25
1.5410000000e+03	3.1363559830e-25
1.5413333333e+03	3.1082890767e-25
1.5416666667e+03	3.0831388078e-25
1.5420000000e+03	2.9109337673e-25
1.5423333333e+03	3.0619650369e-25
1.5426666667e+03	3.1472737321e-25
1.5430000000e+03	3.1680531505e-25
1.5433333333e+03	3.1535225467e-25
1.5436666667e+03	2.9446668664e-25
1.5440000000e+03	3.1190705392e-25
1.5443333333e+03	3.1342291309e-25
1.5446666667e+03	3.1548609621e-25
1.5450000000e+03	3.0915120934e-25
1.5453333333e+03	3.1363579139e-25
1.5456666667e+03	3.3130941468e-25
1.5460000000e+03	3.0637174365e-25
1.5463333333e+03	3.1964518000e-25
1.5466666667e+03	3.1243314355e-25
1.5470000000e+03	3.1397517194e-25
1.5473333333e+03	3.0355405620e-25
1.5476666667e+03	3.2050333977e-25
1.5480000000e+03	3.0560697611e-25
1.5483333333e+03	3.1142681925e-25
1.5486666667e+03	3.1861844420e-25
1.5490000000e+03	3.0896567129e-25
1.5493333333e+03	3.0512052612e-25
1.5496666667e+03	3.1247587342e-25
1.5500000000e+03	3.1430072307e-25
1.5503333333e+03	3.1559737054e-25
1.5506666667e+03	3.0794282974e-25
1.5510000000e+03	3.1620177643e-25
1.5513333333e+03	3.1842000877e-25
1.5516666667e+03	2.9577050390e-25
1.5520000000e+03	3.1077501252e-25
1.5523333333e+03	3.1608056283e-25
1.5526666667e+03	3.0287395533e-25
1.5530000000e+03	3.1786914878e-25
1.5533333333e+03	3.2780980907e-25
1.5536666667e+03	3.1225245232e-25
1.5540000000e+03	3.1047264588e-25
1.5543333333e+03	3.0723991672e-25
1.5546666667e+03	3.1950116079e-25
1.5550000000e+03	3.1919728060e-25
1.5553333333e+03	3.0705809773e-25
1.5556666667e+03	3.0605204612e-25
1.5560000000e+03	3.1139327202e-25
1.5563333333e+03	3.1910731403e-25
1.5566666667e+03	3.1484193305e-25
1.5570000000e+03	3.1284678973e-25
1.5573333333e+03	3.1983785880e-25
1.5576666667e+03	3.2248901859e-25
1.5580000000e+03	3.0772359039e-25
1.5583333333e+03	3.1631059018e-25
1.5586666667e+03	3.2475077201e-25
1.5590000000e+03	3.2204389964e-25
1.5593333333e+03	3.1406028524e-25
1.5596666667e+03	3.1613062795e-25
1.5600000000e+03	3.0390335621e-25
1.5603333333e+03	3.1676007846e-25
1.5606666667e+03	3.0783921304e-25
1.5610000000e+03	3.0384705747e-25
1.5613333333e+03	3.0547766417e-25
1.5616666667e+03	3.0572350249e-25
1.5620000000e+03	2.9749188554e-25
1.5623333333e+03	3.1154769646e-25
1.5626666667e+03	3.1553365165e-25
1.5630000000e+03	3.1172227106e-25
1.5633333333e+03	3.0557579534e-25
1.5636666667e+03	3.0870390218e-25
1.5640000000e+03	3.0490239975e-25
1.5643333333e+03	3.0667102183e-25
1.5646666667e+03	3.1233958195e-25
1.5650000000e+03	3.1847165219e-25
1.5653333333e+03	3.1070408851e-25
1.5656666667e+03	3.1856139132e-25
1.5660000000e+03	3.1656028888e-25
1.5663333333e+03	3.2207931929e-25
1.5666666667e+03	3.0981044682e-25
1.5670000000e+03	3.1120250280e-25
1.5673333333e+03	3.1709016748e-25
1.5676666667e+03	3.1733373189e-25
1.5680000000e+03	3.3230789402e-25
1.5683333333e+03	3.1718364516e-25
1.5686666667e+03	3.1666320561e-25
1.5690000000e+03	3.2034665052e-25
1.5693333333e+03	3.0507474996e-25
1.5696666667e+03	3.2640735912e-25
1.5700000000e+03	3.1782429825e-25
1.5703333333e+03	3.1760408796e-25
1.5706666667e+03	3.2094867082e-25
1.5710000000e+03	3.2637822052e-25
1.5713333333e+03	3.2630211440e-25
1.5716666667e+03	3.1990437306e-25
1.5720000000e+03	3.1926922841e-25
1.5723333333e+03	3.1540928646e-25
1.5726666667e+03	3.2342339054e-25
1.5730000000e+03	3.1416181492e-25
1.5733333333e+03	3.1666938544e-25
1.5736666667e+03	3.2187466372e-25
1.5740000000e+03	3.2696578520e-25
1.5743333333e+03	3.1270393788e-25
1.5746666667e+03	3.0779164673e-25
1.5750000000e+03	3.3214864158e-25
1.5753333333e+03	3.1817540099e-25
1.5756666667e+03	3.2354513150e-25
1.5760000000e+03	3.2679578127e-25
1.5763333333e+03	3.1407991418e-25
1.5766666667e+03	3.2008826358e-25
1.5770000000e+03	3.2682866197e-25
1.5773333333e+03	3.2273323177e-25
1.5776666667e+03	3.2420420098e-25
1.5780000000e+03	3.3831657250e-25
1.5783333333e+03	3.1968629219e-25
1.5786666667e+03	3.2638481976e-25
1.5790000000e+03	3.3012740246e-25
1.5793333333e+03	3.2754968084e-25
1.5796666667e+03	3.2656022492e-25
1.5800000000e+03	3.1395459434e-25
1.5803333333e+03	3.1273607245e-25
1.5806666667e+03	3.2679232991e-25
1.5810000000e+03	3.0690392070e-25
1.5813333333e+03	3.2088040974e-25
1.5816666667e+03	3.3031792076e-25
1.5820000000e+03	3.2363007669e-25
1.5823333333e+03	3.3485707347e-25
1.5826666667e+03	3.2109022328e-25
1.5830000000e+03	3.2341127834e-25
1.5833333333e+03	3.2291009626e-25
1.5836666667e+03	3.4016127369e-25
1.5840000000e+03	3.4006849480e-25
1.5843333333e+03	3.3209135326e-25
1.5846666667e+03	3.1313568857e-25
1.5850000000e+03	3.3282901047e-25
1.5853333333e+03	3.3192560758e-25
1.5856666667e+03	3.2641454323e-25
1.5860000000e+03	3.1467137364e-25
1.5863333333e+03	3.2864048901e-25
1.5866666667e+03	3.2937148330e-25
1.5870000000e+03	3.3340932889e-25
1.5873333333e+03	3.1890651027e-25
1.5876666667e+03	3.2095004603e-25
1.5880000000e+03	3.3497512271e-25
1.5883333333e+03	3.4460237238e-25
1.5886666667e+03	3.3301187935e-25
1.5890000000e+03	3.3578680370e-25
1.5893333333e+03	3.2856576026e-25
1.5896666667e+03	3.1741180300e-25
1.5900000000e+03	3.3287749796e-25
1.5903333333e+03	3.3071018331e-25
1.5906666667e+03	3.1982606331e-25
1.5910000000e+03	3.2508010137e-25
1.5913333333e+03	3.3471336477e-25
1.5916666667e+03	3.3724817810e-25
1.5920000000e+03	3.4567734035e-25
1.5923333333e+03	3.2883793483e-25
1.5926666667e+03	3.0739737109e-25
1.5930000000e+03	3.3398727945e-25
1.5933333333e+03	3.3107679927e-25
1.5936666667e+03	3.2690116282e-25
1.5940000000e+03	3.3046528431e-25
1.5943333333e+03	3.2735566621e-25
1.5946666667e+03	3.2342074857e-25
1.5950000000e+03	3.2412286534e-25
1.5953333333e+03	3.4081787242e-25
1.5956666667e+03	3.2556861870e-25
1.5960000000e+03	3.3256648892e-25
1.5963333333e+03	3.3531744277e-25
1.5966666667e+03	3.3975862110e-25
1.5970000000e+03	3.4025649211e-25
1.5973333333e+03	3.2054988929e-25
1.5976666667e+03	3.3180347691e-25
1.5980000000e+03	3.1970425504e-25
1.5983333333e+03	3.2270529942e-25
1.5986666667e+03	3.3541001081e-25
1.5990000000e+03	3.2712100270e-25
1.5993333333e+03	3.4295057301e-25
1.5996666667e+03	3.3037509613e-25
1.6000000000e+03	3.1149686871e-25
1.6003333333e+03	3.2225676239e-25
1.6006666667e+03	3.3290086741e-25
1.6010000000e+03	3.2406991400e-25
1.6013333333e+03	3.3303214795e-25
1.6016666667e+03	3.5098580188e-25
1.6020000000e+03	3.2847898981e-25
1.6023333333e+03	3.2559781334e-25
1.6026666667e+03	3.2986708669e-25
1.6030000000e+03	3.3970466649e-25
1.6033333333e+03	3.3597646823e-25
1.6036666667e+03	3.3437648486e-25
1.6040000000e+03	3.2935238460e-25
1.6043333333e+03	3.1843673449e-25
1.6046666667e+03	3.3204557316e-25
1.6050000000e+03	3.3439220601e-25
1.6053333333e+03	3.2207208815e-25
1.6056666667e+03	3.2522463779e-25
1.6060000000e+03	3.2274401777e-25
1.6063333333e+03	3.4170340313e-25
1.6066666667e+03	3.4139382432e-25
1.6070000000e+03	3.4510238377e-25
1.6073333333e+03	3.3560876843e-25
1.6076666667e+03	3.2526422181e-25
1.6080000000e+03	3.2820166580e-25
1.6083333333e+03	3.3006414988e-25
1.6086666667e+03	3.3101923508e-25
1.6090000000e+03	3.3085355817e-25
1.6093333333e+03	3.2659596863e-25
1.6096666667e+03	3.2823813919e-25
1.6100000000e+03	3.3966025747e-25
1.6103333333e+03	3.4405936748e-25
1.6106666667e+03	3.2535563251e-25
1.6110000000e+03	3.3927752897e-25
1.6113333333e+03	3.2147972118e-25
1.6116666667e+03	3.1325432969e-25
1.6120000000e+03	3.2246921128e-25
1.6123333333e+03	3.2221955743e-25
1.6126666667e+03	3.2711482619e-25
1.6130000000e+03	3.2801923724e-25
1.6133333333e+03	3.2610951331e-25
1.6136666667e+03	3.1739945913e-25
1.6140000000e+03	3.1589435077e-25
1.6143333333e+03	3.2252333798e-25
1.6146666667e+03	3.1921976288e-25
1.6150000000e+03	3.3119146229e-25
1.6153333333e+03	3.2369571414e-25
1.6156666667e+03	3.3524937713e-25
1.6160000000e+03	3.2417309580e-25
1.6163333333e+03	3.3090308762e-25
1.6166666667e+03	3.3845242631e-25
1.6170000000e+03	3.3488596487e-25
1.6173333333e+03	3.3066143862e-25
1.6176666667e+03	3.4105738190e-25
1.6180000000e+03	3.5054008300e-25
1.6183333333e+03	3.5815761513e-25
1.6186666667e+03	3.2740440641e-25
1.6190000000e+03	3.2798870827e-25
1.6193333333e+03	3.2456528157e-25
1.6196666667e+03	3.3066160509e-25
1.6200000000e+03	3.4592180377e-25
1.6203333333e+03	3.4294156751e-25
1.6206666667e+03	3.4873392999e-25
1.6210000000e+03	3.4242733012e-25
1.6213333333e+03	3.3699396473e-25
1.6216666667e+03	3.2710427155e-25
1.6220000000e+03	3.1761482135e-25
1.6223333333e+03	3.1709255733e-25
1.6226666667e+03	3.2732324150e-25
1.6230000000e+03	3.4063837535e-25
1.6233333333e+03	3.3895800453e-25
1.6236666667e+03	3.3996296773e-25
1.6240000000e+03	3.4147984692e-25
1.6243333333e+03	3.4314472696e-25
1.6246666667e+03	3.4252154161e-25
1.6250000000e+03	3.3318817671e-25
1.6253333333e+03	3.2650015504e-25
1.6256666667e+03	3.4675048764e-25
1.6260000000e+03	3.4831950614e-25
1.6263333333e+03	3.3604587758e-25
1.6266666667e+03	3.2933152849e-25
1.6270000000e+03	3.4796782434e-25
1.6273333333e+03	3.4373096527e-25
1.6276666667e+03	3.2872056066e-25
1.6280000000e+03	3.2952253936e-25
1.6283333333e+03	3.3699973142e-25
1.6286666667e+03	3.4373644964e-25
1.6290000000e+03	3.4386591065e-25
1.6293333333e+03	3.4951255722e-25
1.6296666667e+03	3.5209957464e-25
1.6300000000e+03	3.5878451805e-25
1.6303333333e+03	3.3916571459e-25
1.6306666667e+03	3.2961236143e-25
1.6310000000e+03	3.3872512175e-25
1.6313333333e+03	3.4829733874e-25
1.6316666667e+03	3.3498358424e-25
1.6320000000e+03	3.5256227935e-25
1.6323333333e+03	3.5521660772e-25
1.6326666667e+03	3.4087379090e-25
1.6330000000e+03	3.4723335279e-25
1.6333333333e+03	3.4546052168e-25
1.6336666667e+03	3.4352282674e-25
1.6340000000e+03	3.2115940294e-25
1.6343333333e+03	3.4130823193e-25
1.6346666667e+03	3.7323154638e-25
1.6350000000e+03	3.7349911508e-25
1.6353333333e+03	3.6903342326e-25
1.6356666667e+03	3.5668347287e-25
1.6360000000e+03	3.6964493756e-25
1.6363333333e+03	3.5163993296e-25
1.6366666667e+03	3.5097445948e-25
1.6370000000e+03	3.5315863039e-25
1.6373333333e+03	3.5109546066e-25
1.6376666667e+03	3.7100345348e-25
1.6380000000e+03	3.6332126269e-25
1.6383333333e+03	3.3833697917e-25
1.6386666667e+03	3.4915367547e-25
1.6390000000e+03	3.5448890027e-25
1.6393333333e+03	3.6305460482e-25
1.6396666667e+03	3.6071813348e-25
1.6400000000e+03	3.4826376818e-25
1.6403333333e+03	3.5652417331e-25
1.6406666667e+03	3.6037449278e-25
1.6410000000e+03	3.5775847120e-25
1.6413333333e+03	3.5235787867e-25
1.6416666667e+03	3.3929025774e-25
1.6420000000e+03	3.6094058495e-25
1.6423333333e+03	3.6003350908e-25
1.6426666667e+03	3.6030359203e-25
1.6430000000e+03	3.4657025093e-25
1.6433333333e+03	3.4529157609e-25
1.6436666667e+03	3.7097545261e-25
1.6440000000e+03	3.6519594486e-25
1.6443333333e+03	3.5514371306e-25
1.6446666667e+03	3.4228545856e-25
1.6450000000e+03	3.6337808124e-25
1.6453333333e+03	3.8188724889e-25
1.6456666667e+03	3.5861327860e-25
1.6460000000e+03	3.5550088652e-25
1.6463333333e+03	3.5165529160e-25
1.6466666667e+03	3.5208031056e-25
1.6470000000e+03	3.4781244070e-25
1.6473333333e+03	3.5508189490e-25
1.6476666667e+03	3.6659921642e-25
1.6480000000e+03	3.6334298404e-25
1.6483333333e+03	3.4385157884e-25
1.6486666667e+03	3.3944150171e-25
1.6490000000e+03	3.5133661533e-25
1.6493333333e+03	3.4545785654e-25
1.6496666667e+03	3.4303080923e-25
1.6500000000e+03	3.6012866292e-25
1.6503333333e+03	3.3741911127e-25
1.6506666667e+03	3.5091513375e-25
1.6510000000e+03	3.5874442024e-25
1.6513333333e+03	3.6477555500e-25
1.6516666667e+03	3.4304135025e-25
1.6520000000e+03	3.2430062639e-25
1.6523333333e+03	3.4078425676e-25
1.6526666667e+03	3.4068538765e-25
1.6530000000e+03	3.5419192722e-25
1.6533333333e+03	3.4709160071e-25
1.6536666667e+03	3.4303834445e-25
1.6540000000e+03	3.4957231778e-25
1.6543333333e+03	3.4648295485e-25
1.6546666667e+03	3.4769173240e-25
1.6550000000e+03	3.4337000945e-25
1.6553333333e+03	3.4734368328e-25
1.6556666667e+03	3.5240766884e-25
1.6560000000e+03	3.5964833090e-25
1.6563333333e+03	3.6391350065e-25
1.6566666667e+03	3.5384801092e-25
1.6570000000e+03	3.4456120250e-25
1.6573333333e+03	3.5578381433e-25
1.6576666667e+03	3.4260438134e-25
1.6580000000e+03	3.4466856836e-25
1.6583333333e+03	3.5505142909e-25
1.6586666667e+03	3.4912010654e-25
1.6590000000e+03	3.7255712277e-25
1.6593333333e+03	3.5009840601e-25
1.6596666667e+03	3.4977588836e-25
1.6600000000e+03	3.3958076373e-25
1.6603333333e+03	3.5220456003e-25
1.6606666667e+03	3.4616867166e-25
1.6610000000e+03	3.4928049011e-25
1.6613333333e+03	3.5914169550e-25
1.6616666667e+03	3.7027000781e-25
1.6620000000e+03	3.5075950688e-25
1.6623333333e+03	3.3657278319e-25
1.6626666667e+03	3.4591517396e-25
1.6630000000e+03	3.5935706045e-25
1.6633333333e+03	3.4410915536e-25
1.6636666667e+03	3.5151667865e-25
1.6640000000e+03	3.5146497218e-25
1.6643333333e+03	3.5346462960e-25
1.6646666667e+03	3.4688825208e-25
1.6650000000e+03	3.5309981918e-25
1.6653333333e+03	3.3912078995e-25
1.6656666667e+03	3.5354332347e-25
1.6660000000e+03	3.3435279606e-25
1.6663333333e+03	3.3817538040e-25
1.6666666667e+03	3.6027258184e-25
1.6670000000e+03	3.6961794259e-25
1.6673333333e+03	3.4816219331e-25
1.6676666667e+03	3.4384427433e-25
1.6680000000e+03	3.4004362203e-25
1.6683333333e+03	3.5429514329e-25
1.6686666667e+03	3.6770526715e-25
1.6690000000e+03	3.4890629972e-25
1.6693333333e+03	3.5614534485e-25
1.6696666667e+03	3.6806123685e-25
1.6700000000e+03	3.4976059270e-25
1.6703333333e+03	3.4631874773e-25
1.6706666667e+03	3.5657998374e-25
1.6710000000e+03	3.5313091308e-25
1.6713333333e+03	3.4480667244e-25
1.6716666667e+03	3.4682482765e-25
1.6720000000e+03	3.4653805350e-25
1.6723333333e+03	3.4766410852e-25
1.6726666667e+03	3.7041464892e-25
1.6730000000e+03	3.6490246472e-25
1.6733333333e+03	3.6214275660e-25
1.6736666667e+03	3.5760920548e-25
1.6740000000e+03	3.4959717955e-25
1.6743333333e+03	3.5832134358e-25
1.6746666667e+03	3.4775770559e-25
1.6750000000e+03	3.4910018956e-25
1.6753333333e+03	3.6281644086e-25
1.6756666667e+03	3.5824530276e-25
1.6760000000e+03	3.5913387997e-25
1.6763333333e+03	3.6064729825e-25
1.6766666667e+03	3.7432815158e-25
1.6770000000e+03	3.7725407527e-25
1.6773333333e+03	3.7143112467e-25
1.6776666667e+03	3.6427750034e-25
1.6780000000e+03	3.8459386952e-25
1.6783333333e+03	3.8015980874e-25
1.6786666667e+03	3.8428162896e-25
1.6790000000e+03	3.6830454019e-25
1.6793333333e+03	3.7747540501e-25
1.6796666667e+03	3.7154995598e-25
1.6800000000e+03	3.5572844289e-25
1.6803333333e+03	3.5537400019e-25
1.6806666667e+03	3.6040446871e-25
1.6810000000e+03	3.7849839267e-25
1.6813333333e+03	3.6038066541e-25
1.6816666667e+03	3.6041669216e-25
1.6820000000e+03	3.6931823495e-25
1.6823333333e+03	3.5963839841e-25
1.6826666667e+03	3.5084397140e-25
1.6830000000e+03	3.3779716515e-25
1.6833333333e+03	3.6365973457e-25
1.6836666667e+03	3.7566744701e-25
1.6840000000e+03	3.5360314943e-25
1.6843333333e+03	3.7024402544e-25
1.6846666667e+03	3.6613389502e-25
1.6850000000e+03	3.5236024514e-25
1.6853333333e+03	3.5661558455e-25
1.6856666667e+03	3.7298459934e-25
1.6860000000e+03	3.6125515684e-25
1.6863333333e+03	3.6227725196e-25
1.6866666667e+03	3.6242112238e-25
1.6870000000e+03	3.4869321851e-25
1.6873333333e+03	3.5743889852e-25
1.6876666667e+03	3.5356889656e-25
1.6880000000e+03	3.5839865538e-25
1.6883333333e+03	3.6626987235e-25
1.6886666667e+03	3.6327242197e-25
1.6890000000e+03	3.5790875632e-25
1.6893333333e+03	3.7067012323e-25
1.6896666667e+03	3.7461787937e-25
1.6900000000e+03	3.6834856335e-25
1.6903333333e+03	3.7128519216e-25
1.6906666667e+03	3.5662820126e-25
1.6910000000e+03	3.4552303565e-25
1.6913333333e+03	3.5058915713e-25
1.6916666667e+03	3.6334482107e-25
1.6920000000e+03	3.7438706514e-25
1.6923333333e+03	3.7310491626e-25
1.6926666667e+03	3.5990298750e-25
1.6930000000e+03	3.6370984926e-25
1.6933333333e+03	3.6358010451e-25
1.6936666667e+03	3.6576651805e-25
1.6940000000e+03	3.5771793213e-25
1.6943333333e+03	3.6458440381e-25
1.6946666667e+03	3.7359915412e-25
1.6950000000e+03	3.6897685626e-25
1.6953333333e+03	3.6039481821e-25
1.6956666667e+03	3.5227134227e-25
1.6960000000e+03	3.4627202140e-25
1.6963333333e+03	3.5575603823e-25
1.6966666667e+03	3.5777161435e-25
1.6970000000e+03	3.5687229930e-25
1.6973333333e+03	3.6153367385e-25
1.6976666667e+03	3.5442399073e-25
1.6980000000e+03	3.4607252686e-25
1.6983333333e+03	3.5796885261e-25
1.6986666667e+03	3.6426359979e-25
1.6990000000e+03	3.6650483775e-25
1.6993333333e+03	3.5044915979e-25
1.6996666667e+03	3.6589366631e-25
1.7000000000e+03	3.6315359048e-25
1.7003333333e+03	3.6097256671e-25
1.7006666667e+03	3.5926934237e-25
1.7010000000e+03	3.6355849688e-25
1.7013333333e+03	3.4449581862e-25
1.7016666667e+03	3.5874664924e-25
1.7020000000e+03	3.6426454601e-25
1.7023333333e+03	3.6995911318e-25
1.7026666667e+03	3.5184211688e-25
1.7030000000e+03	3.5555746474e-25
1.7033333333e+03	3.6528496450e-25
1.7036666667e+03	3.6855816494e-25
1.7040000000e+03	3.7341261540e-25
1.7043333333e+03	3.7274571859e-25
1.7046666667e+03	3.5618233568e-25
1.7050000000e+03	3.5475509440e-25
1.7053333333e+03	3.5753315177e-25
1.7056666667e+03	3.5337082968e-25
1.7060000000e+03	3.5733153528e-25
1.7063333333e+03	3.4968586085e-25
1.7066666667e+03	3.7742399346e-25
1.7070000000e+03	3.6205373191e-25
1.7073333333e+03	3.6114982452e-25
1.7076666667e+03	3.5557394359e-25
1.7080000000e+03	3.5504682942e-25
1.7083333333e+03	3.6232771239e-25
1.7086666667e+03	3.6973172568e-25
1.7090000000e+03	3.5562830220e-25
1.7093333333e+03	3.5610049526e-25
1.7096666667e+03	3.6875639023e-25
1.7100000000e+03	3.6302820275e-25
1.7103333333e+03	3.6614405168e-25
1.7106666667e+03	3.7222452711e-25
1.7110000000e+03	3.7112334824e-25
1.7113333333e+03	3.6456589898e-25
1.7116666667e+03	3.6731828506e-25
1.7120000000e+03	3.7298304000e-25
1.7123333333e+03	3.7499192714e-25
1.7126666667e+03	3.8736591073e-25
1.7130000000e+03	3.5290027647e-25
1.7133333333e+03	3.6136653506e-25
1.7136666667e+03	3.6719330326e-25
1.7140000000e+03	3.5124533661e-25
1.7143333333e+03	3.4656685181e-25
1.7146666667e+03	3.4106138143e-25
1.7150000000e+03	3.6002858079e-25
1.7153333333e+03	3.5779666639e-25
1.7156666667e+03	3.4692666442e-25
1.7160000000e+03	3.5242437214e-25
1.7163333333e+03	3.6916098840e-25
1.7166666667e+03	3.5510581093e-25
1.7170000000e+03	3.6368994512e-25
1.7173333333e+03	3.5493463127e-25
1.7176666667e+03	3.7756322394e-25
1.7180000000e+03	3.5753218962e-25
1.7183333333e+03	3.4518657925e-25
1.7186666667e+03	3.6435282087e-25
1.7190000000e+03	3.4787271638e-25
1.7193333333e+03	3.5417394910e-25
1.7196666667e+03	3.5252457345e-25
1.7200000000e+03	3.4350816267e-25
1.7203333333e+03	3.4933557909e-25
1.7206666667e+03	3.4995331933e-25
1.7210000000e+03	3.6098442205e-25
1.7213333333e+03	3.7198369813e-25
1.7216666667e+03	3.6087235503e-25
1.7220000000e+03	3.7007707552e-25
1.7223333333e+03	3.6253191956e-25
1.7226666667e+03	3.5047271254e-25
1.7230000000e+03	3.5283888411e-25
1.7233333333e+03	3.5538590491e-25
1.7236666667e+03	3.5126467883e-25
1.7240000000e+03	3.3699281548e-25
1.7243333333e+03	3.5326131602e-25
1.7246666667e+03	3.6584540832e-25
1.7250000000e+03	3.6676884295e-25
1.7253333333e+03	3.4825882747e-25
1.7256666667e+03	3.7789699451e-25
1.7260000000e+03	3.5617146405e-25
1.7263333333e+03	3.4609778897e-25
1.7266666667e+03	3.5559405236e-25
1.7270000000e+03	3.6470927671e-25
1.7273333333e+03	3.5412925107e-25
1.7276666667e+03	3.5275546518e-25
1.7280000000e+03	3.5248339837e-25
1.7283333333e+03	3.4770535548e-25
1.7286666667e+03	3.5804850175e-25
1.7290000000e+03	3.4844536455e-25
1.7293333333e+03	3.5563268909e-25
1.7296666667e+03	3.6440916662e-25
1.7300000000e+03	3.6460544958e-25
1.7303333333e+03	3.6108145007e-25
1.7306666667e+03	3.6072790351e-25
1.7310000000e+03	3.4757996687e-25
1.7313333333e+03	3.5025353850e-25
1.7316666667e+03	3.5732833607e-25
1.7320000000e+03	3.5344958991e-25
1.7323333333e+03	3.4802247607e-25
1.7326666667e+03	3.4740977918e-25
1.7330000000e+03	3.6228815760e-25
1.7333333333e+03	3.5885726024e-25
1.7336666667e+03	3.6463551466e-25
1.7340000000e+03	3.4942799951e-25
1.7343333333e+03	3.6950260560e-25
1.7346666667e+03	3.6841495402e-25
1.7350000000e+03	3.5704414680e-25
1.7353333333e+03	3.5326153151e-25
1.7356666667e+03	3.4671915840e-25
1.7360000000e+03	3.5022158064e-25
1.7363333333e+03	3.5098662993e-25
1.7366666667e+03	3.7675014493e-25
1.7370000000e+03	3.5915076689e-25
1.7373333333e+03	3.6451449179e-25
1.7376666667e+03	3.6397285485e-25
1.7380000000e+03	3.6995668532e-25
1.7383333333e+03	3.5518512539e-25
1.7386666667e+03	3.6426757960e-25
1.7390000000e+03	3.6323499697e-25
1.7393333333e+03	3.5187308477e-25
1.7396666667e+03	3.5441281258e-25
1.7400000000e+03	3.4893391361e-25
1.7403333333e+03	3.7700709548e-25
1.7406666667e+03	3.9223566645e-25
1.7410000000e+03	3.7891717664e-25
1.7413333333e+03	3.7270246008e-25
1.7416666667e+03	3.6940421465e-25
1.7420000000e+03	3.5810346868e-25
1.7423333333e+03	3.6697245381e-25
1.7426666667e+03	3.3952706896e-25
1.7430000000e+03	3.7044157734e-25
1.7433333333e+03	3.7288002413e-25
1.7436666667e+03	3.5189844793e-25
1.7440000000e+03	3.5030537260e-25
1.7443333333e+03	3.5872139758e-25
1.7446666667e+03	3.5376108899e-25
1.7450000000e+03	3.5950588961e-25
1.7453333333e+03	3.6658204999e-25
1.7456666667e+03	3.7496689784e-25
1.7460000000e+03	3.6462272757e-25
1.7463333333e+03	3.7096565801e-25
1.7466666667e+03	3.5411370676e-25
1.7470000000e+03	3.6481712760e-25
1.7473333333e+03	3.7114976289e-25
1.7476666667e+03	3.7374646994e-25
1.7480000000e+03	3.6847296283e-25
1.7483333333e+03	3.7466312035e-25
1.7486666667e+03	3.7102532722e-25
1.7490000000e+03	3.6729462598e-25
1.7493333333e+03	3.8224894849e-25
1.7496666667e+03	3.6702179035e-25
1.7500000000e+03	3.6157731534e-25
1.7503333333e+03	3.6433722089e-25
1.7506666667e+03	3.5752952051e-25
1.7510000000e+03	3.5074861453e-25
1.7513333333e+03	3.5881485828e-25
1.7516666667e+03	3.5844559555e-25
1.7520000000e+03	3.5857570593e-25
1.7523333333e+03	3.6459320008e-25
1.7526666667e+03	3.5790587965e-25
1.7530000000e+03	3.6849527121e-25
1.7533333333e+03	3.5335437063e-25
1.7536666667e+03	3.6543679873e-25
1.7540000000e+03	3.5261712722e-25
1.7543333333e+03	3.6492358175e-25
1.7546666667e+03	3.5003320866e-25
1.7550000000e+03	3.6414440853e-25
1.7553333333e+03	3.6196593879e-25
1.7556666667e+03	3.5753276242e-25
1.7560000000e+03	3.5772589798e-25
1.7563333333e+03	3.5273864688e-25
1.7566666667e+03	3.6270318995e-25
1.7570000000e+03	3.7050775207e-25
1.7573333333e+03	3.6798910642e-25
1.7576666667e+03	3.4834920275e-25
1.7580000000e+03	3.6140841227e-25
1.7583333333e+03	3.5886615939e-25
1.7586666667e+03	3.6410632021e-25
1.7590000000e+03	3.4651887334e-25
1.7593333333e+03	3.4189949785e-25
1.7596666667e+03	3.5234153432e-25
1.7600000000e+03	3.5240729899e-25
1.7603333333e+03	3.5053010544e-25
1.7606666667e+03	3.6955036294e-25
1.7610000000e+03	3.5308978610e-25
1.7613333333e+03	3.4976849415e-25
1.7616666667e+03	3.6793357958e-25
1.7620000000e+03	3.5330819754e-25
1.7623333333e+03	3.6446476122e-25
1.7626666667e+03	3.6977495522e-25
1.7630000000e+03	3.7414339592e-25
1.7633333333e+03	3.6858023796e-25
1.7636666667e+03	3.6126235299e-25
1.7640000000e+03	3.6467872507e-25
1.7643333333e+03	3.7887547526e-25
1.7646666667e+03	3.8424765284e-25
1.7650000000e+03	3.7592941327e-25
1.7653333333e+03	3.8197126760e-25
1.7656666667e+03	3.6795504559e-25
1.7660000000e+03	3.7294782051e-25
1.7663333333e+03	3.7291225502e-25
1.7666666667e+03	3.7010024111e-25
1.7670000000e+03	3.6460849240e-25
1.7673333333e+03	3.6011793492e-25
1.7676666667e+03	3.5632744229e-25
1.7680000000e+03	3.4570391856e-25
1.7683333333e+03	3.6580713694e-25
1.7686666667e+03	3.7195395425e-25
1.7690000000e+03	3.8319157471e-25
1.7693333333e+03	3.7828910973e-25
1.7696666667e+03	3.6082908817e-25
1.7700000000e+03	3.6152779575e-25
1.7703333333e+03	3.7350998552e-25
1.7706666667e+03	3.7609988830e-25
1.7710000000e+03	3.5803107650e-25
1.7713333333e+03	3.5441947424e-25
1.7716666667e+03	3.6946367904e-25
1.7720000000e+03	3.7390651483e-25
1.7723333333e+03	3.5690739345e-25
1.7726666667e+03	3.8350727007e-25
1.7730000000e+03	3.8163037442e-25
1.7733333333e+03	3.6640999609e-25
1.7736666667e+03	3.7077144729e-25
1.7740000000e+03	3.6991829727e-25
1.7743333333e+03	3.6274147082e-25
1.7746666667e+03	3.6120743033e-25
1.7750000000e+03	3.6709974909e-25
1.7753333333e+03	3.5207317598e-25
1.7756666667e+03	3.6658495216e-25
1.7760000000e+03	3.7319559817e-25
1.7763333333e+03	3.6197416480e-25
1.7766666667e+03	3.7519277567e-25
1.7770000000e+03	3.7124200608e-25
1.7773333333e+03	3.6205554912e-25
1.7776666667e+03	3.7169156657e-25
1.7780000000e+03	3.7052862310e-25
1.7783333333e+03	3.6625432783e-25
1.7786666667e+03	3.8286937848e-25
1.7790000000e+03	3.5323295720e-25
1.7793333333e+03	3.7895314703e-25
1.7796666667e+03	3.7054000588e-25
1.7800000000e+03	3.8154599590e-25
1.7803333333e+03	3.6926062724e-25
1.7806666667e+03	3.5429331450e-25
1.7810000000e+03	3.7092716192e-25
1.7813333333e+03	3.5702206695e-25
1.7816666667e+03	3.5963619772e-25
1.7820000000e+03	3.7777385579e-25
1.7823333333e+03	3.7506907411e-25
1.7826666667e+03	3.9946801980e-25
1.7830000000e+03	3.8618325045e-25
1.7833333333e+03	3.8396321215e-25
1.7836666667e+03	3.9108948871e-25
1.7840000000e+03	3.7594865590e-25
1.7843333333e+03	3.5865697200e-25
1.7846666667e+03	3.5523400438e-25
1.7850000000e+03	3.7189478849e-25
1.7853333333e+03	3.6987040347e-25
1.7856666667e+03	3.6222515663e-25
1.7860000000e+03	3.6701635890e-25
1.7863333333e+03	3.7928864469e-25
1.7866666667e+03	3.6662637076e-25
1.7870000000e+03	3.6377227633e-25
1.7873333333e+03	3.7228737374e-25
1.7876666667e+03	4.0692277262e-25
1.7880000000e+03	3.8918476795e-25
1.7883333333e+03	3.7311224051e-25
1.7886666667e+03	3.8133080737e-25
1.7890000000e+03	3.7603336505e-25
1.7893333333e+03	3.7202487577e-25
1.7896666667e+03	3.6659277161e-25
1.7900000000e+03	3.7687238511e-25
1.7903333333e+03	3.8354606073e-25
1.7906666667e+03	3.8284290107e-25
1.7910000000e+03	3.7778260278e-25
1.7913333333e+03	3.7190865950e-25
1.7916666667e+03	3.7730359182e-25
1.7920000000e+03	3.8673644520e-25
1.7923333333e+03	3.6612235065e-25
1.7926666667e+03	3.6591220521e-25
1.7930000000e+03	3.6245953662e-25
1.7933333333e+03	3.7813452910e-25
1.7936666667e+03	3.6557645087e-25
1.7940000000e+03	3.8707841962e-25
1.7943333333e+03	3.9013970115e-25
1.7946666667e+03	3.8180800704e-25
1.7950000000e+03	3.5780595681e-25
1.7953333333e+03	3.5992998716e-25
1.7956666667e+03	3.6006790278e-25
1.7960000000e+03	3.7803486323e-25
1.7963333333e+03	3.7482792889e-25
1.7966666667e+03	3.7953989726e-25
1.7970000000e+03	3.7423328242e-25
1.7973333333e+03	3.8090593660e-25
1.7976666667e+03	3.7733813301e-25
1.7980000000e+03	3.6603070661e-25
1.7983333333e+03	3.7282708493e-25
1.7986666667e+03	3.7943116201e-25
1.7990000000e+03	3.9084271103e-25
1.7993333333e+03	3.7331100861e-25
1.7996666667e+03	3.7642955936e-25
1.8000000000e+03	3.9658135723e-25
1.8003333333e+03	3.7273256040e-25
1.8006666667e+03	3.6652368264e-25
1.8010000000e+03	3.6368790293e-25
1.8013333333e+03	3.6033698168e-25
1.8016666667e+03	3.6864135658e-25
1.8020000000e+03	3.5172124878e-25
1.8023333333e+03	3.6943284658e-25
1.8026666667e+03	3.7915751620e-25
1.8030000000e+03	3.6758324835e-25
1.8033333333e+03	3.7388289094e-25
1.8036666667e+03	3.6840037750e-25
1.8040000000e+03	3.9220039473e-25
1.8043333333e+03	3.7687951319e-25
1.8046666667e+03	3.8278421375e-25
1.8050000000e+03	3.8764994337e-25
1.8053333333e+03	3.9391606206e-25
1.8056666667e+03	3.7331986219e-25
1.8060000000e+03	3.7805083964e-25
1.8063333333e+03	3.6681088121e-25
1.8066666667e+03	3.7463525523e-25
1.8070000000e+03	3.8168829342e-25
1.8073333333e+03	3.8906752862e-25
1.8076666667e+03	3.8902265535e-25
1.8080000000e+03	3.8483500781e-25
1.8083333333e+03	3.5941234872e-25
1.8086666667e+03	3.8437575714e-25
1.8090000000e+03	3.8163023935e-25
1.8093333333e+03	3.7704130580e-25
1.8096666667e+03	3.8608444431e-25
1.8100000000e+03	3.8893856407e-25
1.8103333333e+03	4.0144457614e-25
1.8106666667e+03	3.6772410684e-25
1.8110000000e+03	3.7949251780e-25
1.8113333333e+03	3.8719932431e-25
1.8116666667e+03	3.7163765218e-25
1.8120000000e+03	3.7115123183e-25
1.8123333333e+03	3.6542141058e-25
1.8126666667e+03	3.7515001075e-25
1.8130000000e+03	3.7404943577e-25
1.8133333333e+03	3.8091166992e-25
1.8136666667e+03	3.8047891952e-25
1.8140000000e+03	3.8594555361e-25
1.8143333333e+03	3.9374600934e-25
1.8146666667e+03	3.8372756991e-25
1.8150000000e+03	3.8921972787e-25
1.8153333333e+03	3.7546172874e-25
1.8156666667e+03	3.7702860207e-25
1.8160000000e+03	3.7638103630e-25
1.8163333333e+03	3.8723332730e-25
1.8166666667e+03	3.6161927364e-25
1.8170000000e+03	3.7872907782e-25
1.8173333333e+03	3.6210509161e-25
1.8176666667e+03	3.8859827723e-25
1.8180000000e+03	3.8815746779e-25
1.8183333333e+03	3.7902904717e-25
1.8186666667e+03	3.7585090917e-25
1.8190000000e+03	3.6166657814e-25
1.8193333333e+03	3.8071820744e-25
1.8196666667e+03	4.1350457502e-25
1.8200000000e+03	3.9604160864e-25
1.8203333333e+03	3.7115840312e-25
1.8206666667e+03	3.6896065585e-25
1.8210000000e+03	3.7839882448e-25
1.8213333333e+03	3.8103711654e-25
1.8216666667e+03	3.8090988893e-25
1.8220000000e+03	3.7820671381e-25
1.8223333333e+03	3.8298443729e-25
1.8226666667e+03	3.9674259451e-25
1.8230000000e+03	3.7859602903e-25
1.8233333333e+03	3.7463232558e-25
1.8236666667e+03	3.8405778637e-25
1.8240000000e+03	3.7942156130e-25
1.8243333333e+03	3.8110220350e-25
1.8246666667e+03	3.9647628410e-25
1.8250000000e+03	3.7652082625e-25
1.8253333333e+03	3.7619992928e-25
1.8256666667e+03	3.8280011742e-25
1.8260000000e+03	3.8753662686e-25
1.8263333333e+03	3.7581683659e-25
1.8266666667e+03	3.7764909830e-25
1.8270000000e+03	3.5763246086e-25
1.8273333333e+03	3.8232889811e-25
1.8276666667e+03	3.8611381753e-25
1.8280000000e+03	3.7682438529e-25
1.8283333333e+03	3.9205464732e-25
1.8286666667e+03	3.7643509687e-25
1.8290000000e+03	3.7654725161e-25
1.8293333333e+03	3.8647952407e-25
1.8296666667e+03	3.9055384891e-25
1.8300000000e+03	3.8504213275e-25
1.8303333333e+03	3.9326870592e-25
1.8306666667e+03	3.8034384929e-25
1.8310000000e+03	3.6567131695e-25
1.8313333333e+03	3.8206047772e-25
1.8316666667e+03	3.8898001020e-25
1.8320000000e+03	3.8348433820e-25
1.8323333333e+03	3.7868752699e-25
1.8326666667e+03	3.8055883673e-25
1.8330000000e+03	3.8704885411e-25
1.8333333333e+03	3.6126752420e-25
1.8336666667e+03	3.7518771112e-25
1.8340000000e+03	3.6379810414e-25
1.8343333333e+03	3.8603823049e-25
1.8346666667e+03	3.8134196923e-25
1.8350000000e+03	3.6436589651e-25
1.8353333333e+03	3.6828021892e-25
1.8356666667e+03	3.8636202612e-25
1.8360000000e+03	3.7386657574e-25
1.8363333333e+03	3.7936337918e-25
1.8366666667e+03	3.9362174006e-25
1.8370000000e+03	3.8462621878e-25
1.8373333333e+03	3.8972909519e-25
1.8376666667e+03	3.7008206534e-25
1.8380000000e+03	3.8151344462e-25
1.8383333333e+03	3.8792696944e-25
1.8386666667e+03	3.8696675943e-25
1.8390000000e+03	3.8636592179e-25
1.8393333333e+03	3.9179759775e-25
1.8396666667e+03	3.7043858563e-25
1.8400000000e+03	3.8434941251e-25
1.8403333333e+03	3.7782037877e-25
1.8406666667e+03	3.9351118565e-25
1.8410000000e+03	3.8557219022e-25
1.8413333333e+03	3.8688286789e-25
1.8416666667e+03	3.9962512603e-25
1.8420000000e+03	4.0110519837e-25
1.8423333333e+03	3.9773813672e-25
1.8426666667e+03	3.8273492387e-25
1.8430000000e+03	3.7864078299e-25
1.8433333333e+03	3.9367003783e-25
1.8436666667e+03	3.7084255101e-25
1.8440000000e+03	3.7234770228e-25
1.8443333333e+03	3.6334450136e-25
1.8446666667e+03	3.7436657261e-25
1.8450000000e+03	3.9529750286e-25
1.8453333333e+03	3.8529864188e-25
1.8456666667e+03	3.8349550713e-25
1.8460000000e+03	3.9203121165e-25
1.8463333333e+03	3.8601653412e-25
1.8466666667e+03	4.0411819526e-25
1.8470000000e+03	3.9315451237e-25
1.8473333333e+03	3.8276772863e-25
1.8476666667e+03	3.7761078751e-25
1.8480000000e+03	3.7066120805e-25
1.8483333333e+03	3.7957557138e-25
1.8486666667e+03	3.8509541737e-25
1.8490000000e+03	3.7664813812e-25
1.8493333333e+03	3.7854725601e-25
1.8496666667e+03	3.8962044919e-25
1.8500000000e+03	3.8676833964e-25
1.8503333333e+03	3.9249695452e-25
1.8506666667e+03	3.9341721173e-25
1.8510000000e+03	3.9607176297e-25
1.8513333333e+03	3.9193578513e-25
1.8516666667e+03	3.9601305794e-25
1.8520000000e+03	3.9867304794e-25
1.8523333333e+03	3.8544556534e-25
1.8526666667e+03	3.7596340679e-25
1.8530000000e+03	3.8526309133e-25
1.8533333333e+03	3.8454830689e-25
1.8536666667e+03	3.8869745388e-25
1.8540000000e+03	3.8144982673e-25
1.8543333333e+03	3.9069630223e-25
1.8546666667e+03	3.8931138286e-25
1.8550000000e+03	3.7771390443e-25
1.8553333333e+03	4.0808375911e-25
1.8556666667e+03	3.9373200768e-25
1.8560000000e+03	3.6340296836e-25
1.8563333333e+03	3.6011614393e-25
1.8566666667e+03	3.8391664085e-25
1.8570000000e+03	3.8118039549e-25
1.8573333333e+03	3.8678448610e-25
1.8576666667e+03	3.9811803741e-25
1.8580000000e+03	3.8959184381e-25
1.8583333333e+03	4.0181038295e-25
1.8586666667e+03	3.9619248211e-25
1.8590000000e+03	3.7143373071e-25
1.8593333333e+03	3.8171370634e-25
1.8596666667e+03	3.8271436611e-25
1.8600000000e+03	3.9915202738e-25
1.8603333333e+03	3.9732124950e-25
1.8606666667e+03	4.0284785499e-25
1.8610000000e+03	3.8822532701e-25
1.8613333333e+03	3.9081711891e-25
1.8616666667e+03	3.8845472951e-25
1.8620000000e+03	4.0382031102e-25
1.8623333333e+03	3.9361476554e-25
1.8626666667e+03	3.8603467500e-25
1.8630000000e+03	3.9009339167e-25
1.8633333333e+03	3.7662872887e-25
1.8636666667e+03	3.8883241480e-25
1.8640000000e+03	3.9340182419e-25
1.8643333333e+03	3.8021241150e-25
1.8646666667e+03	3.9801327716e-25
1.8650000000e+03	3.9413238031e-25
1.8653333333e+03	3.8525619432e-25
1.8656666667e+03	3.8030242627e-25
1.8660000000e+03	3.8986751867e-25
1.8663333333e+03	3.9363750343e-25
1.8666666667e+03	3.8817267883e-25
1.8670000000e+03	3.9463323015e-25
1.8673333333e+03	3.9590316625e-25
1.8676666667e+03	3.8814898314e-25
1.8680000000e+03	4.0856931889e-25
1.8683333333e+03	3.9573468603e-25
1.8686666667e+03	3.9767065001e-25
1.8690000000e+03	3.7868187438e-25
1.8693333333e+03	3.9445934500e-25
1.8696666667e+03	3.7265225305e-25
1.8700000000e+03	3.8548942412e-25
1.8703333333e+03	3.8761315046e-25
1.8706666667e+03	3.8463207284e-25
1.8710000000e+03	3.9149438527e-25
1.8713333333e+03	3.9499281273e-25
1.8716666667e+03	3.8446784872e-25
1.8720000000e+03	3.8733563017e-25
1.8723333333e+03	3.9747282189e-25
1.8726666667e+03	3.8951272463e-25
1.8730000000e+03	3.8276615016e-25
1.8733333333e+03	3.7669289345e-25
1.8736666667e+03	3.9674226890e-25
1.8740000000e+03	4.0844050589e-25
1.8743333333e+03	4.0457040702e-25
1.8746666667e+03	3.8492096505e-25
1.8750000000e+03	4.0805381823e-25
1.8753333333e+03	4.0239821976e-25
1.8756666667e+03	3.8898471579e-25
1.8760000000e+03	4.0019533052e-25
1.8763333333e+03	3.9117970232e-25
1.8766666667e+03	3.8711141443e-25
1.8770000000e+03	4.0743636936e-25
1.8773333333e+03	4.0704009986e-25
1.8776666667e+03	3.8926402273e-25
1.8780000000e+03	3.8709034636e-25
1.8783333333e+03	3.8784537807e-25
1.8786666667e+03	3.8721101414e-25
1.8790000000e+03	3.9572069465e-25
1.8793333333e+03	4.0042203647e-25
1.8796666667e+03	4.1476369258e-25
1.8800000000e+03	3.9772679011e-25
1.8803333333e+03	4.0614558589e-25
1.8806666667e+03	3.9834726790e-25
1.8810000000e+03	4.1747380943e-25
1.8813333333e+03	4.1362531450e-25
1.8816666667e+03	3.9049969077e-25
1.8820000000e+03	3.9773239899e-25
1.8823333333e+03	3.9657498152e-25
1.8826666667e+03	4.0048638076e-25
1.8830000000e+03	3.9016677584e-25
1.8833333333e+03	3.9550229419e-25
1.8836666667e+03	4.0030628875e-25
1.8840000000e+03	3.9704933674e-25
1.8843333333e+03	4.0107413053e-25
1.8846666667e+03	4.0017399445e-25
1.8850000000e+03	4.0227066928e-25
1.8853333333e+03	4.0746309818e-25
1.8856666667e+03	3.8435243438e-25
1.8860000000e+03	3.8474927438e-25
1.8863333333e+03	3.8919282344e-25
1.8866666667e+03	3.7400854817e-25
1.8870000000e+03	4.1139750594e-25
1.8873333333e+03	4.0526034251e-25
1.8876666667e+03	4.0124595732e-25
1.8880000000e+03	4.1460369362e-25
1.8883333333e+03	4.0688038483e-25
1.8886666667e+03	3.8881245486e-25
1.8890000000e+03	4.0023565837e-25
1.8893333333e+03	3.8483045216e-25
1.8896666667e+03	3.8458631900e-25
1.8900000000e+03	4.1169950453e-25
1.8903333333e+03	4.2206193561e-25
1.8906666667e+03	4.0536915531e-25
1.8910000000e+03	4.0639349827e-25
1.8913333333e+03	3.8785939545e-25
1.8916666667e+03	3.8298008909e-25
1.8920000000e+03	3.7827766174e-25
1.8923333333e+03	4.0675575765e-25
1.8926666667e+03	3.9771925160e-25
1.8930000000e+03	3.9490971231e-25
1.8933333333e+03	4.1083662655e-25
1.8936666667e+03	4.0065951785e-25
1.8940000000e+03	3.9180389589e-25
1.8943333333e+03	3.9441135274e-25
1.8946666667e+03	3.9919154228e-25
1.8950000000e+03	3.9913877963e-25
1.8953333333e+03	3.7845709090e-25
1.8956666667e+03	3.8077175079e-25
1.8960000000e+03	3.8536283464e-25
1.8963333333e+03	4.1553564859e-25
1.8966666667e+03	4.0105060695e-25
1.8970000000e+03	3.8812464960e-25
1.8973333333e+03	3.9784222451e-25
1.8976666667e+03	3.9204124817e-25
1.8980000000e+03	4.0762294725e-25
1.8983333333e+03	4.0117993123e-25
1.8986666667e+03	3.9252842040e-25
1.8990000000e+03	3.9084054574e-25
1.8993333333e+03	4.1842075077e-25
1.8996666667e+03	4.1930680327e-25
1.9000000000e+03	4.0916467418e-25
1.9003333333e+03	3.9060716589e-25
1.9006666667e+03	4.1093974975e-25
1.9010000000e+03	3.9804328898e-25
1.9013333333e+03	4.0180450185e-25
1.9016666667e+03	4.0997336561e-25
1.9020000000e+03	3.9944554719e-25
1.9023333333e+03	4.0968099151e-25
1.9026666667e+03	4.2589197136e-25
1.9030000000e+03	4.1065732282e-25
1.9033333333e+03	4.0697546064e-25
1.9036666667e+03	3.9197512245e-25
1.9040000000e+03	4.0269417316e-25
1.9043333333e+03	3.9085113340e-25
1.9046666667e+03	3.8794926825e-25
1.9050000000e+03	4.1477216286e-25
1.9053333333e+03	3.9290174305e-25
1.9056666667e+03	4.0594396670e-25
1.9060000000e+03	4.1200447991e-25
1.9063333333e+03	4.1348641881e-25
1.9066666667e+03	3.9443517113e-25
1.9070000000e+03	3.9206575205e-25
1.9073333333e+03	4.0989439983e-25
1.9076666667e+03	4.0002630447e-25
1.9080000000e+03	3.8878750716e-25
1.9083333333e+03	3.9855395632e-25
1.9086666667e+03	3.9396190832e-25
1.9090000000e+03	4.1620006496e-25
1.9093333333e+03	4.0761460433e-25
1.9096666667e+03	3.9994372379e-25
1.9100000000e+03	4.1519090872e-25
1.9103333333e+03	4.0557374164e-25
1.9106666667e+03	3.8772402083e-25
1.9110000000e+03	3.9272059131e-25
1.9113333333e+03	3.9976418560e-25
1.9116666667e+03	4.0168179845e-25
1.9120000000e+03	4.2968871940e-25
1.9123333333e+03	4.2652391787e-25
1.9126666667e+03	4.0851613803e-25
1.9130000000e+03	4.0456583087e-25
1.9133333333e+03	4.0694342652e-25
1.9136666667e+03	4.2004796430e-25
1.9140000000e+03	3.9824451435e-25
1.9143333333e+03	3.8902698321e-25
1.9146666667e+03	3.9931533072e-25
1.9150000000e+03	3.7490906511e-25
1.9153333333e+03	4.0977633011e-25
1.9156666667e+03	4.1117389280e-25
1.9160000000e+03	3.9728637357e-25
1.9163333333e+03	4.0397101674e-25
1.9166666667e+03	4.1743874457e-25
1.9170000000e+03	4.1129969707e-25
1.9173333333e+03	4.1415144596e-25
1.9176666667e+03	4.2764864789e-25
1.9180000000e+03	4.2411368981e-25
1.9183333333e+03	4.3287742539e-25
1.9186666667e+03	4.0980995281e-25
1.9190000000e+03	4.0884588133e-25
1.9193333333e+03	4.1498359595e-25
1.9196666667e+03	3.9705485336e-25
1.9200000000e+03	3.9223780398e-25
1.9203333333e+03	3.9686091214e-25
1.9206666667e+03	4.0926255520e-25
1.9210000000e+03	4.1303224007e-25
1.9213333333e+03	4.0467832944e-25
1.9216666667e+03	4.0415604274e-25
1.9220000000e+03	3.9505524101e-25
1.9223333333e+03	3.9599072076e-25
1.9226666667e+03	4.0696226703e-25
1.9230000000e+03	4.0592128195e-25
1.9233333333e+03	4.2196383255e-25
1.9236666667e+03	4.2042662250e-25
1.9240000000e+03	3.9943418702e-25
1.9243333333e+03	4.1004034221e-25
1.9246666667e+03	4.1296460157e-25
1.9250000000e+03	4.2084491147e-25
1.9253333333e+03	4.0405948528e-25
1.9256666667e+03	3.9498298679e-25
1.9260000000e+03	4.0479677005e-25
1.9263333333e+03	4.1791574625e-25
1.9266666667e+03	4.0835582532e-25
1.9270000000e+03	4.1771355235e-25
1.9273333333e+03	4.3445668807e-25
1.9276666667e+03	4.2139873269e-25
1.9280000000e+03	4.0067914053e-25
1.9283333333e+03	4.0104151241e-25
1.9286666667e+03	3.9754548975e-25
1.9290000000e+03	4.6995646312e-25
1.9333333333e+03	4.5760776463e-25
1.9336666667e+03	4.3085035630e-25
1.9340000000e+03	4.2016787312e-25
1.9343333333e+03	4.1573384267e-25
1.9346666667e+03	4.0759832765e-25
1.9350000000e+03	4.0089125080e-25
1.9353333333e+03	4.9806516858e-25
1.9380000000e+03	4.2251273260e-25
1.9383333333e+03	4.1293460745e-25
1.9386666667e+03	4.2456945821e-25
1.9390000000e+03	4.3928276698e-25
1.9416666667e+03	4.2459019525e-25
1.9420000000e+03	4.2442580978e-25
1.9423333333e+03	4.1384051216e-25
1.9426666667e+03	4.2241394029e-25
1.9430000000e+03	4.0605482924e-25
1.9433333333e+03	4.0279902830e-25
1.9436666667e+03	4.1520614142e-25
1.9440000000e+03	4.0764804220e-25
1.9443333333e+03	4.1930330971e-25
1.9446666667e+03	4.3554490806e-25
1.9450000000e+03	4.1186964746e-25
1.9453333333e+03	4.1306218947e-25
1.9456666667e+03	4.1759944823e-25
1.9460000000e+03	4.3415287570e-25
1.9463333333e+03	4.0903453186e-25
1.9466666667e+03	4.0154435771e-25
1.9470000000e+03	4.1060973635e-25
1.9483333333e+03	4.2987978337e-25
1.9500000000e+03	4.3404122740e-25
1.9503333333e+03	4.0098720600e-25
1.9506666667e+03	4.1432529509e-25
1.9510000000e+03	4.2512888430e-25
1.9513333333e+03	4.2100015992e-25
1.9516666667e+03	4.1714370933e-25
1.9520000000e+03	4.0946337987e-25
1.9523333333e+03	4.1702719131e-25
1.9526666667e+03	4.2134978248e-25
1.9573333333e+03	4.5380149506e-25
1.9576666667e+03	3.9777933621e-25
1.9580000000e+03	4.1639880946e-25
1.9583333333e+03	4.1600391263e-25
1.9586666667e+03	4.1255264328e-25
1.9590000000e+03	4.0939038722e-25
1.9593333333e+03	4.2348978814e-25
1.9596666667e+03	4.2530782551e-25
1.9600000000e+03	4.5057833341e-25
1.9623333333e+03	4.3708229944e-25
1.9626666667e+03	4.0793521579e-25
1.9630000000e+03	4.0344968569e-25
1.9633333333e+03	4.1535905108e-25
1.9636666667e+03	3.9685501100e-25
1.9640000000e+03	3.9394506788e-25
1.9643333333e+03	4.1805405762e-25
1.9646666667e+03	4.1502251759e-25
1.9650000000e+03	4.2304163813e-25
1.9653333333e+03	4.1649397621e-25
1.9656666667e+03	4.2798917853e-25
1.9660000000e+03	4.1155646280e-25
1.9663333333e+03	4.2800866114e-25
1.9666666667e+03	4.1629411894e-25
1.9670000000e+03	4.0661676093e-25
1.9673333333e+03	4.2377719469e-25
1.9676666667e+03	4.7588697536e-25
1.9710000000e+03	5.5573491642e-25
1.9713333333e+03	4.1782115710e-25
1.9716666667e+03	4.0866003418e-25
1.9720000000e+03	4.2584021735e-25
1.9723333333e+03	4.2226166937e-25
1.9726666667e+03	4.2193630437e-25
1.9730000000e+03	4.1062323435e-25
1.9733333333e+03	4.2780357590e-25
1.9736666667e+03	4.1551990643e-25
1.9740000000e+03	4.1494159511e-25
1.9743333333e+03	4.2587458470e-25
1.9746666667e+03	4.3424632394e-25
1.9750000000e+03	4.2667027997e-25
1.9753333333e+03	4.2411665864e-25
1.9756666667e+03	4.3081586085e-25
1.9760000000e+03	4.3323525939e-25
1.9763333333e+03	4.2103514468e-25
1.9766666667e+03	4.3574550096e-25
1.9770000000e+03	4.8000099426e-25
1.9793333333e+03	6.1500725684e-25
1.9820000000e+03	5.1231732586e-25
1.9823333333e+03	4.4582060344e-25
1.9826666667e+03	4.3148443521e-25
1.9830000000e+03	4.2308357720e-25
1.9833333333e+03	4.3217711429e-25
1.9836666667e+03	4.3466449903e-25
1.9840000000e+03	4.2048403533e-25
1.9843333333e+03	4.1093453044e-25
1.9846666667e+03	4.1875860449e-25
1.9850000000e+03	4.2002437951e-25
1.9853333333e+03	4.2621213621e-25
1.9856666667e+03	4.2809635223e-25
1.9860000000e+03	4.3701678209e-25
1.9863333333e+03	4.2671626897e-25
1.9866666667e+03	4.2391045733e-25
1.9870000000e+03	4.1749999490e-25
1.9873333333e+03	4.2780559677e-25
1.9876666667e+03	4.1779192080e-25
1.9880000000e+03	4.2831679869e-25
1.9883333333e+03	4.2436698461e-25
1.9886666667e+03	4.2451121737e-25
1.9890000000e+03	4.2974585586e-25
1.9893333333e+03	4.3837802110e-25
1.9896666667e+03	4.1400342427e-25
1.9900000000e+03	4.3091258533e-25
1.9903333333e+03	4.4808881807e-25
1.9906666667e+03	4.3216638723e-25
1.9910000000e+03	4.2505861989e-25
1.9913333333e+03	4.5445479952e-25
1.9916666667e+03	4.4757446956e-25
1.9920000000e+03	4.3041099869e-25
1.9923333333e+03	4.3261329169e-25
1.9926666667e+03	4.1945903110e-25
1.9930000000e+03	4.3273903632e-25
1.9933333333e+03	4.2770800593e-25
1.9936666667e+03	4.1725596073e-25
1.9940000000e+03	4.1417166026e-25
1.9943333333e+03	4.1490031898e-25
1.9946666667e+03	4.2328090852e-25
1.9950000000e+03	4.2462054388e-25
1.9953333333e+03	4.1610128230e-25
1.9956666667e+03	4.3310035872e-25
1.9960000000e+03	4.2641846892e-25
1.9963333333e+03	4.2024029900e-25
1.9966666667e+03	4.1203785327e-25
1.9970000000e+03	4.2386373463e-25
1.9973333333e+03	4.1907867319e-25
1.9976666667e+03	4.1479733066e-25
1.9980000000e+03	4.1847165789e-25


==> data_products/ULs_SHV_G39.2-0.3.txt <==
f(Hz)	G39.2-0.3
5.5333333333e+01	1.3932226527e-25
5.7000000000e+01	1.3963678272e-25
5.7666666667e+01	1.3989101246e-25
6.1000000000e+01	1.3585851365e-25
6.1333333333e+01	1.3426968438e-25
6.1666666667e+01	1.3770080909e-25
6.2000000000e+01	1.3051848372e-25
6.2333333333e+01	1.3689266774e-25
6.2666666667e+01	1.3142168881e-25
6.3000000000e+01	1.4006595700e-25
6.3333333333e+01	1.3454123612e-25
6.3666666667e+01	1.3227701583e-25
6.4000000000e+01	1.2849360125e-25
6.4333333333e+01	1.2992174274e-25
6.4666666667e+01	1.3738316861e-25
6.5000000000e+01	1.3238402458e-25
6.5333333333e+01	1.3358350447e-25
6.5666666667e+01	1.2892507677e-25
6.6000000000e+01	1.2723457299e-25
6.6333333333e+01	1.3065987227e-25
6.6666666667e+01	1.3316906833e-25
6.7000000000e+01	1.3014020019e-25
6.7333333333e+01	1.2980527024e-25
6.7666666667e+01	1.2953237337e-25
6.8000000000e+01	1.3498130164e-25
6.8333333333e+01	1.2984335433e-25
6.8666666667e+01	1.2744310318e-25
6.9000000000e+01	1.2154852341e-25
6.9333333333e+01	1.3274969640e-25
6.9666666667e+01	1.3003317486e-25
7.0000000000e+01	1.2913395251e-25
7.0333333333e+01	1.3737551184e-25
7.0666666667e+01	1.3368000317e-25
7.1000000000e+01	1.2982594861e-25
7.1333333333e+01	1.2753058093e-25
7.1666666667e+01	1.2611937731e-25
7.2000000000e+01	1.2748524769e-25
7.2333333333e+01	1.2491749617e-25
7.2666666667e+01	1.3223293192e-25
7.3000000000e+01	1.3468328550e-25
7.3333333333e+01	1.2594991064e-25
7.3666666667e+01	1.2607955318e-25
7.4000000000e+01	1.2357949826e-25
7.4333333333e+01	1.2975705136e-25
7.4666666667e+01	1.2819151955e-25
7.5000000000e+01	1.2597321621e-25
7.5333333333e+01	1.2431120658e-25
7.5666666667e+01	1.3379393532e-25
7.6000000000e+01	1.3175143365e-25
7.6333333333e+01	1.2564620037e-25
7.6666666667e+01	1.2184822579e-25
7.7000000000e+01	1.2534793203e-25
7.7333333333e+01	1.2657080453e-25
7.7666666667e+01	1.2924902364e-25
7.8000000000e+01	1.2557717663e-25
7.8333333333e+01	1.2161887991e-25
7.8666666667e+01	1.3065466589e-25
7.9000000000e+01	1.2275639221e-25
7.9333333333e+01	1.2424823573e-25
7.9666666667e+01	1.2736751895e-25
8.0000000000e+01	1.2190589314e-25
8.0333333333e+01	1.2052225349e-25
8.0666666667e+01	1.2751088609e-25
8.1000000000e+01	1.2478716345e-25
8.1333333333e+01	1.3333828854e-25
8.1666666667e+01	1.3282587443e-25
8.2000000000e+01	1.4124053034e-25
8.2333333333e+01	1.4593620631e-25
8.2666666667e+01	1.4594524235e-25
8.3000000000e+01	1.3376292705e-25
8.3333333333e+01	1.3089610236e-25
8.3666666667e+01	1.2603633637e-25
8.4000000000e+01	1.2425999833e-25
8.4333333333e+01	1.1933558946e-25
8.4666666667e+01	1.2072884643e-25
8.5000000000e+01	1.1736905188e-25
8.5333333333e+01	1.2526968191e-25
8.5666666667e+01	1.2534088619e-25
8.6000000000e+01	1.2179611365e-25
8.6333333333e+01	1.2237393260e-25
8.6666666667e+01	1.2076303133e-25
8.7000000000e+01	1.2681725753e-25
8.7333333333e+01	1.2323615865e-25
8.7666666667e+01	1.2565184890e-25
8.8000000000e+01	1.2281599611e-25
8.8333333333e+01	1.2500045292e-25
8.8666666667e+01	1.2773614791e-25
8.9000000000e+01	1.3762563595e-25
8.9333333333e+01	1.4087067250e-25
8.9666666667e+01	1.3730892622e-25
9.0000000000e+01	1.2642604109e-25
9.0333333333e+01	1.2322304130e-25
9.0666666667e+01	1.2383428833e-25
9.1000000000e+01	1.2013082107e-25
9.1333333333e+01	1.1880373116e-25
9.1666666667e+01	1.2373651437e-25
9.2000000000e+01	1.2309629289e-25
9.2333333333e+01	1.3161112265e-25
9.2666666667e+01	1.2724399473e-25
9.3000000000e+01	1.2429897887e-25
9.3333333333e+01	1.2185089078e-25
9.3666666667e+01	1.1323151067e-25
9.4000000000e+01	1.2242353339e-25
9.4333333333e+01	1.2084175322e-25
9.4666666667e+01	1.2576607636e-25
9.5000000000e+01	1.2349735086e-25
9.5333333333e+01	1.1743872006e-25
9.5666666667e+01	1.2389171660e-25
9.6000000000e+01	1.2815423877e-25
9.6333333333e+01	1.2276460112e-25
9.6666666667e+01	1.2250170388e-25
9.7000000000e+01	1.2448324885e-25
9.7333333333e+01	1.2331649479e-25
9.7666666667e+01	1.2327711865e-25
9.8000000000e+01	1.2320581051e-25
9.8333333333e+01	1.2238761556e-25
9.8666666667e+01	1.2582149750e-25
9.9000000000e+01	1.2172217329e-25
9.9333333333e+01	1.2039501474e-25
9.9666666667e+01	1.2834725401e-25
1.0000000000e+02	1.3357877764e-25
1.0033333333e+02	1.3019488370e-25
1.0066666667e+02	1.2574675795e-25
1.0100000000e+02	1.2274717038e-25
1.0133333333e+02	1.2133980049e-25
1.0166666667e+02	1.2572561984e-25
1.0200000000e+02	1.2281177821e-25
1.0233333333e+02	1.2496703234e-25
1.0266666667e+02	1.1923886077e-25
1.0300000000e+02	1.2501391189e-25
1.0333333333e+02	1.2349438803e-25
1.0366666667e+02	1.2621308701e-25
1.0400000000e+02	1.2434117972e-25
1.0433333333e+02	1.2718392492e-25
1.0466666667e+02	1.2527735891e-25
1.0500000000e+02	1.2279540240e-25
1.0533333333e+02	1.2507516080e-25
1.0566666667e+02	1.2075143598e-25
1.0600000000e+02	1.1794695320e-25
1.0633333333e+02	1.2252275928e-25
1.0666666667e+02	1.2394936497e-25
1.0700000000e+02	1.2478831917e-25
1.0733333333e+02	1.2202102062e-25
1.0766666667e+02	1.2137397697e-25
1.0800000000e+02	1.1678030543e-25
1.0833333333e+02	1.2112694947e-25
1.0866666667e+02	1.2272155984e-25
1.0900000000e+02	1.1593629749e-25
1.0933333333e+02	1.2083969353e-25
1.0966666667e+02	1.2400879908e-25
1.1000000000e+02	1.2159489588e-25
1.1033333333e+02	1.1550707269e-25
1.1066666667e+02	1.2416983129e-25
1.1100000000e+02	1.2176723627e-25
1.1133333333e+02	1.2245297826e-25
1.1166666667e+02	1.2149734270e-25
1.1200000000e+02	1.2043380330e-25
1.1233333333e+02	1.2468141295e-25
1.1266666667e+02	1.1886842628e-25
1.1300000000e+02	1.1605398546e-25
1.1333333333e+02	1.1945394482e-25
1.1366666667e+02	1.2098585521e-25
1.1400000000e+02	1.1810231187e-25
1.1433333333e+02	1.1971431603e-25
1.1466666667e+02	1.1785766263e-25
1.1500000000e+02	1.1289392909e-25
1.1533333333e+02	1.1916120210e-25
1.1566666667e+02	1.2256711303e-25
1.1600000000e+02	1.1976957639e-25
1.1633333333e+02	1.1768675138e-25
1.1666666667e+02	1.2165498878e-25
1.1700000000e+02	1.2281911300e-25
1.1733333333e+02	1.2574701056e-25
1.1766666667e+02	1.1838791313e-25
1.1800000000e+02	1.1779345113e-25
1.1833333333e+02	1.1700306775e-25
1.1866666667e+02	1.2149847094e-25
1.1900000000e+02	1.1917129746e-25
1.1933333333e+02	1.1601389349e-25
1.1966666667e+02	1.4980792415e-25
1.2066666667e+02	1.2278966947e-25
1.2100000000e+02	1.2011598061e-25
1.2133333333e+02	1.2036570938e-25
1.2166666667e+02	1.2095796333e-25
1.2200000000e+02	1.2180274151e-25
1.2233333333e+02	1.2463149680e-25
1.2266666667e+02	1.1836809107e-25
1.2300000000e+02	1.2201827042e-25
1.2333333333e+02	1.1938562435e-25
1.2366666667e+02	1.2499922922e-25
1.2400000000e+02	1.2538907001e-25
1.2433333333e+02	1.1954576838e-25
1.2466666667e+02	1.2620312597e-25
1.2500000000e+02	1.2070992275e-25
1.2533333333e+02	1.1901237982e-25
1.2566666667e+02	1.1727714477e-25
1.2600000000e+02	1.2255649896e-25
1.2633333333e+02	1.1759856187e-25
1.2666666667e+02	1.1441998844e-25
1.2700000000e+02	1.1594703729e-25
1.2733333333e+02	1.1770761072e-25
1.2766666667e+02	1.2140949068e-25
1.2800000000e+02	1.1650392955e-25
1.2833333333e+02	1.1762332924e-25
1.2866666667e+02	1.1758091749e-25
1.2900000000e+02	1.1594983586e-25
1.2933333333e+02	1.1916410320e-25
1.2966666667e+02	1.1970378663e-25
1.3000000000e+02	1.2296652649e-25
1.3033333333e+02	1.1875845018e-25
1.3066666667e+02	1.1927732780e-25
1.3100000000e+02	1.1423744066e-25
1.3133333333e+02	1.1859684420e-25
1.3166666667e+02	1.1613409821e-25
1.3200000000e+02	1.1759918851e-25
1.3233333333e+02	1.2026302224e-25
1.3266666667e+02	1.1816541709e-25
1.3300000000e+02	1.1837213389e-25
1.3333333333e+02	1.2180190247e-25
1.3366666667e+02	1.2181655323e-25
1.3400000000e+02	1.1651837857e-25
1.3433333333e+02	1.2157099342e-25
1.3466666667e+02	1.1689773949e-25
1.3500000000e+02	1.1538628588e-25
1.3533333333e+02	1.1489456462e-25
1.3566666667e+02	1.2053409698e-25
1.3600000000e+02	1.2500880429e-25
1.3633333333e+02	1.1817552992e-25
1.3666666667e+02	1.1850476687e-25
1.3700000000e+02	1.2002780143e-25
1.3733333333e+02	1.1771852302e-25
1.3766666667e+02	1.1669003795e-25
1.3800000000e+02	1.2380866966e-25
1.3833333333e+02	1.1907554182e-25
1.3866666667e+02	1.1662878094e-25
1.3900000000e+02	1.1427774907e-25
1.3933333333e+02	1.1707867337e-25
1.3966666667e+02	1.1574494148e-25
1.4000000000e+02	1.1354095715e-25
1.4033333333e+02	1.1438677666e-25
1.4066666667e+02	1.1479867162e-25
1.4100000000e+02	1.1852201173e-25
1.4133333333e+02	1.2271632199e-25
1.4166666667e+02	1.1981244884e-25
1.4200000000e+02	1.2128453200e-25
1.4233333333e+02	1.1963784079e-25
1.4266666667e+02	1.1435410058e-25
1.4300000000e+02	1.1557322820e-25
1.4333333333e+02	1.2109469063e-25
1.4366666667e+02	1.2499648535e-25
1.4400000000e+02	1.2231386627e-25
1.4433333333e+02	1.1951674214e-25
1.4466666667e+02	1.1583122677e-25
1.4500000000e+02	1.1389526032e-25
1.4533333333e+02	1.1765822922e-25
1.4566666667e+02	1.2352208693e-25
1.4600000000e+02	1.1764697574e-25
1.4633333333e+02	1.1878875178e-25
1.4666666667e+02	1.1618931112e-25
1.4700000000e+02	1.1784687207e-25
1.4733333333e+02	1.2406143349e-25
1.4766666667e+02	1.2377762732e-25
1.4800000000e+02	1.2565497751e-25
1.4833333333e+02	1.2211333375e-25
1.4866666667e+02	1.2226759467e-25
1.4900000000e+02	1.1869841905e-25
1.4933333333e+02	1.1954364430e-25
1.4966666667e+02	1.2111470046e-25
1.5000000000e+02	1.1906706440e-25
1.5033333333e+02	1.2154945565e-25
1.5066666667e+02	1.1862585136e-25
1.5100000000e+02	1.1848384331e-25
1.5133333333e+02	1.2423228400e-25
1.5166666667e+02	1.1190810189e-25
1.5200000000e+02	1.2202047238e-25
1.5233333333e+02	1.2222783824e-25
1.5266666667e+02	1.1985667881e-25
1.5300000000e+02	1.1644312371e-25
1.5333333333e+02	1.1769789715e-25
1.5366666667e+02	1.2104890704e-25
1.5400000000e+02	1.1865183808e-25
1.5433333333e+02	1.1846365844e-25
1.5466666667e+02	1.2189544433e-25
1.5500000000e+02	1.1879550340e-25
1.5533333333e+02	1.1930233894e-25
1.5566666667e+02	1.1663779732e-25
1.5600000000e+02	1.1712298174e-25
1.5633333333e+02	1.1531936733e-25
1.5666666667e+02	1.1922266420e-25
1.5700000000e+02	1.2133603689e-25
1.5733333333e+02	1.1681889549e-25
1.5766666667e+02	1.1523313613e-25
1.5800000000e+02	1.1936821099e-25
1.5833333333e+02	1.1939965385e-25
1.5866666667e+02	1.1722532918e-25
1.5900000000e+02	1.1824607238e-25
1.5933333333e+02	1.1768493656e-25
1.5966666667e+02	1.1815587407e-25
1.6000000000e+02	1.1831760299e-25
1.6033333333e+02	1.1477255919e-25
1.6066666667e+02	1.1503355378e-25
1.6100000000e+02	1.1877176651e-25
1.6133333333e+02	1.1691438661e-25
1.6166666667e+02	1.1441810361e-25
1.6200000000e+02	1.1795169584e-25
1.6233333333e+02	1.1413443237e-25
1.6266666667e+02	1.1363907873e-25
1.6300000000e+02	1.1499776375e-25
1.6333333333e+02	1.1530059636e-25
1.6366666667e+02	1.1229551064e-25
1.6400000000e+02	1.1187098616e-25
1.6433333333e+02	1.1732493730e-25
1.6466666667e+02	1.1782218972e-25
1.6500000000e+02	1.1440555820e-25
1.6533333333e+02	1.1241814246e-25
1.6566666667e+02	1.1903063235e-25
1.6600000000e+02	1.1851126854e-25
1.6633333333e+02	1.1744471122e-25
1.6666666667e+02	1.2608983454e-25
1.6700000000e+02	1.1804744686e-25
1.6733333333e+02	1.1911634438e-25
1.6766666667e+02	1.1429048499e-25
1.6800000000e+02	1.2109442857e-25
1.6833333333e+02	1.2014008023e-25
1.6866666667e+02	1.1975258752e-25
1.6900000000e+02	1.2469765989e-25
1.6933333333e+02	1.2009852263e-25
1.6966666667e+02	1.2129905982e-25
1.7000000000e+02	1.1870319329e-25
1.7033333333e+02	1.2434421069e-25
1.7066666667e+02	1.2230446284e-25
1.7100000000e+02	1.2279353742e-25
1.7133333333e+02	1.2435197892e-25
1.7166666667e+02	1.1941726170e-25
1.7200000000e+02	1.1420720739e-25
1.7233333333e+02	1.1480505520e-25
1.7266666667e+02	1.1691000524e-25
1.7300000000e+02	1.1549738756e-25
1.7333333333e+02	1.2096259607e-25
1.7366666667e+02	1.1637470688e-25
1.7400000000e+02	1.1899916577e-25
1.7433333333e+02	1.1632887129e-25
1.7466666667e+02	1.1710437255e-25
1.7500000000e+02	1.1582427619e-25
1.7533333333e+02	1.1983871314e-25
1.7566666667e+02	1.1739165090e-25
1.7600000000e+02	1.1487922772e-25
1.7633333333e+02	1.1881649309e-25
1.7666666667e+02	1.1970659643e-25
1.7700000000e+02	1.1943805743e-25
1.7733333333e+02	1.2452463964e-25
1.7766666667e+02	1.1845684402e-25
1.7800000000e+02	1.1913107203e-25
1.7833333333e+02	1.1946273661e-25
1.7866666667e+02	1.1971899552e-25
1.7900000000e+02	1.1373931760e-25
1.7933333333e+02	1.1764066495e-25
1.8066666667e+02	1.2879046363e-25
1.8100000000e+02	1.1281071117e-25
1.8133333333e+02	1.1385947473e-25
1.8166666667e+02	1.1372808276e-25
1.8200000000e+02	1.1679351674e-25
1.8233333333e+02	1.2013356499e-25
1.8266666667e+02	1.1618898324e-25
1.8300000000e+02	1.1371512454e-25
1.8333333333e+02	1.1597761675e-25
1.8366666667e+02	1.1968397934e-25
1.8400000000e+02	1.2333814811e-25
1.8433333333e+02	1.2699353051e-25
1.8466666667e+02	1.1865532024e-25
1.8500000000e+02	1.1765642278e-25
1.8533333333e+02	1.1898397464e-25
1.8566666667e+02	1.1584950914e-25
1.8600000000e+02	1.1436653647e-25
1.8633333333e+02	1.1791162059e-25
1.8666666667e+02	1.1853532848e-25
1.8700000000e+02	1.1852829811e-25
1.8733333333e+02	1.1505298640e-25
1.8766666667e+02	1.1746847507e-25
1.8800000000e+02	1.1615786901e-25
1.8833333333e+02	1.1548395625e-25
1.8866666667e+02	1.1983152459e-25
1.8900000000e+02	1.1892904100e-25
1.8933333333e+02	1.1671571135e-25
1.8966666667e+02	1.1612991442e-25
1.9000000000e+02	1.1274622863e-25
1.9033333333e+02	1.1195579783e-25
1.9066666667e+02	1.1935901451e-25
1.9100000000e+02	1.2343868677e-25
1.9133333333e+02	1.2111455089e-25
1.9166666667e+02	1.1863795095e-25
1.9200000000e+02	1.1609134342e-25
1.9233333333e+02	1.1426844143e-25
1.9266666667e+02	1.1558563671e-25
1.9300000000e+02	1.1917674290e-25
1.9333333333e+02	1.1785266203e-25
1.9366666667e+02	1.1893892108e-25
1.9400000000e+02	1.2006983159e-25
1.9433333333e+02	1.1678365930e-25
1.9466666667e+02	1.1789307190e-25
1.9500000000e+02	1.1688716868e-25
1.9533333333e+02	1.2548273818e-25
1.9566666667e+02	1.1753005532e-25
1.9600000000e+02	1.1694943054e-25
1.9633333333e+02	1.1254863061e-25
1.9666666667e+02	1.1515178218e-25
1.9700000000e+02	1.1770088109e-25
1.9733333333e+02	1.1519012755e-25
1.9766666667e+02	1.1851125515e-25
1.9800000000e+02	1.1428940679e-25
1.9833333333e+02	1.2011329100e-25
1.9866666667e+02	1.2353634480e-25
1.9900000000e+02	1.1710883432e-25
1.9933333333e+02	1.1665918550e-25
1.9966666667e+02	1.2205399594e-25
2.0000000000e+02	1.1791843612e-25
2.0033333333e+02	1.1826770622e-25
2.0066666667e+02	1.1789500394e-25
2.0100000000e+02	1.1690614518e-25
2.0133333333e+02	1.1591578903e-25
2.0166666667e+02	1.1820570086e-25
2.0200000000e+02	1.2083516027e-25
2.0233333333e+02	1.1658737746e-25
2.0266666667e+02	1.1952237555e-25
2.0300000000e+02	1.1831586551e-25
2.0333333333e+02	1.1674374898e-25
2.0366666667e+02	1.1397738848e-25
2.0400000000e+02	1.2182529792e-25
2.0433333333e+02	1.1689397971e-25
2.0466666667e+02	1.2073482227e-25
2.0500000000e+02	1.2274907759e-25
2.0533333333e+02	1.2002350427e-25
2.0566666667e+02	1.1827551496e-25
2.0600000000e+02	1.2044834669e-25
2.0633333333e+02	1.1898099593e-25
2.0666666667e+02	1.1571073964e-25
2.0700000000e+02	1.1877090340e-25
2.0733333333e+02	1.2106707886e-25
2.0766666667e+02	1.1482331017e-25
2.0800000000e+02	1.1503454597e-25
2.0833333333e+02	1.1837432305e-25
2.0866666667e+02	1.1923297568e-25
2.0900000000e+02	1.1619030648e-25
2.0933333333e+02	1.1820542402e-25
2.0966666667e+02	1.1874025683e-25
2.1000000000e+02	1.1698654269e-25
2.1033333333e+02	1.1608992872e-25
2.1066666667e+02	1.1994901806e-25
2.1100000000e+02	1.1803429766e-25
2.1133333333e+02	1.1775448092e-25
2.1166666667e+02	1.1798030850e-25
2.1200000000e+02	1.2056140045e-25
2.1233333333e+02	1.1901628295e-25
2.1266666667e+02	1.2199887199e-25
2.1300000000e+02	1.1668059957e-25
2.1333333333e+02	1.1685317316e-25
2.1366666667e+02	1.1571648431e-25
2.1400000000e+02	1.1718181787e-25
2.1433333333e+02	1.1795391671e-25
2.1466666667e+02	1.1736113434e-25
2.1500000000e+02	1.1957338888e-25
2.1533333333e+02	1.1875790675e-25
2.1566666667e+02	1.1412801189e-25
2.1600000000e+02	1.1633844048e-25
2.1633333333e+02	1.2312688376e-25
2.1666666667e+02	1.1729880984e-25
2.1700000000e+02	1.2260779418e-25
2.1733333333e+02	1.2230875612e-25
2.1766666667e+02	1.2154509866e-25
2.1800000000e+02	1.2079488699e-25
2.1833333333e+02	1.2110013394e-25
2.1866666667e+02	1.1786999854e-25
2.1900000000e+02	1.1552396607e-25
2.1933333333e+02	1.1958264052e-25
2.1966666667e+02	1.1984938375e-25
2.2000000000e+02	1.1659384711e-25
2.2033333333e+02	1.1453465126e-25
2.2066666667e+02	1.1408290302e-25
2.2100000000e+02	1.1223640501e-25
2.2133333333e+02	1.1291500481e-25
2.2166666667e+02	1.1467250661e-25
2.2200000000e+02	1.2232658482e-25
2.2233333333e+02	1.2471541843e-25
2.2266666667e+02	1.2832005668e-25
2.2300000000e+02	1.3556890124e-25
2.2333333333e+02	1.2803878738e-25
2.2366666667e+02	1.1965962518e-25
2.2400000000e+02	1.2263036333e-25
2.2433333333e+02	1.2110005843e-25
2.2466666667e+02	1.1855781551e-25
2.2500000000e+02	1.1704976579e-25
2.2533333333e+02	1.1802318615e-25
2.2566666667e+02	1.1639711743e-25
2.2600000000e+02	1.2019585698e-25
2.2633333333e+02	1.2259362663e-25
2.2666666667e+02	1.1943973784e-25
2.2700000000e+02	1.2176981588e-25
2.2733333333e+02	1.1573503876e-25
2.2766666667e+02	1.1598511669e-25
2.2800000000e+02	1.1817477599e-25
2.2833333333e+02	1.1274144099e-25
2.2866666667e+02	1.1581602459e-25
2.2900000000e+02	1.1828668137e-25
2.2933333333e+02	1.1535117833e-25
2.2966666667e+02	1.1471910703e-25
2.3000000000e+02	1.1587877655e-25
2.3033333333e+02	1.1559597808e-25
2.3066666667e+02	1.1475977167e-25
2.3100000000e+02	1.1772867468e-25
2.3133333333e+02	1.2454007093e-25
2.3166666667e+02	1.1958752759e-25
2.3200000000e+02	1.2299985993e-25
2.3233333333e+02	1.1693796657e-25
2.3266666667e+02	1.1912293247e-25
2.3300000000e+02	1.2077994253e-25
2.3333333333e+02	1.2120601836e-25
2.3366666667e+02	1.1873063512e-25
2.3400000000e+02	1.2106225679e-25
2.3433333333e+02	1.1657690590e-25
2.3466666667e+02	1.1933226071e-25
2.3500000000e+02	1.1897339301e-25
2.3533333333e+02	1.1703213217e-25
2.3566666667e+02	1.1783956539e-25
2.3600000000e+02	1.1683155861e-25
2.3633333333e+02	1.1724720150e-25
2.3666666667e+02	1.1315190152e-25
2.3700000000e+02	1.1885989748e-25
2.3733333333e+02	1.1904454084e-25
2.3766666667e+02	1.2112740671e-25
2.3800000000e+02	1.2059417777e-25
2.3833333333e+02	1.2076634508e-25
2.3866666667e+02	1.1468132666e-25
2.3900000000e+02	1.1944916000e-25
2.3933333333e+02	1.2084863988e-25
2.3966666667e+02	1.1546158180e-25
2.4000000000e+02	1.2130598441e-25
2.4033333333e+02	1.2263458297e-25
2.4066666667e+02	1.2715883485e-25
2.4100000000e+02	1.1928698214e-25
2.4133333333e+02	1.1698335129e-25
2.4166666667e+02	1.1666014085e-25
2.4200000000e+02	1.1595921780e-25
2.4233333333e+02	1.1856141319e-25
2.4266666667e+02	1.2119226796e-25
2.4300000000e+02	1.1929506258e-25
2.4333333333e+02	1.1613507708e-25
2.4366666667e+02	1.1951482007e-25
2.4400000000e+02	1.2109482694e-25
2.4433333333e+02	1.2014307286e-25
2.4466666667e+02	1.2162851267e-25
2.4500000000e+02	1.1880153173e-25
2.4533333333e+02	1.1879174385e-25
2.4566666667e+02	1.1544497360e-25
2.4600000000e+02	1.1588513800e-25
2.4633333333e+02	1.2191603089e-25
2.4666666667e+02	1.1685140492e-25
2.4700000000e+02	1.2035941966e-25
2.4733333333e+02	1.1867669415e-25
2.4766666667e+02	1.2010417849e-25
2.4800000000e+02	1.2430445803e-25
2.4833333333e+02	1.2468044871e-25
2.4866666667e+02	1.2028959857e-25
2.4900000000e+02	1.2006774147e-25
2.4933333333e+02	1.2104589500e-25
2.4966666667e+02	1.1953237486e-25
2.5000000000e+02	1.1842754730e-25
2.5033333333e+02	1.1970117851e-25
2.5066666667e+02	1.1964194821e-25
2.5100000000e+02	1.1786196439e-25
2.5133333333e+02	1.2462526437e-25
2.5166666667e+02	1.1951042811e-25
2.5200000000e+02	1.2251787624e-25
2.5233333333e+02	1.1678269295e-25
2.5266666667e+02	1.2114931163e-25
2.5300000000e+02	1.1704386282e-25
2.5333333333e+02	1.1805297290e-25
2.5366666667e+02	1.1283925182e-25
2.5400000000e+02	1.1982709161e-25
2.5433333333e+02	1.1459326128e-25
2.5466666667e+02	1.1812700690e-25
2.5500000000e+02	1.1947650314e-25
2.5533333333e+02	1.1686727153e-25
2.5566666667e+02	1.2063450167e-25
2.5600000000e+02	1.1874583601e-25
2.5633333333e+02	1.1601366005e-25
2.5666666667e+02	1.2608549220e-25
2.5700000000e+02	1.2493295872e-25
2.5733333333e+02	1.1674455899e-25
2.5766666667e+02	1.2046751573e-25
2.5800000000e+02	1.2133240233e-25
2.5833333333e+02	1.1969377674e-25
2.5866666667e+02	1.1997057227e-25
2.5900000000e+02	1.2328334504e-25
2.5933333333e+02	1.2360252721e-25
2.5966666667e+02	1.2945601186e-25
2.6000000000e+02	1.2542007437e-25
2.6033333333e+02	1.2061292908e-25
2.6066666667e+02	1.2221728314e-25
2.6100000000e+02	1.2006270955e-25
2.6133333333e+02	1.1993911731e-25
2.6166666667e+02	1.2519852615e-25
2.6200000000e+02	1.2435511072e-25
2.6233333333e+02	1.2513075286e-25
2.6266666667e+02	1.1823553203e-25
2.6300000000e+02	1.2330902713e-25
2.6333333333e+02	1.2427915134e-25
2.6366666667e+02	1.2435678891e-25
2.6400000000e+02	1.2140965983e-25
2.6433333333e+02	1.2436329087e-25
2.6466666667e+02	1.2600742879e-25
2.6500000000e+02	1.2154860244e-25
2.6533333333e+02	1.1743746757e-25
2.6566666667e+02	1.1927939618e-25
2.6600000000e+02	1.2437315393e-25
2.6633333333e+02	1.2249855219e-25
2.6666666667e+02	1.2215025257e-25
2.6700000000e+02	1.2235774102e-25
2.6733333333e+02	1.1917459428e-25
2.6766666667e+02	1.1478342688e-25
2.6800000000e+02	1.1953520975e-25
2.6833333333e+02	1.1923951581e-25
2.6866666667e+02	1.2314673507e-25
2.6900000000e+02	1.2223199615e-25
2.6933333333e+02	1.5671637763e-25
2.7000000000e+02	1.6429106028e-25
2.7033333333e+02	1.1986839902e-25
2.7066666667e+02	1.2472774420e-25
2.7100000000e+02	1.2382709198e-25
2.7133333333e+02	1.2467835478e-25
2.7166666667e+02	1.2170024581e-25
2.7200000000e+02	1.2543262307e-25
2.7233333333e+02	1.2500353414e-25
2.7266666667e+02	1.2313132678e-25
2.7300000000e+02	1.2358014525e-25
2.7333333333e+02	1.2501020264e-25
2.7366666667e+02	1.2319504685e-25
2.7400000000e+02	1.2499663350e-25
2.7433333333e+02	1.2676880690e-25
2.7466666667e+02	1.2199354678e-25
2.7500000000e+02	1.3310553608e-25
2.7533333333e+02	1.2821529660e-25
2.7566666667e+02	1.2881164799e-25
2.7600000000e+02	1.3193117854e-25
2.7733333333e+02	1.5491423230e-25
2.7766666667e+02	1.3610798685e-25
2.7800000000e+02	1.2391221759e-25
2.7833333333e+02	1.2457755754e-25
2.7866666667e+02	1.3116059724e-25
2.7900000000e+02	1.2923806449e-25
2.7933333333e+02	1.2959272972e-25
2.7966666667e+02	1.2920559722e-25
2.8000000000e+02	1.2711354435e-25
2.8033333333e+02	1.3597911360e-25
2.8066666667e+02	1.3809845488e-25
2.8100000000e+02	1.4192169592e-25
2.8133333333e+02	1.4533516491e-25
2.8166666667e+02	1.3129076392e-25
2.8200000000e+02	1.2368697671e-25
2.8233333333e+02	1.3333253991e-25
2.8266666667e+02	1.2537869089e-25
2.8300000000e+02	1.1727340123e-25
2.8333333333e+02	1.1838894468e-25
2.8366666667e+02	1.2540872962e-25
2.8400000000e+02	1.2946551819e-25
2.8433333333e+02	1.2032025431e-25
2.8466666667e+02	1.2995826875e-25
2.8500000000e+02	1.2913235724e-25
2.8533333333e+02	1.2695430984e-25
2.8566666667e+02	1.2941746126e-25
2.8600000000e+02	1.2408466262e-25
2.8633333333e+02	1.2648354085e-25
2.8666666667e+02	1.2572174670e-25
2.8700000000e+02	1.3165837887e-25
2.8733333333e+02	1.2505778557e-25
2.8766666667e+02	1.2101625549e-25
2.8800000000e+02	1.1859354555e-25
2.8833333333e+02	1.2271106816e-25
2.8866666667e+02	1.2453142515e-25
2.8900000000e+02	1.2468383967e-25
2.8933333333e+02	1.2441619690e-25
2.8966666667e+02	1.1901737439e-25
2.9000000000e+02	1.2311127357e-25
2.9033333333e+02	1.2514848148e-25
2.9066666667e+02	1.2713860399e-25
2.9100000000e+02	1.2364271658e-25
2.9133333333e+02	1.2506984557e-25
2.9166666667e+02	1.2433258416e-25
2.9200000000e+02	1.2151468452e-25
2.9233333333e+02	1.2245339803e-25
2.9266666667e+02	1.2036184146e-25
2.9300000000e+02	1.1801428959e-25
2.9333333333e+02	1.1784650117e-25
2.9366666667e+02	1.2568648036e-25
2.9400000000e+02	1.2441122873e-25
2.9433333333e+02	1.1846334910e-25
2.9466666667e+02	1.1846757454e-25
2.9500000000e+02	1.2235803059e-25
2.9533333333e+02	1.2378942952e-25
2.9566666667e+02	1.2741139193e-25
2.9600000000e+02	1.3631505966e-25
2.9633333333e+02	1.2495058184e-25
2.9666666667e+02	1.1348701004e-25
2.9700000000e+02	1.2061788990e-25
2.9733333333e+02	1.2716086663e-25
2.9766666667e+02	1.2590644959e-25
2.9800000000e+02	1.2621349498e-25
2.9833333333e+02	1.2832421395e-25
2.9866666667e+02	1.2468956830e-25
2.9900000000e+02	1.4117047019e-25
3.0066666667e+02	1.3594986309e-25
3.0100000000e+02	1.2977096938e-25
3.0133333333e+02	1.2880363938e-25
3.0400000000e+02	1.2416050045e-25
3.0433333333e+02	1.1990690934e-25
3.0466666667e+02	1.2198088237e-25
3.0500000000e+02	1.2083393530e-25
3.0533333333e+02	1.2335841793e-25
3.0566666667e+02	1.2628412414e-25
3.0600000000e+02	1.2885943402e-25
3.0633333333e+02	1.2884835970e-25
3.0666666667e+02	1.2155541357e-25
3.0700000000e+02	1.2329287084e-25
3.0733333333e+02	1.2541600346e-25
3.0766666667e+02	1.2730188580e-25
3.0800000000e+02	1.2749100096e-25
3.0833333333e+02	1.2363172185e-25
3.0866666667e+02	1.2025872189e-25
3.0900000000e+02	1.2054820649e-25
3.0933333333e+02	1.2238816012e-25
3.0966666667e+02	1.1878088385e-25
3.1000000000e+02	1.2124482784e-25
3.1033333333e+02	1.2448268449e-25
3.1066666667e+02	1.2682658129e-25
3.1100000000e+02	1.2754881238e-25
3.1133333333e+02	1.2167859427e-25
3.1166666667e+02	1.2091225101e-25
3.1200000000e+02	1.2837912204e-25
3.1233333333e+02	1.2312201823e-25
3.1266666667e+02	1.2175366372e-25
3.1300000000e+02	1.2256133710e-25
3.1333333333e+02	1.2760646052e-25
3.1366666667e+02	1.2785496593e-25
3.1400000000e+02	1.2633196566e-25
3.1433333333e+02	1.2677018884e-25
3.1466666667e+02	1.2804495246e-25
3.1500000000e+02	1.2697232716e-25
3.1533333333e+02	1.2885235826e-25
3.1566666667e+02	1.2733246091e-25
3.1600000000e+02	1.3312536190e-25
3.1633333333e+02	1.3024173972e-25
3.1666666667e+02	1.2632541222e-25
3.1700000000e+02	1.2040276748e-25
3.1733333333e+02	1.2393384172e-25
3.1766666667e+02	1.2961160537e-25
3.1800000000e+02	1.2695901320e-25
3.1833333333e+02	1.2950243752e-25
3.1866666667e+02	1.2412170275e-25
3.1900000000e+02	1.2004326553e-25
3.1933333333e+02	1.2357479094e-25
3.1966666667e+02	1.2458750581e-25
3.2000000000e+02	1.3352804762e-25
3.2033333333e+02	1.3011196948e-25
3.2066666667e+02	1.2755884610e-25
3.2100000000e+02	1.3096199721e-25
3.2133333333e+02	1.3225897578e-25
3.2166666667e+02	1.2714156802e-25
3.2200000000e+02	1.3313971355e-25
3.2233333333e+02	1.2958822028e-25
3.2266666667e+02	1.2659875308e-25
3.2300000000e+02	1.3085445934e-25
3.2333333333e+02	1.3298594400e-25
3.2366666667e+02	1.2744261288e-25
3.2400000000e+02	1.2640283730e-25
3.2433333333e+02	1.3286008157e-25
3.2466666667e+02	1.3335249279e-25
3.2500000000e+02	1.3546848789e-25
3.2533333333e+02	1.3091951848e-25
3.2566666667e+02	1.2890095579e-25
3.2600000000e+02	1.3148861407e-25
3.2633333333e+02	1.2982120566e-25
3.2666666667e+02	1.2814946157e-25
3.2700000000e+02	1.3368925536e-25
3.2733333333e+02	1.2812789376e-25
3.2766666667e+02	1.2608393376e-25
3.2800000000e+02	1.3452016593e-25
3.2833333333e+02	1.3090687683e-25
3.2866666667e+02	1.3061841454e-25
3.2900000000e+02	1.3119461664e-25
3.2933333333e+02	1.2815638962e-25
3.2966666667e+02	1.3057282199e-25
3.3000000000e+02	1.2774991006e-25
3.3033333333e+02	1.2685010914e-25
3.3066666667e+02	1.2987664507e-25
3.3100000000e+02	1.2601441056e-25
3.3133333333e+02	1.3520428435e-25
3.3166666667e+02	1.3115285909e-25
3.3200000000e+02	1.3182052009e-25
3.3233333333e+02	1.2917271433e-25
3.3266666667e+02	1.3584243518e-25
3.3300000000e+02	1.3333849636e-25
3.3333333333e+02	1.3075615239e-25
3.3366666667e+02	1.3400252042e-25
3.3400000000e+02	1.3266519739e-25
3.3433333333e+02	1.2606450742e-25
3.3466666667e+02	1.2850727019e-25
3.3500000000e+02	1.2835167385e-25
3.3533333333e+02	1.3056537411e-25
3.3566666667e+02	1.2665452192e-25
3.3600000000e+02	1.2785406010e-25
3.3633333333e+02	1.2594964179e-25
3.3666666667e+02	1.2700200560e-25
3.3700000000e+02	1.3186157739e-25
3.3733333333e+02	1.2923690921e-25
3.3766666667e+02	1.2574435969e-25
3.3800000000e+02	1.2997814314e-25
3.3833333333e+02	1.2866277994e-25
3.3866666667e+02	1.2293353653e-25
3.3900000000e+02	1.2840897312e-25
3.3933333333e+02	1.2857232009e-25
3.3966666667e+02	1.2395095642e-25
3.4000000000e+02	1.2668757266e-25
3.4033333333e+02	1.2717123508e-25
3.4066666667e+02	1.2777885312e-25
3.4100000000e+02	1.2955951140e-25
3.4133333333e+02	1.3382013569e-25
3.4166666667e+02	1.2803720036e-25
3.4200000000e+02	1.2679001979e-25
3.4233333333e+02	1.2522747014e-25
3.4266666667e+02	1.2904286443e-25
3.4300000000e+02	1.3393688549e-25
3.4333333333e+02	1.3291115737e-25
3.4366666667e+02	1.3160659463e-25
3.4400000000e+02	1.3116017919e-25
3.4433333333e+02	1.3532280478e-25
3.4466666667e+02	1.2917005615e-25
3.4500000000e+02	1.2657247163e-25
3.4533333333e+02	1.2526718339e-25
3.4566666667e+02	1.2387631995e-25
3.4600000000e+02	1.2558442914e-25
3.4633333333e+02	1.3000339653e-25
3.4666666667e+02	1.2807956789e-25
3.4700000000e+02	1.3020394897e-25
3.4733333333e+02	1.2683861752e-25
3.4766666667e+02	1.3184543901e-25
3.4800000000e+02	1.3136543014e-25
3.4833333333e+02	1.2744505266e-25
3.4866666667e+02	1.2471420928e-25
3.4900000000e+02	1.2850355617e-25
3.4933333333e+02	1.2795881460e-25
3.4966666667e+02	1.2828867591e-25
3.5000000000e+02	1.2970469742e-25
3.5033333333e+02	1.3243653818e-25
3.5066666667e+02	1.3195172796e-25
3.5100000000e+02	1.3514461409e-25
3.5133333333e+02	1.3150679020e-25
3.5166666667e+02	1.2714448774e-25
3.5200000000e+02	1.2666012981e-25
3.5233333333e+02	1.2688334271e-25
3.5266666667e+02	1.2911729555e-25
3.5300000000e+02	1.3253882802e-25
3.5333333333e+02	1.3008684344e-25
3.5366666667e+02	1.2701305425e-25
3.5400000000e+02	1.3698285025e-25
3.5433333333e+02	1.3100934915e-25
3.5466666667e+02	1.2398723492e-25
3.5500000000e+02	1.2296545876e-25
3.5533333333e+02	1.2525544571e-25
3.5566666667e+02	1.2974514223e-25
3.5600000000e+02	1.3060088747e-25
3.5633333333e+02	1.2861707793e-25
3.5666666667e+02	1.3378300226e-25
3.5700000000e+02	1.3267470554e-25
3.5733333333e+02	1.2604097274e-25
3.5766666667e+02	1.2722511047e-25
3.5800000000e+02	1.3116006086e-25
3.5833333333e+02	1.3440784601e-25
3.5866666667e+02	1.3728247059e-25
3.5900000000e+02	1.2853065541e-25
3.5933333333e+02	1.3442251249e-25
3.5966666667e+02	1.3360505315e-25
3.6000000000e+02	1.3545178789e-25
3.6033333333e+02	1.3000984479e-25
3.6066666667e+02	1.2508053362e-25
3.6100000000e+02	1.2832389337e-25
3.6133333333e+02	1.3334387672e-25
3.6166666667e+02	1.3571720922e-25
3.6200000000e+02	1.3105989050e-25
3.6233333333e+02	1.3505951640e-25
3.6266666667e+02	1.2896783331e-25
3.6300000000e+02	1.2990583342e-25
3.6333333333e+02	1.2933623324e-25
3.6366666667e+02	1.2540897902e-25
3.6400000000e+02	1.3246650384e-25
3.6433333333e+02	1.3255475910e-25
3.6466666667e+02	1.3218818779e-25
3.6500000000e+02	1.3834648528e-25
3.6533333333e+02	1.2906214885e-25
3.6566666667e+02	1.3256510761e-25
3.6600000000e+02	1.3055922037e-25
3.6633333333e+02	1.3115618798e-25
3.6666666667e+02	1.2650757667e-25
3.6700000000e+02	1.3370874208e-25
3.6733333333e+02	1.3676765016e-25
3.6766666667e+02	1.3170311720e-25
3.6800000000e+02	1.3423323614e-25
3.6833333333e+02	1.3140091872e-25
3.6866666667e+02	1.3300363474e-25
3.6900000000e+02	1.3173782306e-25
3.6933333333e+02	1.3030496082e-25
3.6966666667e+02	1.3061732396e-25
3.7000000000e+02	1.3345430248e-25
3.7033333333e+02	1.3360102996e-25
3.7066666667e+02	1.3283340219e-25
3.7100000000e+02	1.3681258558e-25
3.7133333333e+02	1.2792197728e-25
3.7166666667e+02	1.3021722980e-25
3.7200000000e+02	1.3552010618e-25
3.7233333333e+02	1.2854867939e-25
3.7266666667e+02	1.3662497004e-25
3.7300000000e+02	1.3796161733e-25
3.7333333333e+02	1.3944308948e-25
3.7366666667e+02	1.3518481827e-25
3.7400000000e+02	1.3655774554e-25
3.7433333333e+02	1.3188986636e-25
3.7466666667e+02	1.3135255424e-25
3.7500000000e+02	1.4021905678e-25
3.7533333333e+02	1.3926172488e-25
3.7566666667e+02	1.3091306461e-25
3.7600000000e+02	1.3398469359e-25
3.7633333333e+02	1.3323678005e-25
3.7666666667e+02	1.3015051269e-25
3.7700000000e+02	1.2839958649e-25
3.7733333333e+02	1.3227241320e-25
3.7766666667e+02	1.3433309243e-25
3.7800000000e+02	1.3038814234e-25
3.7833333333e+02	1.2415630412e-25
3.7866666667e+02	1.3439533160e-25
3.7900000000e+02	1.3431231628e-25
3.7933333333e+02	1.3562376766e-25
3.7966666667e+02	1.3324549767e-25
3.8000000000e+02	1.3231245053e-25
3.8033333333e+02	1.3509102329e-25
3.8066666667e+02	1.3450705507e-25
3.8100000000e+02	1.3049958978e-25
3.8133333333e+02	1.3752091773e-25
3.8166666667e+02	1.3183725090e-25
3.8200000000e+02	1.3373955088e-25
3.8233333333e+02	1.2981457652e-25
3.8266666667e+02	1.3369891444e-25
3.8300000000e+02	1.3417626474e-25
3.8333333333e+02	1.3102966272e-25
3.8366666667e+02	1.3299918166e-25
3.8400000000e+02	1.3457356212e-25
3.8433333333e+02	1.3581464912e-25
3.8466666667e+02	1.3655357277e-25
3.8500000000e+02	1.2829062237e-25
3.8533333333e+02	1.3020727864e-25
3.8566666667e+02	1.3590721681e-25
3.8600000000e+02	1.4021887195e-25
3.8633333333e+02	1.3675989206e-25
3.8666666667e+02	1.3087427607e-25
3.8700000000e+02	1.3088689960e-25
3.8733333333e+02	1.3267245908e-25
3.8766666667e+02	1.3952182707e-25
3.8800000000e+02	1.3706623900e-25
3.8833333333e+02	1.3823590427e-25
3.8866666667e+02	1.4190024651e-25
3.8900000000e+02	1.3788201560e-25
3.8933333333e+02	1.3593774717e-25
3.8966666667e+02	1.3815175742e-25
3.9000000000e+02	1.3442204039e-25
3.9033333333e+02	1.3742884670e-25
3.9066666667e+02	1.3598555658e-25
3.9100000000e+02	1.2891747845e-25
3.9133333333e+02	1.3120238454e-25
3.9166666667e+02	1.3511068586e-25
3.9200000000e+02	1.4011794684e-25
3.9233333333e+02	1.3040727882e-25
3.9266666667e+02	1.4005802490e-25
3.9300000000e+02	1.3372310830e-25
3.9333333333e+02	1.4055307424e-25
3.9366666667e+02	1.3635410210e-25
3.9400000000e+02	1.3217381023e-25
3.9433333333e+02	1.3444061318e-25
3.9466666667e+02	1.3760732532e-25
3.9500000000e+02	1.3779038215e-25
3.9533333333e+02	1.3522119540e-25
3.9566666667e+02	1.3757840387e-25
3.9600000000e+02	1.3392742538e-25
3.9633333333e+02	1.3936533745e-25
3.9666666667e+02	1.3457648468e-25
3.9700000000e+02	1.3527703778e-25
3.9733333333e+02	1.3294162715e-25
3.9766666667e+02	1.2726173671e-25
3.9800000000e+02	1.2667174451e-25
3.9833333333e+02	1.3152433227e-25
3.9866666667e+02	1.3370627739e-25
3.9900000000e+02	1.4125076546e-25
3.9933333333e+02	1.3950558487e-25
3.9966666667e+02	1.3557779403e-25
4.0000000000e+02	1.3718973452e-25
4.0033333333e+02	1.4134457933e-25
4.0066666667e+02	1.3809462000e-25
4.0100000000e+02	1.4097439273e-25
4.0133333333e+02	1.4034956827e-25
4.0166666667e+02	1.4381226692e-25
4.0200000000e+02	1.3780591260e-25
4.0233333333e+02	1.4251695428e-25
4.0266666667e+02	1.3426932045e-25
4.0300000000e+02	1.3655869404e-25
4.0333333333e+02	1.3608094887e-25
4.0366666667e+02	1.3569993981e-25
4.0400000000e+02	1.3738911993e-25
4.0433333333e+02	1.3849825397e-25
4.0466666667e+02	1.3845268602e-25
4.0500000000e+02	1.3602049053e-25
4.0533333333e+02	1.4265187047e-25
4.0566666667e+02	1.4164359166e-25
4.0600000000e+02	1.3897497991e-25
4.0633333333e+02	1.4361215902e-25
4.0666666667e+02	1.3943627041e-25
4.0700000000e+02	1.4203782576e-25
4.0733333333e+02	1.4336144870e-25
4.0766666667e+02	1.4256409599e-25
4.0800000000e+02	1.3841557526e-25
4.0833333333e+02	1.4242712800e-25
4.0866666667e+02	1.4765796733e-25
4.0900000000e+02	1.4912319654e-25
4.0933333333e+02	1.5297596276e-25
4.0966666667e+02	1.5357813009e-25
4.1000000000e+02	1.4989247021e-25
4.1033333333e+02	1.5008554194e-25
4.1066666667e+02	1.4590458437e-25
4.1100000000e+02	1.4511508693e-25
4.1133333333e+02	1.4429432285e-25
4.1166666667e+02	1.4356141892e-25
4.1200000000e+02	1.4688326472e-25
4.1233333333e+02	1.4520887298e-25
4.1266666667e+02	1.4742124354e-25
4.1300000000e+02	1.4421685220e-25
4.1333333333e+02	1.4368414656e-25
4.1366666667e+02	1.3936023155e-25
4.1400000000e+02	1.4737196907e-25
4.1433333333e+02	1.4003552359e-25
4.1466666667e+02	1.4388376689e-25
4.1500000000e+02	1.5057430689e-25
4.1533333333e+02	1.4105371051e-25
4.1566666667e+02	1.3857680498e-25
4.1600000000e+02	1.3929609060e-25
4.1633333333e+02	1.3975964402e-25
4.1666666667e+02	1.4719642770e-25
4.1700000000e+02	1.4466605222e-25
4.1733333333e+02	1.3797938923e-25
4.1766666667e+02	1.3798921433e-25
4.1800000000e+02	1.4405490008e-25
4.1833333333e+02	1.4137385187e-25
4.1866666667e+02	1.4228843971e-25
4.1900000000e+02	1.4157070612e-25
4.1933333333e+02	1.3819646488e-25
4.1966666667e+02	1.3638378650e-25
4.2000000000e+02	1.5183409910e-25
4.2033333333e+02	1.5680011633e-25
4.2066666667e+02	1.4299052118e-25
4.2100000000e+02	1.4023836569e-25
4.2133333333e+02	1.3661764838e-25
4.2166666667e+02	1.4642886228e-25
4.2200000000e+02	1.5003018951e-25
4.2233333333e+02	1.4538257164e-25
4.2266666667e+02	1.4098513372e-25
4.2300000000e+02	1.3992998937e-25
4.2333333333e+02	1.4297091266e-25
4.2366666667e+02	1.4237797643e-25
4.2400000000e+02	1.4681105102e-25
4.2433333333e+02	1.4736954142e-25
4.2466666667e+02	1.4200488904e-25
4.2500000000e+02	1.4398220770e-25
4.2533333333e+02	1.4669133777e-25
4.2566666667e+02	1.5249913822e-25
4.2600000000e+02	1.4785801299e-25
4.2633333333e+02	1.3978262026e-25
4.2666666667e+02	1.3450439259e-25
4.2700000000e+02	1.3473300502e-25
4.2733333333e+02	1.4446418752e-25
4.2766666667e+02	1.4985435734e-25
4.2800000000e+02	1.4498155221e-25
4.2833333333e+02	1.4181668182e-25
4.2866666667e+02	1.4588887327e-25
4.2900000000e+02	1.4553379179e-25
4.2933333333e+02	1.4479761592e-25
4.2966666667e+02	1.4303151335e-25
4.3000000000e+02	1.3948565353e-25
4.3033333333e+02	1.4127669465e-25
4.3066666667e+02	1.3914901755e-25
4.3100000000e+02	1.3966448197e-25
4.3133333333e+02	1.3951903094e-25
4.3166666667e+02	1.3833003734e-25
4.3200000000e+02	1.4610739991e-25
4.3233333333e+02	1.4327132114e-25
4.3266666667e+02	1.3974025227e-25
4.3300000000e+02	1.4137681619e-25
4.3333333333e+02	1.3855303989e-25
4.3366666667e+02	1.3385353705e-25
4.3400000000e+02	1.4362736687e-25
4.3433333333e+02	1.4657107459e-25
4.3466666667e+02	1.4069527876e-25
4.3500000000e+02	1.4455467131e-25
4.3533333333e+02	1.4439571489e-25
4.3566666667e+02	1.3688287144e-25
4.3600000000e+02	1.4130969050e-25
4.3633333333e+02	1.4485388082e-25
4.3666666667e+02	1.4448973287e-25
4.3700000000e+02	1.4210520199e-25
4.3733333333e+02	1.3962396877e-25
4.3766666667e+02	1.3624597927e-25
4.3800000000e+02	1.4499042275e-25
4.3833333333e+02	1.4523841800e-25
4.3866666667e+02	1.4374488143e-25
4.3900000000e+02	1.4734351326e-25
4.3933333333e+02	1.4424871988e-25
4.3966666667e+02	1.4969007325e-25
4.4000000000e+02	1.4592415830e-25
4.4033333333e+02	1.4204083036e-25
4.4066666667e+02	1.4445020267e-25
4.4100000000e+02	1.4299041181e-25
4.4133333333e+02	1.3865340892e-25
4.4166666667e+02	1.3930132878e-25
4.4200000000e+02	1.3567402495e-25
4.4233333333e+02	1.4076004167e-25
4.4266666667e+02	1.4478534409e-25
4.4300000000e+02	1.4281695620e-25
4.4333333333e+02	1.4142978338e-25
4.4366666667e+02	1.4854350290e-25
4.4400000000e+02	1.4368485871e-25
4.4433333333e+02	1.4378021905e-25
4.4466666667e+02	1.4216478043e-25
4.4500000000e+02	1.3987008797e-25
4.4533333333e+02	1.4718008090e-25
4.4566666667e+02	1.3775080454e-25
4.4600000000e+02	1.4632414473e-25
4.4633333333e+02	1.4063117514e-25
4.4666666667e+02	1.4196911719e-25
4.4700000000e+02	1.4543960999e-25
4.4733333333e+02	1.4648651508e-25
4.4766666667e+02	1.4655498712e-25
4.4800000000e+02	1.4025536721e-25
4.4833333333e+02	1.4571138642e-25
4.4866666667e+02	1.4557366784e-25
4.4900000000e+02	1.4429375658e-25
4.4933333333e+02	1.4355018199e-25
4.4966666667e+02	1.4843954740e-25
4.5000000000e+02	1.5588528207e-25
4.5033333333e+02	1.5153029560e-25
4.5066666667e+02	1.4614195791e-25
4.5100000000e+02	1.3772685700e-25
4.5133333333e+02	1.4237721269e-25
4.5166666667e+02	1.4535452247e-25
4.5200000000e+02	1.4680166948e-25
4.5233333333e+02	1.4937045561e-25
4.5266666667e+02	1.4883740791e-25
4.5300000000e+02	1.5009383153e-25
4.5333333333e+02	1.4281327566e-25
4.5366666667e+02	1.4441808997e-25
4.5400000000e+02	1.5467742124e-25
4.5433333333e+02	1.5483914272e-25
4.5466666667e+02	1.4715920973e-25
4.5500000000e+02	1.4479010922e-25
4.5533333333e+02	1.4525938101e-25
4.5566666667e+02	1.4481819212e-25
4.5600000000e+02	1.4721590654e-25
4.5633333333e+02	1.4763862420e-25
4.5666666667e+02	1.5118486251e-25
4.5700000000e+02	1.4788306076e-25
4.5733333333e+02	1.4637817386e-25
4.5766666667e+02	1.4588627709e-25
4.5800000000e+02	1.5144348497e-25
4.5833333333e+02	1.4742797257e-25
4.5866666667e+02	1.4537303852e-25
4.5900000000e+02	1.4260972648e-25
4.5933333333e+02	1.4909204589e-25
4.5966666667e+02	1.4330425684e-25
4.6000000000e+02	1.4666608995e-25
4.6033333333e+02	1.4296728287e-25
4.6066666667e+02	1.4564165993e-25
4.6100000000e+02	1.4422100309e-25
4.6133333333e+02	1.4319821640e-25
4.6166666667e+02	1.5462576535e-25
4.6200000000e+02	1.4949967562e-25
4.6233333333e+02	1.5301172647e-25
4.6266666667e+02	1.4636357204e-25
4.6300000000e+02	1.4838133208e-25
4.6333333333e+02	1.5385885967e-25
4.6366666667e+02	1.4653830787e-25
4.6400000000e+02	1.4389357679e-25
4.6433333333e+02	1.4942529216e-25
4.6466666667e+02	1.4849176866e-25
4.6500000000e+02	1.5250898141e-25
4.6533333333e+02	1.4966604255e-25
4.6566666667e+02	1.4907815401e-25
4.6600000000e+02	1.4525655540e-25
4.6633333333e+02	1.4657745174e-25
4.6666666667e+02	1.4604632445e-25
4.6700000000e+02	1.4764049258e-25
4.6733333333e+02	1.5036735303e-25
4.6766666667e+02	1.4833066819e-25
4.6800000000e+02	1.5018380244e-25
4.6833333333e+02	1.4807131658e-25
4.6866666667e+02	1.4466476756e-25
4.6900000000e+02	1.5426279428e-25
4.6933333333e+02	1.4698018621e-25
4.6966666667e+02	1.5156751486e-25
4.7000000000e+02	1.4441146273e-25
4.7033333333e+02	1.4692290292e-25
4.7066666667e+02	1.4738383791e-25
4.7100000000e+02	1.5291168680e-25
4.7133333333e+02	1.5227220523e-25
4.7166666667e+02	1.4903632158e-25
4.7200000000e+02	1.5443578455e-25
4.7233333333e+02	1.5213349853e-25
4.7266666667e+02	1.5060774290e-25
4.7300000000e+02	1.5080048020e-25
4.7333333333e+02	1.4899293002e-25
4.7366666667e+02	1.6206973127e-25
4.7400000000e+02	1.5624410492e-25
4.7433333333e+02	1.5280065943e-25
4.7466666667e+02	1.5548172950e-25
4.7500000000e+02	1.4931407381e-25
4.7533333333e+02	1.5185573099e-25
4.7566666667e+02	1.5805017455e-25
4.7600000000e+02	1.5392812852e-25
4.7633333333e+02	1.4971937459e-25
4.7666666667e+02	1.4669669257e-25
4.7700000000e+02	1.4979520645e-25
4.7733333333e+02	1.5261208549e-25
4.7766666667e+02	1.5347466972e-25
4.7800000000e+02	1.6274634722e-25
4.7833333333e+02	1.5404908869e-25
4.7866666667e+02	1.5190399355e-25
4.7900000000e+02	1.5233439679e-25
4.7933333333e+02	1.5371164604e-25
4.7966666667e+02	1.5099230642e-25
4.8000000000e+02	1.4966350577e-25
4.8033333333e+02	1.5345438007e-25
4.8066666667e+02	1.6132968424e-25
4.8100000000e+02	1.5928638067e-25
4.8133333333e+02	1.6003897365e-25
4.8166666667e+02	1.5675470495e-25
4.8200000000e+02	1.5419442028e-25
4.8233333333e+02	1.5648739197e-25
4.8266666667e+02	1.5676398230e-25
4.8300000000e+02	1.5935358275e-25
4.8333333333e+02	1.6220295014e-25
4.8366666667e+02	1.5599121368e-25
4.8400000000e+02	1.5682735134e-25
4.8433333333e+02	1.5251180621e-25
4.8466666667e+02	1.5489117243e-25
4.8500000000e+02	1.5182713378e-25
4.8533333333e+02	1.5268390945e-25
4.8566666667e+02	1.6159857783e-25
4.8600000000e+02	1.6112803992e-25
4.8633333333e+02	1.5574321381e-25
4.8666666667e+02	1.5498841903e-25
4.8700000000e+02	1.5643654579e-25
4.8733333333e+02	1.5233599911e-25
4.8766666667e+02	1.4366910176e-25
4.8800000000e+02	1.5835586567e-25
4.8833333333e+02	1.5349137759e-25
4.8866666667e+02	1.5397034528e-25
4.8900000000e+02	1.5011373209e-25
4.8933333333e+02	1.5433470303e-25
4.8966666667e+02	1.5487771079e-25
4.9000000000e+02	1.6261082321e-25
4.9033333333e+02	1.6118011115e-25
4.9066666667e+02	1.5679964003e-25
4.9100000000e+02	1.5581122263e-25
4.9133333333e+02	1.5723433130e-25
4.9166666667e+02	1.6197120836e-25
4.9200000000e+02	1.5960712780e-25
4.9233333333e+02	1.6196592584e-25
4.9266666667e+02	1.5672054053e-25
4.9300000000e+02	1.5843547799e-25
4.9333333333e+02	1.6293365325e-25
4.9366666667e+02	1.5605732632e-25
4.9400000000e+02	1.6351767902e-25
4.9433333333e+02	1.6208110328e-25
4.9466666667e+02	1.5708668820e-25
4.9500000000e+02	1.5044202914e-25
4.9533333333e+02	1.5249217997e-25
4.9566666667e+02	1.5595964175e-25
4.9600000000e+02	1.5722456029e-25
4.9633333333e+02	1.5606191011e-25
4.9666666667e+02	1.6332760967e-25
4.9700000000e+02	1.5813753212e-25
4.9733333333e+02	1.6466628978e-25
4.9766666667e+02	1.6806012151e-25
4.9800000000e+02	1.5365177635e-25
4.9833333333e+02	1.4993833024e-25
4.9866666667e+02	1.6496432123e-25
4.9900000000e+02	1.6486857487e-25
4.9933333333e+02	1.6620060889e-25
4.9966666667e+02	1.5792145636e-25
5.0000000000e+02	1.6768648522e-25
5.0033333333e+02	1.6257190287e-25
5.0066666667e+02	1.6784984687e-25
5.1400000000e+02	1.9152519944e-25
5.1433333333e+02	1.7228038401e-25
5.1466666667e+02	1.6851459601e-25
5.1500000000e+02	1.6953038638e-25
5.1533333333e+02	1.6923770501e-25
5.1566666667e+02	1.6660572796e-25
5.1600000000e+02	1.6753067762e-25
5.1733333333e+02	1.7086709226e-25
5.1766666667e+02	1.6821573231e-25
5.1800000000e+02	1.6762513750e-25
5.1833333333e+02	1.5968593982e-25
5.1866666667e+02	1.6549173951e-25
5.1900000000e+02	1.5621963001e-25
5.1933333333e+02	1.5866000279e-25
5.1966666667e+02	1.6037156930e-25
5.2000000000e+02	1.6063900000e-25
5.2033333333e+02	1.5481413707e-25
5.2066666667e+02	1.6734700127e-25
5.2100000000e+02	1.6760992250e-25
5.2133333333e+02	1.6318750685e-25
5.2166666667e+02	1.6086373053e-25
5.2200000000e+02	1.6418886001e-25
5.2233333333e+02	1.6571458342e-25
5.2266666667e+02	1.6813294693e-25
5.2300000000e+02	1.7564681613e-25
5.2333333333e+02	1.6611603852e-25
5.2366666667e+02	1.5545416488e-25
5.2400000000e+02	1.5634857112e-25
5.2433333333e+02	1.6181275095e-25
5.2466666667e+02	1.6901970666e-25
5.2500000000e+02	1.6472199624e-25
5.2533333333e+02	1.5980981165e-25
5.2566666667e+02	1.6344560579e-25
5.2600000000e+02	1.6531824480e-25
5.2633333333e+02	1.6711450013e-25
5.2666666667e+02	1.6273993275e-25
5.2700000000e+02	1.5983354310e-25
5.2733333333e+02	1.6148458201e-25
5.2766666667e+02	1.7233392759e-25
5.2800000000e+02	1.6844646967e-25
5.2833333333e+02	1.6563640611e-25
5.2866666667e+02	1.6487582318e-25
5.2900000000e+02	1.7512662922e-25
5.2933333333e+02	1.6306265350e-25
5.2966666667e+02	1.6128305129e-25
5.3000000000e+02	1.5879338991e-25
5.3033333333e+02	1.6272919429e-25
5.3066666667e+02	1.6455215416e-25
5.3100000000e+02	1.5859381626e-25
5.3133333333e+02	1.6115552327e-25
5.3166666667e+02	1.7249181887e-25
5.3200000000e+02	1.6909316272e-25
5.3233333333e+02	1.6151249483e-25
5.3266666667e+02	1.6563484706e-25
5.3300000000e+02	1.6265382411e-25
5.3333333333e+02	1.6675105413e-25
5.3366666667e+02	1.6989585714e-25
5.3400000000e+02	1.6990696745e-25
5.3433333333e+02	1.6443979248e-25
5.3466666667e+02	1.6021724820e-25
5.3500000000e+02	1.6275354866e-25
5.3533333333e+02	1.7087501743e-25
5.3566666667e+02	1.6526725073e-25
5.3600000000e+02	1.6563226491e-25
5.3633333333e+02	1.6325139621e-25
5.3666666667e+02	1.7413519428e-25
5.3700000000e+02	1.6279250465e-25
5.3733333333e+02	1.6007437590e-25
5.3766666667e+02	1.5752279528e-25
5.3800000000e+02	1.5847013502e-25
5.3833333333e+02	1.7562426728e-25
5.3866666667e+02	1.6728563843e-25
5.3900000000e+02	1.5773721328e-25
5.3933333333e+02	1.6263281931e-25
5.3966666667e+02	1.7399175360e-25
5.4066666667e+02	1.8489745132e-25
5.4100000000e+02	1.6995510013e-25
5.4133333333e+02	1.7609516061e-25
5.4166666667e+02	1.7582428855e-25
5.4200000000e+02	1.7005565118e-25
5.4233333333e+02	1.6997375532e-25
5.4266666667e+02	1.7164446072e-25
5.4300000000e+02	1.7005150974e-25
5.4333333333e+02	1.6789135962e-25
5.4366666667e+02	1.7197162564e-25
5.4400000000e+02	1.7342071846e-25
5.4433333333e+02	1.7884280491e-25
5.4466666667e+02	1.7304903944e-25
5.4500000000e+02	1.7348456013e-25
5.4533333333e+02	1.6910913237e-25
5.4566666667e+02	1.7369520429e-25
5.4600000000e+02	1.7092757148e-25
5.4633333333e+02	1.7589418410e-25
5.4666666667e+02	1.7615323107e-25
5.4700000000e+02	1.7901416709e-25
5.4733333333e+02	1.7653086027e-25
5.4766666667e+02	1.8018180433e-25
5.4800000000e+02	1.7830730391e-25
5.4833333333e+02	1.7446314290e-25
5.4866666667e+02	1.6754833689e-25
5.4900000000e+02	1.8098782045e-25
5.4933333333e+02	1.7639874442e-25
5.4966666667e+02	1.6865484332e-25
5.5000000000e+02	1.7788715911e-25
5.5033333333e+02	1.8023802320e-25
5.5066666667e+02	1.7463874501e-25
5.5100000000e+02	1.7740418376e-25
5.5133333333e+02	1.7360708598e-25
5.5166666667e+02	1.7770229046e-25
5.5200000000e+02	1.7436742346e-25
5.5233333333e+02	1.8373786785e-25
5.5266666667e+02	1.7285574698e-25
5.5300000000e+02	1.8089933833e-25
5.5333333333e+02	1.7620827764e-25
5.5366666667e+02	1.8185726000e-25
5.5400000000e+02	1.7100400518e-25
5.5433333333e+02	1.6887955769e-25
5.5466666667e+02	1.6966424988e-25
5.5500000000e+02	1.7426490649e-25
5.5533333333e+02	1.7425918078e-25
5.5566666667e+02	1.6888745374e-25
5.5600000000e+02	1.6952686071e-25
5.5633333333e+02	1.7430010984e-25
5.5666666667e+02	1.7770666154e-25
5.5700000000e+02	1.7656118941e-25
5.5733333333e+02	1.7351421701e-25
5.5766666667e+02	1.8393584182e-25
5.5800000000e+02	1.7000572377e-25
5.5833333333e+02	1.7378416930e-25
5.5866666667e+02	1.7717961316e-25
5.5900000000e+02	1.6849854928e-25
5.5933333333e+02	1.6927533007e-25
5.5966666667e+02	1.6744246668e-25
5.6000000000e+02	1.7536766230e-25
5.6033333333e+02	1.7132809135e-25
5.6066666667e+02	1.6919638699e-25
5.6100000000e+02	1.7933641766e-25
5.6133333333e+02	1.8157604871e-25
5.6166666667e+02	1.9058945863e-25
5.6200000000e+02	1.7862432785e-25
5.6233333333e+02	1.7526652272e-25
5.6266666667e+02	1.7931115991e-25
5.6300000000e+02	1.7675416424e-25
5.6333333333e+02	1.7909006602e-25
5.6366666667e+02	1.8692200372e-25
5.6400000000e+02	1.7729836065e-25
5.6433333333e+02	1.8300537046e-25
5.6466666667e+02	1.8205098919e-25
5.6500000000e+02	1.7928288206e-25
5.6533333333e+02	1.8080191738e-25
5.6566666667e+02	1.7500648079e-25
5.6600000000e+02	1.7229435664e-25
5.6633333333e+02	1.7445224257e-25
5.6666666667e+02	1.7836180339e-25
5.6700000000e+02	1.7757743703e-25
5.6733333333e+02	1.8546688671e-25
5.6766666667e+02	1.8500214813e-25
5.6800000000e+02	1.7447532851e-25
5.6833333333e+02	1.7618181169e-25
5.6866666667e+02	1.7631691184e-25
5.6900000000e+02	1.7719982686e-25
5.6933333333e+02	1.6945474636e-25
5.6966666667e+02	1.6884866234e-25
5.7000000000e+02	1.7432731125e-25
5.7033333333e+02	1.7456118388e-25
5.7066666667e+02	1.7478468467e-25
5.7100000000e+02	1.8342944954e-25
5.7133333333e+02	1.8268982775e-25
5.7166666667e+02	1.8244603080e-25
5.7200000000e+02	1.7198067372e-25
5.7233333333e+02	1.8329929500e-25
5.7266666667e+02	1.8233364513e-25
5.7300000000e+02	1.7743069525e-25
5.7333333333e+02	1.7876912713e-25
5.7366666667e+02	1.7204862280e-25
5.7400000000e+02	1.7978864052e-25
5.7433333333e+02	1.8176179698e-25
5.7466666667e+02	1.9238662872e-25
5.7500000000e+02	1.9598198516e-25
5.7533333333e+02	1.8791548121e-25
5.7566666667e+02	1.9540825748e-25
5.7600000000e+02	1.9909809091e-25
5.7633333333e+02	2.0035654847e-25
5.7666666667e+02	1.9835609086e-25
5.7700000000e+02	1.9527643073e-25
5.7733333333e+02	1.9774729606e-25
5.7766666667e+02	1.9787069338e-25
5.7800000000e+02	1.9833746073e-25
5.7833333333e+02	1.9528016779e-25
5.7866666667e+02	1.9681192591e-25
5.7900000000e+02	1.9962081466e-25
5.7933333333e+02	1.9486829621e-25
5.7966666667e+02	1.9488656039e-25
5.8000000000e+02	1.9384733569e-25
5.8033333333e+02	1.9380003272e-25
5.8100000000e+02	1.9077803832e-25
5.8133333333e+02	1.8599173983e-25
5.8166666667e+02	1.9301023114e-25
5.8200000000e+02	1.9360551109e-25
5.8233333333e+02	1.8475088988e-25
5.8266666667e+02	1.8014361331e-25
5.8300000000e+02	1.8873277176e-25
5.8333333333e+02	1.8573612820e-25
5.8366666667e+02	1.8805694066e-25
5.8400000000e+02	1.8506195692e-25
5.8433333333e+02	1.8158420608e-25
5.8466666667e+02	1.8785255984e-25
5.8500000000e+02	1.8089635926e-25
5.8533333333e+02	1.8411117602e-25
5.8566666667e+02	1.8618262953e-25
5.8600000000e+02	1.8043575064e-25
5.8633333333e+02	1.7761457168e-25
5.8666666667e+02	1.8391736129e-25
5.8700000000e+02	1.8026393111e-25
5.8733333333e+02	1.8549060830e-25
5.8766666667e+02	1.7995700722e-25
5.8800000000e+02	1.8261850789e-25
5.8833333333e+02	1.7819166151e-25
5.8866666667e+02	1.8641519465e-25
5.8900000000e+02	1.9048294332e-25
5.8933333333e+02	1.8298919995e-25
5.8966666667e+02	1.7937501709e-25
5.9000000000e+02	1.7712751949e-25
5.9033333333e+02	1.7852218105e-25
5.9066666667e+02	1.7825237423e-25
5.9100000000e+02	1.7993341065e-25
5.9133333333e+02	1.8125079490e-25
5.9166666667e+02	1.8030622326e-25
5.9200000000e+02	1.8555527622e-25
5.9233333333e+02	1.8708798612e-25
5.9266666667e+02	1.9138693433e-25
5.9300000000e+02	1.7676451351e-25
5.9333333333e+02	1.7636152449e-25
5.9366666667e+02	1.7666736903e-25
5.9400000000e+02	1.6961580069e-25
5.9433333333e+02	1.7777753490e-25
5.9466666667e+02	1.7635321936e-25
5.9500000000e+02	1.7775961337e-25
5.9533333333e+02	1.8267453406e-25
5.9566666667e+02	1.6968323586e-25
5.9600000000e+02	1.8284119756e-25
5.9633333333e+02	1.8067054882e-25
5.9666666667e+02	1.8186239398e-25
5.9700000000e+02	1.8475996028e-25
5.9733333333e+02	1.7634276571e-25
5.9766666667e+02	1.6996106538e-25
5.9800000000e+02	1.7772558417e-25
5.9833333333e+02	1.8808301778e-25
5.9866666667e+02	1.9682282944e-25
6.0033333333e+02	1.8416923696e-25
6.0066666667e+02	1.9014932711e-25
6.0100000000e+02	1.8550324557e-25
6.0133333333e+02	1.8198162025e-25
6.0166666667e+02	1.8644308388e-25
6.0200000000e+02	1.8041728110e-25
6.0233333333e+02	1.7907170550e-25
6.0266666667e+02	1.9065824612e-25
6.0300000000e+02	1.8419089454e-25
6.0333333333e+02	1.7911411948e-25
6.0366666667e+02	1.8970625888e-25
6.0500000000e+02	1.8001956167e-25
6.0533333333e+02	1.8757676016e-25
6.0566666667e+02	1.7848441965e-25
6.0600000000e+02	1.8642888836e-25
6.0733333333e+02	1.9285106743e-25
6.0766666667e+02	1.8504615541e-25
6.0800000000e+02	1.8331734599e-25
6.0833333333e+02	1.7866829524e-25
6.0866666667e+02	1.8297926003e-25
6.0900000000e+02	1.8274325649e-25
6.0933333333e+02	1.8282219863e-25
6.0966666667e+02	1.7386322355e-25
6.1000000000e+02	1.7775253220e-25
6.1033333333e+02	1.7895417317e-25
6.1066666667e+02	1.7822014853e-25
6.1100000000e+02	1.9475755516e-25
6.1133333333e+02	1.8488705145e-25
6.1166666667e+02	1.7599782878e-25
6.1200000000e+02	1.8524245936e-25
6.1233333333e+02	1.8991362159e-25
6.1266666667e+02	1.7340735706e-25
6.1300000000e+02	1.7719579040e-25
6.1333333333e+02	1.7348043809e-25
6.1366666667e+02	1.8009578993e-25
6.1400000000e+02	1.6889178191e-25
6.1433333333e+02	1.8451393534e-25
6.1466666667e+02	1.8176246545e-25
6.1500000000e+02	1.8082087384e-25
6.1533333333e+02	1.8985957907e-25
6.1566666667e+02	1.9070182514e-25
6.1600000000e+02	1.8537141300e-25
6.1633333333e+02	1.8105346104e-25
6.1666666667e+02	1.8987799386e-25
6.1700000000e+02	1.8579039188e-25
6.1733333333e+02	1.8370593756e-25
6.1766666667e+02	1.8010631789e-25
6.1800000000e+02	1.8647141667e-25
6.1833333333e+02	1.7846927691e-25
6.1866666667e+02	1.9112376728e-25
6.1900000000e+02	1.8806485185e-25
6.1933333333e+02	1.9007693124e-25
6.1966666667e+02	1.9181661271e-25
6.2000000000e+02	1.9184060333e-25
6.2033333333e+02	1.9119977150e-25
6.2066666667e+02	1.8640935744e-25
6.2100000000e+02	1.8647314202e-25
6.2133333333e+02	1.8644966945e-25
6.2166666667e+02	1.9084022281e-25
6.2200000000e+02	1.8256027123e-25
6.2233333333e+02	1.8419106504e-25
6.2266666667e+02	1.8430373481e-25
6.2300000000e+02	1.8353648650e-25
6.2333333333e+02	1.8277435574e-25
6.2366666667e+02	1.8673678945e-25
6.2400000000e+02	1.8463857332e-25
6.2433333333e+02	1.9234458742e-25
6.2466666667e+02	1.9050885535e-25
6.2500000000e+02	1.9159812940e-25
6.2533333333e+02	1.8634909357e-25
6.2566666667e+02	1.9207217738e-25
6.2600000000e+02	1.8658159675e-25
6.2633333333e+02	1.8457873800e-25
6.2666666667e+02	1.8938902382e-25
6.2700000000e+02	1.9152977191e-25
6.2733333333e+02	1.9148930983e-25
6.2766666667e+02	1.8407250254e-25
6.2800000000e+02	1.7555808888e-25
6.2833333333e+02	1.8388907197e-25
6.2866666667e+02	1.8669717653e-25
6.2900000000e+02	1.8256215946e-25
6.2933333333e+02	1.8236321503e-25
6.2966666667e+02	1.8548377239e-25
6.3000000000e+02	1.7405723656e-25
6.3033333333e+02	1.7862530628e-25
6.3066666667e+02	1.8771174239e-25
6.3100000000e+02	1.8344381057e-25
6.3133333333e+02	1.8363655936e-25
6.3166666667e+02	1.9350848709e-25
6.3200000000e+02	1.8667506303e-25
6.3233333333e+02	1.9260670009e-25
6.3266666667e+02	1.8657433998e-25
6.3300000000e+02	1.9321123613e-25
6.3366666667e+02	1.9326146176e-25
6.3400000000e+02	1.8717489918e-25
6.3433333333e+02	1.9250689920e-25
6.3466666667e+02	1.9589359656e-25
6.3500000000e+02	1.9754805434e-25
6.3533333333e+02	1.9857418143e-25
6.3566666667e+02	1.8281277643e-25
6.3600000000e+02	1.8487858800e-25
6.3633333333e+02	1.9382765970e-25
6.3666666667e+02	1.8700556049e-25
6.3700000000e+02	1.9338217265e-25
6.3733333333e+02	1.8673813653e-25
6.3766666667e+02	1.9044035451e-25
6.3800000000e+02	1.9338433400e-25
6.3833333333e+02	1.8410251439e-25
6.3866666667e+02	1.9729212958e-25
6.3900000000e+02	1.9788013437e-25
6.3933333333e+02	1.8094839155e-25
6.3966666667e+02	1.8825489454e-25
6.4000000000e+02	1.8468591287e-25
6.4033333333e+02	1.9280872492e-25
6.4066666667e+02	1.8751903172e-25
6.4100000000e+02	1.9379157813e-25
6.4133333333e+02	1.8897351128e-25
6.4166666667e+02	1.9484196219e-25
6.4200000000e+02	1.8777738244e-25
6.4233333333e+02	1.8941643533e-25
6.4266666667e+02	1.8923697676e-25
6.4300000000e+02	1.9353650878e-25
6.4333333333e+02	1.9082357378e-25
6.4366666667e+02	1.7974377655e-25
6.4400000000e+02	1.8477321339e-25
6.4433333333e+02	1.9157136890e-25
6.4466666667e+02	1.9223443567e-25
6.4500000000e+02	1.8779121757e-25
6.4533333333e+02	1.8612277437e-25
6.4566666667e+02	1.9098707577e-25
6.4600000000e+02	1.9464440649e-25
6.4633333333e+02	1.9925724246e-25
6.4666666667e+02	1.9690729326e-25
6.4700000000e+02	1.9516234858e-25
6.4733333333e+02	1.8760505929e-25
6.4766666667e+02	1.8449037215e-25
6.4800000000e+02	1.8420810869e-25
6.4833333333e+02	1.8973815948e-25
6.4866666667e+02	1.9513823933e-25
6.4900000000e+02	1.8887406572e-25
6.4933333333e+02	1.9312642449e-25
6.4966666667e+02	1.9039645800e-25
6.5000000000e+02	1.9179497850e-25
6.5033333333e+02	1.9178929704e-25
6.5066666667e+02	1.9750601964e-25
6.5100000000e+02	1.8887811577e-25
6.5133333333e+02	1.9616856598e-25
6.5166666667e+02	1.9382458214e-25
6.5200000000e+02	1.9351064963e-25
6.5233333333e+02	1.9507332343e-25
6.5266666667e+02	1.9477386408e-25
6.5300000000e+02	1.9437218970e-25
6.5333333333e+02	1.9589847732e-25
6.5366666667e+02	1.9200921266e-25
6.5400000000e+02	1.8474290876e-25
6.5433333333e+02	1.9343999996e-25
6.5466666667e+02	1.9411381442e-25
6.5500000000e+02	1.9089643006e-25
6.5533333333e+02	1.9388369983e-25
6.5566666667e+02	1.9395100922e-25
6.5600000000e+02	1.9584174333e-25
6.5666666667e+02	1.8929345679e-25
6.5700000000e+02	1.9720398387e-25
6.5766666667e+02	2.0445557025e-25
6.5800000000e+02	1.9105645297e-25
6.5833333333e+02	1.9513435956e-25
6.5866666667e+02	1.9209988687e-25
6.5900000000e+02	1.9029708019e-25
6.5933333333e+02	1.9831447117e-25
6.6100000000e+02	1.9971697819e-25
6.6133333333e+02	1.9418110854e-25
6.6166666667e+02	1.9691796900e-25
6.6200000000e+02	1.8535624113e-25
6.6233333333e+02	1.8815070427e-25
6.6266666667e+02	1.9274007179e-25
6.6300000000e+02	1.9401579712e-25
6.6333333333e+02	2.0177455742e-25
6.6366666667e+02	1.9647882663e-25
6.6400000000e+02	1.9887304426e-25
6.6433333333e+02	1.9946345496e-25
6.6466666667e+02	1.9273699452e-25
6.6500000000e+02	1.9465391571e-25
6.6533333333e+02	1.9211542060e-25
6.6566666667e+02	1.9453549535e-25
6.6600000000e+02	1.9869242886e-25
6.6633333333e+02	2.0508056727e-25
6.6666666667e+02	2.0099829808e-25
6.6700000000e+02	1.9474261891e-25
6.6733333333e+02	2.0144040565e-25
6.6766666667e+02	1.9542240374e-25
6.6800000000e+02	1.9739526320e-25
6.6866666667e+02	2.0076928674e-25
6.6900000000e+02	1.9278247532e-25
6.6933333333e+02	2.0086436634e-25
6.6966666667e+02	1.9924795600e-25
6.7000000000e+02	1.9300711543e-25
6.7033333333e+02	2.0424872297e-25
6.7066666667e+02	2.0051075546e-25
6.7100000000e+02	1.9873337853e-25
6.7133333333e+02	2.0542160585e-25
6.7166666667e+02	2.0279252375e-25
6.7200000000e+02	1.9825780675e-25
6.7233333333e+02	2.0228858943e-25
6.7266666667e+02	1.9901480335e-25
6.7300000000e+02	2.0446636396e-25
6.7366666667e+02	1.9833878175e-25
6.7400000000e+02	2.0191845708e-25
6.7433333333e+02	2.0068432425e-25
6.7466666667e+02	1.8873486900e-25
6.7500000000e+02	1.9842773826e-25
6.7533333333e+02	1.9905820013e-25
6.7566666667e+02	1.9868784666e-25
6.7600000000e+02	1.9734299175e-25
6.7633333333e+02	2.0498230296e-25
6.7700000000e+02	2.0512216549e-25
6.7733333333e+02	2.0579951717e-25
6.7766666667e+02	1.9509800569e-25
6.7800000000e+02	2.0294452095e-25
6.7833333333e+02	2.0016567594e-25
6.7866666667e+02	2.0195533648e-25
6.7900000000e+02	1.9759989007e-25
6.7933333333e+02	2.0182975517e-25
6.7966666667e+02	1.9129231676e-25
6.8000000000e+02	1.9466480952e-25
6.8033333333e+02	1.9572224296e-25
6.8066666667e+02	2.0145841764e-25
6.8100000000e+02	2.0116870630e-25
6.8133333333e+02	2.0301693530e-25
6.8166666667e+02	1.9957591616e-25
6.8200000000e+02	2.0105119429e-25
6.8266666667e+02	1.9176240257e-25
6.8300000000e+02	1.9711582505e-25
6.8366666667e+02	2.0587520104e-25
6.8400000000e+02	2.0072558948e-25
6.8433333333e+02	2.0285347542e-25
6.8466666667e+02	2.0073073894e-25
6.8533333333e+02	2.0185527317e-25
6.8600000000e+02	2.0218949592e-25
6.8633333333e+02	2.0132441077e-25
6.8666666667e+02	1.9965368763e-25
6.8700000000e+02	2.0287750051e-25
6.8733333333e+02	2.0099762059e-25
6.8766666667e+02	1.9771754356e-25
6.8800000000e+02	2.0329767622e-25
6.8833333333e+02	2.0520951378e-25
6.8866666667e+02	1.9289773511e-25
6.8900000000e+02	1.9751554568e-25
6.8933333333e+02	2.0083508431e-25
6.8966666667e+02	2.0195566382e-25
6.9000000000e+02	2.0132660752e-25
6.9100000000e+02	2.0172605130e-25
6.9133333333e+02	2.0263476885e-25
6.9166666667e+02	2.0588854961e-25
6.9200000000e+02	2.0105973975e-25
6.9233333333e+02	1.9907277394e-25
6.9266666667e+02	1.9568901970e-25
6.9300000000e+02	2.0329388031e-25
6.9333333333e+02	1.9618504451e-25
6.9366666667e+02	2.0067591636e-25
6.9400000000e+02	2.0347027608e-25
6.9433333333e+02	2.0543045464e-25
6.9466666667e+02	2.0103787266e-25
6.9500000000e+02	2.0623423604e-25
6.9566666667e+02	2.0218281474e-25
6.9600000000e+02	1.9978448657e-25
6.9633333333e+02	1.9828492605e-25
6.9666666667e+02	2.0275602333e-25
6.9700000000e+02	2.0152314430e-25
6.9733333333e+02	2.0228193101e-25
6.9866666667e+02	2.0416320793e-25
6.9900000000e+02	2.0144039635e-25
6.9933333333e+02	2.0164026419e-25
7.0033333333e+02	2.0295737693e-25
7.0066666667e+02	2.0608861742e-25
7.0100000000e+02	2.0584356018e-25
7.0133333333e+02	2.0316556006e-25
7.0166666667e+02	2.0354040570e-25
7.0200000000e+02	1.9739668783e-25
7.0233333333e+02	2.0657499683e-25
7.0300000000e+02	1.9861224441e-25
7.0333333333e+02	2.0099807993e-25
7.0466666667e+02	2.0370909723e-25
7.0500000000e+02	1.9250530132e-25
7.0533333333e+02	2.0543165101e-25
7.0566666667e+02	2.0519522858e-25
7.0700000000e+02	2.0670236448e-25
7.0733333333e+02	2.0191764573e-25
7.0800000000e+02	2.0539270307e-25
7.0966666667e+02	2.0697183553e-25
7.1033333333e+02	2.0162429266e-25
7.1066666667e+02	2.0074537299e-25
7.1100000000e+02	2.0139276157e-25
7.1166666667e+02	2.0408161248e-25
7.1300000000e+02	2.0531425727e-25
7.1333333333e+02	2.0028389687e-25
7.1433333333e+02	2.0555057857e-25
7.1533333333e+02	2.0643909459e-25
7.1566666667e+02	2.0263834333e-25
7.1600000000e+02	2.0567126420e-25
7.1633333333e+02	2.0655898835e-25
7.1766666667e+02	2.0655213432e-25
7.1800000000e+02	1.9966996038e-25
7.1900000000e+02	1.9751095720e-25
7.1933333333e+02	2.0485998938e-25
7.1966666667e+02	2.0614838065e-25
7.2033333333e+02	2.0394308651e-25
7.2100000000e+02	2.0583055361e-25
7.2266666667e+02	1.9859313877e-25
7.2300000000e+02	2.0316574394e-25
7.2333333333e+02	2.0173548183e-25
7.2466666667e+02	2.0441315572e-25
7.2500000000e+02	2.0477640479e-25
7.2733333333e+02	1.9926809341e-25
7.2833333333e+02	2.0706100279e-25
7.3366666667e+02	2.0647438826e-25
7.3600000000e+02	2.0519396720e-25


==> data_products/ULs_SHV_G65.7+1.2.txt <==
f(Hz)	G65.7+1.2
2.1666666667e+01	7.6300588530e-25
2.2000000000e+01	6.8942354864e-25
2.2333333333e+01	6.6244618782e-25
2.2666666667e+01	6.1268428505e-25
2.3000000000e+01	5.9439738542e-25
2.3333333333e+01	5.6546996641e-25
2.3666666667e+01	5.1633912933e-25
2.4000000000e+01	5.1909244022e-25
2.4333333333e+01	4.9826968574e-25
2.4666666667e+01	4.8821581512e-25
2.5000000000e+01	4.7463337593e-25
2.5333333333e+01	4.9105499062e-25
2.5666666667e+01	4.6392475664e-25
2.6000000000e+01	4.8725707209e-25
2.6333333333e+01	5.6762876680e-25
2.6666666667e+01	6.4169331192e-25
2.7000000000e+01	4.6792903648e-25
2.7333333333e+01	6.8828279791e-25
2.7666666667e+01	5.7661374737e-25
2.8000000000e+01	5.9020816459e-25
2.8333333333e+01	6.4533488656e-25
2.8666666667e+01	3.5873165215e-25
2.9000000000e+01	3.2546323762e-25
2.9333333333e+01	3.3278917355e-25
2.9666666667e+01	3.6087393625e-25
3.0000000000e+01	4.4973873858e-25
3.0333333333e+01	2.9872282155e-25
3.0666666667e+01	2.3829519727e-25
3.1000000000e+01	2.1617197742e-25
3.1333333333e+01	2.1445145156e-25
3.1666666667e+01	1.9778343698e-25
3.2000000000e+01	1.9035601640e-25
3.2333333333e+01	1.9959971453e-25
3.2666666667e+01	1.8707554193e-25
3.3000000000e+01	1.9255751910e-25
3.3333333333e+01	1.9429851156e-25
3.3666666667e+01	1.7896133191e-25
3.4000000000e+01	1.6932878704e-25
3.4333333333e+01	1.6414821930e-25
3.4666666667e+01	1.6408212740e-25
3.5000000000e+01	1.7957676990e-25
3.5333333333e+01	2.3968538226e-25
3.5666666667e+01	2.2889745792e-25
3.6000000000e+01	1.6867519991e-25
3.6333333333e+01	1.4400318944e-25
3.6666666667e+01	1.3861921858e-25
3.7000000000e+01	1.3382343510e-25
3.7333333333e+01	1.3422508322e-25
3.7666666667e+01	1.3262309858e-25
3.8000000000e+01	1.4470983894e-25
3.8333333333e+01	1.3716516546e-25
3.8666666667e+01	1.3582185298e-25
3.9000000000e+01	1.2805811774e-25
3.9333333333e+01	1.2579733988e-25
3.9666666667e+01	1.2611083239e-25
4.0000000000e+01	1.2733516159e-25
4.0333333333e+01	1.2569366131e-25
4.0666666667e+01	1.4626111054e-25
4.1000000000e+01	1.5912626847e-25
4.1333333333e+01	1.2131331856e-25
4.1666666667e+01	1.1296874053e-25
4.2000000000e+01	1.1313571179e-25
4.2333333333e+01	1.1107490872e-25
4.2666666667e+01	1.1137697705e-25
4.3000000000e+01	1.0572880717e-25
4.3333333333e+01	1.0551379040e-25
4.3666666667e+01	1.0807835183e-25
4.4000000000e+01	1.0851115670e-25
4.4333333333e+01	1.0237057919e-25
4.4666666667e+01	1.0394273318e-25
4.5000000000e+01	1.0287228687e-25
4.5333333333e+01	1.0038150727e-25
4.5666666667e+01	1.0938270415e-25
4.6000000000e+01	1.6109349855e-25
4.6333333333e+01	1.3499628719e-25
4.6666666667e+01	9.8375687322e-26
4.7000000000e+01	9.3709545290e-26
4.7333333333e+01	9.2846609927e-26
4.7666666667e+01	9.0193698015e-26
4.8000000000e+01	9.1140194033e-26
4.8333333333e+01	8.5663018417e-26
4.8666666667e+01	8.6226456108e-26
4.9000000000e+01	8.7841494636e-26
4.9333333333e+01	8.6530175491e-26
4.9666666667e+01	8.4779613801e-26
5.0000000000e+01	8.6059381309e-26
5.0333333333e+01	8.4467057369e-26
5.0666666667e+01	8.8324949802e-26
5.1000000000e+01	9.0082026978e-26
5.1333333333e+01	8.8903428672e-26
5.1666666667e+01	9.0801838780e-26
5.2000000000e+01	8.7625876332e-26
5.2333333333e+01	9.1239290882e-26
5.2666666667e+01	8.7471874454e-26
5.3000000000e+01	8.3877527005e-26
5.3333333333e+01	8.3054235405e-26
5.3666666667e+01	8.4610203100e-26
5.4000000000e+01	8.6716601927e-26
5.4333333333e+01	8.1368489640e-26
5.4666666667e+01	7.9497800338e-26
5.5000000000e+01	7.8684392451e-26
5.5333333333e+01	7.6423522742e-26
5.5666666667e+01	7.8515235935e-26
5.6000000000e+01	8.1230651394e-26
5.6333333333e+01	8.1553468130e-26
5.6666666667e+01	8.1327565089e-26
5.7000000000e+01	7.6596047442e-26
5.7333333333e+01	8.0687269655e-26
5.7666666667e+01	7.6735502050e-26
5.8000000000e+01	7.9168729195e-26
5.8333333333e+01	7.8337004592e-26
5.8666666667e+01	7.8815540133e-26
5.9000000000e+01	8.0361415574e-26
5.9333333333e+01	8.1481668609e-26
5.9666666667e+01	4.2098091515e-25
6.0333333333e+01	5.2975277494e-25
6.0666666667e+01	7.9338657105e-26
6.1000000000e+01	7.4523524201e-26
6.1333333333e+01	7.3651991363e-26
6.1666666667e+01	7.5534092811e-26
6.2000000000e+01	7.1594316169e-26
6.2333333333e+01	7.5090796765e-26
6.2666666667e+01	7.2089758259e-26
6.3000000000e+01	7.6831465737e-26
6.3333333333e+01	7.3800947746e-26
6.3666666667e+01	7.2558937428e-26
6.4000000000e+01	7.0483591683e-26
6.4333333333e+01	7.1266981212e-26
6.4666666667e+01	7.5359855012e-26
6.5000000000e+01	7.2617635767e-26
6.5333333333e+01	7.3275595770e-26
6.5666666667e+01	7.0720272295e-26
6.6000000000e+01	6.9792967148e-26
6.6333333333e+01	7.1671873127e-26
6.6666666667e+01	7.3048261900e-26
6.7000000000e+01	7.1386813372e-26
6.7333333333e+01	7.1203091647e-26
6.7666666667e+01	7.1053397411e-26
6.8000000000e+01	7.4042340294e-26
6.8333333333e+01	7.1223982209e-26
6.8666666667e+01	6.9907353827e-26
6.9000000000e+01	6.6673954267e-26
6.9333333333e+01	7.2818220568e-26
6.9666666667e+01	7.1328105936e-26
7.0000000000e+01	7.0834848525e-26
7.0333333333e+01	7.5355654987e-26
7.0666666667e+01	7.3328528956e-26
7.1000000000e+01	7.1214434512e-26
7.1333333333e+01	6.9955338679e-26
7.1666666667e+01	6.9181240213e-26
7.2000000000e+01	6.9930471681e-26
7.2333333333e+01	6.8521963027e-26
7.2666666667e+01	7.2534755740e-26
7.3000000000e+01	7.3878867190e-26
7.3333333333e+01	6.9088281344e-26
7.3666666667e+01	6.9159395169e-26
7.4000000000e+01	6.7788020659e-26
7.4333333333e+01	7.1176641773e-26
7.4666666667e+01	7.0317888466e-26
7.5000000000e+01	6.9101065329e-26
7.5333333333e+01	6.8189390297e-26
7.5666666667e+01	7.3391025037e-26
7.6000000000e+01	7.2270635754e-26
7.6333333333e+01	6.8921684795e-26
7.6666666667e+01	6.6838352338e-26
7.7000000000e+01	6.8758073350e-26
7.7333333333e+01	6.9428865087e-26
7.7666666667e+01	7.0897969388e-26
7.8000000000e+01	6.8883822667e-26
7.8333333333e+01	6.6712547467e-26
7.8666666667e+01	7.1669017232e-26
7.9000000000e+01	6.7336515910e-26
7.9333333333e+01	6.8154848408e-26
7.9666666667e+01	6.9865893022e-26
8.0000000000e+01	6.6869985058e-26
8.0333333333e+01	6.6111006473e-26
8.0666666667e+01	6.9944535311e-26
8.1000000000e+01	6.8450470607e-26
8.1333333333e+01	7.3141085577e-26
8.1666666667e+01	7.2860007090e-26
8.2000000000e+01	7.7475763561e-26
8.2333333333e+01	8.0051519122e-26
8.2666666667e+01	8.0056475731e-26
8.3000000000e+01	7.3374015835e-26
8.3333333333e+01	7.1801454252e-26
8.3666666667e+01	6.9135689118e-26
8.4000000000e+01	6.8161300637e-26
8.4333333333e+01	6.5460076445e-26
8.4666666667e+01	6.6224330501e-26
8.5000000000e+01	6.4381356333e-26
8.5333333333e+01	6.8715150204e-26
8.5666666667e+01	6.8754208436e-26
8.6000000000e+01	6.6809766866e-26
8.6333333333e+01	6.7126722376e-26
8.6666666667e+01	6.6243082208e-26
8.7000000000e+01	6.9564053861e-26
8.7333333333e+01	6.7599685919e-26
8.7666666667e+01	6.8924783223e-26
8.8000000000e+01	6.7369210898e-26
8.8333333333e+01	6.8567467936e-26
8.8666666667e+01	7.0068099927e-26
8.9000000000e+01	7.5492857503e-26
8.9333333333e+01	7.7272882571e-26
8.9666666667e+01	7.5319130261e-26
9.0000000000e+01	6.9349456873e-26
9.0333333333e+01	6.7592490554e-26
9.0666666667e+01	6.7927782631e-26
9.1000000000e+01	6.5896291009e-26
9.1333333333e+01	6.5168332090e-26
9.1666666667e+01	6.7874149920e-26
9.2000000000e+01	6.7522964265e-26
9.2333333333e+01	7.2193669876e-26
9.2666666667e+01	6.9798135327e-26
9.3000000000e+01	6.8182682933e-26
9.3333333333e+01	6.6839814186e-26
9.3666666667e+01	6.2111758765e-26
9.4000000000e+01	6.7153930281e-26
9.4333333333e+01	6.6286264138e-26
9.4666666667e+01	6.8987441302e-26
9.5000000000e+01	6.7742959707e-26
9.5333333333e+01	6.4419571965e-26
9.5666666667e+01	6.7959284206e-26
9.6000000000e+01	7.0297438550e-26
9.6333333333e+01	6.7341018809e-26
9.6666666667e+01	6.7196809747e-26
9.7000000000e+01	6.8283761975e-26
9.7333333333e+01	6.7643753323e-26
9.7666666667e+01	6.7622154026e-26
9.8000000000e+01	6.7583038818e-26
9.8333333333e+01	6.7134227995e-26
9.8666666667e+01	6.9017841888e-26
9.9000000000e+01	6.6769207787e-26
9.9333333333e+01	6.6041211213e-26
9.9666666667e+01	7.0403314694e-26
1.0000000000e+02	7.3273002926e-26
1.0033333333e+02	7.1416809342e-26
1.0066666667e+02	6.8976844425e-26
1.0100000000e+02	6.7331457387e-26
1.0133333333e+02	6.6559461867e-26
1.0166666667e+02	6.8965249372e-26
1.0200000000e+02	6.7366897223e-26
1.0233333333e+02	6.8549135487e-26
1.0266666667e+02	6.5407017107e-26
1.0300000000e+02	6.8574850691e-26
1.0333333333e+02	6.7741334479e-26
1.0366666667e+02	6.9232643517e-26
1.0400000000e+02	6.8205831697e-26
1.0433333333e+02	6.9765184767e-26
1.0466666667e+02	6.8719361328e-26
1.0500000000e+02	6.7357914475e-26
1.0533333333e+02	6.8608448030e-26
1.0566666667e+02	6.6236721719e-26
1.0600000000e+02	6.4698357029e-26
1.0633333333e+02	6.7208359430e-26
1.0666666667e+02	6.7990906513e-26
1.0700000000e+02	6.8451104564e-26
1.0733333333e+02	6.6933136831e-26
1.0766666667e+02	6.6578208954e-26
1.0800000000e+02	6.4058406678e-26
1.0833333333e+02	6.6442705046e-26
1.0866666667e+02	6.7317409043e-26
1.0900000000e+02	6.3595436455e-26
1.0933333333e+02	6.6285134319e-26
1.0966666667e+02	6.8023508365e-26
1.1000000000e+02	6.6699391320e-26
1.1033333333e+02	6.3359990451e-26
1.1066666667e+02	6.8111840611e-26
1.1100000000e+02	6.6793926533e-26
1.1133333333e+02	6.7170081905e-26
1.1166666667e+02	6.6645879718e-26
1.1200000000e+02	6.6062488204e-26
1.1233333333e+02	6.8392462469e-26
1.1266666667e+02	6.5203819805e-26
1.1300000000e+02	6.3659992750e-26
1.1333333333e+02	6.5524998833e-26
1.1366666667e+02	6.6365309520e-26
1.1400000000e+02	6.4783577126e-26
1.1433333333e+02	6.5667822270e-26
1.1466666667e+02	6.4649377781e-26
1.1500000000e+02	6.1926582520e-26
1.1533333333e+02	6.5364418393e-26
1.1566666667e+02	6.7232689134e-26
1.1600000000e+02	6.5698134664e-26
1.1633333333e+02	6.4555626507e-26
1.1666666667e+02	6.6732354546e-26
1.1700000000e+02	6.7370920632e-26
1.1733333333e+02	6.8976982992e-26
1.1766666667e+02	6.4940240200e-26
1.1800000000e+02	6.4614155347e-26
1.1833333333e+02	6.4180600222e-26
1.1866666667e+02	6.6646498601e-26
1.1900000000e+02	6.5369956082e-26
1.1933333333e+02	6.3638000792e-26
1.1966666667e+02	8.2175302533e-26
1.2000000000e+02	1.5239010184e-25
1.2033333333e+02	1.0598633037e-25
1.2066666667e+02	6.7354769745e-26
1.2100000000e+02	6.5888150459e-26
1.2133333333e+02	6.6025136118e-26
1.2166666667e+02	6.6350009770e-26
1.2200000000e+02	6.6813402494e-26
1.2233333333e+02	6.8365081576e-26
1.2266666667e+02	6.4929367049e-26
1.2300000000e+02	6.6931628240e-26
1.2333333333e+02	6.5487522474e-26
1.2366666667e+02	6.8566796689e-26
1.2400000000e+02	6.8780639084e-26
1.2433333333e+02	6.5575367519e-26
1.2466666667e+02	6.9227179512e-26
1.2500000000e+02	6.6213950145e-26
1.2533333333e+02	6.5282783755e-26
1.2566666667e+02	6.4330941813e-26
1.2600000000e+02	6.7226866917e-26
1.2633333333e+02	6.4507251231e-26
1.2666666667e+02	6.2763683696e-26
1.2700000000e+02	6.3601327645e-26
1.2733333333e+02	6.4567068640e-26
1.2766666667e+02	6.6597689569e-26
1.2800000000e+02	6.3906804074e-26
1.2833333333e+02	6.4520837067e-26
1.2866666667e+02	6.4497572624e-26
1.2900000000e+02	6.3602862762e-26
1.2933333333e+02	6.5366009756e-26
1.2966666667e+02	6.5662046493e-26
1.3000000000e+02	6.7451782495e-26
1.3033333333e+02	6.5143493759e-26
1.3066666667e+02	6.5428117729e-26
1.3100000000e+02	6.2663549347e-26
1.3133333333e+02	6.5054846778e-26
1.3166666667e+02	6.3703937622e-26
1.3200000000e+02	6.4507594968e-26
1.3233333333e+02	6.5968808343e-26
1.3266666667e+02	6.4818192719e-26
1.3300000000e+02	6.4931584688e-26
1.3333333333e+02	6.6812942249e-26
1.3366666667e+02	6.6820978747e-26
1.3400000000e+02	6.3914729908e-26
1.3433333333e+02	6.6686279919e-26
1.3466666667e+02	6.4122823695e-26
1.3500000000e+02	6.3293734321e-26
1.3533333333e+02	6.3024006647e-26
1.3566666667e+02	6.6117503074e-26
1.3600000000e+02	6.8572048978e-26
1.3633333333e+02	6.4823739992e-26
1.3666666667e+02	6.5004338888e-26
1.3700000000e+02	6.5839780848e-26
1.3733333333e+02	6.4573054450e-26
1.3766666667e+02	6.4008891557e-26
1.3800000000e+02	6.7913729822e-26
1.3833333333e+02	6.5317430499e-26
1.3866666667e+02	6.3975289775e-26
1.3900000000e+02	6.2685660030e-26
1.3933333333e+02	6.4222072759e-26
1.3966666667e+02	6.3490470459e-26
1.4000000000e+02	6.2281501844e-26
1.4033333333e+02	6.2745465778e-26
1.4066666667e+02	6.2971405717e-26
1.4100000000e+02	6.5013798343e-26
1.4133333333e+02	6.7314535884e-26
1.4166666667e+02	6.5721651819e-26
1.4200000000e+02	6.6529145013e-26
1.4233333333e+02	6.5625872712e-26
1.4266666667e+02	6.2727541717e-26
1.4300000000e+02	6.3396279246e-26
1.4333333333e+02	6.6425009856e-26
1.4366666667e+02	6.8565291577e-26
1.4400000000e+02	6.7093773726e-26
1.4433333333e+02	6.5559445532e-26
1.4466666667e+02	6.3537801198e-26
1.4500000000e+02	6.2475850509e-26
1.4533333333e+02	6.4539981023e-26
1.4566666667e+02	6.7756528371e-26
1.4600000000e+02	6.4533808068e-26
1.4633333333e+02	6.5160115335e-26
1.4666666667e+02	6.3734223989e-26
1.4700000000e+02	6.4643458749e-26
1.4733333333e+02	6.8052380325e-26
1.4766666667e+02	6.7896701926e-26
1.4800000000e+02	6.8926499385e-26
1.4833333333e+02	6.6983774063e-26
1.4866666667e+02	6.7068392007e-26
1.4900000000e+02	6.5110564421e-26
1.4933333333e+02	6.5574202381e-26
1.4966666667e+02	6.6435986001e-26
1.5000000000e+02	6.5312780312e-26
1.5033333333e+02	6.6674465638e-26
1.5066666667e+02	6.5070758304e-26
1.5100000000e+02	6.4992861525e-26
1.5133333333e+02	6.8146098280e-26
1.5166666667e+02	6.1385819081e-26
1.5200000000e+02	6.6932836097e-26
1.5233333333e+02	6.7046584100e-26
1.5266666667e+02	6.5745913630e-26
1.5300000000e+02	6.3873449778e-26
1.5333333333e+02	6.4561740379e-26
1.5366666667e+02	6.6399895829e-26
1.5400000000e+02	6.5085013000e-26
1.5433333333e+02	6.4981789361e-26
1.5466666667e+02	6.6864253495e-26
1.5500000000e+02	6.5163818850e-26
1.5533333333e+02	6.5441837278e-26
1.5566666667e+02	6.3980235602e-26
1.5600000000e+02	6.4246377573e-26
1.5633333333e+02	6.3257026971e-26
1.5666666667e+02	6.5398132675e-26
1.5700000000e+02	6.6557397393e-26
1.5733333333e+02	6.4079574782e-26
1.5766666667e+02	6.3209725904e-26
1.5800000000e+02	6.5477970585e-26
1.5833333333e+02	6.5495218183e-26
1.5866666667e+02	6.4302519006e-26
1.5900000000e+02	6.4862435194e-26
1.5933333333e+02	6.4554631010e-26
1.5966666667e+02	6.4812958012e-26
1.6000000000e+02	6.4901672432e-26
1.6033333333e+02	6.2957082060e-26
1.6066666667e+02	6.3100247450e-26
1.6100000000e+02	6.5150798273e-26
1.6133333333e+02	6.4131955271e-26
1.6166666667e+02	6.2762649795e-26
1.6200000000e+02	6.4700958545e-26
1.6233333333e+02	6.2607045406e-26
1.6266666667e+02	6.2335325233e-26
1.6300000000e+02	6.3080615264e-26
1.6333333333e+02	6.3246730388e-26
1.6366666667e+02	6.1598327408e-26
1.6400000000e+02	6.1365459703e-26
1.6433333333e+02	6.4357157824e-26
1.6466666667e+02	6.4629919549e-26
1.6500000000e+02	6.2755768164e-26
1.6533333333e+02	6.1665595593e-26
1.6566666667e+02	6.5292795959e-26
1.6600000000e+02	6.5007905297e-26
1.6633333333e+02	6.4422858337e-26
1.6666666667e+02	6.9165034887e-26
1.6700000000e+02	6.4753481597e-26
1.6733333333e+02	6.5339812243e-26
1.6766666667e+02	6.2692646160e-26
1.6800000000e+02	6.6424866106e-26
1.6833333333e+02	6.5901370006e-26
1.6866666667e+02	6.5688815625e-26
1.6900000000e+02	6.8401374527e-26
1.6933333333e+02	6.5878574098e-26
1.6966666667e+02	6.6537114073e-26
1.7000000000e+02	6.5113183273e-26
1.7033333333e+02	6.8207494297e-26
1.7066666667e+02	6.7088615586e-26
1.7100000000e+02	6.7356891458e-26
1.7133333333e+02	6.8211755464e-26
1.7166666667e+02	6.5504876756e-26
1.7200000000e+02	6.2646965252e-26
1.7233333333e+02	6.2974907350e-26
1.7266666667e+02	6.4129551924e-26
1.7300000000e+02	6.3354677787e-26
1.7333333333e+02	6.6352551002e-26
1.7366666667e+02	6.3835920562e-26
1.7400000000e+02	6.5275535350e-26
1.7433333333e+02	6.3810778008e-26
1.7466666667e+02	6.4236169729e-26
1.7500000000e+02	6.3533988545e-26
1.7533333333e+02	6.5736058781e-26
1.7566666667e+02	6.4393752749e-26
1.7600000000e+02	6.3015593775e-26
1.7633333333e+02	6.5175332486e-26
1.7666666667e+02	6.5663587777e-26
1.7700000000e+02	6.5516283998e-26
1.7733333333e+02	6.8306466388e-26
1.7766666667e+02	6.4978051394e-26
1.7800000000e+02	6.5347890912e-26
1.7833333333e+02	6.5529821458e-26
1.7866666667e+02	6.5670389147e-26
1.7900000000e+02	6.2390310037e-26
1.7933333333e+02	6.4530346359e-26
1.7966666667e+02	2.2655976467e-25
1.8000000000e+02	6.4043726670e-25
1.8033333333e+02	4.5436514195e-25
1.8066666667e+02	7.0646431905e-26
1.8100000000e+02	6.1880934351e-26
1.8133333333e+02	6.2456220762e-26
1.8166666667e+02	6.2384147302e-26
1.8200000000e+02	6.4065653581e-26
1.8233333333e+02	6.5897796152e-26
1.8266666667e+02	6.3734044131e-26
1.8300000000e+02	6.2377039233e-26
1.8333333333e+02	6.3618101630e-26
1.8366666667e+02	6.5651181448e-26
1.8400000000e+02	6.7655630986e-26
1.8433333333e+02	6.9660746244e-26
1.8466666667e+02	6.5086923095e-26
1.8500000000e+02	6.4538990123e-26
1.8533333333e+02	6.5267202443e-26
1.8566666667e+02	6.3547829772e-26
1.8600000000e+02	6.2734363273e-26
1.8633333333e+02	6.4678975760e-26
1.8666666667e+02	6.5021103086e-26
1.8700000000e+02	6.5017246662e-26
1.8733333333e+02	6.3110906973e-26
1.8766666667e+02	6.4435893712e-26
1.8800000000e+02	6.3716976804e-26
1.8833333333e+02	6.3347310208e-26
1.8866666667e+02	6.5732115587e-26
1.8900000000e+02	6.5237069267e-26
1.8933333333e+02	6.4022974388e-26
1.8966666667e+02	6.3701642656e-26
1.9000000000e+02	6.1845563246e-26
1.9033333333e+02	6.1411982104e-26
1.9066666667e+02	6.5472925970e-26
1.9100000000e+02	6.7710780238e-26
1.9133333333e+02	6.6435903959e-26
1.9166666667e+02	6.5077395382e-26
1.9200000000e+02	6.3680485001e-26
1.9233333333e+02	6.2680554437e-26
1.9266666667e+02	6.3403085778e-26
1.9300000000e+02	6.5372943109e-26
1.9333333333e+02	6.4646634763e-26
1.9366666667e+02	6.5242488863e-26
1.9400000000e+02	6.5862835975e-26
1.9433333333e+02	6.4060246404e-26
1.9466666667e+02	6.4668801098e-26
1.9500000000e+02	6.4117025207e-26
1.9533333333e+02	6.8832019612e-26
1.9566666667e+02	6.4469672801e-26
1.9600000000e+02	6.4151178188e-26
1.9633333333e+02	6.1737173269e-26
1.9666666667e+02	6.3165100188e-26
1.9700000000e+02	6.4563377188e-26
1.9733333333e+02	6.3186134074e-26
1.9766666667e+02	6.5007897954e-26
1.9800000000e+02	6.2692054729e-26
1.9833333333e+02	6.5886675103e-26
1.9866666667e+02	6.7764349354e-26
1.9900000000e+02	6.4238617177e-26
1.9933333333e+02	6.3991967826e-26
1.9966666667e+02	6.6951225037e-26
2.0000000000e+02	6.4682714334e-26
2.0033333333e+02	6.4874302173e-26
2.0066666667e+02	6.4669860897e-26
2.0100000000e+02	6.4127434535e-26
2.0133333333e+02	6.3584186794e-26
2.0166666667e+02	6.4840289888e-26
2.0200000000e+02	6.6282647656e-26
2.0233333333e+02	6.3952578402e-26
2.0266666667e+02	6.5562535668e-26
2.0300000000e+02	6.4900719358e-26
2.0333333333e+02	6.4038354085e-26
2.0366666667e+02	6.2520900907e-26
2.0400000000e+02	6.6825775541e-26
2.0433333333e+02	6.4120761315e-26
2.0466666667e+02	6.6227608472e-26
2.0500000000e+02	6.7332503563e-26
2.0533333333e+02	6.5837423691e-26
2.0566666667e+02	6.4878585559e-26
2.0600000000e+02	6.6070465798e-26
2.0633333333e+02	6.5265568505e-26
2.0666666667e+02	6.3471709463e-26
2.0700000000e+02	6.5150324824e-26
2.0733333333e+02	6.6409863755e-26
2.0766666667e+02	6.2984920893e-26
2.0800000000e+02	6.3100791702e-26
2.0833333333e+02	6.4932785527e-26
2.0866666667e+02	6.5403788914e-26
2.0900000000e+02	6.3734769977e-26
2.0933333333e+02	6.4840138031e-26
2.0966666667e+02	6.5133514021e-26
2.1000000000e+02	6.4171535604e-26
2.1033333333e+02	6.3679708990e-26
2.1066666667e+02	6.5796565193e-26
2.1100000000e+02	6.4746268762e-26
2.1133333333e+02	6.4592778716e-26
2.1166666667e+02	6.4716653668e-26
2.1200000000e+02	6.6132480058e-26
2.1233333333e+02	6.5284924773e-26
2.1266666667e+02	6.6920987467e-26
2.1300000000e+02	6.4003714252e-26
2.1333333333e+02	6.4098377381e-26
2.1366666667e+02	6.3474860631e-26
2.1400000000e+02	6.4278651409e-26
2.1433333333e+02	6.4702176777e-26
2.1466666667e+02	6.4377013265e-26
2.1500000000e+02	6.5590518404e-26
2.1533333333e+02	6.5143195670e-26
2.1566666667e+02	6.2603523531e-26
2.1600000000e+02	6.3816027069e-26
2.1633333333e+02	6.7539744512e-26
2.1666666667e+02	6.4342825925e-26
2.1700000000e+02	6.7255004283e-26
2.1733333333e+02	6.7090970616e-26
2.1766666667e+02	6.6672075665e-26
2.1800000000e+02	6.6260556237e-26
2.1833333333e+02	6.6427995718e-26
2.1866666667e+02	6.4656144492e-26
2.1900000000e+02	6.3369257107e-26
2.1933333333e+02	6.5595593282e-26
2.1966666667e+02	6.5741912011e-26
2.2000000000e+02	6.3956127248e-26
2.2033333333e+02	6.2826580578e-26
2.2066666667e+02	6.2578779616e-26
2.2100000000e+02	6.1565905737e-26
2.2133333333e+02	6.1938143351e-26
2.2166666667e+02	6.2902199442e-26
2.2200000000e+02	6.7100750331e-26
2.2233333333e+02	6.8411115758e-26
2.2266666667e+02	7.0388395931e-26
2.2300000000e+02	7.4364660863e-26
2.2333333333e+02	7.0234109101e-26
2.2366666667e+02	6.5637822271e-26
2.2400000000e+02	6.7267384309e-26
2.2433333333e+02	6.6427954295e-26
2.2466666667e+02	6.5033438071e-26
2.2500000000e+02	6.4206215858e-26
2.2533333333e+02	6.4740173679e-26
2.2566666667e+02	6.3848213592e-26
2.2600000000e+02	6.5931965659e-26
2.2633333333e+02	6.7247232842e-26
2.2666666667e+02	6.5517205763e-26
2.2700000000e+02	6.6795341544e-26
2.2733333333e+02	6.3485038443e-26
2.2766666667e+02	6.3622215633e-26
2.2800000000e+02	6.4823326431e-26
2.2833333333e+02	6.1842937042e-26
2.2866666667e+02	6.3529462232e-26
2.2900000000e+02	6.4884710759e-26
2.2933333333e+02	6.3274476504e-26
2.2966666667e+02	6.2927761533e-26
2.3000000000e+02	6.3563884048e-26
2.3033333333e+02	6.3408758412e-26
2.3066666667e+02	6.2950067622e-26
2.3100000000e+02	6.4578623018e-26
2.3133333333e+02	6.8314931034e-26
2.3166666667e+02	6.5598274021e-26
2.3200000000e+02	6.7470067147e-26
2.3233333333e+02	6.4144889769e-26
2.3266666667e+02	6.5343426059e-26
2.3300000000e+02	6.6252358640e-26
2.3333333333e+02	6.6486077316e-26
2.3366666667e+02	6.5128236150e-26
2.3400000000e+02	6.6407218667e-26
2.3433333333e+02	6.3946834355e-26
2.3466666667e+02	6.5458250501e-26
2.3500000000e+02	6.5261398017e-26
2.3533333333e+02	6.4196543156e-26
2.3566666667e+02	6.4639450762e-26
2.3600000000e+02	6.4086520983e-26
2.3633333333e+02	6.4314516804e-26
2.3666666667e+02	6.2068090138e-26
2.3700000000e+02	6.5199141435e-26
2.3733333333e+02	6.5300425289e-26
2.3766666667e+02	6.6442955860e-26
2.3800000000e+02	6.6150459654e-26
2.3833333333e+02	6.6244899923e-26
2.3866666667e+02	6.2907037577e-26
2.3900000000e+02	6.5522374177e-26
2.3933333333e+02	6.6290041730e-26
2.3966666667e+02	6.3335036980e-26
2.4000000000e+02	6.6540912472e-26
2.4033333333e+02	6.7269698943e-26
2.4066666667e+02	6.9751421915e-26
2.4100000000e+02	6.5433413496e-26
2.4133333333e+02	6.4169784999e-26
2.4166666667e+02	6.3992491869e-26
2.4200000000e+02	6.3608009112e-26
2.4233333333e+02	6.5035411532e-26
2.4266666667e+02	6.6478534704e-26
2.4300000000e+02	6.5437845922e-26
2.4333333333e+02	6.3704474566e-26
2.4366666667e+02	6.5558391202e-26
2.4400000000e+02	6.6425084628e-26
2.4433333333e+02	6.5903011580e-26
2.4466666667e+02	6.6717831396e-26
2.4500000000e+02	6.5167125619e-26
2.4533333333e+02	6.5161756595e-26
2.4566666667e+02	6.3325926754e-26
2.4600000000e+02	6.3567373545e-26
2.4633333333e+02	6.6875545999e-26
2.4666666667e+02	6.4097407431e-26
2.4700000000e+02	6.6021685968e-26
2.4733333333e+02	6.5098647489e-26
2.4766666667e+02	6.5881676550e-26
2.4800000000e+02	6.8185688459e-26
2.4833333333e+02	6.8391933547e-26
2.4866666667e+02	6.5983386463e-26
2.4900000000e+02	6.5861689464e-26
2.4933333333e+02	6.6398243610e-26
2.4966666667e+02	6.5568020667e-26
2.5000000000e+02	6.4961981037e-26
2.5033333333e+02	6.5660615842e-26
2.5066666667e+02	6.5628125788e-26
2.5100000000e+02	6.4651737460e-26
2.5133333333e+02	6.8361662853e-26
2.5166666667e+02	6.5555982047e-26
2.5200000000e+02	6.7205680893e-26
2.5233333333e+02	6.4059716321e-26
2.5266666667e+02	6.6454971533e-26
2.5300000000e+02	6.4202977860e-26
2.5333333333e+02	6.4756512835e-26
2.5366666667e+02	6.1896589973e-26
2.5400000000e+02	6.5729683934e-26
2.5433333333e+02	6.2858730389e-26
2.5466666667e+02	6.4797123283e-26
2.5500000000e+02	6.5537372922e-26
2.5533333333e+02	6.4106110866e-26
2.5566666667e+02	6.6172578834e-26
2.5600000000e+02	6.5136574413e-26
2.5633333333e+02	6.3637872744e-26
2.5666666667e+02	6.9162652949e-26
2.5700000000e+02	6.8530444817e-26
2.5733333333e+02	6.4038798408e-26
2.5766666667e+02	6.6080980742e-26
2.5800000000e+02	6.6555403697e-26
2.5833333333e+02	6.5656555695e-26
2.5866666667e+02	6.5808388494e-26
2.5900000000e+02	6.7625569431e-26
2.5933333333e+02	6.7800652904e-26
2.5966666667e+02	7.1011510240e-26
2.6000000000e+02	6.8797646145e-26
2.6033333333e+02	6.6160745455e-26
2.6066666667e+02	6.7040794233e-26
2.6100000000e+02	6.5858929266e-26
2.6133333333e+02	6.5791134261e-26
2.6166666667e+02	6.8676118582e-26
2.6200000000e+02	6.8213473372e-26
2.6233333333e+02	6.8638942374e-26
2.6266666667e+02	6.4856653410e-26
2.6300000000e+02	6.7639657029e-26
2.6333333333e+02	6.8171806789e-26
2.6366666667e+02	6.8214393925e-26
2.6400000000e+02	6.6597782353e-26
2.6433333333e+02	6.8217960497e-26
2.6466666667e+02	6.9119832223e-26
2.6500000000e+02	6.6673997619e-26
2.6533333333e+02	6.4418884923e-26
2.6566666667e+02	6.5429252313e-26
2.6600000000e+02	6.8223370757e-26
2.6633333333e+02	6.7195080922e-26
2.6666666667e+02	6.7004025434e-26
2.6700000000e+02	6.7117840683e-26
2.6733333333e+02	6.5371764511e-26
2.6766666667e+02	6.2963043401e-26
2.6800000000e+02	6.5569575711e-26
2.6833333333e+02	6.5407376424e-26
2.6866666667e+02	6.7550633705e-26
2.6900000000e+02	6.7048864871e-26
2.6933333333e+02	8.5964850102e-26
2.6966666667e+02	1.1850824293e-25
2.7000000000e+02	9.0119849525e-26
2.7033333333e+02	6.5752342609e-26
2.7066666667e+02	6.8417876910e-26
2.7100000000e+02	6.7923835160e-26
2.7133333333e+02	6.8390784944e-26
2.7166666667e+02	6.6757179734e-26
2.7200000000e+02	6.8804529582e-26
2.7233333333e+02	6.8569158104e-26
2.7266666667e+02	6.7542181680e-26
2.7300000000e+02	6.7788375553e-26
2.7333333333e+02	6.8572816024e-26
2.7366666667e+02	6.7577134541e-26
2.7400000000e+02	6.8565372838e-26
2.7433333333e+02	6.9537476862e-26
2.7466666667e+02	6.6918066389e-26
2.7500000000e+02	7.3013412064e-26
2.7533333333e+02	7.0330931072e-26
2.7566666667e+02	7.0658052328e-26
2.7600000000e+02	7.2369232615e-26
2.7633333333e+02	1.0133768007e-25
2.7666666667e+02	1.6429239366e-25
2.7700000000e+02	1.4627171942e-25
2.7733333333e+02	8.4976305350e-26
2.7766666667e+02	7.4660369673e-26
2.7800000000e+02	6.7970529771e-26
2.7833333333e+02	6.8335493855e-26
2.7866666667e+02	7.1946539677e-26
2.7900000000e+02	7.0891957876e-26
2.7933333333e+02	7.1086505148e-26
2.7966666667e+02	7.0874148354e-26
2.8000000000e+02	6.9726578366e-26
2.8033333333e+02	7.4589677830e-26
2.8066666667e+02	7.5752216539e-26
2.8100000000e+02	7.7849408599e-26
2.8133333333e+02	7.9721825219e-26
2.8166666667e+02	7.2017941017e-26
2.8200000000e+02	6.7846976644e-26
2.8233333333e+02	7.3137932239e-26
2.8266666667e+02	6.8774945742e-26
2.8300000000e+02	6.4328888345e-26
2.8333333333e+02	6.4940806043e-26
2.8366666667e+02	6.8791423123e-26
2.8400000000e+02	7.1016724819e-26
2.8433333333e+02	6.6000202292e-26
2.8466666667e+02	7.1287017109e-26
2.8500000000e+02	7.0833973458e-26
2.8533333333e+02	6.9639232229e-26
2.8566666667e+02	7.0990363782e-26
2.8600000000e+02	6.8065122382e-26
2.8633333333e+02	6.9380997659e-26
2.8666666667e+02	6.8963124805e-26
2.8700000000e+02	7.2219591697e-26
2.8733333333e+02	6.8598917061e-26
2.8766666667e+02	6.6381985220e-26
2.8800000000e+02	6.5053037343e-26
2.8833333333e+02	6.7311653957e-26
2.8866666667e+02	6.8310188496e-26
2.8900000000e+02	6.8393793617e-26
2.8933333333e+02	6.8246981451e-26
2.8966666667e+02	6.5285523468e-26
2.9000000000e+02	6.7531181738e-26
2.9033333333e+02	6.8648667190e-26
2.9066666667e+02	6.9740324526e-26
2.9100000000e+02	6.7822698290e-26
2.9133333333e+02	6.8605532423e-26
2.9166666667e+02	6.8201116708e-26
2.9200000000e+02	6.6655392361e-26
2.9233333333e+02	6.7170312161e-26
2.9266666667e+02	6.6023014414e-26
2.9300000000e+02	6.4735293581e-26
2.9333333333e+02	6.4643255300e-26
2.9366666667e+02	6.8943779890e-26
2.9400000000e+02	6.8244256223e-26
2.9433333333e+02	6.4981619675e-26
2.9466666667e+02	6.4983937493e-26
2.9500000000e+02	6.7117999523e-26
2.9533333333e+02	6.7903175879e-26
2.9566666667e+02	6.9889959009e-26
2.9600000000e+02	7.4773956927e-26
2.9633333333e+02	6.8540111766e-26
2.9666666667e+02	6.2251909818e-26
2.9700000000e+02	6.6163466650e-26
2.9733333333e+02	6.9752536424e-26
2.9766666667e+02	6.9064441316e-26
2.9800000000e+02	6.9232867305e-26
2.9833333333e+02	7.0390676352e-26
2.9866666667e+02	6.8396935982e-26
2.9900000000e+02	7.7437332925e-26
2.9933333333e+02	5.7251469028e-25
2.9966666667e+02	1.1775459434e-24
3.0000000000e+02	6.8939257828e-25
3.0033333333e+02	1.5110361890e-25
3.0066666667e+02	7.4573632820e-26
3.0100000000e+02	7.1184276327e-26
3.0133333333e+02	7.0653659303e-26
3.0166666667e+02	1.3851615544e-25
3.0200000000e+02	5.4248892472e-25
3.0233333333e+02	5.0243360254e-25
3.0266666667e+02	1.1341125394e-25
3.0300000000e+02	4.4977754963e-25
3.0333333333e+02	7.1656134694e-25
3.0366666667e+02	2.9009850264e-25
3.0400000000e+02	6.8106722294e-26
3.0433333333e+02	6.5773466969e-26
3.0466666667e+02	6.6911119483e-26
3.0500000000e+02	6.6281975710e-26
3.0533333333e+02	6.7666749746e-26
3.0566666667e+02	6.9271610066e-26
3.0600000000e+02	7.0684264767e-26
3.0633333333e+02	7.0678190085e-26
3.0666666667e+02	6.6677733784e-26
3.0700000000e+02	6.7630794694e-26
3.0733333333e+02	6.8795413097e-26
3.0766666667e+02	6.9829890765e-26
3.0800000000e+02	6.9933627567e-26
3.0833333333e+02	6.7816667265e-26
3.0866666667e+02	6.5966449440e-26
3.0900000000e+02	6.6125242673e-26
3.0933333333e+02	6.7134526703e-26
3.0966666667e+02	6.5155799474e-26
3.1000000000e+02	6.6507365781e-26
3.1033333333e+02	6.8283452402e-26
3.1066666667e+02	6.9569168293e-26
3.1100000000e+02	6.9965339314e-26
3.1133333333e+02	6.6745303049e-26
3.1166666667e+02	6.6324934835e-26
3.1200000000e+02	7.0420795512e-26
3.1233333333e+02	6.7537075585e-26
3.1266666667e+02	6.6786481476e-26
3.1300000000e+02	6.7229520820e-26
3.1333333333e+02	6.9996961499e-26
3.1366666667e+02	7.0133276098e-26
3.1400000000e+02	6.9297852949e-26
3.1433333333e+02	6.9538234904e-26
3.1466666667e+02	7.0237490882e-26
3.1500000000e+02	6.9649115407e-26
3.1533333333e+02	7.0680383449e-26
3.1566666667e+02	6.9846662364e-26
3.1600000000e+02	7.3024287278e-26
3.1633333333e+02	7.1442511637e-26
3.1666666667e+02	6.9294258137e-26
3.1700000000e+02	6.6045463885e-26
3.1733333333e+02	6.7982391421e-26
3.1766666667e+02	7.1096859155e-26
3.1800000000e+02	6.9641812195e-26
3.1833333333e+02	7.1036976466e-26
3.1866666667e+02	6.8085440290e-26
3.1900000000e+02	6.5848263489e-26
3.1933333333e+02	6.7785438513e-26
3.1966666667e+02	6.8340950854e-26
3.2000000000e+02	7.3245175596e-26
3.2033333333e+02	7.1371327760e-26
3.2066666667e+02	6.9970843188e-26
3.2100000000e+02	7.1837600063e-26
3.2133333333e+02	7.2549041779e-26
3.2166666667e+02	6.9741950411e-26
3.2200000000e+02	7.3032159696e-26
3.2233333333e+02	7.1084031550e-26
3.2266666667e+02	6.9444195919e-26
3.2300000000e+02	7.1778611480e-26
3.2333333333e+02	7.2947811293e-26
3.2366666667e+02	6.9907084880e-26
3.2400000000e+02	6.9336728718e-26
3.2433333333e+02	7.2878770997e-26
3.2466666667e+02	7.3148877145e-26
3.2500000000e+02	7.4309580347e-26
3.2533333333e+02	7.1814298875e-26
3.2566666667e+02	7.0707041027e-26
3.2600000000e+02	7.2126469295e-26
3.2633333333e+02	7.1211832828e-26
3.2666666667e+02	7.0294818076e-26
3.2700000000e+02	7.3333604127e-26
3.2733333333e+02	7.0282987319e-26
3.2766666667e+02	6.9161798083e-26
3.2800000000e+02	7.3789389950e-26
3.2833333333e+02	7.1807364456e-26
3.2866666667e+02	7.1649131994e-26
3.2900000000e+02	7.1965200605e-26
3.2933333333e+02	7.0298618372e-26
3.2966666667e+02	7.1624122760e-26
3.3000000000e+02	7.0075648988e-26
3.3033333333e+02	6.9582074209e-26
3.3066666667e+02	7.1242243435e-26
3.3100000000e+02	6.9123661986e-26
3.3133333333e+02	7.4164654732e-26
3.3166666667e+02	7.1942295008e-26
3.3200000000e+02	7.2308532279e-26
3.3233333333e+02	7.0856110846e-26
3.3266666667e+02	7.4514704557e-26
3.3300000000e+02	7.3141199576e-26
3.3333333333e+02	7.1724686406e-26
3.3366666667e+02	7.3505441840e-26
3.3400000000e+02	7.2771869668e-26
3.3433333333e+02	6.9151142004e-26
3.3466666667e+02	7.0491089612e-26
3.3500000000e+02	7.0405739142e-26
3.3533333333e+02	7.1620037316e-26
3.3566666667e+02	6.9474787236e-26
3.3600000000e+02	7.0132779213e-26
3.3633333333e+02	6.9088133872e-26
3.3666666667e+02	6.9665395153e-26
3.3700000000e+02	7.2331053756e-26
3.3733333333e+02	7.0891324162e-26
3.3766666667e+02	6.8975528889e-26
3.3800000000e+02	7.1297918961e-26
3.3833333333e+02	7.0576392582e-26
3.3866666667e+02	6.7433686258e-26
3.3900000000e+02	7.0437169958e-26
3.3933333333e+02	7.0526771939e-26
3.3966666667e+02	6.7991779482e-26
3.4000000000e+02	6.9492916814e-26
3.4033333333e+02	6.9758223909e-26
3.4066666667e+02	7.0091525348e-26
3.4100000000e+02	7.1068283644e-26
3.4133333333e+02	7.3405396930e-26
3.4166666667e+02	7.0233238565e-26
3.4200000000e+02	6.9549112930e-26
3.4233333333e+02	6.8691995453e-26
3.4266666667e+02	7.0784883276e-26
3.4300000000e+02	7.3469438603e-26
3.4333333333e+02	7.2906788004e-26
3.4366666667e+02	7.2191186088e-26
3.4400000000e+02	7.1946310360e-26
3.4433333333e+02	7.4229667662e-26
3.4466666667e+02	7.0854652736e-26
3.4500000000e+02	6.9429779552e-26
3.4533333333e+02	6.8713779668e-26
3.4566666667e+02	6.7950838557e-26
3.4600000000e+02	6.8887800940e-26
3.4633333333e+02	7.1311771395e-26
3.4666666667e+02	7.0256478755e-26
3.4700000000e+02	7.1421781985e-26
3.4733333333e+02	6.9575770624e-26
3.4766666667e+02	7.2322201245e-26
3.4800000000e+02	7.2058898260e-26
3.4833333333e+02	6.9908423192e-26
3.4866666667e+02	6.8410452494e-26
3.4900000000e+02	7.0489052334e-26
3.4933333333e+02	7.0190241013e-26
3.4966666667e+02	7.0371182395e-26
3.5000000000e+02	7.1147923656e-26
3.5033333333e+02	7.2646441460e-26
3.5066666667e+02	7.2380504748e-26
3.5100000000e+02	7.4131923339e-26
3.5133333333e+02	7.2136439590e-26
3.5166666667e+02	6.9743551985e-26
3.5200000000e+02	6.9477863373e-26
3.5233333333e+02	6.9600304077e-26
3.5266666667e+02	7.0825711552e-26
3.5300000000e+02	7.2702551298e-26
3.5333333333e+02	7.1357545181e-26
3.5366666667e+02	6.9671455754e-26
3.5400000000e+02	7.5140265280e-26
3.5433333333e+02	7.1863574392e-26
3.5466666667e+02	6.8011679611e-26
3.5500000000e+02	6.7451196807e-26
3.5533333333e+02	6.8707341108e-26
3.5566666667e+02	7.1170109166e-26
3.5600000000e+02	7.1639517737e-26
3.5633333333e+02	7.0551323306e-26
3.5666666667e+02	7.3385027842e-26
3.5700000000e+02	7.2777085249e-26
3.5733333333e+02	6.9138232344e-26
3.5766666667e+02	6.9787776595e-26
3.5800000000e+02	7.1946245453e-26
3.5833333333e+02	7.3727778230e-26
3.5866666667e+02	7.5304618347e-26
3.5900000000e+02	7.0503917286e-26
3.5933333333e+02	7.3735823351e-26
3.5966666667e+02	7.3287416036e-26
3.6000000000e+02	7.4300419768e-26
3.6033333333e+02	7.1315308510e-26
3.6066666667e+02	6.8611395222e-26
3.6100000000e+02	7.0390500503e-26
3.6133333333e+02	7.3144150905e-26
3.6166666667e+02	7.4446013389e-26
3.6200000000e+02	7.1891298232e-26
3.6233333333e+02	7.4085244047e-26
3.6266666667e+02	7.0743725874e-26
3.6300000000e+02	7.1258254346e-26
3.6333333333e+02	7.0945807142e-26
3.6366666667e+02	6.8791559925e-26
3.6400000000e+02	7.2662878755e-26
3.6433333333e+02	7.2711290096e-26
3.6466666667e+02	7.2510211894e-26
3.6500000000e+02	7.5888270580e-26
3.6533333333e+02	7.0795461506e-26
3.6566666667e+02	7.2716966643e-26
3.6600000000e+02	7.1616661761e-26
3.6633333333e+02	7.1944121034e-26
3.6666666667e+02	6.9394182217e-26
3.6700000000e+02	7.3344293329e-26
3.6733333333e+02	7.5022219904e-26
3.6766666667e+02	7.2244132358e-26
3.6800000000e+02	7.3631998127e-26
3.6833333333e+02	7.2078365083e-26
3.6866666667e+02	7.2957515332e-26
3.6900000000e+02	7.2263169835e-26
3.6933333333e+02	7.1477190798e-26
3.6966666667e+02	7.1648533771e-26
3.7000000000e+02	7.3204723601e-26
3.7033333333e+02	7.3285209163e-26
3.7066666667e+02	7.2864136350e-26
3.7100000000e+02	7.5046868677e-26
3.7133333333e+02	7.0170034353e-26
3.7166666667e+02	7.1429067022e-26
3.7200000000e+02	7.4337894927e-26
3.7233333333e+02	7.0513804124e-26
3.7266666667e+02	7.4943954474e-26
3.7300000000e+02	7.5677155976e-26
3.7333333333e+02	7.6489799385e-26
3.7366666667e+02	7.4153976852e-26
3.7400000000e+02	7.4907079295e-26
3.7433333333e+02	7.2346571325e-26
3.7466666667e+02	7.2051835340e-26
3.7500000000e+02	7.6915446747e-26
3.7533333333e+02	7.6390314054e-26
3.7566666667e+02	7.1810758685e-26
3.7600000000e+02	7.3495663155e-26
3.7633333333e+02	7.3085404336e-26
3.7666666667e+02	7.1392470164e-26
3.7700000000e+02	7.0432021038e-26
3.7733333333e+02	7.2556412709e-26
3.7766666667e+02	7.3686773071e-26
3.7800000000e+02	7.1522819001e-26
3.7833333333e+02	6.8104420450e-26
3.7866666667e+02	7.3720913605e-26
3.7900000000e+02	7.3675376567e-26
3.7933333333e+02	7.4394757163e-26
3.7966666667e+02	7.3090186283e-26
3.8000000000e+02	7.2578374696e-26
3.8033333333e+02	7.4102526761e-26
3.8066666667e+02	7.3782198144e-26
3.8100000000e+02	7.1583952130e-26
3.8133333333e+02	7.5435415609e-26
3.8166666667e+02	7.2317709759e-26
3.8200000000e+02	7.3361193118e-26
3.8233333333e+02	7.1208196495e-26
3.8266666667e+02	7.3338902501e-26
3.8300000000e+02	7.3600747159e-26
3.8333333333e+02	7.1874717149e-26
3.8366666667e+02	7.2955072649e-26
3.8400000000e+02	7.3818679776e-26
3.8433333333e+02	7.4499462851e-26
3.8466666667e+02	7.4904790376e-26
3.8500000000e+02	7.0372250103e-26
3.8533333333e+02	7.1423608432e-26
3.8566666667e+02	7.4550239725e-26
3.8600000000e+02	7.6915345361e-26
3.8633333333e+02	7.5017964291e-26
3.8666666667e+02	7.1789481708e-26
3.8700000000e+02	7.1796406189e-26
3.8733333333e+02	7.2775852981e-26
3.8766666667e+02	7.6532989927e-26
3.8800000000e+02	7.5186007155e-26
3.8833333333e+02	7.5827612718e-26
3.8866666667e+02	7.7837642790e-26
3.8900000000e+02	7.5633491425e-26
3.8933333333e+02	7.4566986778e-26
3.8966666667e+02	7.5781454995e-26
3.9000000000e+02	7.3735564386e-26
3.9033333333e+02	7.5384911173e-26
3.9066666667e+02	7.4593212046e-26
3.9100000000e+02	7.0716104329e-26
3.9133333333e+02	7.1969461590e-26
3.9166666667e+02	7.4113312426e-26
3.9200000000e+02	7.6859984125e-26
3.9233333333e+02	7.1533316081e-26
3.9266666667e+02	7.6827114678e-26
3.9300000000e+02	7.3352173746e-26
3.9333333333e+02	7.7098667934e-26
3.9366666667e+02	7.4795373182e-26
3.9400000000e+02	7.2502325258e-26
3.9433333333e+02	7.3745752260e-26
3.9466666667e+02	7.5482813432e-26
3.9500000000e+02	7.5583227015e-26
3.9533333333e+02	7.4173931079e-26
3.9566666667e+02	7.5466948923e-26
3.9600000000e+02	7.3464249375e-26
3.9633333333e+02	7.6447149462e-26
3.9666666667e+02	7.3820282911e-26
3.9700000000e+02	7.4204562736e-26
3.9733333333e+02	7.2923501828e-26
3.9766666667e+02	6.9807867470e-26
3.9800000000e+02	6.9484234476e-26
3.9833333333e+02	7.2146062076e-26
3.9866666667e+02	7.3342941352e-26
3.9900000000e+02	7.7481377908e-26
3.9933333333e+02	7.6524080468e-26
3.9966666667e+02	7.4369538894e-26
4.0000000000e+02	7.5253749110e-26
4.0033333333e+02	7.7532838362e-26
4.0066666667e+02	7.5750112964e-26
4.0100000000e+02	7.7329777034e-26
4.0133333333e+02	7.6987037227e-26
4.0166666667e+02	7.8886458174e-26
4.0200000000e+02	7.5591746052e-26
4.0233333333e+02	7.8175930282e-26
4.0266666667e+02	7.3651791730e-26
4.0300000000e+02	7.4907599585e-26
4.0333333333e+02	7.4645538319e-26
4.0366666667e+02	7.4436540462e-26
4.0400000000e+02	7.5363119539e-26
4.0433333333e+02	7.5971521435e-26
4.0466666667e+02	7.5946525696e-26
4.0500000000e+02	7.4612374638e-26
4.0533333333e+02	7.8249936908e-26
4.0566666667e+02	7.7696857914e-26
4.0600000000e+02	7.6233023613e-26
4.0633333333e+02	7.8776691436e-26
4.0666666667e+02	7.6486058867e-26
4.0700000000e+02	7.7913110201e-26
4.0733333333e+02	7.8639167359e-26
4.0766666667e+02	7.8201789292e-26
4.0800000000e+02	7.5926169042e-26
4.0833333333e+02	7.8126657181e-26
4.0866666667e+02	8.0995970047e-26
4.0900000000e+02	8.1799703591e-26
4.0933333333e+02	8.3913091324e-26
4.0966666667e+02	8.4243402840e-26
4.1000000000e+02	8.2221679241e-26
4.1033333333e+02	8.2327586376e-26
4.1066666667e+02	8.0034173294e-26
4.1100000000e+02	7.9601104137e-26
4.1133333333e+02	7.9150884051e-26
4.1166666667e+02	7.8748858572e-26
4.1200000000e+02	8.0571016413e-26
4.1233333333e+02	7.9652549329e-26
4.1266666667e+02	8.0866118110e-26
4.1300000000e+02	7.9108388475e-26
4.1333333333e+02	7.8816179316e-26
4.1366666667e+02	7.6444348679e-26
4.1400000000e+02	8.0839089203e-26
4.1433333333e+02	7.6814771860e-26
4.1466666667e+02	7.8925678604e-26
4.1500000000e+02	8.2595692405e-26
4.1533333333e+02	7.7373285829e-26
4.1566666667e+02	7.6014609628e-26
4.1600000000e+02	7.6409164947e-26
4.1633333333e+02	7.6663441502e-26
4.1666666667e+02	8.0742798132e-26
4.1700000000e+02	7.9354791644e-26
4.1733333333e+02	7.5686904532e-26
4.1766666667e+02	7.5692293975e-26
4.1800000000e+02	7.9019551622e-26
4.1833333333e+02	7.7548895453e-26
4.1866666667e+02	7.8050581416e-26
4.1900000000e+02	7.7656877441e-26
4.1933333333e+02	7.5805978723e-26
4.1966666667e+02	7.4811656194e-26
4.2000000000e+02	8.3286735997e-26
4.2033333333e+02	8.6010783942e-26
4.2066666667e+02	7.8435699611e-26
4.2100000000e+02	7.6926038410e-26
4.2133333333e+02	7.4939938263e-26
4.2166666667e+02	8.0321759518e-26
4.2200000000e+02	8.2297223477e-26
4.2233333333e+02	7.9747829598e-26
4.2266666667e+02	7.7335668874e-26
4.2300000000e+02	7.6756882358e-26
4.2333333333e+02	7.8424943597e-26
4.2366666667e+02	7.8099695687e-26
4.2400000000e+02	8.0531404473e-26
4.2433333333e+02	8.0837757546e-26
4.2466666667e+02	7.7895043164e-26
4.2500000000e+02	7.8979677105e-26
4.2533333333e+02	8.0465737235e-26
4.2566666667e+02	8.3651535063e-26
4.2600000000e+02	8.1105702643e-26
4.2633333333e+02	7.6676044838e-26
4.2666666667e+02	7.3780737677e-26
4.2700000000e+02	7.3906140225e-26
4.2733333333e+02	7.9244061235e-26
4.2766666667e+02	8.2200772891e-26
4.2800000000e+02	7.9527855302e-26
4.2833333333e+02	7.7791804401e-26
4.2866666667e+02	8.0025555158e-26
4.2900000000e+02	7.9830779562e-26
4.2933333333e+02	7.9426959305e-26
4.2966666667e+02	7.8458185362e-26
4.3000000000e+02	7.6513147375e-26
4.3033333333e+02	7.7495601048e-26
4.3066666667e+02	7.6328489828e-26
4.3100000000e+02	7.6611241525e-26
4.3133333333e+02	7.6531456145e-26
4.3166666667e+02	7.5879248260e-26
4.3200000000e+02	8.0145425271e-26
4.3233333333e+02	7.8589728987e-26
4.3266666667e+02	7.6652804393e-26
4.3300000000e+02	7.7550521495e-26
4.3333333333e+02	7.6001573578e-26
4.3366666667e+02	7.3423718839e-26
4.3400000000e+02	7.8785033515e-26
4.3433333333e+02	8.0399768342e-26
4.3466666667e+02	7.7176672482e-26
4.3500000000e+02	7.9293695012e-26
4.3533333333e+02	7.9206501416e-26
4.3566666667e+02	7.5085423128e-26
4.3600000000e+02	7.7513700520e-26
4.3633333333e+02	7.9457822727e-26
4.3666666667e+02	7.9258073826e-26
4.3700000000e+02	7.7950068607e-26
4.3733333333e+02	7.6589018505e-26
4.3766666667e+02	7.4736063728e-26
4.3800000000e+02	7.9532721127e-26
4.3833333333e+02	7.9668755889e-26
4.3866666667e+02	7.8849494689e-26
4.3900000000e+02	8.0823480114e-26
4.3933333333e+02	7.9125869099e-26
4.3966666667e+02	8.2110656867e-26
4.4000000000e+02	8.0044910333e-26
4.4033333333e+02	7.7914758340e-26
4.4066666667e+02	7.9236390017e-26
4.4100000000e+02	7.8435639617e-26
4.4133333333e+02	7.6056629782e-26
4.4166666667e+02	7.6412038289e-26
4.4200000000e+02	7.4422325188e-26
4.4233333333e+02	7.7212197386e-26
4.4266666667e+02	7.9420227738e-26
4.4300000000e+02	7.8340492664e-26
4.4333333333e+02	7.7579575996e-26
4.4366666667e+02	8.1481719742e-26
4.4400000000e+02	7.8816569957e-26
4.4433333333e+02	7.8868878708e-26
4.4466666667e+02	7.7982749632e-26
4.4500000000e+02	7.6724024177e-26
4.4533333333e+02	8.0733831298e-26
4.4566666667e+02	7.5561517202e-26
4.4600000000e+02	8.0264317990e-26
4.4633333333e+02	7.7141509225e-26
4.4666666667e+02	7.7875420956e-26
4.4700000000e+02	7.9779117289e-26
4.4733333333e+02	8.0353384257e-26
4.4766666667e+02	8.0390943755e-26
4.4800000000e+02	7.6935364386e-26
4.4833333333e+02	7.9928196921e-26
4.4866666667e+02	7.9852653079e-26
4.4900000000e+02	7.9150573432e-26
4.4933333333e+02	7.8742694691e-26
4.4966666667e+02	8.1424696222e-26
4.5000000000e+02	8.5508962809e-26
4.5033333333e+02	8.3120088304e-26
4.5066666667e+02	8.0164381643e-26
4.5100000000e+02	7.5548381069e-26
4.5133333333e+02	7.8099276744e-26
4.5166666667e+02	7.9732443573e-26
4.5200000000e+02	8.0526258348e-26
4.5233333333e+02	8.1935334523e-26
4.5266666667e+02	8.1642937736e-26
4.5300000000e+02	8.2332133528e-26
4.5333333333e+02	7.8338473747e-26
4.5366666667e+02	7.9218774987e-26
4.5400000000e+02	8.4846405544e-26
4.5433333333e+02	8.4935115881e-26
4.5466666667e+02	8.0722382674e-26
4.5500000000e+02	7.9422841595e-26
4.5533333333e+02	7.9680254891e-26
4.5566666667e+02	7.9438246125e-26
4.5600000000e+02	8.0753483010e-26
4.5633333333e+02	8.0985359607e-26
4.5666666667e+02	8.2930605214e-26
4.5700000000e+02	8.1119442292e-26
4.5733333333e+02	8.0293955010e-26
4.5766666667e+02	8.0024131057e-26
4.5800000000e+02	8.3072469397e-26
4.5833333333e+02	8.0869809236e-26
4.5866666667e+02	7.9742600326e-26
4.5900000000e+02	7.8226819341e-26
4.5933333333e+02	8.1782616279e-26
4.5966666667e+02	7.8607795466e-26
4.6000000000e+02	8.0451887852e-26
4.6033333333e+02	7.8422952519e-26
4.6066666667e+02	7.9889949308e-26
4.6100000000e+02	7.9110665392e-26
4.6133333333e+02	7.8549628278e-26
4.6166666667e+02	8.4818070336e-26
4.6200000000e+02	8.2006216580e-26
4.6233333333e+02	8.3932709071e-26
4.6266666667e+02	8.0285945359e-26
4.6300000000e+02	8.1392762920e-26
4.6333333333e+02	8.4397393614e-26
4.6366666667e+02	8.0381794560e-26
4.6400000000e+02	7.8931059708e-26
4.6433333333e+02	8.1965414440e-26
4.6466666667e+02	8.1453341557e-26
4.6500000000e+02	8.3656934425e-26
4.6533333333e+02	8.2097475123e-26
4.6566666667e+02	8.1774996060e-26
4.6600000000e+02	7.9678704936e-26
4.6633333333e+02	8.0403266450e-26
4.6666666667e+02	8.0111923075e-26
4.6700000000e+02	8.0986384484e-26
4.6733333333e+02	8.2482170398e-26
4.6766666667e+02	8.1364971865e-26
4.6800000000e+02	8.2381485968e-26
4.6833333333e+02	8.1222707716e-26
4.6866666667e+02	7.9354086960e-26
4.6900000000e+02	8.4618967001e-26
4.6933333333e+02	8.0624181514e-26
4.6966666667e+02	8.3140504473e-26
4.7000000000e+02	7.9215139699e-26
4.7033333333e+02	8.0592759462e-26
4.7066666667e+02	8.0845599711e-26
4.7100000000e+02	8.3877833532e-26
4.7133333333e+02	8.3527053748e-26
4.7166666667e+02	8.1752049391e-26
4.7200000000e+02	8.4713858693e-26
4.7233333333e+02	8.3450967885e-26
4.7266666667e+02	8.2614033316e-26
4.7300000000e+02	8.2719757002e-26
4.7333333333e+02	8.1728247483e-26
4.7366666667e+02	8.8901366696e-26
4.7400000000e+02	8.5705790695e-26
4.7433333333e+02	8.3816930833e-26
4.7466666667e+02	8.5287598988e-26
4.7500000000e+02	8.1904406979e-26
4.7533333333e+02	8.3298601902e-26
4.7566666667e+02	8.6696488076e-26
4.7600000000e+02	8.4435390195e-26
4.7633333333e+02	8.2126729758e-26
4.7666666667e+02	8.0468674546e-26
4.7700000000e+02	8.2168326396e-26
4.7733333333e+02	8.3713490907e-26
4.7766666667e+02	8.4186650921e-26
4.7800000000e+02	8.9272516093e-26
4.7833333333e+02	8.4501741416e-26
4.7866666667e+02	8.3325075741e-26
4.7900000000e+02	8.3561168167e-26
4.7933333333e+02	8.4316641382e-26
4.7966666667e+02	8.2824980929e-26
4.8000000000e+02	8.2096083601e-26
4.8033333333e+02	8.4175521281e-26
4.8066666667e+02	8.8495422959e-26
4.8100000000e+02	8.7374593803e-26
4.8133333333e+02	8.7787419468e-26
4.8166666667e+02	8.5985874089e-26
4.8200000000e+02	8.4581461280e-26
4.8233333333e+02	8.5839242824e-26
4.8266666667e+02	8.5990963063e-26
4.8300000000e+02	8.7411456683e-26
4.8333333333e+02	8.8974442277e-26
4.8366666667e+02	8.5567070300e-26
4.8400000000e+02	8.6025723374e-26
4.8433333333e+02	8.3658483931e-26
4.8466666667e+02	8.4963656139e-26
4.8500000000e+02	8.3282915253e-26
4.8533333333e+02	8.3752889058e-26
4.8566666667e+02	8.8642921246e-26
4.8600000000e+02	8.8384813438e-26
4.8633333333e+02	8.5431033007e-26
4.8666666667e+02	8.5016999569e-26
4.8700000000e+02	8.5811351773e-26
4.8733333333e+02	8.3562047103e-26
4.8766666667e+02	7.8807926675e-26
4.8800000000e+02	8.6864171197e-26
4.8833333333e+02	8.4195815820e-26
4.8866666667e+02	8.4458547679e-26
4.8900000000e+02	8.2343049739e-26
4.8933333333e+02	8.4658411665e-26
4.8966666667e+02	8.4956271921e-26
4.9000000000e+02	8.9198176055e-26
4.9033333333e+02	8.8413376472e-26
4.9066666667e+02	8.6010522676e-26
4.9100000000e+02	8.5468338413e-26
4.9133333333e+02	8.6248967246e-26
4.9166666667e+02	8.8847323163e-26
4.9200000000e+02	8.7550535714e-26
4.9233333333e+02	8.8844425500e-26
4.9266666667e+02	8.5967133612e-26
4.9300000000e+02	8.6907841559e-26
4.9333333333e+02	8.9375260519e-26
4.9366666667e+02	8.5603335576e-26
4.9400000000e+02	8.9695620709e-26
4.9433333333e+02	8.8907604676e-26
4.9466666667e+02	8.6167979436e-26
4.9500000000e+02	8.2523133063e-26
4.9533333333e+02	8.3647718202e-26
4.9566666667e+02	8.5549751901e-26
4.9600000000e+02	8.6243607481e-26
4.9633333333e+02	8.5605849958e-26
4.9666666667e+02	8.9591360492e-26
4.9700000000e+02	8.6744407000e-26
4.9733333333e+02	9.0325677073e-26
4.9766666667e+02	9.2187321918e-26
4.9800000000e+02	8.4283800594e-26
4.9833333333e+02	8.2246835201e-26
4.9866666667e+02	9.0489158578e-26
4.9900000000e+02	9.0436638086e-26
4.9933333333e+02	9.1167309037e-26
4.9966666667e+02	8.6625881287e-26
5.0000000000e+02	9.1982368303e-26
5.0033333333e+02	8.9176826782e-26
5.0066666667e+02	9.2071978337e-26
5.0100000000e+02	1.1780187503e-25
5.0133333333e+02	8.6454593352e-25
5.0200000000e+02	7.5882576505e-25
5.0233333333e+02	1.2619778749e-25
5.0266666667e+02	4.6207629744e-25
5.0300000000e+02	5.1805270322e-25
5.0333333333e+02	2.5076870498e-25
5.0366666667e+02	5.1787011090e-25
5.0400000000e+02	5.3626856645e-25
5.0500000000e+02	1.0894860011e-24
5.0533333333e+02	3.6773956902e-25
5.0566666667e+02	1.2978131632e-25
5.0600000000e+02	1.2055681555e-25
5.0633333333e+02	1.4305952284e-25
5.0666666667e+02	1.9685074358e-25
5.0700000000e+02	4.6467343899e-25
5.0733333333e+02	1.0723311522e-24
5.0933333333e+02	1.1058666065e-24
5.0966666667e+02	9.3861983455e-25
5.1200000000e+02	4.8819680848e-25
5.1233333333e+02	2.5924104582e-25
5.1266666667e+02	1.5538224383e-25
5.1300000000e+02	1.5318906701e-25
5.1333333333e+02	3.1676134820e-25
5.1366666667e+02	2.8158492831e-25
5.1400000000e+02	1.0505880310e-25
5.1433333333e+02	9.4502295236e-26
5.1466666667e+02	9.2436618340e-26
5.1500000000e+02	9.2993817707e-26
5.1533333333e+02	9.2833270925e-26
5.1566666667e+02	9.1389532143e-26
5.1600000000e+02	9.1896901951e-26
5.1633333333e+02	3.4090567670e-25
5.1666666667e+02	6.9404013967e-25
5.1700000000e+02	3.7704068354e-25
5.1733333333e+02	9.3727051351e-26
5.1766666667e+02	9.2272680314e-26
5.1800000000e+02	9.1948716761e-26
5.1833333333e+02	8.7593767085e-26
5.1866666667e+02	9.0778467418e-26
5.1900000000e+02	8.5692365282e-26
5.1933333333e+02	8.7031001891e-26
5.1966666667e+02	8.7969860740e-26
5.2000000000e+02	8.8116556576e-26
5.2033333333e+02	8.4921399336e-26
5.2066666667e+02	9.1796148539e-26
5.2100000000e+02	9.1940370760e-26
5.2133333333e+02	8.9514508808e-26
5.2166666667e+02	8.8239829756e-26
5.2200000000e+02	9.0063788821e-26
5.2233333333e+02	9.0900705714e-26
5.2266666667e+02	9.2227269407e-26
5.2300000000e+02	9.6348910358e-26
5.2333333333e+02	9.1120918995e-26
5.2366666667e+02	8.5272478756e-26
5.2400000000e+02	8.5763094347e-26
5.2433333333e+02	8.8760403290e-26
5.2466666667e+02	9.2713690603e-26
5.2500000000e+02	9.0356234170e-26
5.2533333333e+02	8.7661715461e-26
5.2566666667e+02	8.9656085816e-26
5.2600000000e+02	9.0683299021e-26
5.2633333333e+02	9.1668612888e-26
5.2666666667e+02	8.9268997514e-26
5.2700000000e+02	8.7674733058e-26
5.2733333333e+02	8.8580390234e-26
5.2766666667e+02	9.4531665913e-26
5.2800000000e+02	9.2399248467e-26
5.2833333333e+02	9.0857822510e-26
5.2866666667e+02	9.0440614058e-26
5.2900000000e+02	9.6063568197e-26
5.2933333333e+02	8.9446022031e-26
5.2966666667e+02	8.8469843025e-26
5.3000000000e+02	8.7104169760e-26
5.3033333333e+02	8.9263107062e-26
5.3066666667e+02	9.0263069376e-26
5.3100000000e+02	8.6994696078e-26
5.3133333333e+02	8.8399889094e-26
5.3166666667e+02	9.4618275239e-26
5.3200000000e+02	9.2753984025e-26
5.3233333333e+02	8.8595701469e-26
5.3266666667e+02	9.0856967312e-26
5.3300000000e+02	8.9221763673e-26
5.3333333333e+02	9.1469249033e-26
5.3366666667e+02	9.3194292217e-26
5.3400000000e+02	9.3200386644e-26
5.3433333333e+02	9.0201434754e-26
5.3466666667e+02	8.7885209791e-26
5.3500000000e+02	8.9276466352e-26
5.3533333333e+02	9.3731398606e-26
5.3566666667e+02	9.0655326844e-26
5.3600000000e+02	9.0855550904e-26
5.3633333333e+02	8.9549554530e-26
5.3666666667e+02	9.5519728700e-26
5.3700000000e+02	8.9297835185e-26
5.3733333333e+02	8.7806838942e-26
5.3766666667e+02	8.6407200635e-26
5.3800000000e+02	8.6926852248e-26
5.3833333333e+02	9.6336541461e-26
5.3866666667e+02	9.1762488706e-26
5.3900000000e+02	8.6524817002e-26
5.3933333333e+02	8.9210241749e-26
5.3966666667e+02	9.5441046072e-26
5.4000000000e+02	1.3314922158e-25
5.4033333333e+02	1.4242337529e-25
5.4066666667e+02	1.0142323303e-25
5.4100000000e+02	9.3226789238e-26
5.4133333333e+02	9.6594844235e-26
5.4166666667e+02	9.6446260684e-26
5.4200000000e+02	9.3281945282e-26
5.4233333333e+02	9.3237022311e-26
5.4266666667e+02	9.4153467301e-26
5.4300000000e+02	9.3279673546e-26
5.4333333333e+02	9.2094749646e-26
5.4366666667e+02	9.4332929614e-26
5.4400000000e+02	9.5127811736e-26
5.4433333333e+02	9.8102030873e-26
5.4466666667e+02	9.4923931762e-26
5.4500000000e+02	9.5162831304e-26
5.4533333333e+02	9.2762743979e-26
5.4566666667e+02	9.5278377582e-26
5.4600000000e+02	9.3760226488e-26
5.4633333333e+02	9.6484601028e-26
5.4666666667e+02	9.6626698071e-26
5.4700000000e+02	9.8196029498e-26
5.4733333333e+02	9.6833841946e-26
5.4766666667e+02	9.8836522611e-26
5.4800000000e+02	9.7808288357e-26
5.4833333333e+02	9.5699620903e-26
5.4866666667e+02	9.1906588731e-26
5.4900000000e+02	9.9278652884e-26
5.4933333333e+02	9.6761371414e-26
5.4966666667e+02	9.2513549283e-26
5.5000000000e+02	9.7577823072e-26
5.5033333333e+02	9.8867360779e-26
5.5066666667e+02	9.5795945287e-26
5.5100000000e+02	9.7312892854e-26
5.5133333333e+02	9.5230041357e-26
5.5166666667e+02	9.7476415633e-26
5.5200000000e+02	9.5647115172e-26
5.5233333333e+02	1.0078715771e-25
5.5266666667e+02	9.4817903549e-26
5.5300000000e+02	9.9230117101e-26
5.5333333333e+02	9.6656893197e-26
5.5366666667e+02	9.9755573300e-26
5.5400000000e+02	9.3802153256e-26
5.5433333333e+02	9.2636813600e-26
5.5466666667e+02	9.3067246893e-26
5.5500000000e+02	9.5590880746e-26
5.5533333333e+02	9.5587739975e-26
5.5566666667e+02	9.2641144882e-26
5.5600000000e+02	9.2991883744e-26
5.5633333333e+02	9.5610191111e-26
5.5666666667e+02	9.7478813336e-26
5.5700000000e+02	9.6850478625e-26
5.5733333333e+02	9.5179099222e-26
5.5766666667e+02	1.0089575391e-25
5.5800000000e+02	9.3254558214e-26
5.5833333333e+02	9.5327178247e-26
5.5866666667e+02	9.7189707401e-26
5.5900000000e+02	9.2427816104e-26
5.5933333333e+02	9.2853909696e-26
5.5966666667e+02	9.1848514920e-26
5.6000000000e+02	9.6195783944e-26
5.6033333333e+02	9.3979926759e-26
5.6066666667e+02	9.2810606435e-26
5.6100000000e+02	9.8372796100e-26
5.6133333333e+02	9.9601318294e-26
5.6166666667e+02	1.0454551394e-25
5.6200000000e+02	9.7982187956e-26
5.6233333333e+02	9.6140305063e-26
5.6266666667e+02	9.8358941270e-26
5.6300000000e+02	9.6956332603e-26
5.6333333333e+02	9.8237662927e-26
5.6366666667e+02	1.0253377646e-25
5.6400000000e+02	9.7254844885e-26
5.6433333333e+02	1.0038535524e-25
5.6466666667e+02	9.9861841080e-26
5.6500000000e+02	9.8343429804e-26
5.6533333333e+02	9.9176678032e-26
5.6566666667e+02	9.5997662250e-26
5.6600000000e+02	9.4509959753e-26
5.6633333333e+02	9.5693641658e-26
5.6666666667e+02	9.7838183379e-26
5.6700000000e+02	9.7407928812e-26
5.6733333333e+02	1.0173558984e-25
5.6766666667e+02	1.0148066318e-25
5.6800000000e+02	9.5706305167e-26
5.6833333333e+02	9.6642375624e-26
5.6866666667e+02	9.6716483154e-26
5.6900000000e+02	9.7200795382e-26
5.6933333333e+02	9.2952326302e-26
5.6966666667e+02	9.2619866332e-26
5.7000000000e+02	9.5625112112e-26
5.7033333333e+02	9.5753400081e-26
5.7066666667e+02	9.5875998701e-26
5.7100000000e+02	1.0061797862e-25
5.7133333333e+02	1.0021226815e-25
5.7166666667e+02	1.0007853632e-25
5.7200000000e+02	9.4337892829e-26
5.7233333333e+02	1.0054658394e-25
5.7266666667e+02	1.0001688853e-25
5.7300000000e+02	9.7327435405e-26
5.7333333333e+02	9.8061615830e-26
5.7366666667e+02	9.4375165463e-26
5.7400000000e+02	9.8620857416e-26
5.7433333333e+02	9.9703208229e-26
5.7466666667e+02	1.0553132959e-25
5.7500000000e+02	1.0750351835e-25
5.7533333333e+02	1.0307873637e-25
5.7566666667e+02	1.0718880705e-25
5.7600000000e+02	1.0921282000e-25
5.7633333333e+02	1.0990313148e-25
5.7666666667e+02	1.0880580496e-25
5.7700000000e+02	1.0711649510e-25
5.7733333333e+02	1.0847185803e-25
5.7766666667e+02	1.0853954611e-25
5.7800000000e+02	1.0879558563e-25
5.7833333333e+02	1.0711854502e-25
5.7866666667e+02	1.0795877218e-25
5.7900000000e+02	1.0949955371e-25
5.7933333333e+02	1.0689261791e-25
5.7966666667e+02	1.0690263650e-25
5.8000000000e+02	1.0633258251e-25
5.8033333333e+02	1.0630663505e-25
5.8066666667e+02	1.1215763574e-25
5.8100000000e+02	1.0464895702e-25
5.8133333333e+02	1.0202349159e-25
5.8166666667e+02	1.0587339906e-25
5.8200000000e+02	1.0619993259e-25
5.8233333333e+02	1.0134283854e-25
5.8266666667e+02	9.8815573395e-26
5.8300000000e+02	1.0352705110e-25
5.8333333333e+02	1.0188327896e-25
5.8366666667e+02	1.0315633222e-25
5.8400000000e+02	1.0151347056e-25
5.8433333333e+02	9.9605792919e-26
5.8466666667e+02	1.0304422162e-25
5.8500000000e+02	9.9228482969e-26
5.8533333333e+02	1.0099193134e-25
5.8566666667e+02	1.0212820180e-25
5.8600000000e+02	9.8975821746e-26
5.8633333333e+02	9.7428298572e-26
5.8666666667e+02	1.0088561664e-25
5.8700000000e+02	9.8881572250e-26
5.8733333333e+02	1.0174860202e-25
5.8766666667e+02	9.8713212905e-26
5.8800000000e+02	1.0017314651e-25
5.8833333333e+02	9.7744854131e-26
5.8866666667e+02	1.0225577255e-25
5.8900000000e+02	1.0448708627e-25
5.8933333333e+02	1.0037648510e-25
5.8966666667e+02	9.8393969347e-26
5.9000000000e+02	9.7161132058e-26
5.9033333333e+02	9.7926156579e-26
5.9066666667e+02	9.7778157351e-26
5.9100000000e+02	9.8700269299e-26
5.9133333333e+02	9.9422904297e-26
5.9166666667e+02	9.8904771091e-26
5.9200000000e+02	1.0178407482e-25
5.9233333333e+02	1.0262482407e-25
5.9266666667e+02	1.0498295947e-25
5.9300000000e+02	9.6962009572e-26
5.9333333333e+02	9.6740954876e-26
5.9366666667e+02	9.6908722154e-26
5.9400000000e+02	9.3040670683e-26
5.9433333333e+02	9.7517690050e-26
5.9466666667e+02	9.6736399202e-26
5.9500000000e+02	9.7507859416e-26
5.9533333333e+02	1.0020387898e-25
5.9566666667e+02	9.3077661422e-26
5.9600000000e+02	1.0029530021e-25
5.9633333333e+02	9.9104617414e-26
5.9666666667e+02	9.9758389482e-26
5.9700000000e+02	1.0134781400e-25
5.9733333333e+02	9.6730664980e-26
5.9766666667e+02	9.3230061404e-26
5.9800000000e+02	9.7489193114e-26
5.9833333333e+02	1.0317063650e-25
5.9866666667e+02	1.0796475318e-25
5.9900000000e+02	3.6736282357e-25
5.9933333333e+02	7.0476202191e-25
5.9966666667e+02	4.8294252890e-25
6.0000000000e+02	1.3430432705e-25
6.0033333333e+02	1.0102377996e-25
6.0066666667e+02	1.0430408519e-25
6.0100000000e+02	1.0175553404e-25
6.0133333333e+02	9.9823789596e-26
6.0166666667e+02	1.0227107084e-25
6.0200000000e+02	9.8965690509e-26
6.0233333333e+02	9.8227591489e-26
6.0266666667e+02	1.0458324648e-25
6.0300000000e+02	1.0103565996e-25
6.0333333333e+02	9.8250857156e-26
6.0366666667e+02	1.0406104553e-25
6.0400000000e+02	3.2020399638e-25
6.0433333333e+02	6.2615107015e-25
6.0466666667e+02	3.2187064275e-25
6.0500000000e+02	9.8747526384e-26
6.0533333333e+02	1.0289293509e-25
6.0566666667e+02	9.7905443024e-26
6.0600000000e+02	1.0226328406e-25
6.0633333333e+02	2.8159286529e-25
6.0666666667e+02	4.4364945813e-25
6.0700000000e+02	2.0294367834e-25
6.0733333333e+02	1.0578609176e-25
6.0766666667e+02	1.0150480284e-25
6.0800000000e+02	1.0055648559e-25
6.0833333333e+02	9.8006305730e-26
6.0866666667e+02	1.0037103268e-25
6.0900000000e+02	1.0024157583e-25
6.0933333333e+02	1.0028487857e-25
6.0966666667e+02	9.5370542485e-26
6.1000000000e+02	9.7503975128e-26
6.1033333333e+02	9.8163120569e-26
6.1066666667e+02	9.7760480338e-26
6.1100000000e+02	1.0683187226e-25
6.1133333333e+02	1.0141752830e-25
6.1166666667e+02	9.6541454051e-26
6.1200000000e+02	1.0161248297e-25
6.1233333333e+02	1.0417479181e-25
6.1266666667e+02	9.5120482508e-26
6.1300000000e+02	9.7198581229e-26
6.1333333333e+02	9.5160570208e-26
6.1366666667e+02	9.8789340465e-26
6.1400000000e+02	9.2643519044e-26
6.1433333333e+02	1.0121286003e-25
6.1466666667e+02	9.9703574913e-26
6.1500000000e+02	9.9187076363e-26
6.1533333333e+02	1.0414514745e-25
6.1566666667e+02	1.0460715122e-25
6.1600000000e+02	1.0168321890e-25
6.1633333333e+02	9.9314659226e-26
6.1666666667e+02	1.0415524866e-25
6.1700000000e+02	1.0191304464e-25
6.1733333333e+02	1.0076964274e-25
6.1766666667e+02	9.8795115445e-26
6.1800000000e+02	1.0228661245e-25
6.1833333333e+02	9.7897136662e-26
6.1866666667e+02	1.0483860241e-25
6.1900000000e+02	1.0316067180e-25
6.1933333333e+02	1.0426437332e-25
6.1966666667e+02	1.0521865429e-25
6.2000000000e+02	1.0523181405e-25
6.2033333333e+02	1.0488029360e-25
6.2066666667e+02	1.0225257061e-25
6.2100000000e+02	1.0228755887e-25
6.2133333333e+02	1.0227468327e-25
6.2166666667e+02	1.0468306756e-25
6.2200000000e+02	1.0014120151e-25
6.2233333333e+02	1.0103575348e-25
6.2266666667e+02	1.0109755710e-25
6.2300000000e+02	1.0067669244e-25
6.2333333333e+02	1.0025863494e-25
6.2366666667e+02	1.0243217944e-25
6.2400000000e+02	1.0128122867e-25
6.2433333333e+02	1.0550826835e-25
6.2466666667e+02	1.0450130000e-25
6.2500000000e+02	1.0509880794e-25
6.2533333333e+02	1.0221951361e-25
6.2566666667e+02	1.0535884116e-25
6.2600000000e+02	1.0234705038e-25
6.2633333333e+02	1.0124840674e-25
6.2666666667e+02	1.0388703012e-25
6.2700000000e+02	1.0506131128e-25
6.2733333333e+02	1.0503911630e-25
6.2766666667e+02	1.0097071747e-25
6.2800000000e+02	9.6300240114e-26
6.2833333333e+02	1.0087009888e-25
6.2866666667e+02	1.0241045025e-25
6.2900000000e+02	1.0014223727e-25
6.2933333333e+02	1.0003310874e-25
6.2966666667e+02	1.0174485227e-25
6.3000000000e+02	9.5476965948e-26
6.3033333333e+02	9.7982724660e-26
6.3066666667e+02	1.0296697794e-25
6.3100000000e+02	1.0062585619e-25
6.3133333333e+02	1.0073158618e-25
6.3166666667e+02	1.0614671126e-25
6.3200000000e+02	1.0239832017e-25
6.3233333333e+02	1.0565204705e-25
6.3266666667e+02	1.0234306977e-25
6.3300000000e+02	1.0598365789e-25
6.3333333333e+02	1.1395285716e-25
6.3366666667e+02	1.0601120854e-25
6.3400000000e+02	1.0267249917e-25
6.3433333333e+02	1.0559730249e-25
6.3466666667e+02	1.0745503386e-25
6.3500000000e+02	1.0836256642e-25
6.3533333333e+02	1.0892543587e-25
6.3566666667e+02	1.0027971014e-25
6.3600000000e+02	1.0141288578e-25
6.3633333333e+02	1.0632178949e-25
6.3666666667e+02	1.0257961050e-25
6.3700000000e+02	1.0607742302e-25
6.3733333333e+02	1.0243291836e-25
6.3766666667e+02	1.0446372470e-25
6.3800000000e+02	1.0607860861e-25
6.3833333333e+02	1.0098718011e-25
6.3866666667e+02	1.0822218203e-25
6.3900000000e+02	1.0854472485e-25
6.3933333333e+02	9.9257024645e-26
6.3966666667e+02	1.0326491739e-25
6.4000000000e+02	1.0130719620e-25
6.4033333333e+02	1.0576286529e-25
6.4066666667e+02	1.0286126885e-25
6.4100000000e+02	1.0630199739e-25
6.4133333333e+02	1.0365910581e-25
6.4166666667e+02	1.0687817270e-25
6.4200000000e+02	1.0300298398e-25
6.4233333333e+02	1.0390206638e-25
6.4266666667e+02	1.0380362658e-25
6.4300000000e+02	1.0616208222e-25
6.4333333333e+02	1.0467393494e-25
6.4366666667e+02	9.8596247836e-26
6.4400000000e+02	1.0135508383e-25
6.4433333333e+02	1.0508412880e-25
6.4466666667e+02	1.0544784596e-25
6.4500000000e+02	1.0301057307e-25
6.4533333333e+02	1.0209536898e-25
6.4566666667e+02	1.0476362196e-25
6.4600000000e+02	1.0676980594e-25
6.4633333333e+02	1.0930012064e-25
6.4666666667e+02	1.0801108477e-25
6.4700000000e+02	1.0705391674e-25
6.4733333333e+02	1.0290845823e-25
6.4766666667e+02	1.0119993473e-25
6.4800000000e+02	1.0104510257e-25
6.4833333333e+02	1.0407854422e-25
6.4866666667e+02	1.0704069190e-25
6.4900000000e+02	1.0360455617e-25
6.4933333333e+02	1.0593713551e-25
6.4966666667e+02	1.0443964581e-25
6.5000000000e+02	1.0520678711e-25
6.5033333333e+02	1.0520367061e-25
6.5066666667e+02	1.0833950880e-25
6.5100000000e+02	1.0360677777e-25
6.5133333333e+02	1.0760586497e-25
6.5166666667e+02	1.0632010133e-25
6.5200000000e+02	1.0614789750e-25
6.5233333333e+02	1.0700508308e-25
6.5266666667e+02	1.0684081832e-25
6.5300000000e+02	1.0662048476e-25
6.5333333333e+02	1.0745771114e-25
6.5366666667e+02	1.0532430263e-25
6.5400000000e+02	1.0133846059e-25
6.5433333333e+02	1.0610914349e-25
6.5466666667e+02	1.0647875616e-25
6.5500000000e+02	1.0471389936e-25
6.5533333333e+02	1.0635252962e-25
6.5566666667e+02	1.0638945136e-25
6.5600000000e+02	1.0742659041e-25
6.5633333333e+02	1.1272731864e-25
6.5666666667e+02	1.0383460800e-25
6.5700000000e+02	1.0817383078e-25
6.5733333333e+02	1.1324650775e-25
6.5766666667e+02	1.1215159969e-25
6.5800000000e+02	1.0480167797e-25
6.5833333333e+02	1.0703856370e-25
6.5866666667e+02	1.0537404086e-25
6.5900000000e+02	1.0438513333e-25
6.5933333333e+02	1.0878297499e-25
6.5966666667e+02	1.1477518959e-25
6.6000000000e+02	1.3461641034e-25
6.6033333333e+02	1.6650896174e-25
6.6066666667e+02	1.1689652597e-25
6.6100000000e+02	1.0955230304e-25
6.6133333333e+02	1.0651566953e-25
6.6166666667e+02	1.0801694082e-25
6.6200000000e+02	1.0167489656e-25
6.6233333333e+02	1.0320776510e-25
6.6266666667e+02	1.0572520646e-25
6.6300000000e+02	1.0642498997e-25
6.6333333333e+02	1.1068096293e-25
6.6366666667e+02	1.0777605465e-25
6.6400000000e+02	1.0908937342e-25
6.6433333333e+02	1.0941323598e-25
6.6466666667e+02	1.0572351846e-25
6.6500000000e+02	1.0677502211e-25
6.6533333333e+02	1.0538256170e-25
6.6566666667e+02	1.0671006407e-25
6.6600000000e+02	1.0899029905e-25
6.6633333333e+02	1.1249443415e-25
6.6666666667e+02	1.1025515538e-25
6.6700000000e+02	1.0682367916e-25
6.6733333333e+02	1.1049766807e-25
6.6766666667e+02	1.0719656681e-25
6.6800000000e+02	1.0827875471e-25
6.6833333333e+02	1.1287622237e-25
6.6866666667e+02	1.1012953401e-25
6.6900000000e+02	1.0574846640e-25
6.6933333333e+02	1.1018168876e-25
6.6966666667e+02	1.0929502666e-25
6.7000000000e+02	1.0587168998e-25
6.7033333333e+02	1.1203813615e-25
6.7066666667e+02	1.0998771984e-25
6.7100000000e+02	1.0901276149e-25
6.7133333333e+02	1.1268150669e-25
6.7166666667e+02	1.1123935590e-25
6.7200000000e+02	1.0875189241e-25
6.7233333333e+02	1.1096292890e-25
6.7266666667e+02	1.0916713363e-25
6.7300000000e+02	1.1215752045e-25
6.7333333333e+02	1.1543523876e-25
6.7366666667e+02	1.0879631026e-25
6.7400000000e+02	1.1075989733e-25
6.7433333333e+02	1.1008292888e-25
6.7466666667e+02	1.0352820151e-25
6.7500000000e+02	1.0884510626e-25
6.7533333333e+02	1.0919093840e-25
6.7566666667e+02	1.0898778554e-25
6.7600000000e+02	1.0825008185e-25
6.7633333333e+02	1.1244053247e-25
6.7666666667e+02	1.1452029289e-25
6.7700000000e+02	1.1251725235e-25
6.7733333333e+02	1.1288880532e-25
6.7766666667e+02	1.0701862223e-25
6.7800000000e+02	1.1132273210e-25
6.7833333333e+02	1.0979843070e-25
6.7866666667e+02	1.1078012707e-25
6.7900000000e+02	1.0839100027e-25
6.7933333333e+02	1.1071124098e-25
6.7966666667e+02	1.0493105817e-25
6.8000000000e+02	1.0678099778e-25
6.8033333333e+02	1.0736103994e-25
6.8066666667e+02	1.1050754833e-25
6.8100000000e+02	1.1034863072e-25
6.8133333333e+02	1.1136245411e-25
6.8166666667e+02	1.0947492519e-25
6.8200000000e+02	1.1028417095e-25
6.8233333333e+02	1.1625640466e-25
6.8266666667e+02	1.0518891798e-25
6.8300000000e+02	1.0812547233e-25
6.8333333333e+02	1.1423826023e-25
6.8366666667e+02	1.1293032078e-25
6.8400000000e+02	1.1010556441e-25
6.8433333333e+02	1.1127279019e-25
6.8466666667e+02	1.1010838908e-25
6.8500000000e+02	1.1884436117e-25
6.8533333333e+02	1.1072523857e-25
6.8566666667e+02	1.1353444406e-25
6.8600000000e+02	1.1090857237e-25
6.8633333333e+02	1.1043404050e-25
6.8666666667e+02	1.0951758578e-25
6.8700000000e+02	1.1128596886e-25
6.8733333333e+02	1.1025478375e-25
6.8766666667e+02	1.0845553765e-25
6.8800000000e+02	1.1151645110e-25
6.8833333333e+02	1.1256516619e-25
6.8866666667e+02	1.0581169075e-25
6.8900000000e+02	1.0834473419e-25
6.8933333333e+02	1.1016562646e-25
6.8966666667e+02	1.1078030663e-25
6.9000000000e+02	1.1043524550e-25
6.9033333333e+02	1.1348488986e-25
6.9066666667e+02	1.1345951319e-25
6.9100000000e+02	1.1065435550e-25
6.9133333333e+02	1.1115282138e-25
6.9166666667e+02	1.1293764298e-25
6.9200000000e+02	1.1028885845e-25
6.9233333333e+02	1.0919893269e-25
6.9266666667e+02	1.0734281573e-25
6.9300000000e+02	1.1151436890e-25
6.9333333333e+02	1.0761490407e-25
6.9366666667e+02	1.1007831683e-25
6.9400000000e+02	1.1161112864e-25
6.9433333333e+02	1.1268636059e-25
6.9466666667e+02	1.1027686353e-25
6.9500000000e+02	1.1312726504e-25
6.9533333333e+02	1.1366503071e-25
6.9566666667e+02	1.1090490749e-25
6.9600000000e+02	1.0958933394e-25
6.9633333333e+02	1.0876676837e-25
6.9666666667e+02	1.1121933404e-25
6.9700000000e+02	1.1054305335e-25
6.9733333333e+02	1.1095927650e-25
6.9766666667e+02	1.1402150471e-25
6.9800000000e+02	1.1350543216e-25
6.9833333333e+02	1.1746635022e-25
6.9866666667e+02	1.1199122792e-25
6.9900000000e+02	1.1049766297e-25
6.9933333333e+02	1.1060729803e-25
6.9966666667e+02	1.1452639964e-25
7.0000000000e+02	1.1548367270e-25
7.0033333333e+02	1.1132978409e-25
7.0066666667e+02	1.1304738773e-25
7.0100000000e+02	1.1291296457e-25
7.0133333333e+02	1.1144398040e-25
7.0166666667e+02	1.1164959739e-25
7.0200000000e+02	1.0827953617e-25
7.0233333333e+02	1.1331418519e-25
7.0266666667e+02	1.1528880780e-25
7.0300000000e+02	1.0894631485e-25
7.0333333333e+02	1.1025503571e-25
7.0366666667e+02	1.1387882510e-25
7.0400000000e+02	1.1850413388e-25
7.0433333333e+02	1.1511279968e-25
7.0466666667e+02	1.1174213106e-25
7.0500000000e+02	1.0559642600e-25
7.0533333333e+02	1.1268701685e-25
7.0566666667e+02	1.1255733021e-25
7.0600000000e+02	1.1407943161e-25
7.0633333333e+02	1.1670920765e-25
7.0666666667e+02	1.1740258023e-25
7.0700000000e+02	1.1338405116e-25
7.0733333333e+02	1.1075945227e-25
7.0766666667e+02	1.1473396276e-25
7.0800000000e+02	1.1266565243e-25
7.0833333333e+02	1.1631244721e-25
7.0866666667e+02	1.1845737470e-25
7.0900000000e+02	1.1677372446e-25
7.0933333333e+02	1.1489653479e-25
7.0966666667e+02	1.1353186621e-25
7.1000000000e+02	1.2009983177e-25
7.1033333333e+02	1.1059853704e-25
7.1066666667e+02	1.1011641641e-25
7.1100000000e+02	1.1047153349e-25
7.1133333333e+02	1.1585924693e-25
7.1166666667e+02	1.1194646974e-25
7.1200000000e+02	1.1809306051e-25
7.1233333333e+02	1.1461593813e-25
7.1266666667e+02	1.1511749588e-25
7.1300000000e+02	1.1262262195e-25
7.1333333333e+02	1.0986327934e-25
7.1366666667e+02	1.1547009675e-25
7.1400000000e+02	1.1510211973e-25
7.1433333333e+02	1.1275225310e-25
7.1466666667e+02	1.1702394355e-25
7.1500000000e+02	1.2499351430e-25
7.1533333333e+02	1.1323963768e-25
7.1566666667e+02	1.1115478212e-25
7.1600000000e+02	1.1281845373e-25
7.1633333333e+02	1.1330540394e-25
7.1666666667e+02	1.1648350134e-25
7.1700000000e+02	1.1586653091e-25
7.1733333333e+02	1.1478403418e-25
7.1766666667e+02	1.1330164425e-25
7.1800000000e+02	1.0952651200e-25
7.1833333333e+02	1.1451075247e-25
7.1866666667e+02	1.1490064508e-25
7.1900000000e+02	1.0834221724e-25
7.1933333333e+02	1.1237343886e-25
7.1966666667e+02	1.1308017011e-25
7.2000000000e+02	1.1515043437e-25
7.2033333333e+02	1.1187048302e-25
7.2066666667e+02	1.1811440591e-25
7.2100000000e+02	1.1290582998e-25
7.2133333333e+02	1.1432249722e-25
7.2166666667e+02	1.1512158202e-25
7.2200000000e+02	1.1679803860e-25
7.2233333333e+02	1.1764786901e-25
7.2266666667e+02	1.0893583469e-25
7.2300000000e+02	1.1144408126e-25
7.2333333333e+02	1.1065952850e-25
7.2366666667e+02	1.1448524811e-25
7.2400000000e+02	1.1648083972e-25
7.2433333333e+02	1.1533486070e-25
7.2466666667e+02	1.1212833372e-25
7.2500000000e+02	1.1232758955e-25
7.2533333333e+02	1.1991932829e-25
7.2566666667e+02	1.1569224281e-25
7.2600000000e+02	1.1781173472e-25
7.2633333333e+02	1.2063069258e-25
7.2666666667e+02	1.1853446194e-25
7.2700000000e+02	1.1631483659e-25
7.2733333333e+02	1.0930607279e-25
7.2766666667e+02	1.1997405835e-25
7.2800000000e+02	1.1628917609e-25
7.2833333333e+02	1.1358077781e-25
7.2866666667e+02	1.1453637937e-25
7.2900000000e+02	1.1489265352e-25
7.2933333333e+02	1.1489619731e-25
7.2966666667e+02	1.1522746543e-25
7.3000000000e+02	1.1688028901e-25
7.3033333333e+02	1.1949951857e-25
7.3066666667e+02	1.1627313791e-25
7.3100000000e+02	1.1893842136e-25
7.3133333333e+02	1.1576537119e-25
7.3166666667e+02	1.1701792253e-25
7.3200000000e+02	1.2181692541e-25
7.3233333333e+02	1.1777077243e-25
7.3266666667e+02	1.1974230062e-25
7.3300000000e+02	1.1626710993e-25
7.3333333333e+02	1.1543674226e-25
7.3366666667e+02	1.1325899759e-25
7.3400000000e+02	1.1884497515e-25
7.3433333333e+02	1.2044837659e-25
7.3466666667e+02	1.1864694339e-25
7.3500000000e+02	1.1966843434e-25
7.3533333333e+02	1.1870387534e-25
7.3566666667e+02	1.1697094046e-25
7.3600000000e+02	1.1255663830e-25
7.3633333333e+02	1.1598203069e-25
7.3666666667e+02	1.1641604907e-25
7.3700000000e+02	1.2028901153e-25
7.3733333333e+02	1.1888256956e-25
7.3766666667e+02	1.2012073826e-25
7.3800000000e+02	1.1835529286e-25
7.3833333333e+02	1.1999638093e-25
7.3866666667e+02	1.1558091146e-25
7.3900000000e+02	1.1660439918e-25
7.3933333333e+02	1.1745283469e-25
7.3966666667e+02	1.1774001053e-25
7.4000000000e+02	1.1591370145e-25
7.4033333333e+02	1.2044341427e-25
7.4066666667e+02	1.1767025348e-25
7.4100000000e+02	1.1660696733e-25
7.4133333333e+02	1.2275877852e-25
7.4166666667e+02	1.2239133112e-25
7.4200000000e+02	1.1923861703e-25
7.4233333333e+02	1.2142642232e-25
7.4266666667e+02	1.2227630909e-25
7.4300000000e+02	1.1970976859e-25
7.4333333333e+02	1.1885659429e-25
7.4366666667e+02	1.1749735478e-25
7.4400000000e+02	1.1822110667e-25
7.4433333333e+02	1.2113672615e-25
7.4466666667e+02	1.2065254959e-25
7.4500000000e+02	1.2271952004e-25
7.4533333333e+02	1.1919123126e-25
7.4566666667e+02	1.1695423730e-25
7.4600000000e+02	1.1903163666e-25
7.4633333333e+02	1.2053118978e-25
7.4666666667e+02	1.1859792953e-25
7.4700000000e+02	1.2192435907e-25
7.4733333333e+02	1.2092642899e-25
7.4766666667e+02	1.2591355756e-25
7.4800000000e+02	1.2268087738e-25
7.4833333333e+02	1.1923099316e-25
7.4866666667e+02	1.1725008480e-25
7.4900000000e+02	1.2435640370e-25
7.4933333333e+02	1.2328682796e-25
7.4966666667e+02	1.1705666481e-25
7.5000000000e+02	1.1606598218e-25
7.5033333333e+02	1.1955825163e-25
7.5066666667e+02	1.1988185266e-25
7.5100000000e+02	1.2245228921e-25
7.5133333333e+02	1.2721127826e-25
7.5166666667e+02	1.2527803039e-25
7.5200000000e+02	1.1958190252e-25
7.5233333333e+02	1.2263389044e-25
7.5266666667e+02	1.1892080206e-25
7.5300000000e+02	1.2440384130e-25
7.5333333333e+02	1.1768967719e-25
7.5366666667e+02	1.2320608653e-25
7.5400000000e+02	1.1905185700e-25
7.5433333333e+02	1.2615816905e-25
7.5466666667e+02	1.3477273190e-25
7.5500000000e+02	1.3218752938e-25
7.5533333333e+02	1.2891752497e-25
7.5566666667e+02	1.1655597124e-25
7.5600000000e+02	1.1759542215e-25
7.5633333333e+02	1.1966320405e-25
7.5666666667e+02	1.2330215070e-25
7.5700000000e+02	1.3164390272e-25
7.5733333333e+02	1.2714880101e-25
7.5766666667e+02	1.2732842148e-25
7.5800000000e+02	1.2857840920e-25
7.5833333333e+02	1.2657208445e-25
7.5866666667e+02	2.1197163068e-25
7.5900000000e+02	3.7044306413e-25
7.5933333333e+02	2.0909298314e-25
7.5966666667e+02	1.2691495301e-25
7.6000000000e+02	1.2775458576e-25
7.6033333333e+02	1.2875029629e-25
7.6066666667e+02	1.1802629201e-25
7.6100000000e+02	1.2553215173e-25
7.6133333333e+02	1.3075757215e-25
7.6166666667e+02	1.2695639235e-25
7.6200000000e+02	1.2739985608e-25
7.6233333333e+02	1.3290810762e-25
7.6266666667e+02	1.3887427797e-25
7.6300000000e+02	1.4018923221e-25
7.6333333333e+02	1.3686205716e-25
7.6366666667e+02	1.3492151718e-25
7.6400000000e+02	1.3178938803e-25
7.6433333333e+02	1.3097026930e-25
7.6466666667e+02	1.2664829656e-25
7.6500000000e+02	1.2390080506e-25
7.6533333333e+02	1.3027998065e-25
7.6566666667e+02	1.2997953060e-25
7.6600000000e+02	1.2112089408e-25
7.6633333333e+02	1.2727767050e-25
7.6666666667e+02	1.2504059694e-25
7.6700000000e+02	1.2775710437e-25
7.6733333333e+02	1.2700514764e-25
7.6766666667e+02	1.2441788257e-25
7.6800000000e+02	1.1866443415e-25
7.6833333333e+02	1.2370616514e-25
7.6866666667e+02	1.2985725946e-25
7.6900000000e+02	1.2481092922e-25
7.6933333333e+02	1.2385142864e-25
7.6966666667e+02	1.2263855169e-25
7.7000000000e+02	1.2069739035e-25
7.7033333333e+02	1.2191304370e-25
7.7066666667e+02	1.2613434957e-25
7.7100000000e+02	1.2837534549e-25
7.7133333333e+02	1.2566748389e-25
7.7166666667e+02	1.2308247194e-25
7.7200000000e+02	1.2794973483e-25
7.7233333333e+02	1.2335305675e-25
7.7266666667e+02	1.1997800534e-25
7.7300000000e+02	1.2234873697e-25
7.7333333333e+02	1.2694905601e-25
7.7366666667e+02	1.2428022274e-25
7.7400000000e+02	1.2558747834e-25
7.7433333333e+02	1.2614572807e-25
7.7466666667e+02	1.1902865165e-25
7.7500000000e+02	1.2239516461e-25
7.7533333333e+02	1.2528852242e-25
7.7566666667e+02	1.2248626646e-25
7.7600000000e+02	1.2019605170e-25
7.7633333333e+02	1.2721491023e-25
7.7666666667e+02	1.3517133982e-25
7.7700000000e+02	1.2591369031e-25
7.7733333333e+02	1.3217200740e-25
7.7766666667e+02	1.3178862770e-25
7.7800000000e+02	1.4216271621e-25
7.7833333333e+02	2.3347245771e-25
7.7866666667e+02	1.8187974698e-25
7.7900000000e+02	1.2610361014e-25
7.7933333333e+02	1.2621862934e-25
7.7966666667e+02	1.2569755887e-25
7.8000000000e+02	1.3191969534e-25
7.8033333333e+02	1.2666842510e-25
7.8066666667e+02	1.2326976088e-25
7.8100000000e+02	1.2312799899e-25
7.8133333333e+02	1.2173214467e-25
7.8166666667e+02	1.2727134367e-25
7.8200000000e+02	1.2581243146e-25
7.8233333333e+02	1.2750223734e-25
7.8266666667e+02	1.2689333689e-25
7.8300000000e+02	1.3116777809e-25
7.8333333333e+02	1.2933118953e-25
7.8366666667e+02	1.2876766833e-25
7.8400000000e+02	1.2871363277e-25
7.8433333333e+02	1.2940884994e-25
7.8466666667e+02	1.3047077889e-25
7.8500000000e+02	1.2573774363e-25
7.8533333333e+02	1.2215923107e-25
7.8566666667e+02	1.2536004509e-25
7.8600000000e+02	1.2406105050e-25
7.8633333333e+02	1.2603489246e-25
7.8666666667e+02	1.2708898623e-25
7.8700000000e+02	1.3183766569e-25
7.8733333333e+02	1.2829668045e-25
7.8766666667e+02	1.2295914075e-25
7.8800000000e+02	1.2851901517e-25
7.8833333333e+02	1.2789822023e-25
7.8866666667e+02	1.2466311653e-25
7.8900000000e+02	1.2212620883e-25
7.8933333333e+02	1.2285709128e-25
7.8966666667e+02	1.2418905300e-25
7.9000000000e+02	1.2891910798e-25
7.9033333333e+02	1.2661808245e-25
7.9066666667e+02	1.2533440597e-25
7.9100000000e+02	1.2517056184e-25
7.9133333333e+02	1.3153045879e-25
7.9166666667e+02	1.2485495822e-25
7.9200000000e+02	1.2702296553e-25
7.9233333333e+02	1.3427006645e-25
7.9266666667e+02	1.2809468669e-25
7.9300000000e+02	1.2483848794e-25
7.9333333333e+02	1.2638258579e-25
7.9366666667e+02	1.2781792400e-25
7.9400000000e+02	1.3634883377e-25
7.9433333333e+02	1.3884151975e-25
7.9466666667e+02	1.3223511282e-25
7.9500000000e+02	1.3265822903e-25
7.9533333333e+02	1.3357636097e-25
7.9566666667e+02	1.3846243271e-25
7.9600000000e+02	1.3296024693e-25
7.9633333333e+02	1.3140226411e-25
7.9666666667e+02	1.3060983317e-25
7.9700000000e+02	1.3336545902e-25
7.9733333333e+02	1.3402424870e-25
7.9766666667e+02	1.3373766931e-25
7.9800000000e+02	1.3022379825e-25
7.9833333333e+02	1.3001720307e-25
7.9866666667e+02	1.2301793664e-25
7.9900000000e+02	1.2720677742e-25
7.9933333333e+02	1.2944767318e-25
7.9966666667e+02	1.3268297325e-25
8.0000000000e+02	1.3335821439e-25
8.0033333333e+02	1.3435913817e-25
8.0066666667e+02	1.3551325400e-25
8.0100000000e+02	1.3371977513e-25
8.0133333333e+02	1.3615432320e-25
8.0166666667e+02	1.3334992983e-25
8.0200000000e+02	1.2373542729e-25
8.0233333333e+02	1.3230900538e-25
8.0266666667e+02	1.3024123909e-25
8.0300000000e+02	1.2400720662e-25
8.0333333333e+02	1.2581995789e-25
8.0366666667e+02	1.2920666027e-25
8.0400000000e+02	1.3157782629e-25
8.0433333333e+02	1.2627764548e-25
8.0466666667e+02	1.2967978419e-25
8.0500000000e+02	1.3190701294e-25
8.0533333333e+02	1.2520192159e-25
8.0566666667e+02	1.3249564665e-25
8.0600000000e+02	1.3024227614e-25
8.0633333333e+02	1.2822570442e-25
8.0666666667e+02	1.2923216026e-25
8.0700000000e+02	1.2619529055e-25
8.0733333333e+02	1.2612676497e-25
8.0766666667e+02	1.2983592564e-25
8.0800000000e+02	1.3312719411e-25
8.0833333333e+02	1.2975923861e-25
8.0866666667e+02	1.2843643416e-25
8.0900000000e+02	1.3331518734e-25
8.0933333333e+02	1.4080033487e-25
8.0966666667e+02	1.2986536151e-25
8.1000000000e+02	1.3252886352e-25
8.1033333333e+02	1.3274306824e-25
8.1066666667e+02	1.2898402499e-25
8.1100000000e+02	1.3224987403e-25
8.1133333333e+02	1.3198631759e-25
8.1166666667e+02	1.2747484617e-25
8.1200000000e+02	1.2794971568e-25
8.1233333333e+02	1.2814483844e-25
8.1266666667e+02	1.2770765766e-25
8.1300000000e+02	1.2740561566e-25
8.1333333333e+02	1.3071611241e-25
8.1366666667e+02	1.2972490837e-25
8.1400000000e+02	1.3062770052e-25
8.1433333333e+02	1.2834957048e-25
8.1466666667e+02	1.2954284643e-25
8.1500000000e+02	1.2967514461e-25
8.1533333333e+02	1.2850943298e-25
8.1566666667e+02	1.3261226843e-25
8.1600000000e+02	1.2984351773e-25
8.1633333333e+02	1.2898247175e-25
8.1666666667e+02	1.3579726156e-25
8.1700000000e+02	1.3479033139e-25
8.1733333333e+02	1.3501231138e-25
8.1766666667e+02	1.3628697485e-25
8.1800000000e+02	1.2849889712e-25
8.1833333333e+02	1.2907972178e-25
8.1866666667e+02	1.3250782459e-25
8.1900000000e+02	1.3394305673e-25
8.1933333333e+02	1.4089179341e-25
8.1966666667e+02	1.3631437209e-25
8.2000000000e+02	1.3593893380e-25
8.2033333333e+02	1.3133318497e-25
8.2066666667e+02	1.3245440687e-25
8.2100000000e+02	1.3244956854e-25
8.2133333333e+02	1.3959438140e-25
8.2166666667e+02	1.3750307835e-25
8.2200000000e+02	1.3648966032e-25
8.2233333333e+02	1.3656139629e-25
8.2266666667e+02	1.3442200081e-25
8.2300000000e+02	1.3380422302e-25
8.2333333333e+02	1.3707040260e-25
8.2366666667e+02	1.3377956771e-25
8.2400000000e+02	1.3128336491e-25
8.2433333333e+02	1.3126883209e-25
8.2466666667e+02	1.3523382303e-25
8.2500000000e+02	1.3627052243e-25
8.2533333333e+02	1.4074837180e-25
8.2566666667e+02	1.3497234625e-25
8.2600000000e+02	1.3815104293e-25
8.2633333333e+02	1.3063686887e-25
8.2666666667e+02	1.2597910582e-25
8.2700000000e+02	1.3893812200e-25
8.2733333333e+02	1.3696371814e-25
8.2766666667e+02	1.3352786524e-25
8.2800000000e+02	1.3395808000e-25
8.2833333333e+02	1.3194591493e-25
8.2866666667e+02	1.2921131270e-25
8.2900000000e+02	1.3150005941e-25
8.2933333333e+02	1.3417344060e-25
8.2966666667e+02	1.3294584754e-25
8.3000000000e+02	1.3821247270e-25
8.3033333333e+02	1.3300538456e-25
8.3066666667e+02	1.3152527823e-25
8.3100000000e+02	1.3235459369e-25
8.3133333333e+02	1.2924231311e-25
8.3166666667e+02	1.3573195325e-25
8.3200000000e+02	1.3782009600e-25
8.3233333333e+02	1.3808247228e-25
8.3266666667e+02	1.3024774152e-25
8.3300000000e+02	1.3490136069e-25
8.3333333333e+02	1.4066700042e-25
8.3366666667e+02	1.3537121793e-25
8.3400000000e+02	1.4205555905e-25
8.3433333333e+02	1.3680873048e-25
8.3466666667e+02	1.3615172361e-25
8.3500000000e+02	1.2959286644e-25
8.3533333333e+02	1.3740592958e-25
8.3566666667e+02	1.3538045004e-25
8.3600000000e+02	1.3476778256e-25
8.3633333333e+02	1.3301906376e-25
8.3666666667e+02	1.3209329982e-25
8.3700000000e+02	1.2631458026e-25
8.3733333333e+02	1.3500725840e-25
8.3766666667e+02	1.3673467068e-25
8.3800000000e+02	1.4152802441e-25
8.3833333333e+02	1.4422008843e-25
8.3866666667e+02	1.3983549113e-25
8.3900000000e+02	1.3964556801e-25
8.3933333333e+02	1.3661800172e-25
8.3966666667e+02	1.3043096386e-25
8.4000000000e+02	1.3218799063e-25
8.4033333333e+02	1.4052119697e-25
8.4066666667e+02	1.3831286710e-25
8.4100000000e+02	1.6876291417e-25
8.4133333333e+02	2.1381585612e-25
8.4166666667e+02	1.5256955358e-25
8.4200000000e+02	1.4169023840e-25
8.4233333333e+02	1.3764950996e-25
8.4266666667e+02	1.3813623009e-25
8.4300000000e+02	1.4621340325e-25
8.4333333333e+02	1.4841740167e-25
8.4366666667e+02	1.7299164344e-25
8.4400000000e+02	1.6184808252e-25
8.4433333333e+02	1.4706171714e-25
8.4466666667e+02	1.3423468016e-25
8.4500000000e+02	1.3122986288e-25
8.4533333333e+02	1.4163343426e-25
8.4566666667e+02	1.4076254510e-25
8.4600000000e+02	1.3398586923e-25
8.4633333333e+02	1.3578576559e-25
8.4666666667e+02	1.4037306102e-25
8.4700000000e+02	1.3428672332e-25
8.4733333333e+02	1.3373720339e-25
8.4766666667e+02	1.3542556947e-25
8.4800000000e+02	1.3480141192e-25
8.4833333333e+02	1.4080833836e-25
8.4866666667e+02	1.3937417930e-25
8.4900000000e+02	1.3502406466e-25
8.4933333333e+02	1.3450747298e-25
8.4966666667e+02	1.3813924643e-25
8.5000000000e+02	1.3707330218e-25
8.5033333333e+02	1.3546152666e-25
8.5066666667e+02	1.4197962189e-25
8.5100000000e+02	1.3688116370e-25
8.5133333333e+02	1.3750376457e-25
8.5166666667e+02	1.3872578335e-25
8.5200000000e+02	1.2855777715e-25
8.5233333333e+02	1.3344542003e-25
8.5266666667e+02	1.3449428309e-25
8.5300000000e+02	1.3271640234e-25
8.5333333333e+02	1.3808033455e-25
8.5366666667e+02	1.4109622452e-25
8.5400000000e+02	1.3552595777e-25
8.5433333333e+02	1.3563499610e-25
8.5466666667e+02	1.4102033246e-25
8.5500000000e+02	1.3868896336e-25
8.5533333333e+02	1.4263741385e-25
8.5566666667e+02	1.4474470547e-25
8.5600000000e+02	1.4566741441e-25
8.5633333333e+02	1.4004578334e-25
8.5666666667e+02	1.3808861616e-25
8.5700000000e+02	1.3769124271e-25
8.5733333333e+02	1.4055498821e-25
8.5766666667e+02	1.3940364402e-25
8.5800000000e+02	1.4305898209e-25
8.5833333333e+02	1.4064988356e-25
8.5866666667e+02	1.3762029169e-25
8.5900000000e+02	1.3693620290e-25
8.5933333333e+02	1.3574362846e-25
8.5966666667e+02	1.3255977857e-25
8.6000000000e+02	1.4170153871e-25
8.6033333333e+02	1.3926359138e-25
8.6066666667e+02	1.4258683062e-25
8.6100000000e+02	1.3561655061e-25
8.6133333333e+02	1.4074293788e-25
8.6166666667e+02	1.4317317389e-25
8.6200000000e+02	1.3648827034e-25
8.6233333333e+02	1.3713228357e-25
8.6266666667e+02	1.3749284023e-25
8.6300000000e+02	1.4186267897e-25
8.6333333333e+02	1.3246569111e-25
8.6366666667e+02	1.3339481084e-25
8.6400000000e+02	1.4591226085e-25
8.6433333333e+02	1.3932741835e-25
8.6466666667e+02	1.3922666565e-25
8.6500000000e+02	1.4063872886e-25
8.6533333333e+02	1.3816697391e-25
8.6566666667e+02	1.4381682925e-25
8.6600000000e+02	1.4489513487e-25
8.6633333333e+02	1.4096845648e-25
8.6666666667e+02	1.3910849667e-25
8.6700000000e+02	1.4013304532e-25
8.6733333333e+02	1.4213153346e-25
8.6766666667e+02	1.4509030907e-25
8.6800000000e+02	1.4392034161e-25
8.6833333333e+02	1.4412905983e-25
8.6866666667e+02	1.4833001867e-25
8.6900000000e+02	1.4384882064e-25
8.6933333333e+02	1.4387946953e-25
8.6966666667e+02	1.4333366122e-25
8.7000000000e+02	1.4310463303e-25
8.7033333333e+02	1.4203451982e-25
8.7066666667e+02	1.4661015229e-25
8.7100000000e+02	1.4806055425e-25
8.7133333333e+02	1.4099900915e-25
8.7166666667e+02	1.4026705004e-25
8.7200000000e+02	1.4061410055e-25
8.7233333333e+02	1.4283967836e-25
8.7266666667e+02	1.3875162801e-25
8.7300000000e+02	1.4188937441e-25
8.7333333333e+02	1.4306935269e-25
8.7366666667e+02	1.3844177887e-25
8.7400000000e+02	1.4007082600e-25
8.7433333333e+02	1.3770440784e-25
8.7466666667e+02	1.3922129486e-25
8.7500000000e+02	1.4526298543e-25
8.7533333333e+02	1.4480524883e-25
8.7566666667e+02	1.4267832989e-25
8.7600000000e+02	1.4145925930e-25
8.7633333333e+02	1.3671945641e-25
8.7666666667e+02	1.3946732006e-25
8.7700000000e+02	1.4296623594e-25
8.7733333333e+02	1.4747163589e-25
8.7766666667e+02	1.4197226289e-25
8.7800000000e+02	1.3629412406e-25
8.7833333333e+02	1.3751019563e-25
8.7866666667e+02	1.4309530041e-25
8.7900000000e+02	1.4820930944e-25
8.7933333333e+02	1.3914494371e-25
8.7966666667e+02	1.4126242446e-25
8.8000000000e+02	1.4808351262e-25
8.8033333333e+02	1.4069631680e-25
8.8066666667e+02	1.4361316073e-25
8.8100000000e+02	1.4471750041e-25
8.8133333333e+02	1.4162488580e-25
8.8166666667e+02	1.4244415389e-25
8.8200000000e+02	1.4173624699e-25
8.8233333333e+02	1.4266414419e-25
8.8266666667e+02	1.4898809673e-25
8.8300000000e+02	1.4587054113e-25
8.8333333333e+02	1.4527011656e-25
8.8366666667e+02	1.4326405445e-25
8.8400000000e+02	1.4309266827e-25
8.8433333333e+02	1.4523906859e-25
8.8466666667e+02	1.4871311231e-25
8.8500000000e+02	1.4490601393e-25
8.8533333333e+02	1.4444837322e-25
8.8566666667e+02	1.4377663131e-25
8.8600000000e+02	1.4027673150e-25
8.8633333333e+02	1.4486040526e-25
8.8666666667e+02	1.4049705857e-25
8.8700000000e+02	1.3890505361e-25
8.8733333333e+02	1.4195968156e-25
8.8766666667e+02	1.4291894698e-25
8.8800000000e+02	1.4742952505e-25
8.8833333333e+02	1.4211131304e-25
8.8866666667e+02	1.4482156738e-25
8.8900000000e+02	1.4471046687e-25
8.8933333333e+02	1.4377049825e-25
8.8966666667e+02	1.4277611000e-25
8.9000000000e+02	1.4509946491e-25
8.9033333333e+02	1.4351020685e-25
8.9066666667e+02	1.4568391431e-25
8.9100000000e+02	1.4334645556e-25
8.9133333333e+02	1.4580476124e-25
8.9166666667e+02	1.4245914275e-25
8.9200000000e+02	1.4223824781e-25
8.9233333333e+02	1.4624670080e-25
8.9266666667e+02	1.4439488920e-25
8.9300000000e+02	1.4532226248e-25
8.9333333333e+02	1.3981472799e-25
8.9366666667e+02	1.3799960123e-25
8.9400000000e+02	1.4896411973e-25
8.9433333333e+02	1.5031253365e-25
8.9466666667e+02	1.4471017807e-25
8.9500000000e+02	1.4668736830e-25
8.9533333333e+02	1.4514201589e-25
8.9566666667e+02	1.4951107940e-25
8.9600000000e+02	1.4320035325e-25
8.9633333333e+02	1.4649479103e-25
8.9666666667e+02	1.4676859716e-25
8.9700000000e+02	1.4143850581e-25
8.9733333333e+02	1.4319706033e-25
8.9766666667e+02	1.4447256276e-25
8.9800000000e+02	1.4193154983e-25
8.9833333333e+02	1.4403947526e-25
8.9866666667e+02	1.6456226156e-25
8.9900000000e+02	2.3375915777e-25
8.9933333333e+02	2.4414989713e-25
8.9966666667e+02	1.6800975675e-25
9.0000000000e+02	1.6571563238e-25
9.0033333333e+02	1.9852518082e-25
9.0066666667e+02	1.7407536544e-25
9.0100000000e+02	1.4524032072e-25
9.0133333333e+02	1.4065078013e-25
9.0166666667e+02	1.4333568269e-25
9.0200000000e+02	1.4235880513e-25
9.0233333333e+02	1.4117170932e-25
9.0266666667e+02	1.4740865293e-25
9.0300000000e+02	1.4628631976e-25
9.0333333333e+02	1.4625662205e-25
9.0366666667e+02	1.4117644067e-25
9.0400000000e+02	1.4462686516e-25
9.0433333333e+02	1.4080179632e-25
9.0466666667e+02	1.4527666561e-25
9.0500000000e+02	1.5212589724e-25
9.0533333333e+02	1.4364934421e-25
9.0566666667e+02	1.4583266378e-25
9.0600000000e+02	1.4805773429e-25
9.0633333333e+02	1.9574235481e-25
9.0666666667e+02	2.4193370485e-25
9.0700000000e+02	1.6224730158e-25
9.0733333333e+02	1.5188280885e-25
9.0766666667e+02	1.5431936105e-25
9.0800000000e+02	1.4577325088e-25
9.0833333333e+02	1.4164408883e-25
9.0866666667e+02	1.4531737251e-25
9.0900000000e+02	1.4784327137e-25
9.0933333333e+02	1.4376353505e-25
9.0966666667e+02	1.6364411146e-25
9.1000000000e+02	2.0392149421e-25
9.1033333333e+02	1.6811008210e-25
9.1066666667e+02	1.4706866984e-25
9.1100000000e+02	1.4858906693e-25
9.1133333333e+02	1.4435420361e-25
9.1166666667e+02	1.4379456755e-25
9.1200000000e+02	1.4687622640e-25
9.1233333333e+02	1.4779506222e-25
9.1266666667e+02	1.4680839992e-25
9.1300000000e+02	1.4828390592e-25
9.1333333333e+02	1.4613593775e-25
9.1366666667e+02	1.4798640764e-25
9.1400000000e+02	1.4407326605e-25
9.1433333333e+02	1.3967270916e-25
9.1466666667e+02	1.4918651253e-25
9.1500000000e+02	1.4803121483e-25
9.1533333333e+02	1.4832632231e-25
9.1566666667e+02	1.5184268837e-25
9.1600000000e+02	1.4779959803e-25
9.1633333333e+02	1.4343473064e-25
9.1666666667e+02	1.4342965896e-25
9.1700000000e+02	1.4065997069e-25
9.1733333333e+02	1.4783441696e-25
9.1766666667e+02	1.4194985519e-25
9.1800000000e+02	1.4655987248e-25
9.1833333333e+02	1.4530420626e-25
9.1866666667e+02	1.4418881885e-25
9.1900000000e+02	1.4818486928e-25
9.1933333333e+02	1.4797751104e-25
9.1966666667e+02	1.5523500382e-25
9.2000000000e+02	1.4930984654e-25
9.2033333333e+02	1.5206928544e-25
9.2066666667e+02	1.4840720475e-25
9.2100000000e+02	1.5008920225e-25
9.2133333333e+02	1.5022229566e-25
9.2166666667e+02	1.4815164026e-25
9.2200000000e+02	1.4396091693e-25
9.2233333333e+02	1.4738953072e-25
9.2266666667e+02	1.4460495377e-25
9.2300000000e+02	1.5617976787e-25
9.2333333333e+02	1.6042806042e-25
9.2366666667e+02	1.5235480122e-25
9.2400000000e+02	1.5044631772e-25
9.2433333333e+02	1.4558047600e-25
9.2466666667e+02	1.4660082610e-25
9.2500000000e+02	1.4641841909e-25
9.2533333333e+02	1.5002768511e-25
9.2566666667e+02	1.5131471596e-25
9.2600000000e+02	1.5664007828e-25
9.2633333333e+02	1.5267346233e-25
9.2666666667e+02	1.4331852631e-25
9.2700000000e+02	1.5484370489e-25
9.2733333333e+02	1.5413443348e-25
9.2766666667e+02	1.5354481440e-25
9.2800000000e+02	1.5252654768e-25
9.2833333333e+02	1.4864469646e-25
9.2866666667e+02	1.5643769095e-25
9.2900000000e+02	1.5042006335e-25
9.2933333333e+02	1.4852956492e-25
9.2966666667e+02	1.5307346389e-25
9.3000000000e+02	1.4971445492e-25
9.3033333333e+02	1.4606901876e-25
9.3066666667e+02	1.4703952967e-25
9.3100000000e+02	1.5210683855e-25
9.3133333333e+02	1.5274301086e-25
9.3166666667e+02	1.4926808207e-25
9.3200000000e+02	1.4503754692e-25
9.3233333333e+02	1.4141543562e-25
9.3266666667e+02	1.5306867690e-25
9.3300000000e+02	1.4543638802e-25
9.3333333333e+02	1.5196456245e-25
9.3366666667e+02	1.4947389286e-25
9.3400000000e+02	1.5539855120e-25
9.3433333333e+02	1.5718053240e-25
9.3466666667e+02	1.5251729107e-25
9.3500000000e+02	1.5166852507e-25
9.3533333333e+02	1.5064926910e-25
9.3566666667e+02	1.4886707384e-25
9.3600000000e+02	1.4631788067e-25
9.3633333333e+02	1.5286923990e-25
9.3666666667e+02	1.4930095256e-25
9.3700000000e+02	1.4690498098e-25
9.3733333333e+02	1.5291456118e-25
9.3766666667e+02	1.5571618675e-25
9.3800000000e+02	1.4738737722e-25
9.3833333333e+02	1.5079689855e-25
9.3866666667e+02	1.4882891544e-25
9.3900000000e+02	1.5191561251e-25
9.3933333333e+02	1.5411023500e-25
9.3966666667e+02	1.4891747917e-25
9.4000000000e+02	1.5924218884e-25
9.4033333333e+02	1.5125424301e-25
9.4066666667e+02	1.4642700330e-25
9.4100000000e+02	1.4519015668e-25
9.4133333333e+02	1.4879180598e-25
9.4166666667e+02	1.5216094219e-25
9.4200000000e+02	1.5323644879e-25
9.4233333333e+02	1.5178232301e-25
9.4266666667e+02	1.4589184905e-25
9.4300000000e+02	1.5140294003e-25
9.4333333333e+02	1.5250329790e-25
9.4366666667e+02	1.5002689090e-25
9.4400000000e+02	1.5313708810e-25
9.4433333333e+02	1.5289245738e-25
9.4466666667e+02	1.4458948630e-25
9.4500000000e+02	1.5310019191e-25
9.4533333333e+02	1.4308188303e-25
9.4566666667e+02	1.5543068388e-25
9.4600000000e+02	1.5365039325e-25
9.4633333333e+02	1.5300377217e-25
9.4666666667e+02	1.5177962678e-25
9.4700000000e+02	1.5184331656e-25
9.4733333333e+02	1.5900957102e-25
9.4766666667e+02	1.5063392864e-25
9.4800000000e+02	1.5091434067e-25
9.4833333333e+02	1.4970990050e-25
9.4866666667e+02	1.5106962737e-25
9.4900000000e+02	1.5159431284e-25
9.4933333333e+02	1.4764970141e-25
9.4966666667e+02	1.4941314363e-25
9.5000000000e+02	1.5082551088e-25
9.5033333333e+02	1.5055773612e-25
9.5066666667e+02	1.5366218082e-25
9.5100000000e+02	1.5274617412e-25
9.5133333333e+02	1.5128105626e-25
9.5166666667e+02	1.5592810470e-25
9.5200000000e+02	1.6021402247e-25
9.5233333333e+02	1.4879257484e-25
9.5266666667e+02	1.4869313089e-25
9.5300000000e+02	1.4842310638e-25
9.5333333333e+02	1.5512587186e-25
9.5366666667e+02	1.5515086651e-25
9.5400000000e+02	1.5654696915e-25
9.5433333333e+02	1.5304893717e-25
9.5466666667e+02	1.5583938355e-25
9.5500000000e+02	1.5538712241e-25
9.5533333333e+02	1.6123956010e-25
9.5566666667e+02	1.5076849829e-25
9.5600000000e+02	1.5130910160e-25
9.5633333333e+02	1.5268235493e-25
9.5666666667e+02	1.5211417464e-25
9.5700000000e+02	1.5553771042e-25
9.5733333333e+02	1.5383676219e-25
9.5766666667e+02	1.5387813378e-25
9.5800000000e+02	1.5414208033e-25
9.5833333333e+02	1.4307822849e-25
9.5866666667e+02	1.5176323742e-25
9.5900000000e+02	1.5270107453e-25
9.5933333333e+02	1.5466682718e-25
9.5966666667e+02	1.5271409963e-25
9.6000000000e+02	1.6095003392e-25
9.6033333333e+02	1.5673090277e-25
9.6066666667e+02	1.5751940764e-25
9.6100000000e+02	1.6966322429e-25
9.6133333333e+02	1.4609317834e-25
9.6166666667e+02	1.4753731618e-25
9.6200000000e+02	1.5200725106e-25
9.6233333333e+02	1.5611172470e-25
9.6266666667e+02	1.5697881206e-25
9.6300000000e+02	1.5463808520e-25
9.6333333333e+02	1.5420293868e-25
9.6366666667e+02	1.5372385672e-25
9.6400000000e+02	1.5448095576e-25
9.6433333333e+02	1.5384790681e-25
9.6466666667e+02	1.5083352603e-25
9.6500000000e+02	1.5169669707e-25
9.6533333333e+02	1.5796667958e-25
9.6566666667e+02	1.6034299353e-25
9.6600000000e+02	1.4843241606e-25
9.6633333333e+02	1.6191482598e-25
9.6666666667e+02	1.5747342802e-25
9.6700000000e+02	1.5418870168e-25
9.6733333333e+02	1.5846081361e-25
9.6766666667e+02	1.5517592349e-25
9.6800000000e+02	1.6004640098e-25
9.6833333333e+02	1.6243041773e-25
9.6866666667e+02	1.5607216993e-25
9.6900000000e+02	1.5304418171e-25
9.6933333333e+02	1.5693406674e-25
9.6966666667e+02	1.5299963137e-25
9.7000000000e+02	1.5424819605e-25
9.7033333333e+02	1.5649792034e-25
9.7066666667e+02	1.5842882401e-25
9.7100000000e+02	1.5539378353e-25
9.7133333333e+02	1.6013173270e-25
9.7166666667e+02	1.6074929965e-25
9.7200000000e+02	1.5348091199e-25
9.7233333333e+02	1.6035141583e-25
9.7266666667e+02	1.6040966010e-25
9.7300000000e+02	1.4751278908e-25
9.7333333333e+02	1.5176319402e-25
9.7366666667e+02	1.5694621753e-25
9.7400000000e+02	1.5348137764e-25
9.7433333333e+02	1.5404714125e-25
9.7466666667e+02	1.5796931368e-25
9.7500000000e+02	1.5182998791e-25
9.7533333333e+02	1.5168640162e-25
9.7566666667e+02	1.5590173408e-25
9.7600000000e+02	1.5682170178e-25
9.7633333333e+02	1.5338222412e-25
9.7666666667e+02	1.5910705608e-25
9.7700000000e+02	1.5730754651e-25
9.7733333333e+02	1.5762473249e-25
9.7766666667e+02	1.5473035990e-25
9.7800000000e+02	1.5726750415e-25
9.7833333333e+02	1.5881719949e-25
9.7866666667e+02	1.5348136685e-25
9.7900000000e+02	1.5691907757e-25
9.7933333333e+02	1.5720449810e-25
9.7966666667e+02	1.5846971742e-25
9.8000000000e+02	1.5824328080e-25
9.8033333333e+02	1.5444248488e-25
9.8066666667e+02	1.4470909472e-25
9.8100000000e+02	1.5097249877e-25
9.8133333333e+02	1.5334012044e-25
9.8166666667e+02	1.5187592905e-25
9.8200000000e+02	1.5731135440e-25
9.8233333333e+02	1.6069397294e-25
9.8266666667e+02	1.5283351510e-25
9.8300000000e+02	1.6227986279e-25
9.8333333333e+02	1.5849145091e-25
9.8366666667e+02	1.5912885700e-25
9.8400000000e+02	1.5200254346e-25
9.8433333333e+02	1.5975692829e-25
9.8466666667e+02	1.6704666685e-25
9.8500000000e+02	1.6557370248e-25
9.8533333333e+02	1.6630408771e-25
9.8566666667e+02	1.7849950927e-25
9.8600000000e+02	1.9403581824e-25
9.8633333333e+02	2.3238038894e-25
9.8666666667e+02	2.8993870525e-25
9.8700000000e+02	4.3214274298e-25
9.8733333333e+02	7.2571777962e-25
9.8766666667e+02	1.4158840111e-24
9.9066666667e+02	8.3174588461e-25
9.9100000000e+02	4.8049293517e-25
9.9133333333e+02	3.3361050181e-25
9.9166666667e+02	2.4316286965e-25
9.9200000000e+02	1.9988243987e-25
9.9233333333e+02	1.7820018664e-25
9.9266666667e+02	1.7595481761e-25
9.9300000000e+02	1.5934980488e-25
9.9333333333e+02	1.5904105394e-25
9.9366666667e+02	1.6838634762e-25
9.9400000000e+02	1.6383364430e-25
9.9433333333e+02	1.6051352220e-25
9.9466666667e+02	1.6075907696e-25
9.9500000000e+02	2.5213116969e-25
9.9533333333e+02	3.1333716838e-25
9.9566666667e+02	2.2335991604e-25
9.9600000000e+02	1.5639268893e-25
9.9633333333e+02	1.5407781721e-25
9.9666666667e+02	1.6356795971e-25
9.9700000000e+02	1.6419421054e-25
9.9733333333e+02	2.0515585567e-25
9.9866666667e+02	2.7438094276e-25
9.9900000000e+02	4.0696117448e-25
9.9933333333e+02	1.0080036618e-24
1.0013333333e+03	7.8988848235e-25
1.0016666667e+03	3.7438891078e-25
1.0020000000e+03	2.5895857835e-25
1.0023333333e+03	1.9047615002e-25
1.0026666667e+03	5.6819894389e-25
1.0036666667e+03	3.2531827064e-25
1.0040000000e+03	5.4952927070e-25
1.0063333333e+03	1.2669102961e-24
1.0066666667e+03	1.3271078610e-24
1.0103333333e+03	1.1189839960e-24
1.0106666667e+03	6.4204635810e-25
1.0110000000e+03	7.7316093935e-25
1.0113333333e+03	1.1079888307e-24
1.0116666667e+03	5.4313035806e-25
1.0120000000e+03	1.8488947070e-25
1.0123333333e+03	1.6812865688e-25
1.0126666667e+03	1.7351208122e-25
1.0130000000e+03	1.7047578103e-25
1.0133333333e+03	1.7816614039e-25
1.0136666667e+03	2.0792321829e-25
1.0140000000e+03	2.1942163483e-25
1.0143333333e+03	1.8207926095e-25
1.0146666667e+03	1.6119554457e-25
1.0150000000e+03	1.6090602462e-25
1.0153333333e+03	1.6406891609e-25
1.0156666667e+03	1.6538046637e-25
1.0160000000e+03	1.6614833131e-25
1.0163333333e+03	1.5987686832e-25
1.0166666667e+03	1.6622876366e-25
1.0170000000e+03	1.6825599011e-25
1.0173333333e+03	1.6227272725e-25
1.0176666667e+03	2.0131985457e-25
1.0180000000e+03	2.5179857995e-25
1.0183333333e+03	1.9321661167e-25
1.0186666667e+03	1.5985744217e-25
1.0190000000e+03	1.6116470136e-25
1.0193333333e+03	1.6233730068e-25
1.0196666667e+03	1.7267945986e-25
1.0200000000e+03	1.6660313191e-25
1.0203333333e+03	1.7081171053e-25
1.0206666667e+03	1.6921716171e-25
1.0210000000e+03	1.6151239502e-25
1.0213333333e+03	1.6378978011e-25
1.0216666667e+03	1.6865465425e-25
1.0220000000e+03	1.6850344765e-25
1.0223333333e+03	1.6938477639e-25
1.0226666667e+03	1.6586871232e-25
1.0230000000e+03	1.6552799556e-25
1.0233333333e+03	1.6977424437e-25
1.0236666667e+03	1.6969260062e-25
1.0240000000e+03	1.7002756426e-25
1.0243333333e+03	1.6673052934e-25
1.0246666667e+03	1.6344732259e-25
1.0250000000e+03	1.6432153724e-25
1.0253333333e+03	1.7282540755e-25
1.0256666667e+03	1.7465894255e-25
1.0260000000e+03	1.6685895983e-25
1.0263333333e+03	1.6530111900e-25
1.0266666667e+03	1.6712533500e-25
1.0270000000e+03	1.6463522611e-25
1.0273333333e+03	1.6002120383e-25
1.0276666667e+03	1.6566716913e-25
1.0280000000e+03	1.6708114612e-25
1.0283333333e+03	1.6550292964e-25
1.0286666667e+03	1.6519558975e-25
1.0290000000e+03	1.5909475631e-25
1.0293333333e+03	1.6137363705e-25
1.0296666667e+03	1.5898761959e-25
1.0300000000e+03	1.6420234730e-25
1.0303333333e+03	1.6827822408e-25
1.0306666667e+03	1.7433379412e-25
1.0310000000e+03	1.7076332822e-25
1.0313333333e+03	1.6548792977e-25
1.0316666667e+03	1.6752793242e-25
1.0320000000e+03	1.7287236379e-25
1.0323333333e+03	1.6531360592e-25
1.0326666667e+03	1.6947177865e-25
1.0330000000e+03	1.7540803553e-25
1.0333333333e+03	1.7585491922e-25
1.0336666667e+03	1.7024300816e-25
1.0340000000e+03	1.7909654037e-25
1.0343333333e+03	1.7539709216e-25
1.0346666667e+03	1.7351126059e-25
1.0350000000e+03	1.6627941954e-25
1.0353333333e+03	1.6382702592e-25
1.0356666667e+03	1.6479537044e-25
1.0360000000e+03	1.7244644581e-25
1.0363333333e+03	1.6601285967e-25
1.0366666667e+03	1.6931065359e-25
1.0370000000e+03	1.6227154056e-25
1.0373333333e+03	1.7012412959e-25
1.0376666667e+03	1.6239291101e-25
1.0380000000e+03	1.6671376391e-25
1.0383333333e+03	1.7033216538e-25
1.0386666667e+03	1.7281893332e-25
1.0390000000e+03	1.7169143147e-25
1.0393333333e+03	1.7274775313e-25
1.0396666667e+03	1.6869047952e-25
1.0400000000e+03	1.6406920145e-25
1.0403333333e+03	1.7208451123e-25
1.0406666667e+03	1.6718128721e-25
1.0410000000e+03	1.6653523062e-25
1.0413333333e+03	1.6531129027e-25
1.0416666667e+03	1.6828167999e-25
1.0420000000e+03	1.6801308203e-25
1.0423333333e+03	1.6640293765e-25
1.0426666667e+03	1.7234459071e-25
1.0430000000e+03	1.6515211993e-25
1.0433333333e+03	1.6998664336e-25
1.0436666667e+03	1.7127198975e-25
1.0440000000e+03	1.7267412470e-25
1.0443333333e+03	1.7877921127e-25
1.0446666667e+03	1.7036522921e-25
1.0450000000e+03	1.7109388035e-25
1.0453333333e+03	1.6850979414e-25
1.0456666667e+03	1.6410733219e-25
1.0460000000e+03	1.7954763828e-25
1.0463333333e+03	1.7267979163e-25
1.0466666667e+03	1.7240341683e-25
1.0470000000e+03	1.6422815199e-25
1.0473333333e+03	1.6999596458e-25
1.0476666667e+03	1.7486296493e-25
1.0480000000e+03	1.7341005637e-25
1.0483333333e+03	1.7774747308e-25
1.0486666667e+03	1.6576932372e-25
1.0490000000e+03	1.6920407515e-25
1.0493333333e+03	1.7063453863e-25
1.0496666667e+03	1.7245533300e-25
1.0500000000e+03	1.6715022355e-25
1.0503333333e+03	1.7302965806e-25
1.0506666667e+03	1.7344700462e-25
1.0510000000e+03	1.7740869172e-25
1.0513333333e+03	1.7395786346e-25
1.0516666667e+03	1.6902010810e-25
1.0520000000e+03	1.6677172776e-25
1.0523333333e+03	1.7470807322e-25
1.0526666667e+03	1.7289530460e-25
1.0530000000e+03	1.7111189889e-25
1.0533333333e+03	1.6434211287e-25
1.0536666667e+03	1.6919765408e-25
1.0540000000e+03	1.7028402033e-25
1.0543333333e+03	1.7543845542e-25
1.0546666667e+03	1.8446198885e-25
1.0550000000e+03	1.6477428515e-25
1.0553333333e+03	1.7588077075e-25
1.0556666667e+03	1.7386497545e-25
1.0560000000e+03	1.6917673351e-25
1.0563333333e+03	1.7006788505e-25
1.0566666667e+03	1.6944479120e-25
1.0570000000e+03	1.7374548446e-25
1.0573333333e+03	1.6290092941e-25
1.0576666667e+03	1.6931758509e-25
1.0580000000e+03	1.7070139468e-25
1.0583333333e+03	1.7116090022e-25
1.0586666667e+03	1.7559041751e-25
1.0590000000e+03	1.8047564944e-25
1.0593333333e+03	1.8064118063e-25
1.0596666667e+03	1.8626709898e-25
1.0600000000e+03	1.8756790356e-25
1.0603333333e+03	1.8443792703e-25
1.0606666667e+03	1.8434090249e-25
1.0610000000e+03	1.7966611708e-25
1.0613333333e+03	1.8596328048e-25
1.0616666667e+03	1.9104193554e-25
1.0620000000e+03	1.8456417721e-25
1.0623333333e+03	1.8785924946e-25
1.0626666667e+03	1.9653417701e-25
1.0630000000e+03	1.8176295555e-25
1.0633333333e+03	1.8686629245e-25
1.0636666667e+03	1.7569230749e-25
1.0640000000e+03	1.8098692717e-25
1.0643333333e+03	1.8262069851e-25
1.0646666667e+03	1.7814424456e-25
1.0650000000e+03	1.7126954339e-25
1.0653333333e+03	1.7876291246e-25
1.0656666667e+03	1.7960872723e-25
1.0660000000e+03	1.7263474789e-25
1.0663333333e+03	1.7634726375e-25
1.0666666667e+03	1.8665369982e-25
1.0670000000e+03	1.8757688729e-25
1.0673333333e+03	1.8025089834e-25
1.0676666667e+03	1.8446723046e-25
1.0680000000e+03	1.8039948142e-25
1.0683333333e+03	1.7313132013e-25
1.0686666667e+03	1.7564427686e-25
1.0690000000e+03	1.8717572704e-25
1.0693333333e+03	1.7493655602e-25
1.0696666667e+03	1.7456360959e-25
1.0700000000e+03	1.7002557325e-25
1.0703333333e+03	1.6969454026e-25
1.0706666667e+03	1.7920861099e-25
1.0710000000e+03	1.8707290126e-25
1.0713333333e+03	1.8154201090e-25
1.0716666667e+03	1.7737104925e-25
1.0720000000e+03	1.8598638831e-25
1.0723333333e+03	1.8552448687e-25
1.0726666667e+03	1.7625816523e-25
1.0730000000e+03	1.7446375730e-25
1.0733333333e+03	1.7909588316e-25
1.0736666667e+03	1.8423614969e-25
1.0740000000e+03	1.8353882938e-25
1.0743333333e+03	1.7370037074e-25
1.0746666667e+03	1.8731399191e-25
1.0750000000e+03	1.8677805779e-25
1.0753333333e+03	1.8526269035e-25
1.0756666667e+03	1.7561159158e-25
1.0760000000e+03	1.8047630425e-25
1.0763333333e+03	1.8426373499e-25
1.0766666667e+03	1.8310925825e-25
1.0770000000e+03	1.7841064718e-25
1.0773333333e+03	1.7304265405e-25
1.0776666667e+03	1.7172842242e-25
1.0780000000e+03	1.7864487164e-25
1.0783333333e+03	1.8170692181e-25
1.0786666667e+03	1.8261369907e-25
1.0790000000e+03	1.8326928230e-25
1.0793333333e+03	1.7603390223e-25
1.0796666667e+03	1.7165974752e-25
1.0800000000e+03	1.7145410630e-25
1.0803333333e+03	1.8922003493e-25
1.0806666667e+03	1.7571560431e-25
1.0810000000e+03	1.8465788628e-25
1.0813333333e+03	1.8301022851e-25
1.0816666667e+03	1.8440233700e-25
1.0820000000e+03	1.8407958177e-25
1.0823333333e+03	1.7766013836e-25
1.0826666667e+03	1.7889415462e-25
1.0830000000e+03	1.7317091671e-25
1.0833333333e+03	1.8562761378e-25
1.0836666667e+03	1.8224996236e-25
1.0840000000e+03	1.7594261721e-25
1.0843333333e+03	1.7954523890e-25
1.0846666667e+03	1.8539633818e-25
1.0850000000e+03	1.8338882619e-25
1.0853333333e+03	1.8305086575e-25
1.0856666667e+03	1.9237011422e-25
1.0860000000e+03	1.8166736263e-25
1.0863333333e+03	1.8491454339e-25
1.0866666667e+03	1.8042978423e-25
1.0870000000e+03	1.8784905777e-25
1.0873333333e+03	1.9095902100e-25
1.0876666667e+03	1.9114739365e-25
1.0880000000e+03	1.8846494859e-25
1.0883333333e+03	1.7640178626e-25
1.0886666667e+03	1.7817046664e-25
1.0890000000e+03	1.7985457618e-25
1.0893333333e+03	1.8277390885e-25
1.0896666667e+03	1.8057525112e-25
1.0900000000e+03	1.8207322061e-25
1.0903333333e+03	1.8224887983e-25
1.0906666667e+03	1.7992974029e-25
1.0910000000e+03	1.9156713146e-25
1.0913333333e+03	1.8533029845e-25
1.0916666667e+03	1.8067776196e-25
1.0920000000e+03	1.8164997370e-25
1.0923333333e+03	1.8760075686e-25
1.0926666667e+03	1.8608051022e-25
1.0930000000e+03	1.7764279899e-25
1.0933333333e+03	1.7505044396e-25
1.0936666667e+03	1.7502053024e-25
1.0940000000e+03	1.7726335020e-25
1.0943333333e+03	1.7214285200e-25
1.0946666667e+03	1.8019553675e-25
1.0950000000e+03	1.8409117635e-25
1.0953333333e+03	1.8036017977e-25
1.0956666667e+03	1.9039653763e-25
1.0960000000e+03	1.8686613012e-25
1.0963333333e+03	1.7958214490e-25
1.0966666667e+03	1.8066170178e-25
1.0970000000e+03	1.8342544519e-25
1.0973333333e+03	1.8456147916e-25
1.0976666667e+03	1.9020684462e-25
1.0980000000e+03	1.9043515005e-25
1.0983333333e+03	1.8424478162e-25
1.0986666667e+03	1.8221178379e-25
1.0990000000e+03	1.7950967261e-25
1.0993333333e+03	1.8891594358e-25
1.0996666667e+03	1.8134892428e-25
1.1000000000e+03	1.7870743457e-25
1.1003333333e+03	1.8529871251e-25
1.1006666667e+03	1.8188152708e-25
1.1010000000e+03	1.7883530026e-25
1.1013333333e+03	1.9122424837e-25
1.1016666667e+03	1.8262949714e-25
1.1020000000e+03	1.7498529353e-25
1.1023333333e+03	1.7829525998e-25
1.1026666667e+03	1.7967483615e-25
1.1030000000e+03	1.7905015085e-25
1.1033333333e+03	1.8509826317e-25
1.1036666667e+03	1.8576372057e-25
1.1040000000e+03	1.7883137691e-25
1.1043333333e+03	1.8033762725e-25
1.1046666667e+03	1.8099977746e-25
1.1050000000e+03	1.7270082034e-25
1.1053333333e+03	1.7644739510e-25
1.1056666667e+03	1.8498012379e-25
1.1060000000e+03	1.7509024513e-25
1.1063333333e+03	1.8183664205e-25
1.1066666667e+03	1.8627753457e-25
1.1070000000e+03	1.8959764913e-25
1.1073333333e+03	1.8538992813e-25
1.1076666667e+03	1.7817498069e-25
1.1080000000e+03	1.7962290240e-25
1.1083333333e+03	1.7049267490e-25
1.1086666667e+03	1.7537639819e-25
1.1090000000e+03	1.7092682262e-25
1.1093333333e+03	1.7590981772e-25
1.1096666667e+03	1.7771479329e-25
1.1100000000e+03	1.8118339989e-25
1.1103333333e+03	1.8871554516e-25
1.1106666667e+03	1.8740166245e-25
1.1110000000e+03	1.8763623607e-25
1.1113333333e+03	1.7893484599e-25
1.1116666667e+03	1.8260017369e-25
1.1120000000e+03	1.8681423514e-25
1.1123333333e+03	1.8752959936e-25
1.1126666667e+03	1.7811436633e-25
1.1130000000e+03	1.7330792254e-25
1.1133333333e+03	1.8470947697e-25
1.1136666667e+03	1.7767634976e-25
1.1140000000e+03	1.8479425050e-25
1.1143333333e+03	1.8014361346e-25
1.1146666667e+03	1.8200736676e-25
1.1150000000e+03	1.8614505411e-25
1.1153333333e+03	1.8429533084e-25
1.1156666667e+03	1.8050401906e-25
1.1160000000e+03	1.7817882953e-25
1.1163333333e+03	1.7602805110e-25
1.1166666667e+03	1.7544644391e-25
1.1170000000e+03	1.8537246259e-25
1.1173333333e+03	1.8767538413e-25
1.1176666667e+03	1.9650821521e-25
1.1180000000e+03	1.9096079113e-25
1.1183333333e+03	1.8418501717e-25
1.1186666667e+03	1.7949970023e-25
1.1190000000e+03	1.8331042037e-25
1.1193333333e+03	1.8457669245e-25
1.1196666667e+03	1.8435436719e-25
1.1200000000e+03	1.8243442993e-25
1.1203333333e+03	1.8227676311e-25
1.1206666667e+03	1.7854946825e-25
1.1210000000e+03	1.8411916887e-25
1.1213333333e+03	1.8912781963e-25
1.1216666667e+03	1.7893547437e-25
1.1220000000e+03	1.9100793920e-25
1.1223333333e+03	1.8293013714e-25
1.1226666667e+03	1.8811349511e-25
1.1230000000e+03	1.7952569793e-25
1.1233333333e+03	1.9180083214e-25
1.1236666667e+03	1.9609787541e-25
1.1240000000e+03	1.8753577232e-25
1.1243333333e+03	1.8394908152e-25
1.1246666667e+03	1.8614201508e-25
1.1250000000e+03	1.7905839892e-25
1.1253333333e+03	1.8300310999e-25
1.1256666667e+03	1.8291335617e-25
1.1260000000e+03	1.8568649234e-25
1.1263333333e+03	1.8686233927e-25
1.1266666667e+03	1.8328591386e-25
1.1270000000e+03	1.9218917721e-25
1.1273333333e+03	1.8937498587e-25
1.1276666667e+03	1.8434021566e-25
1.1280000000e+03	1.9483610068e-25
1.1283333333e+03	1.9337109566e-25
1.1286666667e+03	1.8422891380e-25
1.1290000000e+03	1.8785765572e-25
1.1293333333e+03	1.9528782010e-25
1.1296666667e+03	1.8704231197e-25
1.1300000000e+03	1.8830623164e-25
1.1303333333e+03	1.8154989381e-25
1.1306666667e+03	1.8917641451e-25
1.1310000000e+03	1.8509900983e-25
1.1313333333e+03	1.8558072742e-25
1.1316666667e+03	1.8785837884e-25
1.1320000000e+03	1.8543897300e-25
1.1323333333e+03	1.7884293690e-25
1.1326666667e+03	1.8407143660e-25
1.1330000000e+03	1.8061876155e-25
1.1333333333e+03	1.8154137864e-25
1.1336666667e+03	1.7714586864e-25
1.1340000000e+03	1.8462772552e-25
1.1343333333e+03	1.7649537826e-25
1.1346666667e+03	1.8732841386e-25
1.1350000000e+03	1.9894829411e-25
1.1353333333e+03	1.8945243201e-25
1.1356666667e+03	1.8013004339e-25
1.1360000000e+03	1.8729004663e-25
1.1363333333e+03	1.9027689988e-25
1.1366666667e+03	1.8683684941e-25
1.1370000000e+03	1.8840230333e-25
1.1373333333e+03	1.8476068304e-25
1.1376666667e+03	1.8708629565e-25
1.1380000000e+03	2.0045413085e-25
1.1383333333e+03	1.9619193376e-25
1.1386666667e+03	1.9266364258e-25
1.1390000000e+03	1.9226157529e-25
1.1393333333e+03	1.8287043221e-25
1.1396666667e+03	1.9341914547e-25
1.1400000000e+03	1.8420009307e-25
1.1403333333e+03	1.9626066472e-25
1.1406666667e+03	2.0113232638e-25
1.1410000000e+03	1.9308782992e-25
1.1413333333e+03	1.9286382926e-25
1.1416666667e+03	1.9317015797e-25
1.1420000000e+03	1.8764924659e-25
1.1423333333e+03	1.9192127864e-25
1.1426666667e+03	1.8941026944e-25
1.1430000000e+03	1.9049006964e-25
1.1433333333e+03	1.8995228183e-25
1.1436666667e+03	1.9115252843e-25
1.1440000000e+03	1.8274830626e-25
1.1443333333e+03	1.8444911587e-25
1.1446666667e+03	1.8640296881e-25
1.1450000000e+03	1.8690882387e-25
1.1453333333e+03	1.8357106287e-25
1.1456666667e+03	1.8482600177e-25
1.1460000000e+03	1.9219905746e-25
1.1463333333e+03	1.8851270072e-25
1.1466666667e+03	1.8851637049e-25
1.1470000000e+03	1.9115238727e-25
1.1473333333e+03	1.8836213761e-25
1.1476666667e+03	1.8535903217e-25
1.1480000000e+03	1.8489368121e-25
1.1483333333e+03	1.8430449902e-25
1.1486666667e+03	1.8837382953e-25
1.1490000000e+03	1.9600239407e-25
1.1493333333e+03	1.9128886286e-25
1.1496666667e+03	1.9660672249e-25
1.1500000000e+03	1.9617204137e-25
1.1503333333e+03	1.8547377977e-25
1.1506666667e+03	1.8995989052e-25
1.1510000000e+03	1.9083147940e-25
1.1513333333e+03	1.9553081063e-25
1.1516666667e+03	1.8569729410e-25
1.1520000000e+03	1.8728637166e-25
1.1523333333e+03	1.8323882612e-25
1.1526666667e+03	1.9219038354e-25
1.1530000000e+03	1.8841002845e-25
1.1533333333e+03	1.9168855188e-25
1.1536666667e+03	1.8403177882e-25
1.1540000000e+03	1.9405150778e-25
1.1543333333e+03	1.9896560672e-25
1.1546666667e+03	1.9806690925e-25
1.1550000000e+03	1.8903489360e-25
1.1553333333e+03	1.9710760079e-25
1.1556666667e+03	1.9628775501e-25
1.1560000000e+03	1.8647638305e-25
1.1563333333e+03	1.8798397968e-25
1.1566666667e+03	1.9142743238e-25
1.1570000000e+03	1.9924777990e-25
1.1573333333e+03	1.9326878536e-25
1.1576666667e+03	1.8783575212e-25
1.1580000000e+03	1.8856531042e-25
1.1583333333e+03	2.3165856302e-25
1.1586666667e+03	2.3593756367e-25
1.1590000000e+03	1.9543408899e-25
1.1593333333e+03	1.9071671738e-25
1.1596666667e+03	1.8830094183e-25
1.1600000000e+03	6.2533460674e-25
1.1603333333e+03	9.1193735741e-25
1.1606666667e+03	3.6249753859e-25
1.1610000000e+03	1.9279995388e-25
1.1613333333e+03	1.9468392595e-25
1.1616666667e+03	1.9729658167e-25
1.1620000000e+03	1.9468229691e-25
1.1623333333e+03	1.9402363228e-25
1.1626666667e+03	1.9367675297e-25
1.1630000000e+03	1.8904327019e-25
1.1633333333e+03	1.8626700904e-25
1.1636666667e+03	1.8936053196e-25
1.1640000000e+03	1.8520178745e-25
1.1643333333e+03	1.8991251721e-25
1.1646666667e+03	1.8424881417e-25
1.1650000000e+03	1.8453134013e-25
1.1653333333e+03	1.9075632569e-25
1.1656666667e+03	1.9520743543e-25
1.1660000000e+03	2.1475363607e-25
1.1663333333e+03	2.0838167741e-25
1.1666666667e+03	1.9069662129e-25
1.1670000000e+03	1.9258513198e-25
1.1673333333e+03	2.0288235724e-25
1.1676666667e+03	4.6549563215e-25
1.1680000000e+03	9.4757372381e-25
1.1683333333e+03	5.9031225485e-25
1.1686666667e+03	2.0655228856e-25
1.1690000000e+03	1.9855275792e-25
1.1693333333e+03	1.9343058553e-25
1.1696666667e+03	2.0214799697e-25
1.1700000000e+03	1.9202701902e-25
1.1703333333e+03	1.9377038037e-25
1.1706666667e+03	2.0180419960e-25
1.1710000000e+03	1.9962639020e-25
1.1713333333e+03	1.9279078953e-25
1.1716666667e+03	1.9088686490e-25
1.1720000000e+03	1.9991824694e-25
1.1723333333e+03	1.9982380041e-25
1.1726666667e+03	1.9973573946e-25
1.1730000000e+03	2.0455689594e-25
1.1733333333e+03	1.9445340069e-25
1.1736666667e+03	1.9296510495e-25
1.1740000000e+03	1.8255025190e-25
1.1743333333e+03	1.9226181831e-25
1.1746666667e+03	1.9622239061e-25
1.1750000000e+03	2.0124754650e-25
1.1753333333e+03	1.9151763531e-25
1.1756666667e+03	1.9614991390e-25
1.1760000000e+03	1.8910220512e-25
1.1763333333e+03	2.0535026514e-25
1.1766666667e+03	2.0018886914e-25
1.1770000000e+03	2.0041138245e-25
1.1773333333e+03	1.9842169111e-25
1.1776666667e+03	1.9028397315e-25
1.1780000000e+03	1.9997988292e-25
1.1783333333e+03	1.9887614360e-25
1.1786666667e+03	1.9565719483e-25
1.1790000000e+03	1.9313986288e-25
1.1793333333e+03	2.0160793986e-25
1.1796666667e+03	1.8631911401e-25
1.1800000000e+03	1.9149513120e-25
1.1803333333e+03	2.8544910247e-25
1.1806666667e+03	3.4991093206e-25
1.1810000000e+03	2.1774011818e-25
1.1813333333e+03	2.0300378369e-25
1.1816666667e+03	2.0111219011e-25
1.1820000000e+03	1.9644354996e-25
1.1823333333e+03	1.9336309157e-25
1.1826666667e+03	1.9688126280e-25
1.1830000000e+03	1.8866215236e-25
1.1833333333e+03	1.9466649471e-25
1.1836666667e+03	1.9992386941e-25
1.1840000000e+03	1.9808793430e-25
1.1843333333e+03	2.0414699340e-25
1.1846666667e+03	1.9750019211e-25
1.1850000000e+03	1.9607451934e-25
1.1853333333e+03	1.8975996523e-25
1.1856666667e+03	1.9234645986e-25
1.1860000000e+03	1.9636771017e-25
1.1863333333e+03	1.9890396227e-25
1.1866666667e+03	1.9659798492e-25
1.1870000000e+03	2.0137618069e-25
1.1873333333e+03	1.9604234855e-25
1.1876666667e+03	1.9020230348e-25
1.1880000000e+03	1.9491972701e-25
1.1883333333e+03	2.0093917103e-25
1.1886666667e+03	2.2486110403e-25
1.1890000000e+03	2.9976624012e-25
1.1893333333e+03	3.0311775437e-25
1.1896666667e+03	2.3763153492e-25
1.1900000000e+03	2.0679472852e-25
1.1903333333e+03	1.9735650806e-25
1.1906666667e+03	1.9870542578e-25
1.1910000000e+03	1.9889402296e-25
1.1913333333e+03	1.9642065381e-25
1.1916666667e+03	1.9703463929e-25
1.1920000000e+03	2.0443069586e-25
1.1923333333e+03	1.9329782932e-25
1.1926666667e+03	1.9359968134e-25
1.1930000000e+03	1.9155739941e-25
1.1933333333e+03	1.9334914712e-25
1.1936666667e+03	1.9996131172e-25
1.1940000000e+03	2.0460669239e-25
1.1943333333e+03	1.9473819981e-25
1.1946666667e+03	1.9413061850e-25
1.1950000000e+03	2.0263803559e-25
1.1953333333e+03	1.9765632207e-25
1.1956666667e+03	2.0047099510e-25
1.1960000000e+03	1.9415383999e-25
1.1963333333e+03	1.8763951316e-25
1.1966666667e+03	1.9797020452e-25
1.1970000000e+03	2.0199238674e-25
1.1973333333e+03	2.0023933999e-25
1.1976666667e+03	1.9748223508e-25
1.1980000000e+03	2.0092792450e-25
1.1983333333e+03	2.0140670022e-25
1.1986666667e+03	2.1846727737e-25
1.1990000000e+03	2.2624948098e-25
1.1993333333e+03	2.2120656398e-25
1.1996666667e+03	2.1031147083e-25
1.2000000000e+03	2.1209405986e-25
1.2003333333e+03	2.0462700525e-25
1.2006666667e+03	1.9726763115e-25
1.2010000000e+03	1.9566592308e-25
1.2013333333e+03	1.9708345786e-25
1.2016666667e+03	1.9776301637e-25
1.2020000000e+03	1.9929657890e-25
1.2023333333e+03	2.0676815313e-25
1.2026666667e+03	2.0402443713e-25
1.2030000000e+03	2.0427907632e-25
1.2033333333e+03	2.0455558833e-25
1.2036666667e+03	2.0559367377e-25
1.2040000000e+03	2.0382836834e-25
1.2043333333e+03	2.0232542725e-25
1.2046666667e+03	2.0404108299e-25
1.2050000000e+03	1.9733979832e-25
1.2053333333e+03	2.0323336083e-25
1.2056666667e+03	2.0813215768e-25
1.2060000000e+03	2.0462258809e-25
1.2063333333e+03	1.9674684843e-25
1.2066666667e+03	1.9805636969e-25
1.2070000000e+03	2.0517949513e-25
1.2073333333e+03	2.1004923552e-25
1.2076666667e+03	2.0276769798e-25
1.2080000000e+03	1.9815260972e-25
1.2083333333e+03	2.0091858911e-25
1.2086666667e+03	2.0472930966e-25
1.2090000000e+03	2.2548290710e-25
1.2093333333e+03	2.1968296128e-25
1.2096666667e+03	1.9802773283e-25
1.2100000000e+03	2.0122093626e-25
1.2103333333e+03	1.9383098431e-25
1.2106666667e+03	1.9416638814e-25
1.2110000000e+03	1.9798498273e-25
1.2113333333e+03	2.0641443861e-25
1.2116666667e+03	1.9767142154e-25
1.2120000000e+03	1.9306594837e-25
1.2123333333e+03	1.9985259417e-25
1.2126666667e+03	2.0091017718e-25
1.2130000000e+03	1.9909461615e-25
1.2133333333e+03	2.0856175426e-25
1.2136666667e+03	2.1994361782e-25
1.2140000000e+03	1.9238496580e-25
1.2143333333e+03	2.0315208332e-25
1.2146666667e+03	2.0348894954e-25
1.2150000000e+03	2.0462286333e-25
1.2153333333e+03	2.0645409988e-25
1.2156666667e+03	2.0272101189e-25
1.2160000000e+03	2.0294615388e-25
1.2163333333e+03	2.0271759615e-25
1.2166666667e+03	2.0567751487e-25
1.2170000000e+03	1.9555236631e-25
1.2173333333e+03	2.0338708233e-25
1.2176666667e+03	2.0676779037e-25
1.2180000000e+03	1.9419087367e-25
1.2183333333e+03	1.9800480702e-25
1.2186666667e+03	2.0376455511e-25
1.2190000000e+03	2.0861358039e-25
1.2193333333e+03	2.0147621103e-25
1.2196666667e+03	1.9988401709e-25
1.2200000000e+03	1.9764870305e-25
1.2203333333e+03	2.0552742627e-25
1.2206666667e+03	2.0138489410e-25
1.2210000000e+03	2.0065303395e-25
1.2213333333e+03	2.0029123304e-25
1.2216666667e+03	1.9889702269e-25
1.2220000000e+03	2.0608537398e-25
1.2223333333e+03	1.9971125130e-25
1.2226666667e+03	1.9866203159e-25
1.2230000000e+03	2.0001091843e-25
1.2233333333e+03	2.0360275916e-25
1.2236666667e+03	2.1112567887e-25
1.2240000000e+03	1.9800376784e-25
1.2243333333e+03	2.0852597913e-25
1.2246666667e+03	2.0024243056e-25
1.2250000000e+03	2.0294284549e-25
1.2253333333e+03	2.0835722808e-25
1.2256666667e+03	2.1223118072e-25
1.2260000000e+03	2.0308740100e-25
1.2263333333e+03	2.0007619001e-25
1.2266666667e+03	2.0718958624e-25
1.2270000000e+03	2.0806161313e-25
1.2273333333e+03	2.0794621569e-25
1.2276666667e+03	2.0987890146e-25
1.2280000000e+03	2.1416468040e-25
1.2283333333e+03	2.1516833735e-25
1.2286666667e+03	2.0963922338e-25
1.2290000000e+03	2.0128829222e-25
1.2293333333e+03	1.9756995583e-25
1.2296666667e+03	2.0298139154e-25
1.2300000000e+03	2.0384404578e-25
1.2303333333e+03	2.0790088140e-25
1.2306666667e+03	2.0692239232e-25
1.2310000000e+03	2.0760660449e-25
1.2313333333e+03	2.0269945714e-25
1.2316666667e+03	2.0378667840e-25
1.2320000000e+03	2.0189030720e-25
1.2323333333e+03	2.0220436848e-25
1.2326666667e+03	2.0186988291e-25
1.2330000000e+03	2.0309010145e-25
1.2333333333e+03	2.0992198230e-25
1.2336666667e+03	2.1175493781e-25
1.2340000000e+03	2.1016581095e-25
1.2343333333e+03	2.0758093342e-25
1.2346666667e+03	2.0488998603e-25
1.2350000000e+03	2.1305675592e-25
1.2353333333e+03	2.0894197071e-25
1.2356666667e+03	2.0172620812e-25
1.2360000000e+03	2.0315260118e-25
1.2363333333e+03	2.0513147862e-25
1.2366666667e+03	2.0767341955e-25
1.2370000000e+03	2.1018373156e-25
1.2373333333e+03	2.0833992187e-25
1.2376666667e+03	2.0687355104e-25
1.2380000000e+03	2.0577113393e-25
1.2383333333e+03	2.0291259313e-25
1.2386666667e+03	2.0644259949e-25
1.2390000000e+03	2.0721260855e-25
1.2393333333e+03	2.0678120979e-25
1.2396666667e+03	2.1572032592e-25
1.2400000000e+03	2.0207500575e-25
1.2403333333e+03	1.9963128600e-25
1.2406666667e+03	2.0499024903e-25
1.2410000000e+03	2.1034421338e-25
1.2413333333e+03	2.0517951553e-25
1.2416666667e+03	2.1490501865e-25
1.2420000000e+03	2.1181074268e-25
1.2423333333e+03	2.1268641797e-25
1.2426666667e+03	2.0957032298e-25
1.2430000000e+03	2.0651499066e-25
1.2433333333e+03	2.0763939480e-25
1.2436666667e+03	2.0647231123e-25
1.2440000000e+03	2.1502376936e-25
1.2443333333e+03	2.0599920716e-25
1.2446666667e+03	2.0194762602e-25
1.2450000000e+03	1.9858174531e-25
1.2453333333e+03	2.0422877591e-25
1.2456666667e+03	2.1082046320e-25
1.2460000000e+03	2.0098740126e-25
1.2463333333e+03	2.1858705714e-25
1.2466666667e+03	2.1904068721e-25
1.2470000000e+03	2.1094350240e-25
1.2473333333e+03	2.1197452758e-25
1.2476666667e+03	2.1386974617e-25
1.2480000000e+03	2.0679253527e-25
1.2483333333e+03	2.0377670682e-25
1.2486666667e+03	2.0871090298e-25
1.2490000000e+03	2.0679632093e-25
1.2493333333e+03	2.0008341284e-25
1.2496666667e+03	2.0667806077e-25
1.2500000000e+03	2.0240939679e-25
1.2503333333e+03	2.0479670085e-25
1.2506666667e+03	2.0158355179e-25
1.2510000000e+03	2.1099732756e-25
1.2513333333e+03	2.1475992205e-25
1.2516666667e+03	2.1026093582e-25
1.2520000000e+03	2.1266135462e-25
1.2523333333e+03	2.0363316100e-25
1.2526666667e+03	2.0850863687e-25
1.2530000000e+03	2.0783057113e-25
1.2533333333e+03	2.1362378889e-25
1.2536666667e+03	2.1506661652e-25
1.2540000000e+03	2.0522215239e-25
1.2543333333e+03	2.2385392975e-25
1.2546666667e+03	2.1585539179e-25
1.2550000000e+03	2.0329215462e-25
1.2553333333e+03	2.0947093880e-25
1.2556666667e+03	2.0986633886e-25
1.2560000000e+03	2.0232726820e-25
1.2563333333e+03	2.1420063939e-25
1.2566666667e+03	2.0715992462e-25
1.2570000000e+03	2.0889070326e-25
1.2573333333e+03	2.1549420269e-25
1.2576666667e+03	2.0737993598e-25
1.2580000000e+03	2.1897653587e-25
1.2583333333e+03	2.0630288849e-25
1.2586666667e+03	2.0371217974e-25
1.2590000000e+03	2.0822158580e-25
1.2593333333e+03	2.0645806890e-25
1.2596666667e+03	2.1819114300e-25
1.2600000000e+03	2.1396660901e-25
1.2603333333e+03	2.0826247034e-25
1.2606666667e+03	2.2455593153e-25
1.2610000000e+03	2.1921684437e-25
1.2613333333e+03	2.0984935274e-25
1.2616666667e+03	2.1551815349e-25
1.2620000000e+03	2.1371775166e-25
1.2623333333e+03	2.1316103681e-25
1.2626666667e+03	2.1539235028e-25
1.2630000000e+03	2.1500341401e-25
1.2633333333e+03	2.1269972834e-25
1.2636666667e+03	2.1306366773e-25
1.2640000000e+03	2.1189898420e-25
1.2643333333e+03	2.1821079713e-25
1.2646666667e+03	2.0830753336e-25
1.2650000000e+03	2.0826491685e-25
1.2653333333e+03	2.1548803954e-25
1.2656666667e+03	2.1494008785e-25
1.2660000000e+03	2.2040293171e-25
1.2663333333e+03	2.1351979258e-25
1.2666666667e+03	2.1703650064e-25
1.2670000000e+03	2.0889573049e-25
1.2673333333e+03	2.2523268570e-25
1.2676666667e+03	2.0895436473e-25
1.2680000000e+03	2.0350100656e-25
1.2683333333e+03	2.0658210276e-25
1.2686666667e+03	2.0173371187e-25
1.2690000000e+03	2.0558564099e-25
1.2693333333e+03	2.1754081735e-25
1.2696666667e+03	2.1086118426e-25
1.2700000000e+03	2.1442352515e-25
1.2703333333e+03	2.1526685283e-25
1.2706666667e+03	2.1404225136e-25
1.2710000000e+03	2.1693248955e-25
1.2713333333e+03	2.1438688000e-25
1.2716666667e+03	2.1587941249e-25
1.2720000000e+03	2.1333564296e-25
1.2723333333e+03	2.1857845701e-25
1.2726666667e+03	2.2595857688e-25
1.2730000000e+03	2.2066834268e-25
1.2733333333e+03	2.3368693163e-25
1.2736666667e+03	2.2997780689e-25
1.2740000000e+03	2.1861931926e-25
1.2743333333e+03	2.1831231577e-25
1.2746666667e+03	2.1585240788e-25
1.2750000000e+03	2.1620725974e-25
1.2753333333e+03	2.1425275506e-25
1.2756666667e+03	2.1998568425e-25
1.2760000000e+03	2.1260492247e-25
1.2763333333e+03	2.1098289479e-25
1.2766666667e+03	2.1522257043e-25
1.2770000000e+03	2.1521746269e-25
1.2773333333e+03	2.0648646566e-25
1.2776666667e+03	2.2132323498e-25
1.2780000000e+03	2.1797357482e-25
1.2783333333e+03	2.1706079841e-25
1.2786666667e+03	2.1863421606e-25
1.2790000000e+03	2.2223116355e-25
1.2793333333e+03	2.1719223598e-25
1.2796666667e+03	2.1831393930e-25
1.2800000000e+03	2.1868283735e-25
1.2803333333e+03	2.2161024413e-25
1.2806666667e+03	2.1347259245e-25
1.2810000000e+03	2.2217991649e-25
1.2813333333e+03	2.1700435587e-25
1.2816666667e+03	2.2593961587e-25
1.2820000000e+03	2.2741162671e-25
1.2823333333e+03	2.3234477584e-25
1.2826666667e+03	2.3084683112e-25
1.2830000000e+03	2.2771910130e-25
1.2833333333e+03	2.3729715773e-25
1.2836666667e+03	2.3537000332e-25
1.2840000000e+03	2.1968227820e-25
1.2843333333e+03	2.2168570782e-25
1.2846666667e+03	2.2560660067e-25
1.2850000000e+03	2.3073566494e-25
1.2853333333e+03	2.2610441156e-25
1.2856666667e+03	2.1959170085e-25
1.2860000000e+03	2.3471493476e-25
1.2863333333e+03	2.4416361102e-25
1.2866666667e+03	2.3208899662e-25
1.2870000000e+03	2.3782460008e-25
1.2873333333e+03	2.4125564645e-25
1.2876666667e+03	2.4106125741e-25
1.2880000000e+03	2.3165148076e-25
1.2883333333e+03	2.5916731875e-25
1.2886666667e+03	2.7047993367e-25
1.2890000000e+03	2.4767551034e-25
1.2893333333e+03	2.4322418545e-25
1.2896666667e+03	2.4577482993e-25
1.2900000000e+03	2.4268833868e-25
1.2903333333e+03	2.4541663987e-25
1.2906666667e+03	2.4319633729e-25
1.2910000000e+03	2.5389681185e-25
1.2913333333e+03	2.4653932145e-25
1.2916666667e+03	2.4652054234e-25
1.2920000000e+03	2.4824726046e-25
1.2923333333e+03	2.5191493780e-25
1.2926666667e+03	2.7043094738e-25
1.2930000000e+03	2.4959576095e-25
1.2933333333e+03	2.6005998379e-25
1.2936666667e+03	2.6420591740e-25
1.2940000000e+03	2.6415631718e-25
1.2943333333e+03	2.6461451905e-25
1.2946666667e+03	2.7166141594e-25
1.2950000000e+03	2.7726471324e-25
1.2953333333e+03	2.8205107322e-25
1.2956666667e+03	4.8662006248e-25
1.2960000000e+03	6.0167739852e-25
1.2963333333e+03	3.3460226008e-25
1.2966666667e+03	3.0320926683e-25
1.2970000000e+03	3.0285090089e-25
1.2973333333e+03	3.4760031318e-25
1.2976666667e+03	5.1246160572e-25
1.2980000000e+03	4.7874883721e-25
1.2983333333e+03	4.0618240351e-25
1.2986666667e+03	5.4939476343e-25
1.2990000000e+03	6.9574536681e-25
1.2993333333e+03	1.3820294774e-24
1.3006666667e+03	1.3673049940e-24
1.3010000000e+03	6.7985813479e-25
1.3013333333e+03	5.4336621215e-25
1.3016666667e+03	4.2214914175e-25
1.3020000000e+03	4.1967175827e-25
1.3023333333e+03	4.1163756779e-25
1.3026666667e+03	3.4630752523e-25
1.3030000000e+03	3.3164725777e-25
1.3033333333e+03	3.1517148902e-25
1.3036666667e+03	3.0553368320e-25
1.3040000000e+03	2.9017308829e-25
1.3043333333e+03	2.9071035792e-25
1.3046666667e+03	2.7173439853e-25
1.3050000000e+03	2.7906852961e-25
1.3053333333e+03	2.7890715875e-25
1.3056666667e+03	2.7518760174e-25
1.3060000000e+03	2.7500467455e-25
1.3063333333e+03	2.6411750167e-25
1.3066666667e+03	2.6457980579e-25
1.3070000000e+03	2.5343736701e-25
1.3073333333e+03	2.5728632514e-25
1.3076666667e+03	2.5900753624e-25
1.3080000000e+03	2.6967575913e-25
1.3083333333e+03	2.6002041976e-25
1.3086666667e+03	2.6164801569e-25
1.3090000000e+03	2.6303104987e-25
1.3093333333e+03	2.5895423938e-25
1.3096666667e+03	2.5224182375e-25
1.3100000000e+03	2.6509470506e-25
1.3103333333e+03	2.6178826780e-25
1.3106666667e+03	2.5665983964e-25
1.3110000000e+03	2.5366128993e-25
1.3113333333e+03	2.6970307023e-25
1.3116666667e+03	3.0955704245e-25
1.3120000000e+03	3.1490322902e-25
1.3123333333e+03	2.7176127726e-25
1.3126666667e+03	2.5003869167e-25
1.3130000000e+03	2.5633809295e-25
1.3133333333e+03	2.5437554909e-25
1.3136666667e+03	2.5256430781e-25
1.3140000000e+03	2.4205995867e-25
1.3143333333e+03	2.3945513288e-25
1.3146666667e+03	2.4508008180e-25
1.3150000000e+03	2.4255012947e-25
1.3153333333e+03	2.4804407810e-25
1.3156666667e+03	2.4078725601e-25
1.3160000000e+03	2.4471737984e-25
1.3163333333e+03	2.4373312222e-25
1.3166666667e+03	2.3484056851e-25
1.3170000000e+03	2.3795292887e-25
1.3173333333e+03	2.4249218408e-25
1.3176666667e+03	2.4620486023e-25
1.3180000000e+03	2.4650932307e-25
1.3183333333e+03	2.3673008361e-25
1.3186666667e+03	2.3789839921e-25
1.3190000000e+03	2.7474846213e-25
1.3193333333e+03	4.0748250054e-25
1.3196666667e+03	5.1606781215e-25
1.3200000000e+03	3.4059544424e-25
1.3203333333e+03	2.5416156788e-25
1.3206666667e+03	2.3852821251e-25
1.3210000000e+03	2.3778213698e-25
1.3213333333e+03	2.3316562183e-25
1.3216666667e+03	2.3477047913e-25
1.3220000000e+03	2.3270517812e-25
1.3223333333e+03	2.3243951678e-25
1.3226666667e+03	2.2506140905e-25
1.3230000000e+03	2.3088129216e-25
1.3233333333e+03	2.3139802919e-25
1.3236666667e+03	2.2742798664e-25
1.3240000000e+03	2.3978375796e-25
1.3243333333e+03	2.3174623118e-25
1.3246666667e+03	2.3095574895e-25
1.3250000000e+03	2.3084599560e-25
1.3253333333e+03	2.2591894382e-25
1.3256666667e+03	2.2061523855e-25
1.3260000000e+03	2.2423587164e-25
1.3263333333e+03	2.2580030156e-25
1.3266666667e+03	2.2637993828e-25
1.3270000000e+03	2.3551605647e-25
1.3273333333e+03	2.2993367900e-25
1.3276666667e+03	2.2463298157e-25
1.3280000000e+03	2.3904364287e-25
1.3283333333e+03	2.2387719025e-25
1.3286666667e+03	2.1941262664e-25
1.3290000000e+03	2.3069266021e-25
1.3293333333e+03	2.2648344351e-25
1.3296666667e+03	2.2752105995e-25
1.3300000000e+03	2.2969162769e-25
1.3303333333e+03	2.2200261221e-25
1.3306666667e+03	2.2829279666e-25
1.3310000000e+03	2.3164462453e-25
1.3313333333e+03	2.2550948555e-25
1.3316666667e+03	2.2338919647e-25
1.3320000000e+03	2.3262639364e-25
1.3323333333e+03	2.3170433084e-25
1.3326666667e+03	2.3725594481e-25
1.3330000000e+03	2.3718641719e-25
1.3333333333e+03	2.2959522083e-25
1.3336666667e+03	2.2775639797e-25
1.3340000000e+03	2.2881855379e-25
1.3343333333e+03	2.2901761541e-25
1.3346666667e+03	2.4727859831e-25
1.3350000000e+03	2.2418415955e-25
1.3353333333e+03	2.2537015174e-25
1.3356666667e+03	2.2931238218e-25
1.3360000000e+03	2.4055152174e-25
1.3363333333e+03	2.3304556844e-25
1.3366666667e+03	2.3655673766e-25
1.3370000000e+03	2.3837817665e-25
1.3373333333e+03	2.3084632823e-25
1.3376666667e+03	2.2772203371e-25
1.3380000000e+03	2.2641191102e-25
1.3383333333e+03	2.2534821666e-25
1.3386666667e+03	2.3846982787e-25
1.3390000000e+03	2.3575333667e-25
1.3393333333e+03	2.2107268059e-25
1.3396666667e+03	2.1738998049e-25
1.3400000000e+03	2.4100368281e-25
1.3403333333e+03	2.2982048396e-25
1.3406666667e+03	2.2294587095e-25
1.3410000000e+03	2.1670462280e-25
1.3413333333e+03	2.2028935392e-25
1.3416666667e+03	2.3447853615e-25
1.3420000000e+03	2.3525878119e-25
1.3423333333e+03	2.3533040275e-25
1.3426666667e+03	2.2937186972e-25
1.3430000000e+03	2.2455674066e-25
1.3433333333e+03	2.3036096849e-25
1.3436666667e+03	2.2732580416e-25
1.3440000000e+03	2.3674733765e-25
1.3443333333e+03	2.3647370804e-25
1.3446666667e+03	2.3834458160e-25
1.3450000000e+03	2.3615066993e-25
1.3453333333e+03	2.2284619568e-25
1.3456666667e+03	2.3917133528e-25
1.3460000000e+03	2.4508099461e-25
1.3463333333e+03	2.2947270614e-25
1.3466666667e+03	2.2823231195e-25
1.3470000000e+03	2.2910616495e-25
1.3473333333e+03	2.3419026360e-25
1.3476666667e+03	2.3504725419e-25
1.3480000000e+03	2.2997792844e-25
1.3483333333e+03	2.3333928812e-25
1.3486666667e+03	2.3551246403e-25
1.3490000000e+03	2.3647998369e-25
1.3493333333e+03	2.2991725527e-25
1.3496666667e+03	2.4185513919e-25
1.3500000000e+03	2.2764382347e-25
1.3503333333e+03	2.2621138972e-25
1.3506666667e+03	2.4235987150e-25
1.3510000000e+03	2.2736602353e-25
1.3513333333e+03	2.3409156991e-25
1.3516666667e+03	2.3259504570e-25
1.3520000000e+03	2.2928080251e-25
1.3523333333e+03	2.2828702192e-25
1.3526666667e+03	2.3338165359e-25
1.3530000000e+03	2.3579568659e-25
1.3533333333e+03	2.3725304915e-25
1.3536666667e+03	2.3586866729e-25
1.3540000000e+03	2.3426861372e-25
1.3543333333e+03	2.3409821954e-25
1.3546666667e+03	2.2914916217e-25
1.3550000000e+03	2.3148866323e-25
1.3553333333e+03	2.2997616034e-25
1.3556666667e+03	2.3847631878e-25
1.3560000000e+03	2.2565729184e-25
1.3563333333e+03	2.3092694651e-25
1.3566666667e+03	2.2460697204e-25
1.3570000000e+03	2.2832461739e-25
1.3573333333e+03	2.3027927676e-25
1.3576666667e+03	2.2813849042e-25
1.3580000000e+03	2.3471859332e-25
1.3583333333e+03	2.3548731862e-25
1.3586666667e+03	2.3275402376e-25
1.3590000000e+03	2.4141454160e-25
1.3593333333e+03	2.2963402888e-25
1.3596666667e+03	2.2429277836e-25
1.3600000000e+03	2.1812101906e-25
1.3603333333e+03	2.2502779086e-25
1.3606666667e+03	2.2935154304e-25
1.3610000000e+03	2.2918675758e-25
1.3613333333e+03	2.2845881692e-25
1.3616666667e+03	2.3044466025e-25
1.3620000000e+03	2.2299353700e-25
1.3623333333e+03	2.1704120349e-25
1.3626666667e+03	2.3165616712e-25
1.3630000000e+03	2.2541532119e-25
1.3633333333e+03	2.3474495867e-25
1.3636666667e+03	2.3682345185e-25
1.3640000000e+03	2.3284553686e-25
1.3643333333e+03	2.3111428815e-25
1.3646666667e+03	2.3846973049e-25
1.3650000000e+03	2.4321833862e-25
1.3653333333e+03	4.2433773606e-25
1.3656666667e+03	4.2949843803e-25
1.3660000000e+03	2.4522079070e-25
1.3663333333e+03	2.3828273375e-25
1.3666666667e+03	2.2884015648e-25
1.3670000000e+03	2.2931058335e-25
1.3673333333e+03	2.3750791839e-25
1.3676666667e+03	2.4126363199e-25
1.3680000000e+03	2.3571644458e-25
1.3683333333e+03	2.4308096140e-25
1.3686666667e+03	2.3124239107e-25
1.3690000000e+03	2.2532446609e-25
1.3693333333e+03	2.3967250289e-25
1.3696666667e+03	2.3541863147e-25
1.3700000000e+03	2.3256088857e-25
1.3703333333e+03	2.2359807701e-25
1.3706666667e+03	2.3219407862e-25
1.3710000000e+03	2.3575283908e-25
1.3713333333e+03	2.2907520887e-25
1.3716666667e+03	2.3241630322e-25
1.3720000000e+03	2.1551398397e-25
1.3723333333e+03	2.3800330528e-25
1.3726666667e+03	2.3889391366e-25
1.3730000000e+03	2.3813399920e-25
1.3733333333e+03	2.3418330249e-25
1.3736666667e+03	2.3179512388e-25
1.3740000000e+03	2.3507815611e-25
1.3743333333e+03	2.2620147838e-25
1.3746666667e+03	2.3237258843e-25
1.3750000000e+03	2.3359163053e-25
1.3753333333e+03	2.2773234623e-25
1.3756666667e+03	2.2517712294e-25
1.3760000000e+03	2.2927318096e-25
1.3763333333e+03	2.4300382252e-25
1.3766666667e+03	2.3669767951e-25
1.3770000000e+03	2.3867493479e-25
1.3773333333e+03	2.3474212414e-25
1.3776666667e+03	2.3421041563e-25
1.3780000000e+03	2.2737060650e-25
1.3783333333e+03	2.2272752892e-25
1.3786666667e+03	2.4530371180e-25
1.3790000000e+03	3.6683232194e-25
1.3793333333e+03	3.7024171742e-25
1.3796666667e+03	2.5130608508e-25
1.3800000000e+03	2.4807128871e-25
1.3803333333e+03	2.7007258073e-25
1.3806666667e+03	2.7182074942e-25
1.3810000000e+03	2.5278751043e-25
1.3813333333e+03	2.2987290034e-25
1.3816666667e+03	2.3708309781e-25
1.3820000000e+03	2.4299387579e-25
1.3823333333e+03	2.4418902749e-25
1.3826666667e+03	2.3572221012e-25
1.3830000000e+03	2.4069095353e-25
1.3833333333e+03	2.3270714705e-25
1.3836666667e+03	2.4419429653e-25
1.3840000000e+03	2.3898855071e-25
1.3843333333e+03	2.3660090582e-25
1.3846666667e+03	2.2446161929e-25
1.3850000000e+03	2.2631133394e-25
1.3853333333e+03	2.3922361538e-25
1.3856666667e+03	2.4262053952e-25
1.3860000000e+03	2.4611318862e-25
1.3863333333e+03	2.3849487976e-25
1.3866666667e+03	2.3966134475e-25
1.3870000000e+03	2.3782589512e-25
1.3873333333e+03	2.4382813098e-25
1.3876666667e+03	2.3007439988e-25
1.3880000000e+03	2.3980089758e-25
1.3883333333e+03	2.3193257970e-25
1.3886666667e+03	2.4261332318e-25
1.3890000000e+03	2.3854349298e-25
1.3893333333e+03	2.4621361071e-25
1.3896666667e+03	2.4109119452e-25
1.3900000000e+03	2.2925969348e-25
1.3903333333e+03	2.3881521259e-25
1.3906666667e+03	2.3800508088e-25
1.3910000000e+03	2.4248979298e-25
1.3913333333e+03	2.5002390499e-25
1.3916666667e+03	2.2789581432e-25
1.3920000000e+03	2.2847446030e-25
1.3923333333e+03	2.3604354203e-25
1.3926666667e+03	2.3554925265e-25
1.3930000000e+03	2.3724433437e-25
1.3933333333e+03	2.3285593156e-25
1.3936666667e+03	2.2927592642e-25
1.3940000000e+03	2.3082118645e-25
1.3943333333e+03	2.5202792975e-25
1.3946666667e+03	2.4049641711e-25
1.3950000000e+03	2.3593148186e-25
1.3953333333e+03	2.3674514289e-25
1.3956666667e+03	2.4486819300e-25
1.3960000000e+03	2.3973663639e-25
1.3963333333e+03	2.3177177877e-25
1.3966666667e+03	2.4145962898e-25
1.3970000000e+03	2.3148169090e-25
1.3973333333e+03	2.3406712402e-25
1.3976666667e+03	2.4046666699e-25
1.3980000000e+03	2.3957556043e-25
1.3983333333e+03	2.4129640572e-25
1.3986666667e+03	2.4236511473e-25
1.3990000000e+03	2.3612496959e-25
1.3993333333e+03	2.3374867228e-25
1.3996666667e+03	2.4724665802e-25
1.4000000000e+03	2.4423059474e-25
1.4003333333e+03	2.4391105758e-25
1.4006666667e+03	2.4302722277e-25
1.4010000000e+03	2.4359029554e-25
1.4013333333e+03	2.4027029502e-25
1.4016666667e+03	2.4215910075e-25
1.4020000000e+03	2.4034314344e-25
1.4023333333e+03	2.2989336474e-25
1.4026666667e+03	2.3536451664e-25
1.4030000000e+03	2.3557923913e-25
1.4033333333e+03	2.3621066303e-25
1.4036666667e+03	2.3957276098e-25
1.4040000000e+03	2.4363217110e-25
1.4043333333e+03	2.3839169954e-25
1.4046666667e+03	2.3806982728e-25
1.4050000000e+03	2.2595999171e-25
1.4053333333e+03	2.3944521245e-25
1.4056666667e+03	2.5167765055e-25
1.4060000000e+03	2.5200732320e-25
1.4063333333e+03	2.4598706454e-25
1.4066666667e+03	2.4068967802e-25
1.4070000000e+03	2.4317312834e-25
1.4073333333e+03	2.4283635311e-25
1.4076666667e+03	2.5225673600e-25
1.4080000000e+03	2.4673284570e-25
1.4083333333e+03	2.4023549899e-25
1.4086666667e+03	2.4777426003e-25
1.4090000000e+03	2.3368701704e-25
1.4093333333e+03	2.5473951995e-25
1.4096666667e+03	2.4301424324e-25
1.4100000000e+03	2.5123321492e-25
1.4103333333e+03	2.3921141579e-25
1.4106666667e+03	2.2776701193e-25
1.4110000000e+03	2.5036566166e-25
1.4113333333e+03	2.4956750014e-25
1.4116666667e+03	2.4523263734e-25
1.4120000000e+03	2.3835754923e-25
1.4123333333e+03	2.4648736109e-25
1.4126666667e+03	2.3799511594e-25
1.4130000000e+03	2.4224856510e-25
1.4133333333e+03	2.3739319254e-25
1.4136666667e+03	2.5216591202e-25
1.4140000000e+03	2.4180054257e-25
1.4143333333e+03	2.3798372339e-25
1.4146666667e+03	2.4587082094e-25
1.4150000000e+03	2.4245938919e-25
1.4153333333e+03	2.3459569041e-25
1.4156666667e+03	2.4359885755e-25
1.4160000000e+03	2.3790699810e-25
1.4163333333e+03	2.3470665809e-25
1.4166666667e+03	2.3655200613e-25
1.4170000000e+03	2.4592320431e-25
1.4173333333e+03	2.3620377040e-25
1.4176666667e+03	2.5463829929e-25
1.4180000000e+03	2.5120739484e-25
1.4183333333e+03	2.5107338454e-25
1.4186666667e+03	2.4813952939e-25
1.4190000000e+03	2.4602776937e-25
1.4193333333e+03	2.4102535553e-25
1.4196666667e+03	2.3326417877e-25
1.4200000000e+03	2.3408747047e-25
1.4203333333e+03	2.4132701903e-25
1.4206666667e+03	2.4364921817e-25
1.4210000000e+03	2.4094767107e-25
1.4213333333e+03	2.3771783477e-25
1.4216666667e+03	2.3656434038e-25
1.4220000000e+03	2.3973489063e-25
1.4223333333e+03	2.3679096245e-25
1.4226666667e+03	2.5045085992e-25
1.4230000000e+03	2.5221109721e-25
1.4233333333e+03	2.4029211339e-25
1.4236666667e+03	2.3796888247e-25
1.4240000000e+03	2.3893047412e-25
1.4243333333e+03	2.4604155260e-25
1.4246666667e+03	2.4451000003e-25
1.4250000000e+03	2.4912571718e-25
1.4253333333e+03	2.5507837118e-25
1.4256666667e+03	2.4775770482e-25
1.4260000000e+03	2.4093101456e-25
1.4263333333e+03	2.3760392972e-25
1.4266666667e+03	2.3745876709e-25
1.4270000000e+03	2.4040259766e-25
1.4273333333e+03	2.4158896102e-25
1.4276666667e+03	2.4226510119e-25
1.4280000000e+03	2.4838010107e-25
1.4283333333e+03	2.5052198534e-25
1.4286666667e+03	2.4414902895e-25
1.4290000000e+03	2.3580121065e-25
1.4293333333e+03	2.5776172775e-25
1.4296666667e+03	2.4335196324e-25
1.4300000000e+03	2.4023135337e-25
1.4303333333e+03	2.4092759244e-25
1.4306666667e+03	2.4832634164e-25
1.4310000000e+03	2.3655017842e-25
1.4313333333e+03	2.2899766002e-25
1.4316666667e+03	2.4201764910e-25
1.4320000000e+03	2.3494502275e-25
1.4323333333e+03	2.4878880110e-25
1.4326666667e+03	2.5286389863e-25
1.4330000000e+03	2.4493223536e-25
1.4333333333e+03	2.3957987679e-25
1.4336666667e+03	2.4308497367e-25
1.4340000000e+03	2.5748051825e-25
1.4343333333e+03	2.4392341837e-25
1.4346666667e+03	2.5101145476e-25
1.4350000000e+03	2.4813364925e-25
1.4353333333e+03	2.5830014687e-25
1.4356666667e+03	2.4808287935e-25
1.4360000000e+03	2.4730255142e-25
1.4363333333e+03	2.4886111963e-25
1.4366666667e+03	2.5754600501e-25
1.4370000000e+03	2.4845894831e-25
1.4373333333e+03	2.4220381503e-25
1.4376666667e+03	2.4331084302e-25
1.4380000000e+03	2.4895650836e-25
1.4383333333e+03	2.3707893483e-25
1.4386666667e+03	2.4833102516e-25
1.4390000000e+03	2.3373215852e-25
1.4393333333e+03	2.4210800865e-25
1.4396666667e+03	2.4848768261e-25
1.4400000000e+03	2.5571295900e-25
1.4403333333e+03	2.5692961563e-25
1.4406666667e+03	2.5782731515e-25
1.4410000000e+03	2.5850982664e-25
1.4413333333e+03	2.5390078723e-25
1.4416666667e+03	2.4674762153e-25
1.4420000000e+03	2.5092174246e-25
1.4423333333e+03	2.5734790662e-25
1.4426666667e+03	2.5280901777e-25
1.4430000000e+03	2.4878600772e-25
1.4433333333e+03	2.3590772016e-25
1.4436666667e+03	2.4476022144e-25
1.4440000000e+03	2.5347897293e-25
1.4443333333e+03	2.4350988980e-25
1.4446666667e+03	2.4806080584e-25
1.4450000000e+03	2.4968330441e-25
1.4453333333e+03	2.5090490586e-25
1.4456666667e+03	2.5181905600e-25
1.4460000000e+03	2.5611410422e-25
1.4463333333e+03	2.4417413021e-25
1.4466666667e+03	2.4502016426e-25
1.4470000000e+03	2.4851427030e-25
1.4473333333e+03	2.5352900128e-25
1.4476666667e+03	2.4847221213e-25
1.4480000000e+03	2.5099226137e-25
1.4483333333e+03	2.4434444160e-25
1.4486666667e+03	2.4729361494e-25
1.4490000000e+03	2.4896236752e-25
1.4493333333e+03	2.5164773589e-25
1.4496666667e+03	2.4834052033e-25
1.4500000000e+03	2.4715984925e-25
1.4503333333e+03	2.4513816742e-25
1.4506666667e+03	2.5453533071e-25
1.4510000000e+03	2.5525012774e-25
1.4513333333e+03	2.5302012743e-25
1.4516666667e+03	2.5883819154e-25
1.4520000000e+03	2.4982247960e-25
1.4523333333e+03	2.4476353926e-25
1.4526666667e+03	2.4325829032e-25
1.4530000000e+03	2.5685029487e-25
1.4533333333e+03	2.4254975949e-25
1.4536666667e+03	2.5298211036e-25
1.4540000000e+03	2.4448900044e-25
1.4543333333e+03	2.4852866775e-25
1.4546666667e+03	2.4177203440e-25
1.4550000000e+03	2.5377261804e-25
1.4553333333e+03	2.5138046650e-25
1.4556666667e+03	2.5317345826e-25
1.4560000000e+03	2.5410744485e-25
1.4563333333e+03	2.6142485551e-25
1.4566666667e+03	2.5610837640e-25
1.4570000000e+03	2.6023981603e-25
1.4573333333e+03	2.5412368155e-25
1.4576666667e+03	2.5917774001e-25
1.4580000000e+03	2.5917333369e-25
1.4583333333e+03	2.5672454699e-25
1.4586666667e+03	2.5006144629e-25
1.4590000000e+03	2.5007946214e-25
1.4593333333e+03	2.5468657626e-25
1.4596666667e+03	2.6555807146e-25
1.4600000000e+03	2.5648881851e-25
1.4603333333e+03	2.5751071340e-25
1.4606666667e+03	2.5681452002e-25
1.4610000000e+03	2.5408282541e-25
1.4613333333e+03	2.7215228012e-25
1.4616666667e+03	2.6364404311e-25
1.4620000000e+03	2.6970148456e-25
1.4623333333e+03	2.8553201692e-25
1.4626666667e+03	3.0622516686e-25
1.4630000000e+03	4.2424235906e-25
1.4633333333e+03	8.0750888597e-25
1.4740000000e+03	8.1396209478e-25
1.4743333333e+03	4.5817112243e-25
1.4746666667e+03	3.1137087162e-25
1.4750000000e+03	2.7234790832e-25
1.4753333333e+03	2.7552833371e-25
1.4756666667e+03	2.6345543503e-25
1.4760000000e+03	2.5070083714e-25
1.4763333333e+03	2.4721029596e-25
1.4766666667e+03	2.4262313359e-25
1.4770000000e+03	2.6953935762e-25
1.4773333333e+03	2.5766859661e-25
1.4776666667e+03	2.5646438804e-25
1.4780000000e+03	2.5145957421e-25
1.4783333333e+03	2.5176791603e-25
1.4786666667e+03	2.5729358922e-25
1.4790000000e+03	2.6293856625e-25
1.4793333333e+03	2.5908123251e-25
1.4796666667e+03	2.5322488998e-25
1.4800000000e+03	2.5788914778e-25
1.4803333333e+03	2.5787512319e-25
1.4806666667e+03	2.7921904547e-25
1.4810000000e+03	3.2405027384e-25
1.4813333333e+03	8.9938101423e-25
1.4870000000e+03	1.0500799098e-24
1.4873333333e+03	4.3807538035e-25
1.4876666667e+03	3.2799201075e-25
1.4880000000e+03	3.0032256314e-25
1.4883333333e+03	2.9031446658e-25
1.4886666667e+03	2.6847949276e-25
1.4890000000e+03	2.7079142725e-25
1.4893333333e+03	2.6154114810e-25
1.4896666667e+03	2.6323617292e-25
1.4900000000e+03	2.7497828659e-25
1.4903333333e+03	2.7997154028e-25
1.4906666667e+03	2.6673133398e-25
1.4910000000e+03	2.8801336752e-25
1.4913333333e+03	6.4173419339e-25
1.4930000000e+03	4.0774939911e-25
1.4933333333e+03	2.8702241546e-25
1.4936666667e+03	5.1104105895e-25
1.4950000000e+03	6.2629079587e-25
1.4953333333e+03	3.8869039650e-25
1.4956666667e+03	5.8607558072e-25
1.4960000000e+03	1.1611659566e-24
1.5013333333e+03	7.0026988354e-25
1.5016666667e+03	3.5624361220e-25
1.5020000000e+03	2.9476330377e-25
1.5023333333e+03	2.7198726230e-25
1.5026666667e+03	2.7196193633e-25
1.5030000000e+03	2.6341555071e-25
1.5033333333e+03	2.7590735875e-25
1.5036666667e+03	2.6990349574e-25
1.5040000000e+03	2.7028417141e-25
1.5043333333e+03	2.5663465016e-25
1.5046666667e+03	2.6230995781e-25
1.5050000000e+03	2.4461664908e-25
1.5053333333e+03	2.4985824562e-25
1.5056666667e+03	2.5075880576e-25
1.5060000000e+03	2.6327234145e-25
1.5063333333e+03	2.6227003254e-25
1.5066666667e+03	2.6196317335e-25
1.5070000000e+03	2.5224312608e-25
1.5073333333e+03	2.5805946232e-25
1.5076666667e+03	2.5694790958e-25
1.5080000000e+03	2.6520619587e-25
1.5083333333e+03	2.5688443470e-25
1.5086666667e+03	2.6490425505e-25
1.5090000000e+03	2.6417839392e-25
1.5093333333e+03	2.6143801974e-25
1.5096666667e+03	2.6811270267e-25
1.5100000000e+03	2.6426844365e-25
1.5103333333e+03	2.6209741284e-25
1.5106666667e+03	2.6922881402e-25
1.5110000000e+03	2.6295562164e-25
1.5113333333e+03	2.6851700312e-25
1.5116666667e+03	2.6608371393e-25
1.5120000000e+03	2.5745306677e-25
1.5123333333e+03	2.4538772137e-25
1.5126666667e+03	2.5653819696e-25
1.5130000000e+03	2.5769081536e-25
1.5133333333e+03	2.6146361474e-25
1.5136666667e+03	2.5993484247e-25
1.5140000000e+03	2.5889293001e-25
1.5143333333e+03	2.5249112995e-25
1.5146666667e+03	2.6925214296e-25
1.5150000000e+03	2.5935877393e-25
1.5153333333e+03	2.6117350684e-25
1.5156666667e+03	2.5924758044e-25
1.5160000000e+03	2.7107703998e-25
1.5163333333e+03	2.5731208786e-25
1.5166666667e+03	2.5755335670e-25
1.5170000000e+03	2.8266039612e-25
1.5173333333e+03	2.7209466517e-25
1.5176666667e+03	2.6195768311e-25
1.5180000000e+03	2.5949492618e-25
1.5183333333e+03	2.6609434250e-25
1.5186666667e+03	2.6153570761e-25
1.5190000000e+03	2.6358231360e-25
1.5193333333e+03	2.5851464684e-25
1.5196666667e+03	2.5749211766e-25
1.5200000000e+03	2.5826938370e-25
1.5203333333e+03	2.6470640148e-25
1.5206666667e+03	2.6787364846e-25
1.5210000000e+03	2.6518531179e-25
1.5213333333e+03	2.6377991374e-25
1.5216666667e+03	2.7539929593e-25
1.5220000000e+03	2.6013785358e-25
1.5223333333e+03	2.5573964479e-25
1.5226666667e+03	2.6619893814e-25
1.5230000000e+03	2.6474178913e-25
1.5233333333e+03	2.6816328090e-25
1.5236666667e+03	2.5780780935e-25
1.5240000000e+03	2.7105206710e-25
1.5243333333e+03	2.6869087255e-25
1.5246666667e+03	2.6089245703e-25
1.5250000000e+03	2.5531829363e-25
1.5253333333e+03	2.6465582071e-25
1.5256666667e+03	2.6201663192e-25
1.5260000000e+03	2.7539493439e-25
1.5263333333e+03	2.7157463952e-25
1.5266666667e+03	2.6226944650e-25
1.5270000000e+03	2.6519894881e-25
1.5273333333e+03	2.5863251689e-25
1.5276666667e+03	2.6419949643e-25
1.5280000000e+03	2.7322393850e-25
1.5283333333e+03	2.7093875131e-25
1.5286666667e+03	2.6750744515e-25
1.5290000000e+03	2.7423532330e-25
1.5293333333e+03	2.7640011486e-25
1.5296666667e+03	2.7511324461e-25
1.5300000000e+03	2.7297803197e-25
1.5303333333e+03	2.8034257861e-25
1.5306666667e+03	2.6686451281e-25
1.5310000000e+03	2.6881334426e-25
1.5313333333e+03	2.6620322509e-25
1.5316666667e+03	2.6757044231e-25
1.5320000000e+03	2.7350531567e-25
1.5323333333e+03	2.7281368854e-25
1.5326666667e+03	2.6604922534e-25
1.5330000000e+03	2.8110293386e-25
1.5333333333e+03	2.7930525810e-25
1.5336666667e+03	2.7776707499e-25
1.5340000000e+03	2.7851495681e-25
1.5343333333e+03	2.7115738814e-25
1.5346666667e+03	2.7111491016e-25
1.5350000000e+03	2.6782719286e-25
1.5353333333e+03	2.7776229156e-25
1.5356666667e+03	2.7071835360e-25
1.5360000000e+03	2.7153749191e-25
1.5363333333e+03	2.6643764141e-25
1.5366666667e+03	2.6602041415e-25
1.5370000000e+03	2.8010227375e-25
1.5373333333e+03	2.6090803541e-25
1.5376666667e+03	2.7297374585e-25
1.5380000000e+03	2.6740622814e-25
1.5383333333e+03	2.7010704069e-25
1.5386666667e+03	2.7067137098e-25
1.5390000000e+03	2.5269472137e-25
1.5393333333e+03	2.5675712914e-25
1.5396666667e+03	2.6292155189e-25
1.5400000000e+03	2.6267327995e-25
1.5403333333e+03	2.6890003296e-25
1.5406666667e+03	2.7312497373e-25
1.5410000000e+03	2.7226130642e-25
1.5413333333e+03	2.6982486981e-25
1.5416666667e+03	2.6764162112e-25
1.5420000000e+03	2.5269281762e-25
1.5423333333e+03	2.6580356494e-25
1.5426666667e+03	2.7320905618e-25
1.5430000000e+03	2.7501287936e-25
1.5433333333e+03	2.7375150431e-25
1.5436666667e+03	2.5562112604e-25
1.5440000000e+03	2.7076078878e-25
1.5443333333e+03	2.7207667830e-25
1.5446666667e+03	2.7386768970e-25
1.5450000000e+03	2.6836849067e-25
1.5453333333e+03	2.7226147404e-25
1.5456666667e+03	2.8760362204e-25
1.5460000000e+03	2.6595568752e-25
1.5463333333e+03	2.7747811400e-25
1.5466666667e+03	2.7121747753e-25
1.5470000000e+03	2.7255608407e-25
1.5473333333e+03	2.6350970477e-25
1.5476666667e+03	2.7822306675e-25
1.5480000000e+03	2.6529180686e-25
1.5483333333e+03	2.7034390587e-25
1.5486666667e+03	2.7658682350e-25
1.5490000000e+03	2.6820742850e-25
1.5493333333e+03	2.6486952855e-25
1.5496666667e+03	2.7125457055e-25
1.5500000000e+03	2.7283868903e-25
1.5503333333e+03	2.7396428491e-25
1.5506666667e+03	2.6731951852e-25
1.5510000000e+03	2.7448895856e-25
1.5513333333e+03	2.7641456534e-25
1.5516666667e+03	2.5675294587e-25
1.5520000000e+03	2.6977808441e-25
1.5523333333e+03	2.7438373526e-25
1.5526666667e+03	2.6291932168e-25
1.5530000000e+03	2.7593637389e-25
1.5533333333e+03	2.8456567864e-25
1.5536666667e+03	2.7106062279e-25
1.5540000000e+03	2.6951560548e-25
1.5543333333e+03	2.6670933263e-25
1.5546666667e+03	2.7735309357e-25
1.5550000000e+03	2.7708930076e-25
1.5553333333e+03	2.6655149890e-25
1.5556666667e+03	2.6567816397e-25
1.5560000000e+03	2.7031478414e-25
1.5563333333e+03	2.7701120242e-25
1.5566666667e+03	2.7330850348e-25
1.5570000000e+03	2.7157655619e-25
1.5573333333e+03	2.7764537493e-25
1.5576666667e+03	2.7994679808e-25
1.5580000000e+03	2.6712920087e-25
1.5583333333e+03	2.7458341778e-25
1.5586666667e+03	2.8191018472e-25
1.5590000000e+03	2.7956039849e-25
1.5593333333e+03	2.7262996937e-25
1.5596666667e+03	2.7442719587e-25
1.5600000000e+03	2.6381292569e-25
1.5603333333e+03	2.7497361031e-25
1.5606666667e+03	2.6722957076e-25
1.5610000000e+03	2.6376405379e-25
1.5613333333e+03	2.6517955354e-25
1.5616666667e+03	2.6539296127e-25
1.5620000000e+03	2.5824724568e-25
1.5623333333e+03	2.7044883716e-25
1.5626666667e+03	2.7390897170e-25
1.5630000000e+03	2.7060038216e-25
1.5633333333e+03	2.6526473940e-25
1.5636666667e+03	2.6798019154e-25
1.5640000000e+03	2.6468017705e-25
1.5643333333e+03	2.6621548542e-25
1.5646666667e+03	2.7113625842e-25
1.5650000000e+03	2.7645939605e-25
1.5653333333e+03	2.6971651658e-25
1.5656666667e+03	2.7653729694e-25
1.5660000000e+03	2.7480017664e-25
1.5663333333e+03	2.7959114565e-25
1.5666666667e+03	2.6894076263e-25
1.5670000000e+03	2.7014918088e-25
1.5673333333e+03	2.7526015453e-25
1.5676666667e+03	2.7547158832e-25
1.5680000000e+03	2.8847038363e-25
1.5683333333e+03	2.7534130079e-25
1.5686666667e+03	2.7488951676e-25
1.5690000000e+03	2.7808704768e-25
1.5693333333e+03	2.6482979111e-25
1.5696666667e+03	2.8334823758e-25
1.5700000000e+03	2.7589743998e-25
1.5703333333e+03	2.7570627946e-25
1.5706666667e+03	2.7860965046e-25
1.5710000000e+03	2.8332294290e-25
1.5713333333e+03	2.8325687658e-25
1.5716666667e+03	2.7770311474e-25
1.5720000000e+03	2.7715175732e-25
1.5723333333e+03	2.7380101256e-25
1.5726666667e+03	2.8075790922e-25
1.5730000000e+03	2.7271810542e-25
1.5733333333e+03	2.7489488136e-25
1.5736666667e+03	2.7941348790e-25
1.5740000000e+03	2.8383299701e-25
1.5743333333e+03	2.7145254911e-25
1.5746666667e+03	2.6718827933e-25
1.5750000000e+03	2.8833213951e-25
1.5753333333e+03	2.7620222581e-25
1.5756666667e+03	2.8086359032e-25
1.5760000000e+03	2.8368541972e-25
1.5763333333e+03	2.7264700889e-25
1.5766666667e+03	2.7786274672e-25
1.5770000000e+03	2.8371396286e-25
1.5773333333e+03	2.8015879506e-25
1.5776666667e+03	2.8143571644e-25
1.5780000000e+03	2.9368640713e-25
1.5783333333e+03	2.7751380273e-25
1.5786666667e+03	2.8332867158e-25
1.5790000000e+03	2.8657753893e-25
1.5793333333e+03	2.8433986610e-25
1.5796666667e+03	2.8348093758e-25
1.5800000000e+03	2.7253822103e-25
1.5803333333e+03	2.7148044455e-25
1.5806666667e+03	2.8368242366e-25
1.5810000000e+03	2.6641766065e-25
1.5813333333e+03	2.7855039427e-25
1.5816666667e+03	2.8674292437e-25
1.5820000000e+03	2.8093732968e-25
1.5823333333e+03	2.9068327953e-25
1.5826666667e+03	2.7873252955e-25
1.5830000000e+03	2.8074739485e-25
1.5833333333e+03	2.8031232789e-25
1.5836666667e+03	2.9528775838e-25
1.5840000000e+03	2.9520721873e-25
1.5843333333e+03	2.8828240857e-25
1.5846666667e+03	2.7182734396e-25
1.5850000000e+03	2.8892275525e-25
1.5853333333e+03	2.8813852779e-25
1.5856666667e+03	2.8335447398e-25
1.5860000000e+03	2.7316044399e-25
1.5863333333e+03	2.8528677665e-25
1.5866666667e+03	2.8592133938e-25
1.5870000000e+03	2.8942651902e-25
1.5873333333e+03	2.7683688836e-25
1.5876666667e+03	2.7861084426e-25
1.5880000000e+03	2.9078575590e-25
1.5883333333e+03	2.9914299464e-25
1.5886666667e+03	2.8908150038e-25
1.5890000000e+03	2.9149036128e-25
1.5893333333e+03	2.8522190600e-25
1.5896666667e+03	2.7553936042e-25
1.5900000000e+03	2.8896484636e-25
1.5903333333e+03	2.8708344029e-25
1.5906666667e+03	2.7763513548e-25
1.5910000000e+03	2.8219606949e-25
1.5913333333e+03	2.9055852864e-25
1.5916666667e+03	2.9275895357e-25
1.5920000000e+03	3.0007615461e-25
1.5923333333e+03	2.8545817574e-25
1.5926666667e+03	2.6684601588e-25
1.5930000000e+03	2.8992822730e-25
1.5933333333e+03	2.8740169287e-25
1.5936666667e+03	2.8377689951e-25
1.5940000000e+03	2.8687084796e-25
1.5943333333e+03	2.8417144556e-25
1.5946666667e+03	2.8075561578e-25
1.5950000000e+03	2.8136511046e-25
1.5953333333e+03	2.9585773969e-25
1.5956666667e+03	2.8262014242e-25
1.5960000000e+03	2.8869486511e-25
1.5963333333e+03	2.9108291766e-25
1.5966666667e+03	2.9493822306e-25
1.5970000000e+03	2.9537041575e-25
1.5973333333e+03	2.7826347553e-25
1.5976666667e+03	2.8803250840e-25
1.5980000000e+03	2.7752939596e-25
1.5983333333e+03	2.8013454750e-25
1.5986666667e+03	2.9116327428e-25
1.5990000000e+03	2.8396773847e-25
1.5993333333e+03	2.9770909793e-25
1.5996666667e+03	2.8679255725e-25
1.6000000000e+03	2.7040471453e-25
1.6003333333e+03	2.7974518074e-25
1.6006666667e+03	2.8898513295e-25
1.6010000000e+03	2.8131914437e-25
1.6013333333e+03	2.8909909517e-25
1.6016666667e+03	3.0468433263e-25
1.6020000000e+03	2.8514658216e-25
1.6023333333e+03	2.8264548575e-25
1.6026666667e+03	2.8635156359e-25
1.6030000000e+03	2.9489138605e-25
1.6033333333e+03	2.9165500557e-25
1.6036666667e+03	2.9026608937e-25
1.6040000000e+03	2.8590476015e-25
1.6043333333e+03	2.7642908463e-25
1.6046666667e+03	2.8824266770e-25
1.6050000000e+03	2.9027973661e-25
1.6053333333e+03	2.7958486843e-25
1.6056666667e+03	2.8232153891e-25
1.6060000000e+03	2.8016815819e-25
1.6063333333e+03	2.9662645264e-25
1.6066666667e+03	2.9635771296e-25
1.6070000000e+03	2.9957704535e-25
1.6073333333e+03	2.9133581212e-25
1.6076666667e+03	2.8235590106e-25
1.6080000000e+03	2.8490584228e-25
1.6083333333e+03	2.8652263052e-25
1.6086666667e+03	2.8735172246e-25
1.6090000000e+03	2.8720790137e-25
1.6093333333e+03	2.8351196603e-25
1.6096666667e+03	2.8493750416e-25
1.6100000000e+03	2.9485283540e-25
1.6103333333e+03	2.9867162206e-25
1.6106666667e+03	2.8243525302e-25
1.6110000000e+03	2.9452059581e-25
1.6113333333e+03	2.7907064553e-25
1.6116666667e+03	2.7193033414e-25
1.6120000000e+03	2.7992960372e-25
1.6123333333e+03	2.7971288380e-25
1.6126666667e+03	2.8396237676e-25
1.6130000000e+03	2.8474747939e-25
1.6133333333e+03	2.8308968310e-25
1.6136666667e+03	2.7552864493e-25
1.6140000000e+03	2.7422208799e-25
1.6143333333e+03	2.7997659012e-25
1.6146666667e+03	2.7710881720e-25
1.6150000000e+03	2.8750122973e-25
1.6153333333e+03	2.8099430834e-25
1.6156666667e+03	2.9102383113e-25
1.6160000000e+03	2.8140871460e-25
1.6163333333e+03	2.8725089698e-25
1.6166666667e+03	2.9380433934e-25
1.6170000000e+03	2.9070835962e-25
1.6173333333e+03	2.8704112591e-25
1.6176666667e+03	2.9606565347e-25
1.6180000000e+03	3.0429741225e-25
1.6183333333e+03	3.1091005208e-25
1.6186666667e+03	2.8421375603e-25
1.6190000000e+03	2.8472097776e-25
1.6193333333e+03	2.8174916387e-25
1.6196666667e+03	2.8704127043e-25
1.6200000000e+03	3.0028836882e-25
1.6203333333e+03	2.9770128042e-25
1.6206666667e+03	3.0272952397e-25
1.6210000000e+03	2.9725488037e-25
1.6213333333e+03	2.9253827561e-25
1.6216666667e+03	2.8395321447e-25
1.6220000000e+03	2.7571559693e-25
1.6223333333e+03	2.7526222911e-25
1.6226666667e+03	2.8414329827e-25
1.6230000000e+03	2.9570192158e-25
1.6233333333e+03	2.9424322251e-25
1.6236666667e+03	2.9511561262e-25
1.6240000000e+03	2.9643238760e-25
1.6243333333e+03	2.9787763941e-25
1.6246666667e+03	2.9733666365e-25
1.6250000000e+03	2.8923454088e-25
1.6253333333e+03	2.8342879202e-25
1.6256666667e+03	3.0100773407e-25
1.6260000000e+03	3.0236977023e-25
1.6263333333e+03	2.9171525855e-25
1.6266666667e+03	2.8588665534e-25
1.6270000000e+03	3.0206448172e-25
1.6273333333e+03	2.9838654212e-25
1.6276666667e+03	2.8535628538e-25
1.6280000000e+03	2.8605246837e-25
1.6283333333e+03	2.9254328157e-25
1.6286666667e+03	2.9839130301e-25
1.6290000000e+03	2.9850368573e-25
1.6293333333e+03	3.0340543598e-25
1.6296666667e+03	3.0565117832e-25
1.6300000000e+03	3.1145425500e-25
1.6303333333e+03	2.9442353180e-25
1.6306666667e+03	2.8613044127e-25
1.6310000000e+03	2.9404106125e-25
1.6313333333e+03	3.0235052712e-25
1.6316666667e+03	2.9079310120e-25
1.6320000000e+03	3.0605284379e-25
1.6323333333e+03	3.0835701752e-25
1.6326666667e+03	2.9590628149e-25
1.6330000000e+03	3.0142690045e-25
1.6333333333e+03	2.9988793830e-25
1.6336666667e+03	2.9820586088e-25
1.6340000000e+03	2.7879258314e-25
1.6343333333e+03	2.9628341178e-25
1.6346666667e+03	3.2399545514e-25
1.6350000000e+03	3.2422772661e-25
1.6353333333e+03	3.2035114150e-25
1.6356666667e+03	3.0963037625e-25
1.6360000000e+03	3.2088198584e-25
1.6363333333e+03	3.0525217181e-25
1.6366666667e+03	3.0467448650e-25
1.6370000000e+03	3.0657052518e-25
1.6373333333e+03	3.0477952541e-25
1.6376666667e+03	3.2206128858e-25
1.6380000000e+03	3.1539251976e-25
1.6383333333e+03	2.9370412179e-25
1.6386666667e+03	3.0309389732e-25
1.6390000000e+03	3.0772530805e-25
1.6393333333e+03	3.1516103895e-25
1.6396666667e+03	3.1313279107e-25
1.6400000000e+03	3.0232138514e-25
1.6403333333e+03	3.0949209122e-25
1.6406666667e+03	3.1283448288e-25
1.6410000000e+03	3.1056356256e-25
1.6413333333e+03	3.0587540731e-25
1.6416666667e+03	2.9453164542e-25
1.6420000000e+03	3.1332589711e-25
1.6423333333e+03	3.1253848119e-25
1.6426666667e+03	3.1277293524e-25
1.6430000000e+03	3.0085127389e-25
1.6433333333e+03	2.9974127973e-25
1.6436666667e+03	3.2203698154e-25
1.6440000000e+03	3.1701989694e-25
1.6443333333e+03	3.0829373901e-25
1.6446666667e+03	2.9713172428e-25
1.6450000000e+03	3.1544184289e-25
1.6453333333e+03	3.3150931161e-25
1.6456666667e+03	3.1130560517e-25
1.6460000000e+03	3.0860379474e-25
1.6463333333e+03	3.0526550436e-25
1.6466666667e+03	3.0563445553e-25
1.6470000000e+03	3.0192959604e-25
1.6473333333e+03	3.0824007580e-25
1.6476666667e+03	3.1823805123e-25
1.6480000000e+03	3.1541137566e-25
1.6483333333e+03	2.9849124455e-25
1.6486666667e+03	2.9466293754e-25
1.6490000000e+03	3.0498886735e-25
1.6493333333e+03	2.9988562474e-25
1.6496666667e+03	2.9777874951e-25
1.6500000000e+03	3.1262108249e-25
1.6503333333e+03	2.9290733752e-25
1.6506666667e+03	3.0462298692e-25
1.6510000000e+03	3.1141944682e-25
1.6513333333e+03	3.1665496422e-25
1.6516666667e+03	2.9778789998e-25
1.6520000000e+03	2.8151942157e-25
1.6523333333e+03	2.9582855855e-25
1.6526666667e+03	2.9574273209e-25
1.6530000000e+03	3.0746751119e-25
1.6533333333e+03	3.0130384807e-25
1.6536666667e+03	2.9778529070e-25
1.6540000000e+03	3.0345731302e-25
1.6543333333e+03	3.0077549377e-25
1.6546666667e+03	3.0182481137e-25
1.6550000000e+03	2.9807320301e-25
1.6553333333e+03	3.0152267632e-25
1.6556666667e+03	3.0591862924e-25
1.6560000000e+03	3.1220411508e-25
1.6563333333e+03	3.1590663066e-25
1.6566666667e+03	3.0716896376e-25
1.6570000000e+03	2.9910725582e-25
1.6573333333e+03	3.0884939918e-25
1.6576666667e+03	2.9740857529e-25
1.6580000000e+03	2.9920045815e-25
1.6583333333e+03	3.0821362899e-25
1.6586666667e+03	3.0306475675e-25
1.6590000000e+03	3.2341000037e-25
1.6593333333e+03	3.0391400056e-25
1.6596666667e+03	3.0363402891e-25
1.6600000000e+03	2.9478382834e-25
1.6603333333e+03	3.0574231421e-25
1.6606666667e+03	3.0050267030e-25
1.6610000000e+03	3.0320398278e-25
1.6613333333e+03	3.1176431419e-25
1.6616666667e+03	3.2142459786e-25
1.6620000000e+03	3.0448789010e-25
1.6623333333e+03	2.9217265564e-25
1.6626666667e+03	3.0028261359e-25
1.6630000000e+03	3.1195126855e-25
1.6633333333e+03	2.9871484200e-25
1.6636666667e+03	3.0514517701e-25
1.6640000000e+03	3.0510029157e-25
1.6643333333e+03	3.0683615747e-25
1.6646666667e+03	3.0112732486e-25
1.6650000000e+03	3.0651947225e-25
1.6653333333e+03	2.9438453354e-25
1.6656666667e+03	3.0690447018e-25
1.6660000000e+03	2.9024552556e-25
1.6663333333e+03	2.9356384086e-25
1.6666666667e+03	3.1274601587e-25
1.6670000000e+03	3.2085855200e-25
1.6673333333e+03	3.0223320986e-25
1.6676666667e+03	2.9848490363e-25
1.6680000000e+03	2.9518562713e-25
1.6683333333e+03	3.0755711117e-25
1.6686666667e+03	3.1919819356e-25
1.6690000000e+03	3.0287915497e-25
1.6693333333e+03	3.0916323718e-25
1.6696666667e+03	3.1950720433e-25
1.6700000000e+03	3.0362075103e-25
1.6703333333e+03	3.0063294858e-25
1.6706666667e+03	3.0954053923e-25
1.6710000000e+03	3.0654646429e-25
1.6713333333e+03	2.9932034378e-25
1.6716666667e+03	3.0107226727e-25
1.6720000000e+03	3.0082332389e-25
1.6723333333e+03	3.0180083159e-25
1.6726666667e+03	3.2155015815e-25
1.6730000000e+03	3.1676513222e-25
1.6733333333e+03	3.1436948025e-25
1.6736666667e+03	3.1043398773e-25
1.6740000000e+03	3.0347889507e-25
1.6743333333e+03	3.1105218174e-25
1.6746666667e+03	3.0188208149e-25
1.6750000000e+03	3.0304746718e-25
1.6753333333e+03	3.1495429319e-25
1.6756666667e+03	3.1098617210e-25
1.6760000000e+03	3.1175752967e-25
1.6763333333e+03	3.1307130030e-25
1.6766666667e+03	3.2494739798e-25
1.6770000000e+03	3.2748733863e-25
1.6773333333e+03	3.2243254209e-25
1.6776666667e+03	3.1622261211e-25
1.6780000000e+03	3.3385887930e-25
1.6783333333e+03	3.3000975253e-25
1.6786666667e+03	3.3358782901e-25
1.6790000000e+03	3.1971841149e-25
1.6793333333e+03	3.2767947092e-25
1.6796666667e+03	3.2253569737e-25
1.6800000000e+03	3.0880133225e-25
1.6803333333e+03	3.0849364704e-25
1.6806666667e+03	3.1286050444e-25
1.6810000000e+03	3.2856750773e-25
1.6813333333e+03	3.1283984123e-25
1.6816666667e+03	3.1287111538e-25
1.6820000000e+03	3.2059838130e-25
1.6823333333e+03	3.1219549287e-25
1.6826666667e+03	3.0456121220e-25
1.6830000000e+03	2.9323551915e-25
1.6833333333e+03	3.1568634098e-25
1.6836666667e+03	3.2611001576e-25
1.6840000000e+03	3.0695640400e-25
1.6843333333e+03	3.2140204304e-25
1.6846666667e+03	3.1783411425e-25
1.6850000000e+03	3.0587746160e-25
1.6853333333e+03	3.0957144364e-25
1.6856666667e+03	3.2378108494e-25
1.6860000000e+03	3.1359897119e-25
1.6863333333e+03	3.1448623320e-25
1.6866666667e+03	3.1461112447e-25
1.6870000000e+03	3.0269418308e-25
1.6873333333e+03	3.1028614738e-25
1.6876666667e+03	3.0692666971e-25
1.6880000000e+03	3.1111929470e-25
1.6883333333e+03	3.1795215368e-25
1.6886666667e+03	3.1535012202e-25
1.6890000000e+03	3.1069402231e-25
1.6893333333e+03	3.2177193071e-25
1.6896666667e+03	3.2519890536e-25
1.6900000000e+03	3.1975662719e-25
1.6903333333e+03	3.2230586075e-25
1.6906666667e+03	3.0958239597e-25
1.6910000000e+03	2.9994220553e-25
1.6913333333e+03	3.0434001260e-25
1.6916666667e+03	3.1541297035e-25
1.6920000000e+03	3.2499853976e-25
1.6923333333e+03	3.2388552985e-25
1.6926666667e+03	3.1242517780e-25
1.6930000000e+03	3.1572984463e-25
1.6933333333e+03	3.1561721559e-25
1.6936666667e+03	3.1751520105e-25
1.6940000000e+03	3.1052837134e-25
1.6943333333e+03	3.1648902938e-25
1.6946666667e+03	3.2431456867e-25
1.6950000000e+03	3.2030203673e-25
1.6953333333e+03	3.1285212702e-25
1.6956666667e+03	3.0580028665e-25
1.6960000000e+03	3.0059238631e-25
1.6963333333e+03	3.0882528725e-25
1.6966666667e+03	3.1057497189e-25
1.6970000000e+03	3.0979429300e-25
1.6973333333e+03	3.1384074669e-25
1.6976666667e+03	3.0766896127e-25
1.6980000000e+03	3.0041920876e-25
1.6983333333e+03	3.1074619080e-25
1.6986666667e+03	3.1621054530e-25
1.6990000000e+03	3.1815612283e-25
1.6993333333e+03	3.0421848348e-25
1.6996666667e+03	3.1762557612e-25
1.7000000000e+03	3.1524696659e-25
1.7003333333e+03	3.1335365988e-25
1.7006666667e+03	3.1187512209e-25
1.7010000000e+03	3.1559845840e-25
1.7013333333e+03	2.9905049728e-25
1.7016666667e+03	3.1142138178e-25
1.7020000000e+03	3.1621136669e-25
1.7023333333e+03	3.2115471593e-25
1.7026666667e+03	3.0542768397e-25
1.7030000000e+03	3.0865290925e-25
1.7033333333e+03	3.1709717325e-25
1.7036666667e+03	3.1993857848e-25
1.7040000000e+03	3.2415263782e-25
1.7043333333e+03	3.2357371694e-25
1.7046666667e+03	3.0919534824e-25
1.7050000000e+03	3.0795638628e-25
1.7053333333e+03	3.1036796690e-25
1.7056666667e+03	3.0675473149e-25
1.7060000000e+03	3.1019294733e-25
1.7063333333e+03	3.0355587768e-25
1.7066666667e+03	3.2763484150e-25
1.7070000000e+03	3.1429219955e-25
1.7073333333e+03	3.1350753413e-25
1.7076666667e+03	3.0866721424e-25
1.7080000000e+03	3.0820963610e-25
1.7083333333e+03	3.1453003697e-25
1.7086666667e+03	3.2095732502e-25
1.7090000000e+03	3.0871440195e-25
1.7093333333e+03	3.0912430407e-25
1.7096666667e+03	3.2011065421e-25
1.7100000000e+03	3.1513811980e-25
1.7103333333e+03	3.1784293107e-25
1.7106666667e+03	3.2312128018e-25
1.7110000000e+03	3.2216536702e-25
1.7113333333e+03	3.1647296567e-25
1.7116666667e+03	3.1886226151e-25
1.7120000000e+03	3.2377973131e-25
1.7123333333e+03	3.2552360936e-25
1.7126666667e+03	3.3626523740e-25
1.7130000000e+03	3.0634625288e-25
1.7133333333e+03	3.1369565657e-25
1.7136666667e+03	3.1875376710e-25
1.7140000000e+03	3.0490962997e-25
1.7143333333e+03	3.0084832318e-25
1.7146666667e+03	2.9606912539e-25
1.7150000000e+03	3.1253420303e-25
1.7153333333e+03	3.1059671910e-25
1.7156666667e+03	3.0116066991e-25
1.7160000000e+03	3.0593312907e-25
1.7163333333e+03	3.2046187846e-25
1.7166666667e+03	3.0826083687e-25
1.7170000000e+03	3.1571256621e-25
1.7173333333e+03	3.0811223895e-25
1.7176666667e+03	3.2775570492e-25
1.7180000000e+03	3.1036713167e-25
1.7183333333e+03	2.9965013390e-25
1.7186666667e+03	3.1628799648e-25
1.7190000000e+03	3.0198192024e-25
1.7193333333e+03	3.0745190471e-25
1.7196666667e+03	3.0602011199e-25
1.7200000000e+03	2.9819313128e-25
1.7203333333e+03	3.0325180451e-25
1.7206666667e+03	3.0378805348e-25
1.7210000000e+03	3.1336395129e-25
1.7213333333e+03	3.2291222097e-25
1.7216666667e+03	3.1326666796e-25
1.7220000000e+03	3.2125711687e-25
1.7223333333e+03	3.1470730547e-25
1.7226666667e+03	3.0423892919e-25
1.7230000000e+03	3.0629295930e-25
1.7233333333e+03	3.0850398131e-25
1.7236666667e+03	3.0492642059e-25
1.7240000000e+03	2.9253727796e-25
1.7243333333e+03	3.0665966469e-25
1.7246666667e+03	3.1758368425e-25
1.7250000000e+03	3.1838530090e-25
1.7253333333e+03	3.0231709620e-25
1.7256666667e+03	3.2804544503e-25
1.7260000000e+03	3.0918591078e-25
1.7263333333e+03	3.0044113834e-25
1.7266666667e+03	3.0868467029e-25
1.7270000000e+03	3.1659742925e-25
1.7273333333e+03	3.0741310318e-25
1.7276666667e+03	3.0622054486e-25
1.7280000000e+03	3.0598436865e-25
1.7283333333e+03	3.0183663732e-25
1.7286666667e+03	3.1081533276e-25
1.7290000000e+03	3.0247902561e-25
1.7293333333e+03	3.0871821013e-25
1.7296666667e+03	3.1633690919e-25
1.7300000000e+03	3.1650729882e-25
1.7303333333e+03	3.1344817952e-25
1.7306666667e+03	3.1314127225e-25
1.7310000000e+03	3.0172778977e-25
1.7313333333e+03	3.0404866823e-25
1.7316666667e+03	3.1019017015e-25
1.7320000000e+03	3.0682310180e-25
1.7323333333e+03	3.0211192388e-25
1.7326666667e+03	3.0158005296e-25
1.7330000000e+03	3.1449570018e-25
1.7333333333e+03	3.1151740116e-25
1.7336666667e+03	3.1653339777e-25
1.7340000000e+03	3.0333203298e-25
1.7343333333e+03	3.2075843008e-25
1.7346666667e+03	3.1981425971e-25
1.7350000000e+03	3.0994347066e-25
1.7353333333e+03	3.0665985175e-25
1.7356666667e+03	3.0098053773e-25
1.7360000000e+03	3.0402092620e-25
1.7363333333e+03	3.0468505144e-25
1.7366666667e+03	3.2704988595e-25
1.7370000000e+03	3.1177218890e-25
1.7373333333e+03	3.1642834003e-25
1.7376666667e+03	3.1595815495e-25
1.7380000000e+03	3.2115260836e-25
1.7383333333e+03	3.0832968829e-25
1.7386666667e+03	3.1621400009e-25
1.7390000000e+03	3.1531763406e-25
1.7393333333e+03	3.0545456662e-25
1.7396666667e+03	3.0765925772e-25
1.7400000000e+03	3.0290312608e-25
1.7403333333e+03	3.2727294001e-25
1.7406666667e+03	3.4049258296e-25
1.7410000000e+03	3.2893104641e-25
1.7413333333e+03	3.2353616503e-25
1.7416666667e+03	3.2067301870e-25
1.7420000000e+03	3.1086304854e-25
1.7423333333e+03	3.1856205175e-25
1.7426666667e+03	2.9473721690e-25
1.7430000000e+03	3.2157353422e-25
1.7433333333e+03	3.2369030512e-25
1.7436666667e+03	3.0547658391e-25
1.7440000000e+03	3.0409366446e-25
1.7443333333e+03	3.1139946128e-25
1.7446666667e+03	3.0709350843e-25
1.7450000000e+03	3.1208046441e-25
1.7453333333e+03	3.1822314936e-25
1.7456666667e+03	3.2550188189e-25
1.7460000000e+03	3.1652229753e-25
1.7463333333e+03	3.2202847903e-25
1.7466666667e+03	3.0739960944e-25
1.7470000000e+03	3.1669105263e-25
1.7473333333e+03	3.2218829710e-25
1.7476666667e+03	3.2444245082e-25
1.7480000000e+03	3.1986461609e-25
1.7483333333e+03	3.2523817822e-25
1.7486666667e+03	3.2208027677e-25
1.7490000000e+03	3.1884172350e-25
1.7493333333e+03	3.3182329640e-25
1.7496666667e+03	3.1860487990e-25
1.7500000000e+03	3.1387863107e-25
1.7503333333e+03	3.1627445442e-25
1.7506666667e+03	3.1036481467e-25
1.7510000000e+03	3.0447843464e-25
1.7513333333e+03	3.1148059280e-25
1.7516666667e+03	3.1116004260e-25
1.7520000000e+03	3.1127298903e-25
1.7523333333e+03	3.1649666526e-25
1.7526666667e+03	3.1069152513e-25
1.7530000000e+03	3.1988398159e-25
1.7533333333e+03	3.0674044369e-25
1.7536666667e+03	3.1722897777e-25
1.7540000000e+03	3.0610045622e-25
1.7543333333e+03	3.1678346352e-25
1.7546666667e+03	3.0385740394e-25
1.7550000000e+03	3.1610707755e-25
1.7553333333e+03	3.1421598795e-25
1.7556666667e+03	3.1036762891e-25
1.7560000000e+03	3.1053528635e-25
1.7563333333e+03	3.0620594520e-25
1.7566666667e+03	3.1485598215e-25
1.7570000000e+03	3.2163097928e-25
1.7573333333e+03	3.1944458922e-25
1.7576666667e+03	3.0239554932e-25
1.7580000000e+03	3.1373200941e-25
1.7583333333e+03	3.1152512635e-25
1.7586666667e+03	3.1607401378e-25
1.7590000000e+03	3.0080667395e-25
1.7593333333e+03	2.9679667887e-25
1.7596666667e+03	3.0586121908e-25
1.7600000000e+03	3.0591830818e-25
1.7603333333e+03	3.0428875091e-25
1.7606666667e+03	3.2079988735e-25
1.7610000000e+03	3.0651076272e-25
1.7613333333e+03	3.0362761013e-25
1.7616666667e+03	3.1939638740e-25
1.7620000000e+03	3.0670036167e-25
1.7623333333e+03	3.1638516984e-25
1.7626666667e+03	3.2099485179e-25
1.7630000000e+03	3.2478701499e-25
1.7633333333e+03	3.1995773966e-25
1.7636666667e+03	3.1360521803e-25
1.7640000000e+03	3.1657090793e-25
1.7643333333e+03	3.2889484621e-25
1.7646666667e+03	3.3355833496e-25
1.7650000000e+03	3.2633742386e-25
1.7653333333e+03	3.3158224672e-25
1.7656666667e+03	3.1941502165e-25
1.7660000000e+03	3.2374915791e-25
1.7663333333e+03	3.2371828416e-25
1.7666666667e+03	3.2127722650e-25
1.7670000000e+03	3.1650994024e-25
1.7673333333e+03	3.1261176971e-25
1.7676666667e+03	3.0932131263e-25
1.7680000000e+03	3.0009922667e-25
1.7683333333e+03	3.1755046156e-25
1.7686666667e+03	3.2288640085e-25
1.7690000000e+03	3.3264157292e-25
1.7693333333e+03	3.2838583305e-25
1.7696666667e+03	3.1322910879e-25
1.7700000000e+03	3.1383564402e-25
1.7703333333e+03	3.2423716304e-25
1.7706666667e+03	3.2648541010e-25
1.7710000000e+03	3.1080020622e-25
1.7713333333e+03	3.0766504059e-25
1.7716666667e+03	3.2072463865e-25
1.7720000000e+03	3.2458138286e-25
1.7723333333e+03	3.0982475759e-25
1.7726666667e+03	3.3291562227e-25
1.7730000000e+03	3.3128632360e-25
1.7733333333e+03	3.1807379253e-25
1.7736666667e+03	3.2185988826e-25
1.7740000000e+03	3.2111928439e-25
1.7743333333e+03	3.1488921308e-25
1.7746666667e+03	3.1355754068e-25
1.7750000000e+03	3.1867255445e-25
1.7753333333e+03	3.0562826213e-25
1.7756666667e+03	3.1822566868e-25
1.7760000000e+03	3.2396424915e-25
1.7763333333e+03	3.1422312880e-25
1.7766666667e+03	3.2569796228e-25
1.7770000000e+03	3.2226837172e-25
1.7773333333e+03	3.1429377703e-25
1.7776666667e+03	3.2265862693e-25
1.7780000000e+03	3.2164909704e-25
1.7783333333e+03	3.1793865977e-25
1.7786666667e+03	3.3236188029e-25
1.7790000000e+03	3.0663504692e-25
1.7793333333e+03	3.2896227164e-25
1.7796666667e+03	3.2165897823e-25
1.7800000000e+03	3.3121307616e-25
1.7803333333e+03	3.2054837311e-25
1.7806666667e+03	3.0755552363e-25
1.7810000000e+03	3.2199506128e-25
1.7813333333e+03	3.0992430355e-25
1.7816666667e+03	3.1219358249e-25
1.7820000000e+03	3.2793855056e-25
1.7823333333e+03	3.2559057923e-25
1.7826666667e+03	3.4677085616e-25
1.7830000000e+03	3.3523859172e-25
1.7833333333e+03	3.3331141722e-25
1.7836666667e+03	3.3949760711e-25
1.7840000000e+03	3.2635412804e-25
1.7843333333e+03	3.1134353462e-25
1.7846666667e+03	3.0837211925e-25
1.7850000000e+03	3.2283504015e-25
1.7853333333e+03	3.2107770867e-25
1.7856666667e+03	3.1444101020e-25
1.7860000000e+03	3.1860016496e-25
1.7863333333e+03	3.2925351100e-25
1.7866666667e+03	3.1826162341e-25
1.7870000000e+03	3.1578403642e-25
1.7873333333e+03	3.2317583620e-25
1.7876666667e+03	3.5324219027e-25
1.7880000000e+03	3.3784415397e-25
1.7883333333e+03	3.2389188789e-25
1.7886666667e+03	3.3102627495e-25
1.7890000000e+03	3.2642766249e-25
1.7893333333e+03	3.2294796652e-25
1.7896666667e+03	3.1823245660e-25
1.7900000000e+03	3.2715600041e-25
1.7903333333e+03	3.3294929573e-25
1.7906666667e+03	3.3233889574e-25
1.7910000000e+03	3.2794614367e-25
1.7913333333e+03	3.2284708131e-25
1.7916666667e+03	3.2753032304e-25
1.7920000000e+03	3.3571880993e-25
1.7923333333e+03	3.1782409280e-25
1.7926666667e+03	3.1764166940e-25
1.7930000000e+03	3.1464447117e-25
1.7933333333e+03	3.2825164445e-25
1.7936666667e+03	3.1735020722e-25
1.7940000000e+03	3.3601567165e-25
1.7943333333e+03	3.3867311396e-25
1.7946666667e+03	3.3144052322e-25
1.7950000000e+03	3.1060478394e-25
1.7953333333e+03	3.1244861571e-25
1.7956666667e+03	3.1256833773e-25
1.7960000000e+03	3.2816512633e-25
1.7963333333e+03	3.2538124549e-25
1.7966666667e+03	3.2947161875e-25
1.7970000000e+03	3.2486504381e-25
1.7973333333e+03	3.3065745243e-25
1.7976666667e+03	3.2756030761e-25
1.7980000000e+03	3.1774453830e-25
1.7983333333e+03	3.2364434957e-25
1.7986666667e+03	3.2937722767e-25
1.7990000000e+03	3.3928338393e-25
1.7993333333e+03	3.2406443483e-25
1.7996666667e+03	3.2677159150e-25
1.8000000000e+03	3.4426499737e-25
1.8003333333e+03	3.2356229456e-25
1.8006666667e+03	3.1817248174e-25
1.8010000000e+03	3.1571079342e-25
1.8013333333e+03	3.1280192018e-25
1.8016666667e+03	3.2001079562e-25
1.8020000000e+03	3.0532276059e-25
1.8023333333e+03	3.2069787355e-25
1.8026666667e+03	3.2913968077e-25
1.8030000000e+03	3.1909227128e-25
1.8033333333e+03	3.2456087539e-25
1.8036666667e+03	3.1980160610e-25
1.8040000000e+03	3.4046196423e-25
1.8043333333e+03	3.2716218817e-25
1.8046666667e+03	3.3228795035e-25
1.8050000000e+03	3.3651180092e-25
1.8053333333e+03	3.4195130355e-25
1.8056666667e+03	3.2407212046e-25
1.8060000000e+03	3.2817899516e-25
1.8063333333e+03	3.1842179354e-25
1.8066666667e+03	3.2521398902e-25
1.8070000000e+03	3.3133660202e-25
1.8073333333e+03	3.3774238066e-25
1.8076666667e+03	3.3770342700e-25
1.8080000000e+03	3.3406820703e-25
1.8083333333e+03	3.1199926328e-25
1.8086666667e+03	3.3366953995e-25
1.8090000000e+03	3.3128620635e-25
1.8093333333e+03	3.2730263737e-25
1.8096666667e+03	3.3515281992e-25
1.8100000000e+03	3.3763042890e-25
1.8103333333e+03	3.4848666844e-25
1.8106666667e+03	3.1921454795e-25
1.8110000000e+03	3.2943048951e-25
1.8113333333e+03	3.3612062679e-25
1.8116666667e+03	3.2261182483e-25
1.8120000000e+03	3.2218957225e-25
1.8123333333e+03	3.1721561959e-25
1.8126666667e+03	3.2566083884e-25
1.8130000000e+03	3.2470544990e-25
1.8133333333e+03	3.3066242942e-25
1.8136666667e+03	3.3028676674e-25
1.8140000000e+03	3.3503225146e-25
1.8143333333e+03	3.4180368390e-25
1.8146666667e+03	3.3310686052e-25
1.8150000000e+03	3.3787450203e-25
1.8153333333e+03	3.2593143551e-25
1.8156666667e+03	3.2729160949e-25
1.8160000000e+03	3.2672946953e-25
1.8163333333e+03	3.3615014416e-25
1.8166666667e+03	3.1391505430e-25
1.8170000000e+03	3.2876776128e-25
1.8173333333e+03	3.1433678396e-25
1.8176666667e+03	3.3733503215e-25
1.8180000000e+03	3.3695237356e-25
1.8183333333e+03	3.2902815916e-25
1.8186666667e+03	3.2626927590e-25
1.8190000000e+03	3.1395611846e-25
1.8193333333e+03	3.3049448819e-25
1.8196666667e+03	3.5895573213e-25
1.8200000000e+03	3.4379645152e-25
1.8203333333e+03	3.2219579752e-25
1.8206666667e+03	3.2028797345e-25
1.8210000000e+03	3.2848107441e-25
1.8213333333e+03	3.3077132733e-25
1.8216666667e+03	3.3066088337e-25
1.8220000000e+03	3.2831430667e-25
1.8223333333e+03	3.3246176073e-25
1.8226666667e+03	3.4440496450e-25
1.8230000000e+03	3.2865226406e-25
1.8233333333e+03	3.2521144585e-25
1.8236666667e+03	3.3339351537e-25
1.8240000000e+03	3.2936889347e-25
1.8243333333e+03	3.3082782812e-25
1.8246666667e+03	3.4417378531e-25
1.8250000000e+03	3.2685081862e-25
1.8253333333e+03	3.2657225384e-25
1.8256666667e+03	3.3230175603e-25
1.8260000000e+03	3.3641343295e-25
1.8263333333e+03	3.2623969811e-25
1.8266666667e+03	3.2783025088e-25
1.8270000000e+03	3.1045417530e-25
1.8273333333e+03	3.3189269920e-25
1.8276666667e+03	3.3517831828e-25
1.8280000000e+03	3.2711433264e-25
1.8283333333e+03	3.4033544358e-25
1.8286666667e+03	3.2677639852e-25
1.8290000000e+03	3.2687375799e-25
1.8293333333e+03	3.3549578141e-25
1.8296666667e+03	3.3903262803e-25
1.8300000000e+03	3.3424800839e-25
1.8303333333e+03	3.4138934557e-25
1.8306666667e+03	3.3016951475e-25
1.8310000000e+03	3.1743255872e-25
1.8313333333e+03	3.3165968838e-25
1.8316666667e+03	3.3766640753e-25
1.8320000000e+03	3.3289571553e-25
1.8323333333e+03	3.2873169176e-25
1.8326666667e+03	3.3035614140e-25
1.8330000000e+03	3.3599000637e-25
1.8333333333e+03	3.1360970706e-25
1.8336666667e+03	3.2569356584e-25
1.8340000000e+03	3.1580645706e-25
1.8343333333e+03	3.3511270256e-25
1.8346666667e+03	3.3103596435e-25
1.8350000000e+03	3.1629934720e-25
1.8353333333e+03	3.1969729864e-25
1.8356666667e+03	3.3539378360e-25
1.8360000000e+03	3.2454671247e-25
1.8363333333e+03	3.2931838664e-25
1.8366666667e+03	3.4169580803e-25
1.8370000000e+03	3.3388696110e-25
1.8373333333e+03	3.3831667446e-25
1.8376666667e+03	3.2126144845e-25
1.8380000000e+03	3.3118481899e-25
1.8383333333e+03	3.3675228217e-25
1.8386666667e+03	3.3591874148e-25
1.8390000000e+03	3.3539716536e-25
1.8393333333e+03	3.4011230357e-25
1.8396666667e+03	3.2157093717e-25
1.8400000000e+03	3.3364667066e-25
1.8403333333e+03	3.2797893631e-25
1.8406666667e+03	3.4159983777e-25
1.8410000000e+03	3.3470814155e-25
1.8413333333e+03	3.3584591678e-25
1.8416666667e+03	3.4690723720e-25
1.8420000000e+03	3.4819206084e-25
1.8423333333e+03	3.4526917641e-25
1.8426666667e+03	3.3224516271e-25
1.8430000000e+03	3.2869111416e-25
1.8433333333e+03	3.4173773444e-25
1.8436666667e+03	3.2192161210e-25
1.8440000000e+03	3.2322820629e-25
1.8443333333e+03	3.1541269281e-25
1.8446666667e+03	3.2498075057e-25
1.8450000000e+03	3.4315050696e-25
1.8453333333e+03	3.3447067926e-25
1.8456666667e+03	3.3290541107e-25
1.8460000000e+03	3.4031509951e-25
1.8463333333e+03	3.3509386833e-25
1.8466666667e+03	3.5080758813e-25
1.8470000000e+03	3.4129021624e-25
1.8473333333e+03	3.3227363992e-25
1.8476666667e+03	3.2779699398e-25
1.8480000000e+03	3.2176419160e-25
1.8483333333e+03	3.2950258680e-25
1.8486666667e+03	3.3429426379e-25
1.8490000000e+03	3.2696133571e-25
1.8493333333e+03	3.2860992510e-25
1.8496666667e+03	3.3822236086e-25
1.8500000000e+03	3.3574649691e-25
1.8503333333e+03	3.4071940235e-25
1.8506666667e+03	3.4151826073e-25
1.8510000000e+03	3.4382262795e-25
1.8513333333e+03	3.4023226150e-25
1.8516666667e+03	3.4377166718e-25
1.8520000000e+03	3.4608075569e-25
1.8523333333e+03	3.3459822081e-25
1.8526666667e+03	3.2636693301e-25
1.8530000000e+03	3.3443981848e-25
1.8533333333e+03	3.3381932722e-25
1.8536666667e+03	3.3742112557e-25
1.8540000000e+03	3.3112959347e-25
1.8543333333e+03	3.3915628914e-25
1.8546666667e+03	3.3795406605e-25
1.8550000000e+03	3.2788650789e-25
1.8553333333e+03	3.5425002133e-25
1.8556666667e+03	3.4179152932e-25
1.8560000000e+03	3.1546344695e-25
1.8563333333e+03	3.1261021498e-25
1.8566666667e+03	3.3327098952e-25
1.8570000000e+03	3.3089570515e-25
1.8573333333e+03	3.3576051335e-25
1.8576666667e+03	3.4559896123e-25
1.8580000000e+03	3.3819752905e-25
1.8583333333e+03	3.4880421862e-25
1.8586666667e+03	3.4392742201e-25
1.8590000000e+03	3.2243480434e-25
1.8593333333e+03	3.3135866251e-25
1.8596666667e+03	3.3222731690e-25
1.8600000000e+03	3.4649654894e-25
1.8603333333e+03	3.4490728427e-25
1.8606666667e+03	3.4970482906e-25
1.8610000000e+03	3.3701128090e-25
1.8613333333e+03	3.3926116788e-25
1.8616666667e+03	3.3721042100e-25
1.8620000000e+03	3.5054900029e-25
1.8623333333e+03	3.4168975358e-25
1.8626666667e+03	3.3510961610e-25
1.8630000000e+03	3.3863291354e-25
1.8633333333e+03	3.2694448690e-25
1.8636666667e+03	3.3753828267e-25
1.8640000000e+03	3.4150490310e-25
1.8643333333e+03	3.3005541602e-25
1.8646666667e+03	3.4550802078e-25
1.8650000000e+03	3.4213908546e-25
1.8653333333e+03	3.3443383131e-25
1.8656666667e+03	3.3013355619e-25
1.8660000000e+03	3.3843683734e-25
1.8663333333e+03	3.4170949192e-25
1.8666666667e+03	3.3696557798e-25
1.8670000000e+03	3.4257386401e-25
1.8673333333e+03	3.4367627222e-25
1.8676666667e+03	3.3694500819e-25
1.8680000000e+03	3.5467152686e-25
1.8683333333e+03	3.4353001764e-25
1.8686666667e+03	3.4521059244e-25
1.8690000000e+03	3.2872678484e-25
1.8693333333e+03	3.4242291750e-25
1.8696666667e+03	3.2349258123e-25
1.8700000000e+03	3.3463629382e-25
1.8703333333e+03	3.3647986167e-25
1.8706666667e+03	3.3389204291e-25
1.8710000000e+03	3.3984909038e-25
1.8713333333e+03	3.4288601104e-25
1.8716666667e+03	3.3374948296e-25
1.8720000000e+03	3.3623895141e-25
1.8723333333e+03	3.4503886148e-25
1.8726666667e+03	3.3812884715e-25
1.8730000000e+03	3.3227226968e-25
1.8733333333e+03	3.2700018700e-25
1.8736666667e+03	3.4440468183e-25
1.8740000000e+03	3.5455970666e-25
1.8743333333e+03	3.5120014486e-25
1.8746666667e+03	3.3414282493e-25
1.8750000000e+03	3.5422403020e-25
1.8753333333e+03	3.4931450897e-25
1.8756666667e+03	3.3767049236e-25
1.8760000000e+03	3.4740222125e-25
1.8763333333e+03	3.3957591988e-25
1.8766666667e+03	3.3604431384e-25
1.8770000000e+03	3.5368803417e-25
1.8773333333e+03	3.5334403989e-25
1.8776666667e+03	3.3791295359e-25
1.8780000000e+03	3.3602602503e-25
1.8783333333e+03	3.3668145420e-25
1.8786666667e+03	3.3613077451e-25
1.8790000000e+03	3.4351787198e-25
1.8793333333e+03	3.4759902053e-25
1.8796666667e+03	3.6004874897e-25
1.8800000000e+03	3.4525932663e-25
1.8803333333e+03	3.5256752873e-25
1.8806666667e+03	3.4579795201e-25
1.8810000000e+03	3.6240135166e-25
1.8813333333e+03	3.5906054385e-25
1.8816666667e+03	3.3898561434e-25
1.8820000000e+03	3.4526419560e-25
1.8823333333e+03	3.4425946274e-25
1.8826666667e+03	3.4765487662e-25
1.8830000000e+03	3.3869661700e-25
1.8833333333e+03	3.4332828255e-25
1.8836666667e+03	3.4749854205e-25
1.8840000000e+03	3.4467124179e-25
1.8843333333e+03	3.4816509141e-25
1.8846666667e+03	3.4738369980e-25
1.8850000000e+03	3.4920378473e-25
1.8853333333e+03	3.5371123697e-25
1.8856666667e+03	3.3364929389e-25
1.8860000000e+03	3.3399378342e-25
1.8863333333e+03	3.3785114680e-25
1.8866666667e+03	3.2466995612e-25
1.8870000000e+03	3.5712662413e-25
1.8873333333e+03	3.5179906520e-25
1.8876666667e+03	3.4831425109e-25
1.8880000000e+03	3.5990985680e-25
1.8883333333e+03	3.5320539420e-25
1.8886666667e+03	3.3752095581e-25
1.8890000000e+03	3.4743722912e-25
1.8893333333e+03	3.3406425236e-25
1.8896666667e+03	3.3385232484e-25
1.8900000000e+03	3.5738878356e-25
1.8903333333e+03	3.6638421979e-25
1.8906666667e+03	3.5189352359e-25
1.8910000000e+03	3.5278273691e-25
1.8913333333e+03	3.3669362243e-25
1.8916666667e+03	3.3245798613e-25
1.8920000000e+03	3.2837589526e-25
1.8923333333e+03	3.5309720763e-25
1.8926666667e+03	3.4525278259e-25
1.8930000000e+03	3.4281387310e-25
1.8933333333e+03	3.5663973502e-25
1.8936666667e+03	3.4780517375e-25
1.8940000000e+03	3.4011777086e-25
1.8943333333e+03	3.4238125630e-25
1.8946666667e+03	3.4653085110e-25
1.8950000000e+03	3.4648504881e-25
1.8953333333e+03	3.2853165442e-25
1.8956666667e+03	3.3054096819e-25
1.8960000000e+03	3.3452640382e-25
1.8963333333e+03	3.6071886982e-25
1.8966666667e+03	3.4814467102e-25
1.8970000000e+03	3.3692388469e-25
1.8973333333e+03	3.4535953311e-25
1.8976666667e+03	3.4032381203e-25
1.8980000000e+03	3.5384999901e-25
1.8983333333e+03	3.4825693506e-25
1.8986666667e+03	3.4074671730e-25
1.8990000000e+03	3.3928150428e-25
1.8993333333e+03	3.6322337407e-25
1.8996666667e+03	3.6399253997e-25
1.9000000000e+03	3.5518834386e-25
1.9003333333e+03	3.3907891151e-25
1.9006666667e+03	3.5672925438e-25
1.9010000000e+03	3.4553407349e-25
1.9013333333e+03	3.4879911335e-25
1.9016666667e+03	3.5589035405e-25
1.9020000000e+03	3.4675134811e-25
1.9023333333e+03	3.5563654946e-25
1.9026666667e+03	3.6970900353e-25
1.9030000000e+03	3.5648408475e-25
1.9033333333e+03	3.5328792777e-25
1.9036666667e+03	3.4026640950e-25
1.9040000000e+03	3.4957142068e-25
1.9043333333e+03	3.3929069523e-25
1.9046666667e+03	3.3677163936e-25
1.9050000000e+03	3.6005610187e-25
1.9053333333e+03	3.4107079183e-25
1.9056666667e+03	3.5239250681e-25
1.9060000000e+03	3.5765352709e-25
1.9063333333e+03	3.5893997105e-25
1.9066666667e+03	3.4240193261e-25
1.9070000000e+03	3.4034508339e-25
1.9073333333e+03	3.5582180530e-25
1.9076666667e+03	3.4725549284e-25
1.9080000000e+03	3.3749929917e-25
1.9083333333e+03	3.4597737443e-25
1.9086666667e+03	3.4199110185e-25
1.9090000000e+03	3.6129563747e-25
1.9093333333e+03	3.5384275667e-25
1.9096666667e+03	3.4718380606e-25
1.9100000000e+03	3.6041960746e-25
1.9103333333e+03	3.5207112123e-25
1.9106666667e+03	3.3657610621e-25
1.9110000000e+03	3.4091353733e-25
1.9113333333e+03	3.4702795226e-25
1.9116666667e+03	3.4869259678e-25
1.9120000000e+03	3.7300489082e-25
1.9123333333e+03	3.7025758469e-25
1.9126666667e+03	3.5462536153e-25
1.9130000000e+03	3.5119617239e-25
1.9133333333e+03	3.5326011954e-25
1.9136666667e+03	3.6463592826e-25
1.9140000000e+03	3.4570875354e-25
1.9143333333e+03	3.3770718394e-25
1.9146666667e+03	3.4663830957e-25
1.9150000000e+03	3.2545167835e-25
1.9153333333e+03	3.5571931115e-25
1.9156666667e+03	3.5693250967e-25
1.9160000000e+03	3.4487700912e-25
1.9163333333e+03	3.5067982516e-25
1.9166666667e+03	3.6237091250e-25
1.9170000000e+03	3.5704171805e-25
1.9173333333e+03	3.5951726891e-25
1.9176666667e+03	3.7123394218e-25
1.9180000000e+03	3.6816530996e-25
1.9183333333e+03	3.7577294796e-25
1.9186666667e+03	3.5574849840e-25
1.9190000000e+03	3.5491160564e-25
1.9193333333e+03	3.6023964305e-25
1.9196666667e+03	3.4467603067e-25
1.9200000000e+03	3.4049443852e-25
1.9203333333e+03	3.4450767385e-25
1.9206666667e+03	3.5527331258e-25
1.9210000000e+03	3.5854570682e-25
1.9213333333e+03	3.5129383033e-25
1.9216666667e+03	3.5084044284e-25
1.9220000000e+03	3.4294020389e-25
1.9223333333e+03	3.4375227669e-25
1.9226666667e+03	3.5327647464e-25
1.9230000000e+03	3.5237281459e-25
1.9233333333e+03	3.6629905833e-25
1.9236666667e+03	3.6496463450e-25
1.9240000000e+03	3.4674148655e-25
1.9243333333e+03	3.5594849520e-25
1.9246666667e+03	3.5848699108e-25
1.9250000000e+03	3.6532774348e-25
1.9253333333e+03	3.5075662308e-25
1.9256666667e+03	3.4287748133e-25
1.9260000000e+03	3.5139664646e-25
1.9263333333e+03	3.6278498890e-25
1.9266666667e+03	3.5448619701e-25
1.9270000000e+03	3.6260946810e-25
1.9273333333e+03	3.7714387691e-25
1.9276666667e+03	3.6580850551e-25
1.9280000000e+03	3.4782220785e-25
1.9283333333e+03	3.4813677622e-25
1.9286666667e+03	3.4510194312e-25
1.9290000000e+03	4.0796058007e-25
1.9293333333e+03	6.1658866963e-25
1.9330000000e+03	7.1691449348e-25
1.9333333333e+03	3.9724090155e-25
1.9336666667e+03	3.7401328649e-25
1.9340000000e+03	3.6474001891e-25
1.9343333333e+03	3.6089091845e-25
1.9346666667e+03	3.5382862718e-25
1.9350000000e+03	3.4800633687e-25
1.9353333333e+03	4.3236123137e-25
1.9380000000e+03	3.6677554838e-25
1.9383333333e+03	3.5846095374e-25
1.9386666667e+03	3.6856095414e-25
1.9390000000e+03	3.8133330744e-25
1.9416666667e+03	3.6857895558e-25
1.9420000000e+03	3.6843625557e-25
1.9423333333e+03	3.5924735299e-25
1.9426666667e+03	3.6668978859e-25
1.9430000000e+03	3.5248874454e-25
1.9433333333e+03	3.4966244351e-25
1.9436666667e+03	3.6043283069e-25
1.9440000000e+03	3.5387178347e-25
1.9443333333e+03	3.6398950728e-25
1.9446666667e+03	3.7808854071e-25
1.9450000000e+03	3.5753648152e-25
1.9453333333e+03	3.5857170535e-25
1.9456666667e+03	3.6251041640e-25
1.9460000000e+03	3.7688014297e-25
1.9463333333e+03	3.5507536970e-25
1.9466666667e+03	3.4857328700e-25
1.9470000000e+03	3.5644277581e-25
1.9483333333e+03	3.7317074994e-25
1.9486666667e+03	6.0002140032e-25
1.9496666667e+03	1.2155123396e-24
1.9500000000e+03	3.7678322313e-25
1.9503333333e+03	3.4808963382e-25
1.9506666667e+03	3.5966818416e-25
1.9510000000e+03	3.6904658166e-25
1.9513333333e+03	3.6546251180e-25
1.9516666667e+03	3.6211479783e-25
1.9520000000e+03	3.5544764479e-25
1.9523333333e+03	3.6201365068e-25
1.9526666667e+03	3.6576601273e-25
1.9530000000e+03	6.8893165602e-25
1.9573333333e+03	3.9393674880e-25
1.9576666667e+03	3.4530494094e-25
1.9580000000e+03	3.6146816393e-25
1.9583333333e+03	3.6112536123e-25
1.9586666667e+03	3.5812937765e-25
1.9590000000e+03	3.5538428121e-25
1.9593333333e+03	3.6762371237e-25
1.9596666667e+03	3.6920191724e-25
1.9600000000e+03	3.9113878133e-25
1.9603333333e+03	7.6871737031e-25
1.9620000000e+03	1.1138499470e-24
1.9623333333e+03	3.7942312195e-25
1.9626666667e+03	3.5412107360e-25
1.9630000000e+03	3.5022726724e-25
1.9633333333e+03	3.6056556875e-25
1.9636666667e+03	3.4450255119e-25
1.9640000000e+03	3.4197648297e-25
1.9643333333e+03	3.6290505447e-25
1.9646666667e+03	3.6027343021e-25
1.9650000000e+03	3.6723468157e-25
1.9653333333e+03	3.6155077643e-25
1.9656666667e+03	3.7152955058e-25
1.9660000000e+03	3.5726461166e-25
1.9663333333e+03	3.7154646308e-25
1.9666666667e+03	3.6137728400e-25
1.9670000000e+03	3.5297654713e-25
1.9673333333e+03	3.6787320472e-25
1.9676666667e+03	4.1310874890e-25
1.9680000000e+03	7.3127190579e-25
1.9706666667e+03	9.6871775305e-25
1.9710000000e+03	4.8242328100e-25
1.9713333333e+03	3.6270287780e-25
1.9716666667e+03	3.5475027514e-25
1.9720000000e+03	3.6966407683e-25
1.9723333333e+03	3.6655760500e-25
1.9726666667e+03	3.6627516162e-25
1.9730000000e+03	3.5645449317e-25
1.9733333333e+03	3.7136843235e-25
1.9736666667e+03	3.6070520434e-25
1.9740000000e+03	3.6020318289e-25
1.9743333333e+03	3.6969391049e-25
1.9746666667e+03	3.7696126367e-25
1.9750000000e+03	3.7038463895e-25
1.9753333333e+03	3.6816788714e-25
1.9756666667e+03	3.7398334162e-25
1.9760000000e+03	3.7608357709e-25
1.9763333333e+03	3.6549288143e-25
1.9766666667e+03	3.7826267172e-25
1.9770000000e+03	4.1668005319e-25
1.9773333333e+03	7.0547641115e-25
1.9790000000e+03	1.4307293625e-24
1.9793333333e+03	5.3387651184e-25
1.9796666667e+03	6.0686147495e-25
1.9816666667e+03	7.9568719217e-25
1.9820000000e+03	4.4473326753e-25
1.9823333333e+03	3.8700868327e-25
1.9826666667e+03	3.7456371876e-25
1.9830000000e+03	3.6727108810e-25
1.9833333333e+03	3.7516502075e-25
1.9836666667e+03	3.7732427379e-25
1.9840000000e+03	3.6501447352e-25
1.9843333333e+03	3.5672472360e-25
1.9846666667e+03	3.6351665867e-25
1.9850000000e+03	3.6461545474e-25
1.9853333333e+03	3.6998693276e-25
1.9856666667e+03	3.7162258610e-25
1.9860000000e+03	3.7936624754e-25
1.9863333333e+03	3.7042456115e-25
1.9866666667e+03	3.6798888757e-25
1.9870000000e+03	3.6242408279e-25
1.9873333333e+03	3.7137018663e-25
1.9876666667e+03	3.6267749831e-25
1.9880000000e+03	3.7181395163e-25
1.9883333333e+03	3.6838519052e-25
1.9886666667e+03	3.6851039633e-25
1.9890000000e+03	3.7305448993e-25
1.9893333333e+03	3.8054791414e-25
1.9896666667e+03	3.5938877401e-25
1.9900000000e+03	3.7406730637e-25
1.9903333333e+03	3.8897767876e-25
1.9906666667e+03	3.7515570879e-25
1.9910000000e+03	3.6898558642e-25
1.9913333333e+03	3.9450387042e-25
1.9916666667e+03	3.8853118226e-25
1.9920000000e+03	3.7363188821e-25
1.9923333333e+03	3.7554365834e-25
1.9926666667e+03	3.6412468616e-25
1.9930000000e+03	3.7565281495e-25
1.9933333333e+03	3.7128546981e-25
1.9936666667e+03	3.6221224121e-25
1.9940000000e+03	3.5953481658e-25
1.9943333333e+03	3.6016735184e-25
1.9946666667e+03	3.6744238780e-25
1.9950000000e+03	3.6860530067e-25
1.9953333333e+03	3.6120988606e-25
1.9956666667e+03	3.7596647230e-25
1.9960000000e+03	3.7016604639e-25
1.9963333333e+03	3.6480289048e-25
1.9966666667e+03	3.5768249790e-25
1.9970000000e+03	3.6794832845e-25
1.9973333333e+03	3.6379450444e-25
1.9976666667e+03	3.6007794957e-25
1.9980000000e+03	3.6326756560e-25


==> data_products/ULs_SHV_G93.3+6.9.txt <==
f(Hz)	G93.3+6.9
3.9000000000e+01	2.1489432497e-25
3.9333333333e+01	2.1110051370e-25
3.9666666667e+01	2.1162658546e-25
4.0000000000e+01	2.1368113228e-25
4.0333333333e+01	2.1092653069e-25
4.1333333333e+01	2.0357587760e-25
4.1666666667e+01	1.8957284137e-25
4.2000000000e+01	1.8985303583e-25
4.2333333333e+01	1.8639480225e-25
4.2666666667e+01	1.8690170310e-25
4.3000000000e+01	1.7742350933e-25
4.3333333333e+01	1.7706268969e-25
4.3666666667e+01	1.8136628017e-25
4.4000000000e+01	1.8209257003e-25
4.4333333333e+01	1.7178806702e-25
4.4666666667e+01	1.7442629860e-25
4.5000000000e+01	1.7262998266e-25
4.5333333333e+01	1.6845020546e-25
4.5666666667e+01	1.8355511379e-25
4.6666666667e+01	1.6508423905e-25
4.7000000000e+01	1.5725398620e-25
4.7333333333e+01	1.5580589438e-25
4.7666666667e+01	1.5135404295e-25
4.8000000000e+01	1.5294235790e-25
4.8333333333e+01	1.4375110960e-25
4.8666666667e+01	1.4469661438e-25
4.9000000000e+01	1.4740681050e-25
4.9333333333e+01	1.4520628587e-25
4.9666666667e+01	1.4226866833e-25
5.0000000000e+01	1.4441624616e-25
5.0333333333e+01	1.4174416739e-25
5.0666666667e+01	1.4821809661e-25
5.1000000000e+01	1.5116664778e-25
5.1333333333e+01	1.4918884199e-25
5.1666666667e+01	1.5237456395e-25
5.2000000000e+01	1.4704498143e-25
5.2333333333e+01	1.5310865232e-25
5.2666666667e+01	1.4678655088e-25
5.3000000000e+01	1.4075487650e-25
5.3333333333e+01	1.3937331088e-25
5.3666666667e+01	1.4198438024e-25
5.4000000000e+01	1.4551912807e-25
5.4333333333e+01	1.3654446094e-25
5.4666666667e+01	1.3340525726e-25
5.5000000000e+01	1.3204027750e-25
5.5333333333e+01	1.2824631208e-25
5.5666666667e+01	1.3175641595e-25
5.6000000000e+01	1.3631315458e-25
5.6333333333e+01	1.3685487334e-25
5.6666666667e+01	1.3647578545e-25
5.7000000000e+01	1.2853582578e-25
5.7333333333e+01	1.3540130570e-25
5.7666666667e+01	1.2876984455e-25
5.8000000000e+01	1.3285304298e-25
5.8333333333e+01	1.3145732594e-25
5.8666666667e+01	1.3226035642e-25
5.9000000000e+01	1.3485448997e-25
5.9333333333e+01	1.3673438657e-25
6.0666666667e+01	1.3313819900e-25
6.1000000000e+01	1.2505792457e-25
6.1333333333e+01	1.2359540533e-25
6.1666666667e+01	1.2675375973e-25
6.2000000000e+01	1.2014242062e-25
6.2333333333e+01	1.2600986464e-25
6.2666666667e+01	1.2097382198e-25
6.3000000000e+01	1.2893088121e-25
6.3333333333e+01	1.2384536903e-25
6.3666666667e+01	1.2176115154e-25
6.4000000000e+01	1.1827851388e-25
6.4333333333e+01	1.1959311984e-25
6.4666666667e+01	1.2646137128e-25
6.5000000000e+01	1.2185965322e-25
6.5333333333e+01	1.2296377589e-25
6.5666666667e+01	1.1867568761e-25
6.6000000000e+01	1.1711957686e-25
6.6333333333e+01	1.2027256895e-25
6.6666666667e+01	1.2258228693e-25
6.7000000000e+01	1.1979421018e-25
6.7333333333e+01	1.1948590676e-25
6.7666666667e+01	1.1923470486e-25
6.8000000000e+01	1.2425044986e-25
6.8333333333e+01	1.1952096321e-25
6.8666666667e+01	1.1731152915e-25
6.9000000000e+01	1.1188556141e-25
6.9333333333e+01	1.2219625457e-25
6.9666666667e+01	1.1969569323e-25
7.0000000000e+01	1.1886795798e-25
7.0333333333e+01	1.2645432322e-25
7.0666666667e+01	1.2305260307e-25
7.1000000000e+01	1.1950494122e-25
7.1333333333e+01	1.1739205253e-25
7.1666666667e+01	1.1609303790e-25
7.2000000000e+01	1.1735032322e-25
7.2333333333e+01	1.1498670487e-25
7.2666666667e+01	1.2172057225e-25
7.3000000000e+01	1.2397612565e-25
7.3333333333e+01	1.1593704363e-25
7.3666666667e+01	1.1605637974e-25
7.4000000000e+01	1.1375507620e-25
7.4333333333e+01	1.1944152123e-25
7.4666666667e+01	1.1800044732e-25
7.5000000000e+01	1.1595849643e-25
7.5333333333e+01	1.1442861458e-25
7.5666666667e+01	1.2315747774e-25
7.6000000000e+01	1.2127735250e-25
7.6333333333e+01	1.1565747796e-25
7.6666666667e+01	1.1216143781e-25
7.7000000000e+01	1.1538292160e-25
7.7333333333e+01	1.1650857720e-25
7.7666666667e+01	1.1897388110e-25
7.8000000000e+01	1.1559394153e-25
7.8333333333e+01	1.1195032465e-25
7.8666666667e+01	1.2026777647e-25
7.9000000000e+01	1.1299740609e-25
7.9333333333e+01	1.1437064984e-25
7.9666666667e+01	1.1724195377e-25
8.0000000000e+01	1.1221452067e-25
8.0333333333e+01	1.1094087872e-25
8.0666666667e+01	1.1737392339e-25
8.1000000000e+01	1.1486673344e-25
8.1333333333e+01	1.2273805434e-25
8.1666666667e+01	1.2226637653e-25
8.2000000000e+01	1.3001207738e-25
8.2333333333e+01	1.3433445274e-25
8.2666666667e+01	1.3434277042e-25
8.3000000000e+01	1.2312893460e-25
8.3333333333e+01	1.2049001903e-25
8.3666666667e+01	1.1601659861e-25
8.4000000000e+01	1.1438147732e-25
8.4333333333e+01	1.0984855306e-25
8.4666666667e+01	1.1113104777e-25
8.5000000000e+01	1.0803835286e-25
8.5333333333e+01	1.1531089227e-25
8.5666666667e+01	1.1537643589e-25
8.6000000000e+01	1.1211346853e-25
8.6333333333e+01	1.1264535156e-25
8.6666666667e+01	1.1116251501e-25
8.7000000000e+01	1.1673543748e-25
8.7333333333e+01	1.1343903167e-25
8.7666666667e+01	1.1566267743e-25
8.8000000000e+01	1.1305227155e-25
8.8333333333e+01	1.1506306666e-25
8.8666666667e+01	1.1758127717e-25
8.9000000000e+01	1.2668456276e-25
8.9333333333e+01	1.2967162279e-25
8.9666666667e+01	1.2639303108e-25
9.0000000000e+01	1.1637532228e-25
9.0333333333e+01	1.1342695713e-25
9.0666666667e+01	1.1398961076e-25
9.1000000000e+01	1.1058056471e-25
9.1333333333e+01	1.0935897686e-25
9.1666666667e+01	1.1389960971e-25
9.2000000000e+01	1.1331028507e-25
9.2333333333e+01	1.2114819607e-25
9.2666666667e+01	1.1712824958e-25
9.3000000000e+01	1.1441735895e-25
9.3333333333e+01	1.1216389093e-25
9.3666666667e+01	1.0422974122e-25
9.4000000000e+01	1.1269100915e-25
9.4333333333e+01	1.1123497861e-25
9.4666666667e+01	1.1576782396e-25
9.5000000000e+01	1.1367945941e-25
9.5333333333e+01	1.0810248251e-25
9.5666666667e+01	1.1404247355e-25
9.6000000000e+01	1.1796613031e-25
9.6333333333e+01	1.1300496240e-25
9.6666666667e+01	1.1276296518e-25
9.7000000000e+01	1.1458697969e-25
9.7333333333e+01	1.1351298118e-25
9.7666666667e+01	1.1347673540e-25
9.8000000000e+01	1.1341109617e-25
9.8333333333e+01	1.1265794674e-25
9.8666666667e+01	1.1581883918e-25
9.9000000000e+01	1.1204540634e-25
9.9333333333e+01	1.1082375530e-25
9.9666666667e+01	1.1814380107e-25
1.0000000000e+02	1.2295942484e-25
1.0033333333e+02	1.1984454642e-25
1.0066666667e+02	1.1575004134e-25
1.0100000000e+02	1.1298891738e-25
1.0133333333e+02	1.1169343171e-25
1.0166666667e+02	1.1573058368e-25
1.0200000000e+02	1.1304838897e-25
1.0233333333e+02	1.1503230298e-25
1.0266666667e+02	1.0975951418e-25
1.0300000000e+02	1.1507545566e-25
1.0333333333e+02	1.1367673212e-25
1.0366666667e+02	1.1617929779e-25
1.0400000000e+02	1.1445620489e-25
1.0433333333e+02	1.1707295525e-25
1.0466666667e+02	1.1531795896e-25
1.0500000000e+02	1.1303331502e-25
1.0533333333e+02	1.1513183535e-25
1.0566666667e+02	1.1115184147e-25
1.0600000000e+02	1.0857031172e-25
1.0633333333e+02	1.1278234670e-25
1.0666666667e+02	1.1409553895e-25
1.0700000000e+02	1.1486779728e-25
1.0733333333e+02	1.1232049566e-25
1.0766666667e+02	1.1172489120e-25
1.0800000000e+02	1.0749641105e-25
1.0833333333e+02	1.1149750209e-25
1.0866666667e+02	1.1296534285e-25
1.0900000000e+02	1.0671950072e-25
1.0933333333e+02	1.1123308266e-25
1.0966666667e+02	1.1415024811e-25
1.1000000000e+02	1.1192824732e-25
1.1033333333e+02	1.0632439879e-25
1.1066666667e+02	1.1429847845e-25
1.1100000000e+02	1.1208688686e-25
1.1133333333e+02	1.1271811319e-25
1.1166666667e+02	1.1183844951e-25
1.1200000000e+02	1.1085946022e-25
1.1233333333e+02	1.1476938999e-25
1.1266666667e+02	1.0941852879e-25
1.1300000000e+02	1.0682783264e-25
1.1333333333e+02	1.0995749931e-25
1.1366666667e+02	1.1136762466e-25
1.1400000000e+02	1.0871331956e-25
1.1433333333e+02	1.1019717132e-25
1.1466666667e+02	1.0848811964e-25
1.1500000000e+02	1.0391899697e-25
1.1533333333e+02	1.0968802928e-25
1.1566666667e+02	1.1282317438e-25
1.1600000000e+02	1.1024803855e-25
1.1633333333e+02	1.0833079563e-25
1.1666666667e+02	1.1198356291e-25
1.1700000000e+02	1.1305514065e-25
1.1733333333e+02	1.1575027387e-25
1.1766666667e+02	1.0897621586e-25
1.1800000000e+02	1.0842901288e-25
1.1833333333e+02	1.0770146403e-25
1.1866666667e+02	1.1183948805e-25
1.1900000000e+02	1.0969732208e-25
1.1933333333e+02	1.0679092794e-25
1.1966666667e+02	1.3789837364e-25
1.2000000000e+02	2.5572582704e-25
1.2033333333e+02	1.7785565901e-25
1.2066666667e+02	1.1302803785e-25
1.2100000000e+02	1.1056690405e-25
1.2133333333e+02	1.1079677968e-25
1.2166666667e+02	1.1134195015e-25
1.2200000000e+02	1.1211956947e-25
1.2233333333e+02	1.1472344211e-25
1.2266666667e+02	1.0895796963e-25
1.2300000000e+02	1.1231796409e-25
1.2333333333e+02	1.0989461024e-25
1.2366666667e+02	1.1506194024e-25
1.2400000000e+02	1.1542078916e-25
1.2433333333e+02	1.1004202300e-25
1.2466666667e+02	1.1617012864e-25
1.2500000000e+02	1.1111362850e-25
1.2533333333e+02	1.0955103820e-25
1.2566666667e+02	1.0795375225e-25
1.2600000000e+02	1.1281340411e-25
1.2633333333e+02	1.0824961708e-25
1.2666666667e+02	1.0532373643e-25
1.2700000000e+02	1.0672938673e-25
1.2733333333e+02	1.0834999667e-25
1.2766666667e+02	1.1175758162e-25
1.2800000000e+02	1.0724200672e-25
1.2833333333e+02	1.0827241547e-25
1.2866666667e+02	1.0823337541e-25
1.2900000000e+02	1.0673196281e-25
1.2933333333e+02	1.0969069975e-25
1.2966666667e+02	1.1018747899e-25
1.3000000000e+02	1.1319083494e-25
1.3033333333e+02	1.0931729566e-25
1.3066666667e+02	1.0979492313e-25
1.3100000000e+02	1.0515570098e-25
1.3133333333e+02	1.0916853716e-25
1.3166666667e+02	1.0690157653e-25
1.3200000000e+02	1.0825019391e-25
1.3233333333e+02	1.1070225604e-25
1.3266666667e+02	1.0877140799e-25
1.3300000000e+02	1.0896169105e-25
1.3333333333e+02	1.1211879714e-25
1.3366666667e+02	1.1213228318e-25
1.3400000000e+02	1.0725530706e-25
1.3433333333e+02	1.1190624508e-25
1.3466666667e+02	1.0760450924e-25
1.3500000000e+02	1.0621321438e-25
1.3533333333e+02	1.0576058437e-25
1.3566666667e+02	1.1095178067e-25
1.3600000000e+02	1.1507075410e-25
1.3633333333e+02	1.0878071686e-25
1.3666666667e+02	1.0908377987e-25
1.3700000000e+02	1.1048573501e-25
1.3733333333e+02	1.0836004146e-25
1.3766666667e+02	1.0741331972e-25
1.3800000000e+02	1.1396602874e-25
1.3833333333e+02	1.0960917890e-25
1.3866666667e+02	1.0735693257e-25
1.3900000000e+02	1.0519280492e-25
1.3933333333e+02	1.0777105909e-25
1.3966666667e+02	1.0654335729e-25
1.4000000000e+02	1.0451458708e-25
1.4033333333e+02	1.0529316495e-25
1.4066666667e+02	1.0567231475e-25
1.4100000000e+02	1.0909965378e-25
1.4133333333e+02	1.1296052140e-25
1.4166666667e+02	1.1028750269e-25
1.4200000000e+02	1.1164255700e-25
1.4233333333e+02	1.1012677577e-25
1.4266666667e+02	1.0526308658e-25
1.4300000000e+02	1.0638529501e-25
1.4333333333e+02	1.1146780779e-25
1.4366666667e+02	1.1505941451e-25
1.4400000000e+02	1.1259006043e-25
1.4433333333e+02	1.1001530432e-25
1.4466666667e+02	1.0662278300e-25
1.4500000000e+02	1.0484072357e-25
1.4533333333e+02	1.0830454095e-25
1.4566666667e+02	1.1370222899e-25
1.4600000000e+02	1.0829418211e-25
1.4633333333e+02	1.0934518832e-25
1.4666666667e+02	1.0695240008e-25
1.4700000000e+02	1.0847818691e-25
1.4733333333e+02	1.1419869815e-25
1.4766666667e+02	1.1393745423e-25
1.4800000000e+02	1.1566555733e-25
1.4833333333e+02	1.1240547000e-25
1.4866666667e+02	1.1254746737e-25
1.4900000000e+02	1.0926203693e-25
1.4933333333e+02	1.1004006779e-25
1.4966666667e+02	1.1148622686e-25
1.5000000000e+02	1.0960137542e-25
1.5033333333e+02	1.1188641954e-25
1.5066666667e+02	1.0919523829e-25
1.5100000000e+02	1.0906451971e-25
1.5133333333e+02	1.1435596625e-25
1.5166666667e+02	1.0301154185e-25
1.5200000000e+02	1.1231999100e-25
1.5233333333e+02	1.1251087152e-25
1.5266666667e+02	1.1032821643e-25
1.5300000000e+02	1.0718603487e-25
1.5333333333e+02	1.0834105532e-25
1.5366666667e+02	1.1142566395e-25
1.5400000000e+02	1.0921915909e-25
1.5433333333e+02	1.0904593951e-25
1.5466666667e+02	1.1220490254e-25
1.5500000000e+02	1.0935140319e-25
1.5533333333e+02	1.0981794591e-25
1.5566666667e+02	1.0736523216e-25
1.5600000000e+02	1.0781184500e-25
1.5633333333e+02	1.0615161577e-25
1.5666666667e+02	1.0974460522e-25
1.5700000000e+02	1.1168996732e-25
1.5733333333e+02	1.0753193324e-25
1.5766666667e+02	1.0607223985e-25
1.5800000000e+02	1.0987858121e-25
1.5833333333e+02	1.0990752440e-25
1.5866666667e+02	1.0790605594e-25
1.5900000000e+02	1.0884565128e-25
1.5933333333e+02	1.0832912509e-25
1.5966666667e+02	1.0876262362e-25
1.6000000000e+02	1.0891149529e-25
1.6033333333e+02	1.0564827822e-25
1.6066666667e+02	1.0588852406e-25
1.6100000000e+02	1.0932955336e-25
1.6133333333e+02	1.0761983294e-25
1.6166666667e+02	1.0532200144e-25
1.6200000000e+02	1.0857467732e-25
1.6233333333e+02	1.0506088172e-25
1.6266666667e+02	1.0460490810e-25
1.6300000000e+02	1.0585557929e-25
1.6333333333e+02	1.0613433708e-25
1.6366666667e+02	1.0336815207e-25
1.6400000000e+02	1.0297737678e-25
1.6433333333e+02	1.0799774534e-25
1.6466666667e+02	1.0845546678e-25
1.6500000000e+02	1.0531045338e-25
1.6533333333e+02	1.0348103481e-25
1.6566666667e+02	1.0956783967e-25
1.6600000000e+02	1.0908976466e-25
1.6633333333e+02	1.0810799737e-25
1.6666666667e+02	1.1606584375e-25
1.6700000000e+02	1.0866281625e-25
1.6733333333e+02	1.0964673770e-25
1.6766666667e+02	1.0520452835e-25
1.6800000000e+02	1.1146756657e-25
1.6833333333e+02	1.1058908777e-25
1.6866666667e+02	1.1023240027e-25
1.6900000000e+02	1.1478434531e-25
1.6933333333e+02	1.1055083396e-25
1.6966666667e+02	1.1165592988e-25
1.7000000000e+02	1.0926643163e-25
1.7033333333e+02	1.1445899490e-25
1.7066666667e+02	1.1258140456e-25
1.7100000000e+02	1.1303159829e-25
1.7133333333e+02	1.1446614557e-25
1.7166666667e+02	1.0992373246e-25
1.7200000000e+02	1.0512787122e-25
1.7233333333e+02	1.0567819084e-25
1.7266666667e+02	1.0761579988e-25
1.7300000000e+02	1.0631548361e-25
1.7333333333e+02	1.1134621459e-25
1.7366666667e+02	1.0712305710e-25
1.7400000000e+02	1.0953887465e-25
1.7433333333e+02	1.0708086538e-25
1.7466666667e+02	1.0779471522e-25
1.7500000000e+02	1.0661638499e-25
1.7533333333e+02	1.1031167901e-25
1.7566666667e+02	1.0805915528e-25
1.7600000000e+02	1.0574646673e-25
1.7633333333e+02	1.0937072422e-25
1.7666666667e+02	1.1019006542e-25
1.7700000000e+02	1.0994287495e-25
1.7733333333e+02	1.1462507997e-25
1.7766666667e+02	1.0903966683e-25
1.7800000000e+02	1.0966029452e-25
1.7833333333e+02	1.0996559216e-25
1.7866666667e+02	1.1020147880e-25
1.7900000000e+02	1.0469717810e-25
1.7933333333e+02	1.0828837302e-25
1.8066666667e+02	1.1855177606e-25
1.8100000000e+02	1.0384239477e-25
1.8133333333e+02	1.0480778289e-25
1.8166666667e+02	1.0468683642e-25
1.8200000000e+02	1.0750857207e-25
1.8233333333e+02	1.1058309049e-25
1.8266666667e+02	1.0695209826e-25
1.8300000000e+02	1.0467490837e-25
1.8333333333e+02	1.0675753515e-25
1.8366666667e+02	1.1016924636e-25
1.8400000000e+02	1.1353291309e-25
1.8433333333e+02	1.1689769697e-25
1.8466666667e+02	1.0922236442e-25
1.8500000000e+02	1.0830287812e-25
1.8533333333e+02	1.0952489120e-25
1.8566666667e+02	1.0663961195e-25
1.8600000000e+02	1.0527453383e-25
1.8633333333e+02	1.0853778801e-25
1.8666666667e+02	1.0911191187e-25
1.8700000000e+02	1.0910544041e-25
1.8733333333e+02	1.0590641181e-25
1.8766666667e+02	1.0812987203e-25
1.8800000000e+02	1.0692345758e-25
1.8833333333e+02	1.0630312007e-25
1.8866666667e+02	1.1030506193e-25
1.8900000000e+02	1.0947432471e-25
1.8933333333e+02	1.0743695212e-25
1.8966666667e+02	1.0689772535e-25
1.9000000000e+02	1.0378303852e-25
1.9033333333e+02	1.0305544602e-25
1.9066666667e+02	1.0987011584e-25
1.9100000000e+02	1.1362545905e-25
1.9133333333e+02	1.1148608919e-25
1.9166666667e+02	1.0920637597e-25
1.9200000000e+02	1.0686222069e-25
1.9233333333e+02	1.0518423723e-25
1.9266666667e+02	1.0639671706e-25
1.9300000000e+02	1.0970233461e-25
1.9333333333e+02	1.0848351658e-25
1.9366666667e+02	1.0948341934e-25
1.9400000000e+02	1.1052442381e-25
1.9433333333e+02	1.0749949829e-25
1.9466666667e+02	1.0852071391e-25
1.9500000000e+02	1.0759477880e-25
1.9533333333e+02	1.1550701082e-25
1.9566666667e+02	1.0818655672e-25
1.9600000000e+02	1.0765209091e-25
1.9633333333e+02	1.0360114930e-25
1.9666666667e+02	1.0599735344e-25
1.9700000000e+02	1.0834380205e-25
1.9733333333e+02	1.0603265040e-25
1.9766666667e+02	1.0908975234e-25
1.9800000000e+02	1.0520353587e-25
1.9833333333e+02	1.1056442826e-25
1.9866666667e+02	1.1371535338e-25
1.9900000000e+02	1.0779882228e-25
1.9933333333e+02	1.0738492001e-25
1.9966666667e+02	1.1235084948e-25
2.0000000000e+02	1.0854406171e-25
2.0033333333e+02	1.0886556526e-25
2.0066666667e+02	1.0852249236e-25
2.0100000000e+02	1.0761224669e-25
2.0133333333e+02	1.0670062267e-25
2.0166666667e+02	1.0880848925e-25
2.0200000000e+02	1.1122890979e-25
2.0233333333e+02	1.0731882062e-25
2.0266666667e+02	1.1002048988e-25
2.0300000000e+02	1.0890989594e-25
2.0333333333e+02	1.0746276079e-25
2.0366666667e+02	1.0491632264e-25
2.0400000000e+02	1.1214033268e-25
2.0433333333e+02	1.0760104836e-25
2.0466666667e+02	1.1113654853e-25
2.0500000000e+02	1.1299067297e-25
2.0533333333e+02	1.1048177946e-25
2.0566666667e+02	1.0887275321e-25
2.0600000000e+02	1.1087284742e-25
2.0633333333e+02	1.0952214928e-25
2.0666666667e+02	1.0651187446e-25
2.0700000000e+02	1.0932875887e-25
2.0733333333e+02	1.1144239112e-25
2.0766666667e+02	1.0569499457e-25
2.0800000000e+02	1.0588943737e-25
2.0833333333e+02	1.0896370618e-25
2.0866666667e+02	1.0975409695e-25
2.0900000000e+02	1.0695331630e-25
2.0933333333e+02	1.0880823441e-25
2.0966666667e+02	1.0930054866e-25
2.1000000000e+02	1.0768625269e-25
2.1033333333e+02	1.0686091846e-25
2.1066666667e+02	1.1041321482e-25
2.1100000000e+02	1.0865071240e-25
2.1133333333e+02	1.0839314075e-25
2.1166666667e+02	1.0860101531e-25
2.1200000000e+02	1.1097691355e-25
2.1233333333e+02	1.0955463104e-25
2.1266666667e+02	1.1230010781e-25
2.1300000000e+02	1.0740463169e-25
2.1333333333e+02	1.0756348588e-25
2.1366666667e+02	1.0651716244e-25
2.1400000000e+02	1.0786600373e-25
2.1433333333e+02	1.0857672164e-25
2.1466666667e+02	1.0803106475e-25
2.1500000000e+02	1.1006744770e-25
2.1533333333e+02	1.0931679543e-25
2.1566666667e+02	1.0505497166e-25
2.1600000000e+02	1.0708967383e-25
2.1633333333e+02	1.1333844400e-25
2.1666666667e+02	1.0797369498e-25
2.1700000000e+02	1.1286062143e-25
2.1733333333e+02	1.1258535653e-25
2.1766666667e+02	1.1188240892e-25
2.1800000000e+02	1.1119183818e-25
2.1833333333e+02	1.1147281837e-25
2.1866666667e+02	1.0849947486e-25
2.1900000000e+02	1.0633994916e-25
2.1933333333e+02	1.1007596386e-25
2.1966666667e+02	1.1032150131e-25
2.2000000000e+02	1.0732477594e-25
2.2033333333e+02	1.0542928369e-25
2.2066666667e+02	1.0501344890e-25
2.2100000000e+02	1.0331374526e-25
2.2133333333e+02	1.0393839720e-25
2.2166666667e+02	1.0555617970e-25
2.2200000000e+02	1.1260176787e-25
2.2233333333e+02	1.1480069207e-25
2.2266666667e+02	1.1811876589e-25
2.2300000000e+02	1.2479133600e-25
2.2333333333e+02	1.1785985717e-25
2.2366666667e+02	1.1014682832e-25
2.2400000000e+02	1.1288139635e-25
2.2433333333e+02	1.1147274886e-25
2.2466666667e+02	1.0913261121e-25
2.2500000000e+02	1.0774444963e-25
2.2533333333e+02	1.0864048424e-25
2.2566666667e+02	1.0714368603e-25
2.2600000000e+02	1.1064043034e-25
2.2633333333e+02	1.1284758017e-25
2.2666666667e+02	1.0994442176e-25
2.2700000000e+02	1.1208926139e-25
2.2733333333e+02	1.0653424182e-25
2.2766666667e+02	1.0676443886e-25
2.2800000000e+02	1.0878002287e-25
2.2833333333e+02	1.0377863149e-25
2.2866666667e+02	1.0660878938e-25
2.2900000000e+02	1.0888303191e-25
2.2933333333e+02	1.0618089783e-25
2.2966666667e+02	1.0559907545e-25
2.3000000000e+02	1.0666655263e-25
2.3033333333e+02	1.0640623630e-25
2.3066666667e+02	1.0563650730e-25
2.3100000000e+02	1.0836938608e-25
2.3133333333e+02	1.1463928449e-25
2.3166666667e+02	1.1008046240e-25
2.3200000000e+02	1.1322151841e-25
2.3233333333e+02	1.0764153832e-25
2.3266666667e+02	1.0965280204e-25
2.3300000000e+02	1.1117808179e-25
2.3333333333e+02	1.1157028510e-25
2.3366666667e+02	1.0929169186e-25
2.3400000000e+02	1.1143795240e-25
2.3433333333e+02	1.0730918153e-25
2.3466666667e+02	1.0984548894e-25
2.3500000000e+02	1.0951515079e-25
2.3533333333e+02	1.0772821787e-25
2.3566666667e+02	1.0847146111e-25
2.3600000000e+02	1.0754358966e-25
2.3633333333e+02	1.0792618944e-25
2.3666666667e+02	1.0415646090e-25
2.3700000000e+02	1.0941067802e-25
2.3733333333e+02	1.0958064245e-25
2.3766666667e+02	1.1149792298e-25
2.3800000000e+02	1.1100708511e-25
2.3833333333e+02	1.1116556532e-25
2.3866666667e+02	1.0556429858e-25
2.3900000000e+02	1.0995309488e-25
2.3933333333e+02	1.1124131778e-25
2.3966666667e+02	1.0628252437e-25
2.4000000000e+02	1.1166230397e-25
2.4033333333e+02	1.1288528053e-25
2.4066666667e+02	1.1704985981e-25
2.4100000000e+02	1.0980380996e-25
2.4133333333e+02	1.0768331500e-25
2.4166666667e+02	1.0738579941e-25
2.4200000000e+02	1.0674059890e-25
2.4233333333e+02	1.0913592287e-25
2.4266666667e+02	1.1155762784e-25
2.4300000000e+02	1.0981124801e-25
2.4333333333e+02	1.0690247758e-25
2.4366666667e+02	1.1001353505e-25
2.4400000000e+02	1.1146793327e-25
2.4433333333e+02	1.1059184250e-25
2.4466666667e+02	1.1195919161e-25
2.4500000000e+02	1.0935695228e-25
2.4533333333e+02	1.0934794252e-25
2.4566666667e+02	1.0626723650e-25
2.4600000000e+02	1.0667240835e-25
2.4633333333e+02	1.1222385249e-25
2.4666666667e+02	1.0756185821e-25
2.4700000000e+02	1.1079098999e-25
2.4733333333e+02	1.0924203913e-25
2.4766666667e+02	1.1055604018e-25
2.4800000000e+02	1.1442240253e-25
2.4833333333e+02	1.1476850240e-25
2.4866666667e+02	1.1072671959e-25
2.4900000000e+02	1.1052249986e-25
2.4933333333e+02	1.1142289136e-25
2.4966666667e+02	1.1002969425e-25
2.5000000000e+02	1.0901269916e-25
2.5033333333e+02	1.1018507821e-25
2.5066666667e+02	1.1013055665e-25
2.5100000000e+02	1.0849207942e-25
2.5133333333e+02	1.1471770515e-25
2.5166666667e+02	1.1000949224e-25
2.5200000000e+02	1.1277785185e-25
2.5233333333e+02	1.0749860876e-25
2.5266666667e+02	1.1151808648e-25
2.5300000000e+02	1.0773901594e-25
2.5333333333e+02	1.0866790297e-25
2.5366666667e+02	1.0386866647e-25
2.5400000000e+02	1.1030098138e-25
2.5433333333e+02	1.0548323429e-25
2.5466666667e+02	1.0873605137e-25
2.5500000000e+02	1.0997826427e-25
2.5533333333e+02	1.0757646344e-25
2.5566666667e+02	1.1104420330e-25
2.5600000000e+02	1.0930568430e-25
2.5633333333e+02	1.0679071306e-25
2.5666666667e+02	1.1606184662e-25
2.5700000000e+02	1.1500093816e-25
2.5733333333e+02	1.0746350641e-25
2.5766666667e+02	1.1089049254e-25
2.5800000000e+02	1.1168662170e-25
2.5833333333e+02	1.1017826488e-25
2.5866666667e+02	1.1043305550e-25
2.5900000000e+02	1.1348246679e-25
2.5933333333e+02	1.1377627437e-25
2.5966666667e+02	1.1916441400e-25
2.6000000000e+02	1.1544932871e-25
2.6033333333e+02	1.1102434571e-25
2.6066666667e+02	1.1250115554e-25
2.6100000000e+02	1.1051786797e-25
2.6133333333e+02	1.1040410117e-25
2.6166666667e+02	1.1524539331e-25
2.6200000000e+02	1.1446902839e-25
2.6233333333e+02	1.1518300791e-25
2.6266666667e+02	1.0883594887e-25
2.6300000000e+02	1.1350610719e-25
2.6333333333e+02	1.1439910769e-25
2.6366666667e+02	1.1447057317e-25
2.6400000000e+02	1.1175773732e-25
2.6433333333e+02	1.1447655823e-25
2.6466666667e+02	1.1598998916e-25
2.6500000000e+02	1.1188563415e-25
2.6533333333e+02	1.0810132958e-25
2.6566666667e+02	1.0979682708e-25
2.6600000000e+02	1.1448563719e-25
2.6633333333e+02	1.1276006404e-25
2.6666666667e+02	1.1243945383e-25
2.6700000000e+02	1.1263044719e-25
2.6733333333e+02	1.0970035680e-25
2.6766666667e+02	1.0565828195e-25
2.6800000000e+02	1.1003230377e-25
2.6833333333e+02	1.0976011715e-25
2.6866666667e+02	1.1335671715e-25
2.6900000000e+02	1.1251469888e-25
2.6933333333e+02	1.4425761334e-25
2.6966666667e+02	1.9886868024e-25
2.7000000000e+02	1.5123011780e-25
2.7033333333e+02	1.1033900490e-25
2.7066666667e+02	1.1481203796e-25
2.7100000000e+02	1.1398298651e-25
2.7133333333e+02	1.1476657493e-25
2.7166666667e+02	1.1202522206e-25
2.7200000000e+02	1.1546087980e-25
2.7233333333e+02	1.1506590293e-25
2.7266666667e+02	1.1334253381e-25
2.7300000000e+02	1.1375567174e-25
2.7333333333e+02	1.1507204128e-25
2.7366666667e+02	1.1340118821e-25
2.7400000000e+02	1.1505955087e-25
2.7433333333e+02	1.1669083862e-25
2.7466666667e+02	1.1229520595e-25
2.7500000000e+02	1.2252380542e-25
2.7533333333e+02	1.1802233411e-25
2.7566666667e+02	1.1857127629e-25
2.7600000000e+02	1.2144280790e-25
2.7633333333e+02	1.7005475902e-25
2.7666666667e+02	2.7569906272e-25
2.7700000000e+02	2.4545856962e-25
2.7733333333e+02	1.4259873641e-25
2.7766666667e+02	1.2528756495e-25
2.7800000000e+02	1.1406134474e-25
2.7833333333e+02	1.1467379096e-25
2.7866666667e+02	1.2073348688e-25
2.7900000000e+02	1.1896379318e-25
2.7933333333e+02	1.1929026296e-25
2.7966666667e+02	1.1893390702e-25
2.8000000000e+02	1.1700816985e-25
2.8033333333e+02	1.2516893697e-25
2.8066666667e+02	1.2711979315e-25
2.8100000000e+02	1.3063909111e-25
2.8133333333e+02	1.3378119341e-25
2.8166666667e+02	1.2085330547e-25
2.8200000000e+02	1.1385401023e-25
2.8233333333e+02	1.2273276272e-25
2.8266666667e+02	1.1541123516e-25
2.8300000000e+02	1.0795030632e-25
2.8333333333e+02	1.0897716540e-25
2.8366666667e+02	1.1543888585e-25
2.8400000000e+02	1.1917316459e-25
2.8433333333e+02	1.1075493823e-25
2.8466666667e+02	1.1962674207e-25
2.8500000000e+02	1.1886648953e-25
2.8533333333e+02	1.1686159430e-25
2.8566666667e+02	1.1912892813e-25
2.8600000000e+02	1.1422008059e-25
2.8633333333e+02	1.1642825087e-25
2.8666666667e+02	1.1572701844e-25
2.8700000000e+02	1.2119169547e-25
2.8733333333e+02	1.1511584143e-25
2.8766666667e+02	1.1139560815e-25
2.8800000000e+02	1.0916550075e-25
2.8833333333e+02	1.1295568524e-25
2.8866666667e+02	1.1463132603e-25
2.8900000000e+02	1.1477162379e-25
2.8933333333e+02	1.1452525829e-25
2.8966666667e+02	1.0955563571e-25
2.9000000000e+02	1.1332407481e-25
2.9033333333e+02	1.1519932712e-25
2.9066666667e+02	1.1703123728e-25
2.9100000000e+02	1.1381326873e-25
2.9133333333e+02	1.1512694267e-25
2.9166666667e+02	1.1444829267e-25
2.9200000000e+02	1.1185441267e-25
2.9233333333e+02	1.1271849958e-25
2.9266666667e+02	1.1079321925e-25
2.9300000000e+02	1.0863229494e-25
2.9333333333e+02	1.0847784551e-25
2.9366666667e+02	1.1569455574e-25
2.9400000000e+02	1.1452068509e-25
2.9433333333e+02	1.0904565476e-25
2.9466666667e+02	1.0904954429e-25
2.9500000000e+02	1.1263071374e-25
2.9533333333e+02	1.1394831817e-25
2.9566666667e+02	1.1728233890e-25
2.9600000000e+02	1.2547817572e-25
2.9633333333e+02	1.1501716027e-25
2.9666666667e+02	1.0446492870e-25
2.9700000000e+02	1.1102891214e-25
2.9733333333e+02	1.1705173006e-25
2.9766666667e+02	1.1589703768e-25
2.9800000000e+02	1.1617967333e-25
2.9833333333e+02	1.1812259267e-25
2.9866666667e+02	1.1477689699e-25
2.9900000000e+02	1.2994758693e-25
3.0033333333e+02	2.5356698004e-25
3.0066666667e+02	1.2514201184e-25
3.0100000000e+02	1.1945433277e-25
3.0133333333e+02	1.1856390435e-25
3.0166666667e+02	2.3244395785e-25
3.0266666667e+02	1.9031542311e-25
3.0400000000e+02	1.1428988940e-25
3.0433333333e+02	1.1037445369e-25
3.0466666667e+02	1.1228354835e-25
3.0500000000e+02	1.1122778220e-25
3.0533333333e+02	1.1355157148e-25
3.0566666667e+02	1.1624468755e-25
3.0600000000e+02	1.1861526338e-25
3.0633333333e+02	1.1860506946e-25
3.0666666667e+02	1.1189190381e-25
3.0700000000e+02	1.1349123531e-25
3.0733333333e+02	1.1544558143e-25
3.0766666667e+02	1.1718153838e-25
3.0800000000e+02	1.1735561911e-25
3.0833333333e+02	1.1380314807e-25
3.0866666667e+02	1.1069829757e-25
3.0900000000e+02	1.1096476849e-25
3.0933333333e+02	1.1265844800e-25
3.0966666667e+02	1.0933794588e-25
3.1000000000e+02	1.1160600927e-25
3.1033333333e+02	1.1458646020e-25
3.1066666667e+02	1.1674402001e-25
3.1100000000e+02	1.1740883459e-25
3.1133333333e+02	1.1200529180e-25
3.1166666667e+02	1.1129987190e-25
3.1200000000e+02	1.1817313563e-25
3.1233333333e+02	1.1333396527e-25
3.1266666667e+02	1.1207439331e-25
3.1300000000e+02	1.1281785763e-25
3.1333333333e+02	1.1746189978e-25
3.1366666667e+02	1.1769064931e-25
3.1400000000e+02	1.1628872574e-25
3.1433333333e+02	1.1669211069e-25
3.1466666667e+02	1.1786553213e-25
3.1500000000e+02	1.1687817926e-25
3.1533333333e+02	1.1860875014e-25
3.1566666667e+02	1.1720968280e-25
3.1600000000e+02	1.2254205511e-25
3.1633333333e+02	1.1988767744e-25
3.1666666667e+02	1.1628269328e-25
3.1700000000e+02	1.1083089171e-25
3.1733333333e+02	1.1408124977e-25
3.1766666667e+02	1.1930763802e-25
3.1800000000e+02	1.1686592374e-25
3.1833333333e+02	1.1920714888e-25
3.1866666667e+02	1.1425417607e-25
3.1900000000e+02	1.1049996973e-25
3.1933333333e+02	1.1375074310e-25
3.1966666667e+02	1.1468294835e-25
3.2000000000e+02	1.2291272780e-25
3.2033333333e+02	1.1976822378e-25
3.2066666667e+02	1.1741807064e-25
3.2100000000e+02	1.2055067532e-25
3.2133333333e+02	1.2174454565e-25
3.2166666667e+02	1.1703396568e-25
3.2200000000e+02	1.2255526582e-25
3.2233333333e+02	1.1928611201e-25
3.2266666667e+02	1.1653430387e-25
3.2300000000e+02	1.2045168658e-25
3.2333333333e+02	1.2241372076e-25
3.2366666667e+02	1.1731107783e-25
3.2400000000e+02	1.1635396316e-25
3.2433333333e+02	1.2229786424e-25
3.2466666667e+02	1.2275112937e-25
3.2500000000e+02	1.2469890539e-25
3.2533333333e+02	1.2051157360e-25
3.2566666667e+02	1.1865348422e-25
3.2600000000e+02	1.2103542677e-25
3.2633333333e+02	1.1950057533e-25
3.2666666667e+02	1.1796173290e-25
3.2700000000e+02	1.2306111971e-25
3.2733333333e+02	1.1794187970e-25
3.2766666667e+02	1.1606041207e-25
3.2800000000e+02	1.2382597389e-25
3.2833333333e+02	1.2049993695e-25
3.2866666667e+02	1.2023440706e-25
3.2900000000e+02	1.2076480179e-25
3.2933333333e+02	1.1796811017e-25
3.2966666667e+02	1.2019243906e-25
3.3000000000e+02	1.1759394525e-25
3.3033333333e+02	1.1676567743e-25
3.3066666667e+02	1.1955160737e-25
3.3100000000e+02	1.1599641588e-25
3.3133333333e+02	1.2445570571e-25
3.3166666667e+02	1.2072636390e-25
3.3200000000e+02	1.2134094666e-25
3.3233333333e+02	1.1890363828e-25
3.3266666667e+02	1.2504312432e-25
3.3300000000e+02	1.2273824564e-25
3.3333333333e+02	1.2036119491e-25
3.3366666667e+02	1.2334948057e-25
3.3400000000e+02	1.2211847313e-25
3.3433333333e+02	1.1604253010e-25
3.3466666667e+02	1.1829109616e-25
3.3500000000e+02	1.1814786954e-25
3.3533333333e+02	1.2018558328e-25
3.3566666667e+02	1.1658563916e-25
3.3600000000e+02	1.1768981548e-25
3.3633333333e+02	1.1593679615e-25
3.3666666667e+02	1.1690549830e-25
3.3700000000e+02	1.2137873995e-25
3.3733333333e+02	1.1896272975e-25
3.3766666667e+02	1.1574783374e-25
3.3800000000e+02	1.1964503647e-25
3.3833333333e+02	1.1843424307e-25
3.3866666667e+02	1.1316046765e-25
3.3900000000e+02	1.1820061359e-25
3.3933333333e+02	1.1835097467e-25
3.3966666667e+02	1.1409700387e-25
3.4000000000e+02	1.1661606240e-25
3.4033333333e+02	1.1706127423e-25
3.4066666667e+02	1.1762058737e-25
3.4100000000e+02	1.1925968545e-25
3.4133333333e+02	1.2318159521e-25
3.4166666667e+02	1.1785839632e-25
3.4200000000e+02	1.1671036510e-25
3.4233333333e+02	1.1527203628e-25
3.4266666667e+02	1.1878411130e-25
3.4300000000e+02	1.2328906354e-25
3.4333333333e+02	1.2234487958e-25
3.4366666667e+02	1.2114402802e-25
3.4400000000e+02	1.2073310207e-25
3.4433333333e+02	1.2456480391e-25
3.4466666667e+02	1.1890119143e-25
3.4500000000e+02	1.1651011176e-25
3.4533333333e+02	1.1530859237e-25
3.4566666667e+02	1.1402830091e-25
3.4600000000e+02	1.1560061747e-25
3.4633333333e+02	1.1966828224e-25
3.4666666667e+02	1.1789739568e-25
3.4700000000e+02	1.1985289101e-25
3.4733333333e+02	1.1675509938e-25
3.4766666667e+02	1.2136388455e-25
3.4800000000e+02	1.2092203582e-25
3.4833333333e+02	1.1731332365e-25
3.4866666667e+02	1.1479957905e-25
3.4900000000e+02	1.1828767740e-25
3.4933333333e+02	1.1778624213e-25
3.4966666667e+02	1.1808987986e-25
3.5000000000e+02	1.1939332935e-25
3.5033333333e+02	1.2190799205e-25
3.5066666667e+02	1.2146172366e-25
3.5100000000e+02	1.2440077917e-25
3.5133333333e+02	1.2105215792e-25
3.5166666667e+02	1.1703665328e-25
3.5200000000e+02	1.1659080122e-25
3.5233333333e+02	1.1679626897e-25
3.5266666667e+02	1.1885262523e-25
3.5300000000e+02	1.2200214997e-25
3.5333333333e+02	1.1974509523e-25
3.5366666667e+02	1.1691566859e-25
3.5400000000e+02	1.2609287776e-25
3.5433333333e+02	1.2059426284e-25
3.5466666667e+02	1.1413039828e-25
3.5500000000e+02	1.1318985210e-25
3.5533333333e+02	1.1529778783e-25
3.5566666667e+02	1.1943055886e-25
3.5600000000e+02	1.2021827337e-25
3.5633333333e+02	1.1839217432e-25
3.5666666667e+02	1.2314741385e-25
3.5700000000e+02	1.2212722539e-25
3.5733333333e+02	1.1602086640e-25
3.5766666667e+02	1.1711086660e-25
3.5800000000e+02	1.2073299315e-25
3.5833333333e+02	1.2372258327e-25
3.5866666667e+02	1.2636867864e-25
3.5900000000e+02	1.1831262228e-25
3.5933333333e+02	1.2373608378e-25
3.5966666667e+02	1.2298361148e-25
3.6000000000e+02	1.2468353302e-25
3.6033333333e+02	1.1967421787e-25
3.6066666667e+02	1.1513678104e-25
3.6100000000e+02	1.1812229758e-25
3.6133333333e+02	1.2274319826e-25
3.6166666667e+02	1.2492785367e-25
3.6200000000e+02	1.2064078621e-25
3.6233333333e+02	1.2432244665e-25
3.6266666667e+02	1.1871504506e-25
3.6300000000e+02	1.1957847528e-25
3.6333333333e+02	1.1905415763e-25
3.6366666667e+02	1.1543911542e-25
3.6400000000e+02	1.2193557548e-25
3.6433333333e+02	1.2201681455e-25
3.6466666667e+02	1.2167938522e-25
3.6500000000e+02	1.2734810544e-25
3.6533333333e+02	1.1880186263e-25
3.6566666667e+02	1.2202634036e-25
3.6600000000e+02	1.2017991876e-25
3.6633333333e+02	1.2072942816e-25
3.6666666667e+02	1.1645037588e-25
3.6700000000e+02	1.2307905726e-25
3.6733333333e+02	1.2589478582e-25
3.6766666667e+02	1.2123287716e-25
3.6800000000e+02	1.2356185468e-25
3.6833333333e+02	1.2095470309e-25
3.6866666667e+02	1.2243000511e-25
3.6900000000e+02	1.2126482395e-25
3.6933333333e+02	1.1994587254e-25
3.6966666667e+02	1.2023340318e-25
3.7000000000e+02	1.2284484530e-25
3.7033333333e+02	1.2297990812e-25
3.7066666667e+02	1.2227330584e-25
3.7100000000e+02	1.2593614892e-25
3.7133333333e+02	1.1775233333e-25
3.7166666667e+02	1.1986511603e-25
3.7200000000e+02	1.2474642008e-25
3.7233333333e+02	1.1832921338e-25
3.7266666667e+02	1.2576344860e-25
3.7300000000e+02	1.2699383402e-25
3.7333333333e+02	1.2835753091e-25
3.7366666667e+02	1.2443778717e-25
3.7400000000e+02	1.2570156836e-25
3.7433333333e+02	1.2140477998e-25
3.7466666667e+02	1.2091018353e-25
3.7500000000e+02	1.2907180974e-25
3.7533333333e+02	1.2819058458e-25
3.7566666667e+02	1.2050563280e-25
3.7600000000e+02	1.2333307096e-25
3.7633333333e+02	1.2264461565e-25
3.7666666667e+02	1.1980370284e-25
3.7700000000e+02	1.1819197318e-25
3.7733333333e+02	1.2175691481e-25
3.7766666667e+02	1.2365377251e-25
3.7800000000e+02	1.2002244122e-25
3.7833333333e+02	1.1428602668e-25
3.7866666667e+02	1.2371106374e-25
3.7900000000e+02	1.2363464804e-25
3.7933333333e+02	1.2484184060e-25
3.7966666667e+02	1.2265264023e-25
3.8000000000e+02	1.2179376922e-25
3.8033333333e+02	1.2435144877e-25
3.8066666667e+02	1.2381390532e-25
3.8100000000e+02	1.2012502873e-25
3.8133333333e+02	1.2658816952e-25
3.8166666667e+02	1.2135634739e-25
3.8200000000e+02	1.2310741680e-25
3.8233333333e+02	1.1949447320e-25
3.8266666667e+02	1.2307001091e-25
3.8300000000e+02	1.2350941243e-25
3.8333333333e+02	1.2061296150e-25
3.8366666667e+02	1.2242590604e-25
3.8400000000e+02	1.2387512515e-25
3.8433333333e+02	1.2501754721e-25
3.8466666667e+02	1.2569772733e-25
3.8500000000e+02	1.1809167158e-25
3.8533333333e+02	1.1985595597e-25
3.8566666667e+02	1.2510275589e-25
3.8600000000e+02	1.2907163961e-25
3.8633333333e+02	1.2588764447e-25
3.8666666667e+02	1.2046992791e-25
3.8700000000e+02	1.2048154788e-25
3.8733333333e+02	1.2212515752e-25
3.8766666667e+02	1.2843000896e-25
3.8800000000e+02	1.2616963720e-25
3.8833333333e+02	1.2724631548e-25
3.8866666667e+02	1.3061934691e-25
3.8900000000e+02	1.2692056054e-25
3.8933333333e+02	1.2513085911e-25
3.8966666667e+02	1.2716885821e-25
3.9000000000e+02	1.2373564921e-25
3.9033333333e+02	1.2650341803e-25
3.9066666667e+02	1.2517486774e-25
3.9100000000e+02	1.1866869335e-25
3.9133333333e+02	1.2077195215e-25
3.9166666667e+02	1.2436954819e-25
3.9200000000e+02	1.2897873792e-25
3.9233333333e+02	1.2004005637e-25
3.9266666667e+02	1.2892357970e-25
3.9300000000e+02	1.2309228139e-25
3.9333333333e+02	1.2937927321e-25
3.9366666667e+02	1.2551411433e-25
3.9400000000e+02	1.2166615066e-25
3.9433333333e+02	1.2375274548e-25
3.9466666667e+02	1.2666770781e-25
3.9500000000e+02	1.2683621184e-25
3.9533333333e+02	1.2447127235e-25
3.9566666667e+02	1.2664108557e-25
3.9600000000e+02	1.2328035550e-25
3.9633333333e+02	1.2828596008e-25
3.9666666667e+02	1.2387781537e-25
3.9700000000e+02	1.2452267534e-25
3.9733333333e+02	1.2237292705e-25
3.9766666667e+02	1.1714458109e-25
3.9800000000e+02	1.1660149257e-25
3.9833333333e+02	1.2106830542e-25
3.9866666667e+02	1.2307678851e-25
3.9900000000e+02	1.3002149881e-25
3.9933333333e+02	1.2841505800e-25
3.9966666667e+02	1.2479952182e-25
4.0000000000e+02	1.2628331497e-25
4.0033333333e+02	1.3010785460e-25
4.0066666667e+02	1.2711626314e-25
4.0100000000e+02	1.2976709739e-25
4.0133333333e+02	1.2919194573e-25
4.0166666667e+02	1.3237936398e-25
4.0200000000e+02	1.2685050763e-25
4.0233333333e+02	1.3118702714e-25
4.0266666667e+02	1.2359507032e-25
4.0300000000e+02	1.2570244146e-25
4.0333333333e+02	1.2526267645e-25
4.0366666667e+02	1.2491195715e-25
4.0400000000e+02	1.2646684949e-25
4.0433333333e+02	1.2748780870e-25
4.0466666667e+02	1.2744586335e-25
4.0500000000e+02	1.2520702448e-25
4.0533333333e+02	1.3131121766e-25
4.0566666667e+02	1.3038309581e-25
4.0600000000e+02	1.2792663550e-25
4.0633333333e+02	1.3219516442e-25
4.0666666667e+02	1.2835125395e-25
4.0700000000e+02	1.3074598877e-25
4.0733333333e+02	1.3196438527e-25
4.0766666667e+02	1.3123042115e-25
4.0800000000e+02	1.2741170285e-25
4.0833333333e+02	1.3110434195e-25
4.0866666667e+02	1.3591933582e-25
4.0900000000e+02	1.3726808106e-25
4.0933333333e+02	1.4081455698e-25
4.0966666667e+02	1.4136885273e-25
4.1000000000e+02	1.3797619839e-25
4.1033333333e+02	1.3815392115e-25
4.1066666667e+02	1.3430534470e-25
4.1100000000e+02	1.3357861136e-25
4.1133333333e+02	1.3282309704e-25
4.1166666667e+02	1.3214845809e-25
4.1200000000e+02	1.3520622113e-25
4.1233333333e+02	1.3366494154e-25
4.1266666667e+02	1.3570143128e-25
4.1300000000e+02	1.3275178522e-25
4.1333333333e+02	1.3226142903e-25
4.1366666667e+02	1.2828126009e-25
4.1400000000e+02	1.3565607408e-25
4.1433333333e+02	1.2890286722e-25
4.1466666667e+02	1.3244517979e-25
4.1500000000e+02	1.3860382988e-25
4.1533333333e+02	1.2984010950e-25
4.1566666667e+02	1.2756011499e-25
4.1600000000e+02	1.2822221826e-25
4.1633333333e+02	1.2864891975e-25
4.1666666667e+02	1.3549448803e-25
4.1700000000e+02	1.3316527437e-25
4.1733333333e+02	1.2701019308e-25
4.1766666667e+02	1.2701923710e-25
4.1800000000e+02	1.3260270810e-25
4.1833333333e+02	1.3013480001e-25
4.1866666667e+02	1.3097667921e-25
4.1900000000e+02	1.3031600458e-25
4.1933333333e+02	1.2721001147e-25
4.1966666667e+02	1.2554143886e-25
4.2000000000e+02	1.3976347012e-25
4.2033333333e+02	1.4433469492e-25
4.2066666667e+02	1.3162294605e-25
4.2100000000e+02	1.2908958361e-25
4.2133333333e+02	1.2575670899e-25
4.2166666667e+02	1.3478794314e-25
4.2200000000e+02	1.3810296917e-25
4.2233333333e+02	1.3382483135e-25
4.2266666667e+02	1.2977698449e-25
4.2300000000e+02	1.2880572285e-25
4.2333333333e+02	1.3160489638e-25
4.2366666667e+02	1.3105909787e-25
4.2400000000e+02	1.3513974834e-25
4.2433333333e+02	1.3565383942e-25
4.2466666667e+02	1.3071567047e-25
4.2500000000e+02	1.3253579467e-25
4.2533333333e+02	1.3502955215e-25
4.2566666667e+02	1.4037563942e-25
4.2600000000e+02	1.3610347808e-25
4.2633333333e+02	1.2867006941e-25
4.2666666667e+02	1.2381145451e-25
4.2700000000e+02	1.2402189253e-25
4.2733333333e+02	1.3297945767e-25
4.2766666667e+02	1.3794111545e-25
4.2800000000e+02	1.3345569249e-25
4.2833333333e+02	1.3054242551e-25
4.2866666667e+02	1.3429088261e-25
4.2900000000e+02	1.3396402969e-25
4.2933333333e+02	1.3328637892e-25
4.2966666667e+02	1.3166067939e-25
4.3000000000e+02	1.2839671118e-25
4.3033333333e+02	1.3004536667e-25
4.3066666667e+02	1.2808683735e-25
4.3100000000e+02	1.2856132297e-25
4.3133333333e+02	1.2842743512e-25
4.3166666667e+02	1.2733296508e-25
4.3200000000e+02	1.3449203664e-25
4.3233333333e+02	1.3188142274e-25
4.3266666667e+02	1.2863106961e-25
4.3300000000e+02	1.3013752867e-25
4.3333333333e+02	1.2753823920e-25
4.3366666667e+02	1.2321234121e-25
4.3400000000e+02	1.3220916326e-25
4.3433333333e+02	1.3491884975e-25
4.3466666667e+02	1.2951017264e-25
4.3500000000e+02	1.3306274811e-25
4.3533333333e+02	1.3291642854e-25
4.3566666667e+02	1.2600084714e-25
4.3600000000e+02	1.3007573939e-25
4.3633333333e+02	1.3333817083e-25
4.3666666667e+02	1.3300297220e-25
4.3700000000e+02	1.3080800867e-25
4.3733333333e+02	1.2852403052e-25
4.3766666667e+02	1.2541458714e-25
4.3800000000e+02	1.3346385783e-25
4.3833333333e+02	1.3369213776e-25
4.3866666667e+02	1.3231733556e-25
4.3900000000e+02	1.3562988046e-25
4.3933333333e+02	1.3278111945e-25
4.3966666667e+02	1.3778989175e-25
4.4000000000e+02	1.3432336253e-25
4.4033333333e+02	1.3074875451e-25
4.4066666667e+02	1.3296658460e-25
4.4100000000e+02	1.3162284537e-25
4.4133333333e+02	1.2763062901e-25
4.4166666667e+02	1.2822704002e-25
4.4200000000e+02	1.2488810250e-25
4.4233333333e+02	1.2956978699e-25
4.4266666667e+02	1.3327508268e-25
4.4300000000e+02	1.3146317927e-25
4.4333333333e+02	1.3018628502e-25
4.4366666667e+02	1.3673447237e-25
4.4400000000e+02	1.3226208457e-25
4.4433333333e+02	1.3234986388e-25
4.4466666667e+02	1.3086285070e-25
4.4500000000e+02	1.2875058353e-25
4.4533333333e+02	1.3547944079e-25
4.4566666667e+02	1.2679978060e-25
4.4600000000e+02	1.3469155051e-25
4.4633333333e+02	1.2945116519e-25
4.4666666667e+02	1.3068274245e-25
4.4700000000e+02	1.3387733523e-25
4.4733333333e+02	1.3484101262e-25
4.4766666667e+02	1.3490404121e-25
4.4800000000e+02	1.2910523353e-25
4.4833333333e+02	1.3412750576e-25
4.4866666667e+02	1.3400073564e-25
4.4900000000e+02	1.3282257579e-25
4.4933333333e+02	1.3213811449e-25
4.4966666667e+02	1.3663878120e-25
4.5000000000e+02	1.4349258889e-25
4.5033333333e+02	1.3948381863e-25
4.5066666667e+02	1.3452384733e-25
4.5100000000e+02	1.2677773686e-25
4.5133333333e+02	1.3105839484e-25
4.5166666667e+02	1.3379901206e-25
4.5200000000e+02	1.3513111262e-25
4.5233333333e+02	1.3749568333e-25
4.5266666667e+02	1.3700501228e-25
4.5300000000e+02	1.3816155173e-25
4.5333333333e+02	1.3145979133e-25
4.5366666667e+02	1.3293702482e-25
4.5400000000e+02	1.4238075155e-25
4.5433333333e+02	1.4252961637e-25
4.5466666667e+02	1.3546022885e-25
4.5500000000e+02	1.3327946899e-25
4.5533333333e+02	1.3371143424e-25
4.5566666667e+02	1.3330531933e-25
4.5600000000e+02	1.3551241833e-25
4.5633333333e+02	1.3590153044e-25
4.5666666667e+02	1.3916584706e-25
4.5700000000e+02	1.3612653459e-25
4.5733333333e+02	1.3474128440e-25
4.5766666667e+02	1.3428849283e-25
4.5800000000e+02	1.3940390934e-25
4.5833333333e+02	1.3570762536e-25
4.5866666667e+02	1.3381605611e-25
4.5900000000e+02	1.3127242407e-25
4.5933333333e+02	1.3723940684e-25
4.5966666667e+02	1.3191174010e-25
4.6000000000e+02	1.3500631150e-25
4.6033333333e+02	1.3160155515e-25
4.6066666667e+02	1.3406332244e-25
4.6100000000e+02	1.3275560611e-25
4.6133333333e+02	1.3181412974e-25
4.6166666667e+02	1.4233320224e-25
4.6200000000e+02	1.3761463051e-25
4.6233333333e+02	1.4084747752e-25
4.6266666667e+02	1.3472784340e-25
4.6300000000e+02	1.3658519393e-25
4.6333333333e+02	1.4162726464e-25
4.6366666667e+02	1.3488868794e-25
4.6400000000e+02	1.3245420982e-25
4.6433333333e+02	1.3754616044e-25
4.6466666667e+02	1.3668685094e-25
4.6500000000e+02	1.4038470009e-25
4.6533333333e+02	1.3776777147e-25
4.6566666667e+02	1.3722661936e-25
4.6600000000e+02	1.3370883326e-25
4.6633333333e+02	1.3492471992e-25
4.6666666667e+02	1.3443581661e-25
4.6700000000e+02	1.3590325028e-25
4.6733333333e+02	1.3841332860e-25
4.6766666667e+02	1.3653855776e-25
4.6800000000e+02	1.3824437006e-25
4.6833333333e+02	1.3629982430e-25
4.6866666667e+02	1.3316409184e-25
4.6900000000e+02	1.4199908694e-25
4.6933333333e+02	1.3529543749e-25
4.6966666667e+02	1.3951807900e-25
4.7000000000e+02	1.3293092444e-25
4.7033333333e+02	1.3524270814e-25
4.7066666667e+02	1.3566699936e-25
4.7100000000e+02	1.4075539088e-25
4.7133333333e+02	1.4016674733e-25
4.7166666667e+02	1.3718811255e-25
4.7200000000e+02	1.4215832469e-25
4.7233333333e+02	1.4003906764e-25
4.7266666667e+02	1.3863460776e-25
4.7300000000e+02	1.3881202267e-25
4.7333333333e+02	1.3714817057e-25
4.7366666667e+02	1.4918538179e-25
4.7400000000e+02	1.4382288576e-25
4.7433333333e+02	1.4065319006e-25
4.7466666667e+02	1.4312111826e-25
4.7500000000e+02	1.3744378382e-25
4.7533333333e+02	1.3978338229e-25
4.7566666667e+02	1.4548537502e-25
4.7600000000e+02	1.4169102670e-25
4.7633333333e+02	1.3781686367e-25
4.7666666667e+02	1.3503448125e-25
4.7700000000e+02	1.3788666699e-25
4.7733333333e+02	1.4047960752e-25
4.7766666667e+02	1.4127361733e-25
4.7800000000e+02	1.4980820758e-25
4.7833333333e+02	1.4180237069e-25
4.7866666667e+02	1.3982780804e-25
4.7900000000e+02	1.4022399473e-25
4.7933333333e+02	1.4149175432e-25
4.7966666667e+02	1.3898859894e-25
4.8000000000e+02	1.3776543635e-25
4.8033333333e+02	1.4125494068e-25
4.8066666667e+02	1.4850416761e-25
4.8100000000e+02	1.4662330422e-25
4.8133333333e+02	1.4731606696e-25
4.8166666667e+02	1.4429289370e-25
4.8200000000e+02	1.4193614859e-25
4.8233333333e+02	1.4404683177e-25
4.8266666667e+02	1.4430143350e-25
4.8300000000e+02	1.4668516382e-25
4.8333333333e+02	1.4930800992e-25
4.8366666667e+02	1.4359009907e-25
4.8400000000e+02	1.4435976478e-25
4.8433333333e+02	1.4038730032e-25
4.8466666667e+02	1.4257750977e-25
4.8500000000e+02	1.3975705852e-25
4.8533333333e+02	1.4054572156e-25
4.8566666667e+02	1.4875168448e-25
4.8600000000e+02	1.4831855377e-25
4.8633333333e+02	1.4336181489e-25
4.8666666667e+02	1.4266702538e-25
4.8700000000e+02	1.4400002780e-25
4.8733333333e+02	1.4022546968e-25
4.8766666667e+02	1.3224758028e-25
4.8800000000e+02	1.4576676406e-25
4.8833333333e+02	1.4128899695e-25
4.8866666667e+02	1.4172988728e-25
4.8900000000e+02	1.3817987022e-25
4.8933333333e+02	1.4206527903e-25
4.8966666667e+02	1.4256511832e-25
4.9000000000e+02	1.4968345757e-25
4.9033333333e+02	1.4836648540e-25
4.9066666667e+02	1.4433425649e-25
4.9100000000e+02	1.4342441709e-25
4.9133333333e+02	1.4473439032e-25
4.9166666667e+02	1.4909469133e-25
4.9200000000e+02	1.4691855234e-25
4.9233333333e+02	1.4908982877e-25
4.9266666667e+02	1.4426144530e-25
4.9300000000e+02	1.4584004729e-25
4.9333333333e+02	1.4998062300e-25
4.9366666667e+02	1.4365095583e-25
4.9400000000e+02	1.5051821943e-25
4.9433333333e+02	1.4919584974e-25
4.9466666667e+02	1.4459848468e-25
4.9500000000e+02	1.3848206805e-25
4.9533333333e+02	1.4036923435e-25
4.9566666667e+02	1.4356103706e-25
4.9600000000e+02	1.4472539610e-25
4.9633333333e+02	1.4365517521e-25
4.9666666667e+02	1.5034326036e-25
4.9700000000e+02	1.4556578776e-25
4.9733333333e+02	1.5157551700e-25
4.9766666667e+02	1.5469954318e-25
4.9800000000e+02	1.4143664420e-25
4.9833333333e+02	1.3801841261e-25
4.9866666667e+02	1.5184985531e-25
4.9900000000e+02	1.5176172068e-25
4.9933333333e+02	1.5298785959e-25
4.9966666667e+02	1.4536688976e-25
5.0000000000e+02	1.5435561052e-25
5.0033333333e+02	1.4964763135e-25
5.0066666667e+02	1.5450598512e-25
5.0100000000e+02	1.9768332428e-25
5.0233333333e+02	2.1177250483e-25
5.0566666667e+02	2.1778602448e-25
5.0600000000e+02	2.0230638991e-25
5.0633333333e+02	2.4006818259e-25
5.1266666667e+02	2.6074694045e-25
5.1300000000e+02	2.5706657047e-25
5.1400000000e+02	1.7629917552e-25
5.1433333333e+02	1.5858429986e-25
5.1466666667e+02	1.5511788750e-25
5.1500000000e+02	1.5605292375e-25
5.1533333333e+02	1.5578351020e-25
5.1566666667e+02	1.5336077218e-25
5.1600000000e+02	1.5421218944e-25
5.1733333333e+02	1.5728336312e-25
5.1766666667e+02	1.5484278310e-25
5.1800000000e+02	1.5429913987e-25
5.1833333333e+02	1.4699109890e-25
5.1866666667e+02	1.5233534447e-25
5.1900000000e+02	1.4380035657e-25
5.1933333333e+02	1.4604672264e-25
5.1966666667e+02	1.4762222166e-25
5.2000000000e+02	1.4786839194e-25
5.2033333333e+02	1.4250659863e-25
5.2066666667e+02	1.5404311514e-25
5.2100000000e+02	1.5428513445e-25
5.2133333333e+02	1.5021429555e-25
5.2166666667e+02	1.4807525666e-25
5.2200000000e+02	1.5113604233e-25
5.2233333333e+02	1.5254047255e-25
5.2266666667e+02	1.5476657906e-25
5.2300000000e+02	1.6168310467e-25
5.2333333333e+02	1.5291001246e-25
5.2366666667e+02	1.4309574500e-25
5.2400000000e+02	1.4391904702e-25
5.2433333333e+02	1.4894883110e-25
5.2466666667e+02	1.5558284246e-25
5.2500000000e+02	1.5162679487e-25
5.2533333333e+02	1.4710512307e-25
5.2566666667e+02	1.5045187593e-25
5.2600000000e+02	1.5217564239e-25
5.2633333333e+02	1.5382909757e-25
5.2666666667e+02	1.4980230306e-25
5.2700000000e+02	1.4712696790e-25
5.2733333333e+02	1.4864675119e-25
5.2766666667e+02	1.5863358680e-25
5.2800000000e+02	1.5505517712e-25
5.2833333333e+02	1.5246851025e-25
5.2866666667e+02	1.5176839276e-25
5.2900000000e+02	1.6120427199e-25
5.2933333333e+02	1.5009936789e-25
5.2966666667e+02	1.4846124192e-25
5.3000000000e+02	1.4616950564e-25
5.3033333333e+02	1.4979241829e-25
5.3066666667e+02	1.5147045503e-25
5.3100000000e+02	1.4598579786e-25
5.3133333333e+02	1.4834385223e-25
5.3166666667e+02	1.5877892590e-25
5.3200000000e+02	1.5565045885e-25
5.3233333333e+02	1.4867244497e-25
5.3266666667e+02	1.5246707514e-25
5.3300000000e+02	1.4972303995e-25
5.3333333333e+02	1.5349454509e-25
5.3366666667e+02	1.5638934002e-25
5.3400000000e+02	1.5639956708e-25
5.3433333333e+02	1.5136702597e-25
5.3466666667e+02	1.4748016890e-25
5.3500000000e+02	1.4981483651e-25
5.3533333333e+02	1.5729065824e-25
5.3566666667e+02	1.5212870228e-25
5.3600000000e+02	1.5246469827e-25
5.3633333333e+02	1.5027310578e-25
5.3666666667e+02	1.6029165494e-25
5.3700000000e+02	1.4985069555e-25
5.3733333333e+02	1.4734865478e-25
5.3766666667e+02	1.4499992177e-25
5.3800000000e+02	1.4587194913e-25
5.3833333333e+02	1.6166234842e-25
5.3866666667e+02	1.5398663058e-25
5.3900000000e+02	1.4519729379e-25
5.3933333333e+02	1.4970370501e-25
5.3966666667e+02	1.6015961762e-25
5.4000000000e+02	2.2343770623e-25
5.4033333333e+02	2.3900066340e-25
5.4066666667e+02	1.7019832544e-25
5.4100000000e+02	1.5644387327e-25
5.4133333333e+02	1.6209580630e-25
5.4166666667e+02	1.6184646825e-25
5.4200000000e+02	1.5653643063e-25
5.4233333333e+02	1.5646104539e-25
5.4266666667e+02	1.5799893171e-25
5.4300000000e+02	1.5653261843e-25
5.4333333333e+02	1.5454419765e-25
5.4366666667e+02	1.5830008742e-25
5.4400000000e+02	1.5963397909e-25
5.4433333333e+02	1.6462501617e-25
5.4466666667e+02	1.5929184811e-25
5.4500000000e+02	1.5969274543e-25
5.4533333333e+02	1.5566515893e-25
5.4566666667e+02	1.5988664363e-25
5.4600000000e+02	1.5733903431e-25
5.4633333333e+02	1.6191080718e-25
5.4666666667e+02	1.6214926022e-25
5.4700000000e+02	1.6478275526e-25
5.4733333333e+02	1.6249686835e-25
5.4766666667e+02	1.6585756674e-25
5.4800000000e+02	1.6413208686e-25
5.4833333333e+02	1.6059353204e-25
5.4866666667e+02	1.5422844483e-25
5.4900000000e+02	1.6659950554e-25
5.4933333333e+02	1.6237525556e-25
5.4966666667e+02	1.5524698532e-25
5.5000000000e+02	1.6374534307e-25
5.5033333333e+02	1.6590931627e-25
5.5066666667e+02	1.6075517399e-25
5.5100000000e+02	1.6330076367e-25
5.5133333333e+02	1.5980553062e-25
5.5166666667e+02	1.6357517125e-25
5.5200000000e+02	1.6050542218e-25
5.5233333333e+02	1.6913092747e-25
5.5266666667e+02	1.5911392217e-25
5.5300000000e+02	1.6651805765e-25
5.5333333333e+02	1.6219993066e-25
5.5366666667e+02	1.6739982569e-25
5.5400000000e+02	1.5740939162e-25
5.5433333333e+02	1.5545383517e-25
5.5466666667e+02	1.5617614527e-25
5.5500000000e+02	1.6041105519e-25
5.5533333333e+02	1.6040578466e-25
5.5566666667e+02	1.5546110349e-25
5.5600000000e+02	1.5604967837e-25
5.5633333333e+02	1.6044345991e-25
5.5666666667e+02	1.6357919483e-25
5.5700000000e+02	1.6252478637e-25
5.5733333333e+02	1.5972004462e-25
5.5766666667e+02	1.6931316275e-25
5.5800000000e+02	1.5649047239e-25
5.5833333333e+02	1.5996853603e-25
5.5866666667e+02	1.6309404617e-25
5.5900000000e+02	1.5510311647e-25
5.5933333333e+02	1.5581814412e-25
5.5966666667e+02	1.5413099116e-25
5.6000000000e+02	1.6142614323e-25
5.6033333333e+02	1.5770771333e-25
5.6066666667e+02	1.5574547692e-25
5.6100000000e+02	1.6507938729e-25
5.6133333333e+02	1.6714097036e-25
5.6166666667e+02	1.7543782499e-25
5.6200000000e+02	1.6442390777e-25
5.6233333333e+02	1.6133304412e-25
5.6266666667e+02	1.6505613750e-25
5.6300000000e+02	1.6270241992e-25
5.6333333333e+02	1.6485262032e-25
5.6366666667e+02	1.7206192835e-25
5.6400000000e+02	1.6320335338e-25
5.6433333333e+02	1.6845666274e-25
5.6466666667e+02	1.6757815364e-25
5.6500000000e+02	1.6503010771e-25
5.6533333333e+02	1.6642838155e-25
5.6566666667e+02	1.6109367522e-25
5.6600000000e+02	1.5859716169e-25
5.6633333333e+02	1.6058349827e-25
5.6666666667e+02	1.6418225369e-25
5.6700000000e+02	1.6346024351e-25
5.6733333333e+02	1.7072249140e-25
5.6766666667e+02	1.7029469898e-25
5.6800000000e+02	1.6060474891e-25
5.6833333333e+02	1.6217556872e-25
5.6866666667e+02	1.6229992857e-25
5.6900000000e+02	1.6311265291e-25
5.6933333333e+02	1.5598329703e-25
5.6966666667e+02	1.5542539595e-25
5.7000000000e+02	1.6046849884e-25
5.7033333333e+02	1.6068377888e-25
5.7066666667e+02	1.6088951162e-25
5.7100000000e+02	1.6884702804e-25
5.7133333333e+02	1.6816620530e-25
5.7166666667e+02	1.6794178992e-25
5.7200000000e+02	1.5830841619e-25
5.7233333333e+02	1.6872722063e-25
5.7266666667e+02	1.6783833877e-25
5.7300000000e+02	1.6332516753e-25
5.7333333333e+02	1.6455719569e-25
5.7366666667e+02	1.5837096339e-25
5.7400000000e+02	1.6549565898e-25
5.7433333333e+02	1.6731195186e-25
5.7466666667e+02	1.7709212221e-25
5.7500000000e+02	1.8040165212e-25
5.7533333333e+02	1.7297642557e-25
5.7566666667e+02	1.7987353510e-25
5.7600000000e+02	1.8327003119e-25
5.7633333333e+02	1.8442844288e-25
5.7666666667e+02	1.8258701926e-25
5.7700000000e+02	1.7975218842e-25
5.7733333333e+02	1.8202662292e-25
5.7766666667e+02	1.8214021030e-25
5.7800000000e+02	1.8256987021e-25
5.7833333333e+02	1.7975562838e-25
5.7866666667e+02	1.8116561357e-25
5.7900000000e+02	1.8375119903e-25
5.7933333333e+02	1.7937650010e-25
5.7966666667e+02	1.7939331230e-25
5.8000000000e+02	1.7843670472e-25
5.8033333333e+02	1.7839316228e-25
5.8066666667e+02	1.8821172643e-25
5.8100000000e+02	1.7561141282e-25
5.8133333333e+02	1.7120561933e-25
5.8166666667e+02	1.7766614899e-25
5.8200000000e+02	1.7821410489e-25
5.8233333333e+02	1.7006341545e-25
5.8266666667e+02	1.6582241186e-25
5.8300000000e+02	1.7372874250e-25
5.8333333333e+02	1.7097032851e-25
5.8366666667e+02	1.7310663917e-25
5.8400000000e+02	1.7034975304e-25
5.8433333333e+02	1.6714847923e-25
5.8466666667e+02	1.7291850638e-25
5.8500000000e+02	1.6651531541e-25
5.8533333333e+02	1.6947455808e-25
5.8566666667e+02	1.7138133352e-25
5.8600000000e+02	1.6609132462e-25
5.8633333333e+02	1.6349442601e-25
5.8666666667e+02	1.6929615140e-25
5.8700000000e+02	1.6593316454e-25
5.8733333333e+02	1.7074432715e-25
5.8766666667e+02	1.6565064072e-25
5.8800000000e+02	1.6810055528e-25
5.8833333333e+02	1.6402563789e-25
5.8866666667e+02	1.7159540999e-25
5.8900000000e+02	1.7533977752e-25
5.8933333333e+02	1.6844177777e-25
5.8966666667e+02	1.6511491812e-25
5.9000000000e+02	1.6304609389e-25
5.9033333333e+02	1.6432988152e-25
5.9066666667e+02	1.6408152402e-25
5.9100000000e+02	1.6562892006e-25
5.9133333333e+02	1.6684157384e-25
5.9166666667e+02	1.6597209451e-25
5.9200000000e+02	1.7080385405e-25
5.9233333333e+02	1.7221471535e-25
5.9266666667e+02	1.7617190232e-25
5.9300000000e+02	1.6271194645e-25
5.9333333333e+02	1.6234099456e-25
5.9366666667e+02	1.6262252483e-25
5.9400000000e+02	1.5613154773e-25
5.9433333333e+02	1.6364443384e-25
5.9466666667e+02	1.6233334969e-25
5.9500000000e+02	1.6362793706e-25
5.9533333333e+02	1.6815212744e-25
5.9566666667e+02	1.5619362189e-25
5.9600000000e+02	1.6830554139e-25
5.9633333333e+02	1.6630745662e-25
5.9666666667e+02	1.6740455152e-25
5.9700000000e+02	1.7007176477e-25
5.9733333333e+02	1.6232372709e-25
5.9766666667e+02	1.5644936429e-25
5.9800000000e+02	1.6359661314e-25
5.9833333333e+02	1.7313064318e-25
5.9866666667e+02	1.8117565029e-25
6.0000000000e+02	2.2537608871e-25
6.0033333333e+02	1.6952800325e-25
6.0066666667e+02	1.7503268340e-25
6.0100000000e+02	1.7075595977e-25
6.0133333333e+02	1.6751429945e-25
6.0166666667e+02	1.7162108206e-25
6.0200000000e+02	1.6607432339e-25
6.0233333333e+02	1.6483571944e-25
6.0266666667e+02	1.7550114396e-25
6.0300000000e+02	1.6954793908e-25
6.0333333333e+02	1.6487476155e-25
6.0366666667e+02	1.7462483856e-25
6.0500000000e+02	1.6570822217e-25
6.0533333333e+02	1.7266463244e-25
6.0566666667e+02	1.6429512210e-25
6.0600000000e+02	1.7160801507e-25
6.0733333333e+02	1.7751963860e-25
6.0766666667e+02	1.7033520773e-25
6.0800000000e+02	1.6874383659e-25
6.0833333333e+02	1.6446437981e-25
6.0866666667e+02	1.6843262806e-25
6.0900000000e+02	1.6821538652e-25
6.0933333333e+02	1.6828805285e-25
6.0966666667e+02	1.6004130556e-25
6.1000000000e+02	1.6362141883e-25
6.1033333333e+02	1.6472753079e-25
6.1066666667e+02	1.6405186022e-25
6.1100000000e+02	1.7927456284e-25
6.1133333333e+02	1.7018875235e-25
6.1166666667e+02	1.6200621223e-25
6.1200000000e+02	1.7051590576e-25
6.1233333333e+02	1.7481571618e-25
6.1266666667e+02	1.5962167991e-25
6.1300000000e+02	1.6310893734e-25
6.1333333333e+02	1.5968895108e-25
6.1366666667e+02	1.6577839038e-25
6.1400000000e+02	1.5546508757e-25
6.1433333333e+02	1.6984529853e-25
6.1466666667e+02	1.6731256719e-25
6.1500000000e+02	1.6644583099e-25
6.1533333333e+02	1.7476596998e-25
6.1566666667e+02	1.7554125850e-25
6.1600000000e+02	1.7063460774e-25
6.1633333333e+02	1.6665992779e-25
6.1666666667e+02	1.7478292082e-25
6.1700000000e+02	1.7102027830e-25
6.1733333333e+02	1.6910153560e-25
6.1766666667e+02	1.6578808138e-25
6.1800000000e+02	1.7164716243e-25
6.1833333333e+02	1.6428118320e-25
6.1866666667e+02	1.7592965674e-25
6.1900000000e+02	1.7311392142e-25
6.1933333333e+02	1.7496604291e-25
6.1966666667e+02	1.7656742179e-25
6.2000000000e+02	1.7658950518e-25
6.2033333333e+02	1.7599961872e-25
6.2066666667e+02	1.7159003683e-25
6.2100000000e+02	1.7164875062e-25
6.2133333333e+02	1.7162714409e-25
6.2166666667e+02	1.7566865371e-25
6.2200000000e+02	1.6804694837e-25
6.2233333333e+02	1.6954809602e-25
6.2266666667e+02	1.6965180868e-25
6.2300000000e+02	1.6894555569e-25
6.2333333333e+02	1.6824401341e-25
6.2366666667e+02	1.7189143839e-25
6.2400000000e+02	1.6996002793e-25
6.2433333333e+02	1.7705342314e-25
6.2466666667e+02	1.7536362957e-25
6.2500000000e+02	1.7636630764e-25
6.2533333333e+02	1.7153456387e-25
6.2566666667e+02	1.7680266937e-25
6.2600000000e+02	1.7174858332e-25
6.2633333333e+02	1.6990494945e-25
6.2666666667e+02	1.7433282330e-25
6.2700000000e+02	1.7630338449e-25
6.2733333333e+02	1.7626613909e-25
6.2766666667e+02	1.6943895910e-25
6.2800000000e+02	1.6160143113e-25
6.2833333333e+02	1.6927011104e-25
6.2866666667e+02	1.7185497465e-25
6.2900000000e+02	1.6804868648e-25
6.2933333333e+02	1.6786555790e-25
6.2966666667e+02	1.7073803469e-25
6.3000000000e+02	1.6021989477e-25
6.3033333333e+02	1.6442480841e-25
6.3066666667e+02	1.7278888375e-25
6.3100000000e+02	1.6886024739e-25
6.3133333333e+02	1.6903767288e-25
6.3166666667e+02	1.7812479418e-25
6.3200000000e+02	1.7183461915e-25
6.3233333333e+02	1.7729469817e-25
6.3266666667e+02	1.7174190346e-25
6.3300000000e+02	1.7785117431e-25
6.3333333333e+02	1.9122428746e-25
6.3366666667e+02	1.7789740707e-25
6.3400000000e+02	1.7229471893e-25
6.3433333333e+02	1.7720283133e-25
6.3466666667e+02	1.8032029030e-25
6.3500000000e+02	1.8184322068e-25
6.3533333333e+02	1.8278777189e-25
6.3566666667e+02	1.6827937971e-25
6.3600000000e+02	1.7018096173e-25
6.3633333333e+02	1.7841859296e-25
6.3666666667e+02	1.7213884245e-25
6.3700000000e+02	1.7800852159e-25
6.3733333333e+02	1.7189267838e-25
6.3766666667e+02	1.7530057447e-25
6.3800000000e+02	1.7801051111e-25
6.3833333333e+02	1.6946658505e-25
6.3866666667e+02	1.8160764163e-25
6.3900000000e+02	1.8214890074e-25
6.3933333333e+02	1.6656321120e-25
6.3966666667e+02	1.7328885594e-25
6.4000000000e+02	1.7000360404e-25
6.4033333333e+02	1.7748066226e-25
6.4066666667e+02	1.7261149334e-25
6.4100000000e+02	1.7838537982e-25
6.4133333333e+02	1.7395034351e-25
6.4166666667e+02	1.7935225961e-25
6.4200000000e+02	1.7284930549e-25
6.4233333333e+02	1.7435805564e-25
6.4266666667e+02	1.7419286381e-25
6.4300000000e+02	1.7815058818e-25
6.4333333333e+02	1.7565332827e-25
6.4366666667e+02	1.6545436164e-25
6.4400000000e+02	1.7008396428e-25
6.4433333333e+02	1.7634167457e-25
6.4466666667e+02	1.7695202833e-25
6.4500000000e+02	1.7286204074e-25
6.4533333333e+02	1.7132623677e-25
6.4566666667e+02	1.7580383204e-25
6.4600000000e+02	1.7917040935e-25
6.4633333333e+02	1.8341653039e-25
6.4666666667e+02	1.8125339933e-25
6.4700000000e+02	1.7964717567e-25
6.4733333333e+02	1.7269068182e-25
6.4766666667e+02	1.6982360858e-25
6.4800000000e+02	1.6956378473e-25
6.4833333333e+02	1.7465420310e-25
6.4866666667e+02	1.7962498307e-25
6.4900000000e+02	1.7385880376e-25
6.4933333333e+02	1.7777310511e-25
6.4966666667e+02	1.7526016768e-25
6.5000000000e+02	1.7654750747e-25
6.5033333333e+02	1.7654227768e-25
6.5066666667e+02	1.8180452768e-25
6.5100000000e+02	1.7386253184e-25
6.5133333333e+02	1.8057339999e-25
6.5166666667e+02	1.7841576006e-25
6.5200000000e+02	1.7812678480e-25
6.5233333333e+02	1.7956522791e-25
6.5266666667e+02	1.7928957521e-25
6.5300000000e+02	1.7891983347e-25
6.5333333333e+02	1.8032478305e-25
6.5366666667e+02	1.7674471028e-25
6.5400000000e+02	1.7005606882e-25
6.5433333333e+02	1.7806175170e-25
6.5466666667e+02	1.7868199872e-25
6.5500000000e+02	1.7572039256e-25
6.5533333333e+02	1.7847017796e-25
6.5566666667e+02	1.7853213634e-25
6.5600000000e+02	1.8027255935e-25
6.5633333333e+02	1.8916771130e-25
6.5666666667e+02	1.7424485374e-25
6.5700000000e+02	1.8152650340e-25
6.5733333333e+02	1.9003896254e-25
6.5766666667e+02	1.8820159734e-25
6.5800000000e+02	1.7586769384e-25
6.5833333333e+02	1.7962141174e-25
6.5866666667e+02	1.7682817599e-25
6.5900000000e+02	1.7516869029e-25
6.5933333333e+02	1.8254870828e-25
6.5966666667e+02	1.9260424350e-25
6.6000000000e+02	2.2589979566e-25
6.6033333333e+02	2.7941868557e-25
6.6066666667e+02	1.9616405804e-25
6.6100000000e+02	1.8383971768e-25
6.6133333333e+02	1.7874394304e-25
6.6166666667e+02	1.8126322636e-25
6.6200000000e+02	1.7062064201e-25
6.6233333333e+02	1.7319294868e-25
6.6266666667e+02	1.7741746698e-25
6.6300000000e+02	1.7859177367e-25
6.6333333333e+02	1.8573372182e-25
6.6366666667e+02	1.8085899529e-25
6.6400000000e+02	1.8306287549e-25
6.6433333333e+02	1.8360634924e-25
6.6466666667e+02	1.7741463435e-25
6.6500000000e+02	1.7917916260e-25
6.6533333333e+02	1.7684247481e-25
6.6566666667e+02	1.7907015652e-25
6.6600000000e+02	1.8289661880e-25
6.6633333333e+02	1.8877690785e-25
6.6666666667e+02	1.8501917417e-25
6.6700000000e+02	1.7926081400e-25
6.6733333333e+02	1.8542613472e-25
6.6766666667e+02	1.7988655675e-25
6.6800000000e+02	1.8170257624e-25
6.6833333333e+02	1.8941758664e-25
6.6866666667e+02	1.8480836896e-25
6.6900000000e+02	1.7745649948e-25
6.6933333333e+02	1.8489588984e-25
6.6966666667e+02	1.8340798219e-25
6.7000000000e+02	1.7766328097e-25
6.7033333333e+02	1.8801119417e-25
6.7066666667e+02	1.8457039061e-25
6.7100000000e+02	1.8293431301e-25
6.7133333333e+02	1.8909083427e-25
6.7166666667e+02	1.8667076105e-25
6.7200000000e+02	1.8249654862e-25
6.7233333333e+02	1.8620688890e-25
6.7266666667e+02	1.8319336490e-25
6.7300000000e+02	1.8821153297e-25
6.7333333333e+02	1.9371187200e-25
6.7366666667e+02	1.8257108620e-25
6.7400000000e+02	1.8586618163e-25
6.7433333333e+02	1.8473016088e-25
6.7466666667e+02	1.7373067301e-25
6.7500000000e+02	1.8265297078e-25
6.7533333333e+02	1.8323331168e-25
6.7566666667e+02	1.8289240087e-25
6.7600000000e+02	1.8165446032e-25
6.7633333333e+02	1.8868645543e-25
6.7666666667e+02	1.9217650135e-25
6.7700000000e+02	1.8881519907e-25
6.7733333333e+02	1.8943870210e-25
6.7766666667e+02	1.7958794796e-25
6.7800000000e+02	1.8681067465e-25
6.7833333333e+02	1.8425274450e-25
6.7866666667e+02	1.8590012917e-25
6.7900000000e+02	1.8189093553e-25
6.7933333333e+02	1.8578453142e-25
6.7966666667e+02	1.7608480674e-25
6.8000000000e+02	1.7918919036e-25
6.8033333333e+02	1.8016255912e-25
6.8066666667e+02	1.8544271478e-25
6.8100000000e+02	1.8517603514e-25
6.8133333333e+02	1.8687733215e-25
6.8166666667e+02	1.8370986991e-25
6.8200000000e+02	1.8506786520e-25
6.8233333333e+02	1.9508987048e-25
6.8266666667e+02	1.7651752129e-25
6.8300000000e+02	1.8144535310e-25
6.8333333333e+02	1.9170322235e-25
6.8366666667e+02	1.8950836919e-25
6.8400000000e+02	1.8476814558e-25
6.8433333333e+02	1.8672686713e-25
6.8466666667e+02	1.8477288566e-25
6.8500000000e+02	1.9943272025e-25
6.8533333333e+02	1.8580802077e-25
6.8566666667e+02	1.9052214844e-25
6.8600000000e+02	1.8611567321e-25
6.8633333333e+02	1.8531936129e-25
6.8666666667e+02	1.8378145864e-25
6.8700000000e+02	1.8674898226e-25
6.8733333333e+02	1.8501855054e-25
6.8766666667e+02	1.8199923570e-25
6.8800000000e+02	1.8713575451e-25
6.8833333333e+02	1.8889560327e-25
6.8866666667e+02	1.7756259626e-25
6.8900000000e+02	1.8181329642e-25
6.8933333333e+02	1.8486893570e-25
6.8966666667e+02	1.8590043048e-25
6.9000000000e+02	1.8532138340e-25
6.9033333333e+02	1.9043899154e-25
6.9066666667e+02	1.9039640696e-25
6.9100000000e+02	1.8568907188e-25
6.9133333333e+02	1.8652554748e-25
6.9166666667e+02	1.8952065656e-25
6.9200000000e+02	1.8507573130e-25
6.9233333333e+02	1.8324672690e-25
6.9266666667e+02	1.8013197706e-25
6.9300000000e+02	1.8713226036e-25
6.9333333333e+02	1.8058856850e-25
6.9366666667e+02	1.8472242141e-25
6.9400000000e+02	1.8729463288e-25
6.9433333333e+02	1.8909897960e-25
6.9466666667e+02	1.8505560262e-25
6.9500000000e+02	1.8983886134e-25
6.9533333333e+02	1.9074128591e-25
6.9566666667e+02	1.8610952318e-25
6.9600000000e+02	1.8390185922e-25
6.9633333333e+02	1.8252151197e-25
6.9666666667e+02	1.8663716237e-25
6.9700000000e+02	1.8550229575e-25
6.9733333333e+02	1.8620075982e-25
6.9766666667e+02	1.9133948492e-25
6.9800000000e+02	1.9047346359e-25
6.9833333333e+02	1.9712028010e-25
6.9866666667e+02	1.8793247748e-25
6.9900000000e+02	1.8542612616e-25
6.9933333333e+02	1.8561010475e-25
6.9966666667e+02	1.9218674908e-25
7.0000000000e+02	1.9379314899e-25
7.0033333333e+02	1.8682250860e-25
7.0066666667e+02	1.8970481922e-25
7.0100000000e+02	1.8947924374e-25
7.0133333333e+02	1.8701414142e-25
7.0166666667e+02	1.8735918728e-25
7.0200000000e+02	1.8170388762e-25
7.0233333333e+02	1.9015253205e-25
7.0266666667e+02	1.9346614621e-25
7.0300000000e+02	1.8282280891e-25
7.0333333333e+02	1.8501897336e-25
7.0366666667e+02	1.9110005426e-25
7.0400000000e+02	1.9886178485e-25
7.0433333333e+02	1.9317078698e-25
7.0466666667e+02	1.8751446804e-25
7.0500000000e+02	1.7720136048e-25
7.0533333333e+02	1.8910008086e-25
7.0566666667e+02	1.8888245372e-25
7.0600000000e+02	1.9143669204e-25
7.0633333333e+02	1.9584971917e-25
7.0666666667e+02	1.9701326768e-25
7.0700000000e+02	1.9026977412e-25
7.0733333333e+02	1.8586543479e-25
7.0766666667e+02	1.9253506076e-25
7.0800000000e+02	1.8906422923e-25
7.0833333333e+02	1.9518391548e-25
7.0866666667e+02	1.9878331827e-25
7.0900000000e+02	1.9595798483e-25
7.0933333333e+02	1.9280787287e-25
7.0966666667e+02	1.9051782255e-25
7.1000000000e+02	2.0153952545e-25
7.1033333333e+02	1.8559540293e-25
7.1066666667e+02	1.8478635632e-25
7.1100000000e+02	1.8538227829e-25
7.1133333333e+02	1.9442340011e-25
7.1166666667e+02	1.8785736877e-25
7.1200000000e+02	1.9817196263e-25
7.1233333333e+02	1.9233700363e-25
7.1266666667e+02	1.9317866767e-25
7.1300000000e+02	1.8899201977e-25
7.1333333333e+02	1.8436156700e-25
7.1366666667e+02	1.9377036720e-25
7.1400000000e+02	1.9315286497e-25
7.1433333333e+02	1.8920955382e-25
7.1466666667e+02	1.9637787748e-25
7.1500000000e+02	2.0975161400e-25
7.1533333333e+02	1.9002743388e-25
7.1566666667e+02	1.8652883779e-25
7.1600000000e+02	1.8932064508e-25
7.1633333333e+02	1.9013779623e-25
7.1666666667e+02	1.9547096142e-25
7.1700000000e+02	1.9443562335e-25
7.1733333333e+02	1.9261908560e-25
7.1766666667e+02	1.9013148709e-25
7.1800000000e+02	1.8379643773e-25
7.1833333333e+02	1.9216049158e-25
7.1866666667e+02	1.9281477035e-25
7.1900000000e+02	1.8180907272e-25
7.1933333333e+02	1.8857386564e-25
7.1966666667e+02	1.8975983135e-25
7.2000000000e+02	1.9323394176e-25
7.2033333333e+02	1.8772985545e-25
7.2066666667e+02	1.9820778234e-25
7.2100000000e+02	1.8946727118e-25
7.2133333333e+02	1.9184458044e-25
7.2166666667e+02	1.9318552463e-25
7.2200000000e+02	1.9599878638e-25
7.2233333333e+02	1.9742488679e-25
7.2266666667e+02	1.8280522214e-25
7.2300000000e+02	1.8701431068e-25
7.2333333333e+02	1.8569775270e-25
7.2366666667e+02	1.9211769271e-25
7.2400000000e+02	1.9546649495e-25
7.2433333333e+02	1.9354342758e-25
7.2466666667e+02	1.8816255472e-25
7.2500000000e+02	1.8849692592e-25
7.2533333333e+02	2.0123662256e-25
7.2566666667e+02	1.9414315050e-25
7.2600000000e+02	1.9769986982e-25
7.2633333333e+02	2.0243036296e-25
7.2666666667e+02	1.9891267836e-25
7.2700000000e+02	1.9518792510e-25
7.2733333333e+02	1.8342651870e-25
7.2766666667e+02	2.0132846507e-25
7.2800000000e+02	1.9514486422e-25
7.2833333333e+02	1.9059990112e-25
7.2866666667e+02	1.9220349608e-25
7.2900000000e+02	1.9280135972e-25
7.2933333333e+02	1.9280730655e-25
7.2966666667e+02	1.9336320757e-25
7.3000000000e+02	1.9613681080e-25
7.3033333333e+02	2.0053213988e-25
7.3066666667e+02	1.9511795055e-25
7.3100000000e+02	1.9959056265e-25
7.3133333333e+02	1.9426586722e-25
7.3166666667e+02	1.9636777360e-25
7.3200000000e+02	2.0442098025e-25
7.3233333333e+02	1.9763113101e-25
7.3266666667e+02	2.0093955242e-25
7.3300000000e+02	1.9510783499e-25
7.3333333333e+02	1.9371439502e-25
7.3366666667e+02	1.9005992174e-25
7.3400000000e+02	1.9943375057e-25
7.3433333333e+02	2.0212441850e-25
7.3466666667e+02	1.9910143348e-25
7.3500000000e+02	2.0081559743e-25
7.3533333333e+02	1.9919697097e-25
7.3566666667e+02	1.9628893300e-25
7.3600000000e+02	1.8888129262e-25
7.3633333333e+02	1.9462944353e-25
7.3666666667e+02	1.9535776977e-25
7.3700000000e+02	2.0185698800e-25
7.3733333333e+02	1.9949683775e-25
7.3766666667e+02	2.0157460862e-25
7.3800000000e+02	1.9861201474e-25
7.3833333333e+02	2.0136592459e-25
7.3866666667e+02	1.9395632536e-25
7.3900000000e+02	1.9567384008e-25
7.3933333333e+02	1.9709759970e-25
7.3966666667e+02	1.9757950947e-25
7.4000000000e+02	1.9451478023e-25
7.4033333333e+02	2.0211609123e-25
7.4066666667e+02	1.9746245015e-25
7.4100000000e+02	1.9567814969e-25
7.4133333333e+02	2.0600150394e-25
7.4166666667e+02	2.0538489046e-25
7.4200000000e+02	2.0009432099e-25
7.4233333333e+02	2.0376567702e-25
7.4266666667e+02	2.0519187200e-25
7.4300000000e+02	2.0088496042e-25
7.4333333333e+02	1.9945324865e-25
7.4366666667e+02	1.9717230885e-25
7.4400000000e+02	1.9838683688e-25
7.4433333333e+02	2.0327953787e-25
7.4466666667e+02	2.0246704121e-25
7.4500000000e+02	2.0593562428e-25
7.4533333333e+02	2.0001480294e-25
7.4566666667e+02	1.9626090341e-25
7.4600000000e+02	1.9974698724e-25
7.4633333333e+02	2.0226338730e-25
7.4666666667e+02	1.9901918331e-25
7.4700000000e+02	2.0460126467e-25
7.4733333333e+02	2.0292663822e-25
7.4766666667e+02	2.1129553859e-25
7.4800000000e+02	2.0587077803e-25
7.4833333333e+02	2.0008152738e-25
7.4866666667e+02	1.9675736511e-25
7.4900000000e+02	2.0868247872e-25
7.4933333333e+02	2.0688762368e-25
7.4966666667e+02	1.9643278702e-25
7.5000000000e+02	1.9477032253e-25
7.5033333333e+02	2.0063069982e-25
7.5066666667e+02	2.0117373470e-25
7.5100000000e+02	2.0548718422e-25
7.5133333333e+02	2.1347324366e-25
7.5166666667e+02	2.1022906045e-25
7.5200000000e+02	2.0067038838e-25
7.5233333333e+02	2.0579192924e-25
7.5266666667e+02	1.9956099571e-25
7.5300000000e+02	2.0876208375e-25
7.5333333333e+02	1.9749504509e-25
7.5366666667e+02	2.0675213150e-25
7.5400000000e+02	1.9978091900e-25
7.5433333333e+02	2.1170602111e-25
7.5466666667e+02	2.2616211887e-25
7.5500000000e+02	2.2182389058e-25
7.5533333333e+02	2.1633649624e-25
7.5566666667e+02	1.9559257315e-25
7.5600000000e+02	1.9733687570e-25
7.5633333333e+02	2.0080682048e-25
7.5666666667e+02	2.0691333677e-25
7.5700000000e+02	2.2091163069e-25
7.5733333333e+02	2.1336840059e-25
7.5766666667e+02	2.1366982170e-25
7.5800000000e+02	2.1576742606e-25
7.5833333333e+02	2.1240061253e-25
7.5966666667e+02	2.1297598027e-25
7.6000000000e+02	2.1438496796e-25
7.6033333333e+02	2.1605586979e-25
7.6066666667e+02	1.9805991840e-25
7.6100000000e+02	2.1065550146e-25
7.6133333333e+02	2.1942427937e-25
7.6166666667e+02	2.1304551962e-25
7.6200000000e+02	2.1378969610e-25
7.6233333333e+02	2.2303309290e-25
7.6266666667e+02	2.3304492325e-25
7.6300000000e+02	2.3525154794e-25
7.6333333333e+02	2.2966821556e-25
7.6366666667e+02	2.2641179546e-25
7.6400000000e+02	2.2115576958e-25
7.6433333333e+02	2.1978120646e-25
7.6466666667e+02	2.1252850409e-25
7.6500000000e+02	2.0791793866e-25
7.6533333333e+02	2.1862283308e-25
7.6566666667e+02	2.1811864786e-25
7.6600000000e+02	2.0325297008e-25
7.6633333333e+02	2.1358465648e-25
7.6666666667e+02	2.0983062339e-25
7.6700000000e+02	2.1438919446e-25
7.6733333333e+02	2.1312733587e-25
7.6766666667e+02	2.0878564640e-25
7.6800000000e+02	1.9913078472e-25
7.6833333333e+02	2.0759131340e-25
7.6866666667e+02	2.1791346466e-25
7.6900000000e+02	2.0944521798e-25
7.6933333333e+02	2.0783508008e-25
7.6966666667e+02	2.0579975129e-25
7.7000000000e+02	2.0254228849e-25
7.7033333333e+02	2.0458227634e-25
7.7066666667e+02	2.1166604965e-25
7.7100000000e+02	2.1542666485e-25
7.7133333333e+02	2.1088260235e-25
7.7166666667e+02	2.0654469386e-25
7.7200000000e+02	2.1471244762e-25
7.7233333333e+02	2.0699876222e-25
7.7266666667e+02	2.0133508852e-25
7.7300000000e+02	2.0531341322e-25
7.7333333333e+02	2.1303320851e-25
7.7366666667e+02	2.0855463945e-25
7.7400000000e+02	2.1074834505e-25
7.7433333333e+02	2.1168514391e-25
7.7466666667e+02	1.9974197810e-25
7.7500000000e+02	2.0539132343e-25
7.7533333333e+02	2.1024666713e-25
7.7566666667e+02	2.0554420145e-25
7.7600000000e+02	2.0170099211e-25
7.7633333333e+02	2.1347933848e-25
7.7666666667e+02	2.2683102282e-25
7.7700000000e+02	2.1129576135e-25
7.7733333333e+02	2.2179784313e-25
7.7766666667e+02	2.2115449367e-25
7.7800000000e+02	2.3856325140e-25
7.7866666667e+02	3.0521240000e-25
7.7900000000e+02	2.1161446581e-25
7.7933333333e+02	2.1180747953e-25
7.7966666667e+02	2.1093307119e-25
7.8000000000e+02	2.2137443828e-25
7.8033333333e+02	2.1256228179e-25
7.8066666667e+02	2.0685898343e-25
7.8100000000e+02	2.0662109280e-25
7.8133333333e+02	2.0427870969e-25
7.8166666667e+02	2.1357403942e-25
7.8200000000e+02	2.1112583887e-25
7.8233333333e+02	2.1396150209e-25
7.8266666667e+02	2.1293970626e-25
7.8300000000e+02	2.2011264595e-25
7.8333333333e+02	2.1703066672e-25
7.8366666667e+02	2.1608502181e-25
7.8400000000e+02	2.1599434473e-25
7.8433333333e+02	2.1716098866e-25
7.8466666667e+02	2.1894301161e-25
7.8500000000e+02	2.1100050523e-25
7.8533333333e+02	2.0499540337e-25
7.8566666667e+02	2.1036668931e-25
7.8600000000e+02	2.0818684652e-25
7.8633333333e+02	2.1149915068e-25
7.8666666667e+02	2.1326802541e-25
7.8700000000e+02	2.2123678433e-25
7.8733333333e+02	2.1529465705e-25
7.8766666667e+02	2.0633773178e-25
7.8800000000e+02	2.1566775696e-25
7.8833333333e+02	2.1462600097e-25
7.8866666667e+02	2.0919717352e-25
7.8900000000e+02	2.0493998875e-25
7.8933333333e+02	2.0616648258e-25
7.8966666667e+02	2.0840164751e-25
7.9000000000e+02	2.1633915269e-25
7.9033333333e+02	2.1247780179e-25
7.9066666667e+02	2.1032366432e-25
7.9100000000e+02	2.1004871748e-25
7.9133333333e+02	2.2072126044e-25
7.9166666667e+02	2.0951910305e-25
7.9200000000e+02	2.1315723607e-25
7.9233333333e+02	2.2531859599e-25
7.9266666667e+02	2.1495569133e-25
7.9300000000e+02	2.0949146428e-25
7.9333333333e+02	2.1208261484e-25
7.9366666667e+02	2.1449125588e-25
7.9400000000e+02	2.2880697539e-25
7.9433333333e+02	2.3298995170e-25
7.9466666667e+02	2.2190374035e-25
7.9500000000e+02	2.2261377166e-25
7.9533333333e+02	2.2415448883e-25
7.9566666667e+02	2.3235380574e-25
7.9600000000e+02	2.2312058788e-25
7.9633333333e+02	2.2050613694e-25
7.9666666667e+02	2.1917635859e-25
7.9700000000e+02	2.2380057429e-25
7.9733333333e+02	2.2490608924e-25
7.9766666667e+02	2.2442518036e-25
7.9800000000e+02	2.1852855341e-25
7.9833333333e+02	2.1818186603e-25
7.9866666667e+02	2.0643639717e-25
7.9900000000e+02	2.1346569081e-25
7.9933333333e+02	2.1722613793e-25
7.9966666667e+02	2.2265529493e-25
8.0000000000e+02	2.2378841707e-25
8.0033333333e+02	2.2546806724e-25
8.0066666667e+02	2.2740478899e-25
8.0100000000e+02	2.2439515213e-25
8.0133333333e+02	2.2848056721e-25
8.0166666667e+02	2.2377451474e-25
8.0200000000e+02	2.0764041822e-25
8.0233333333e+02	2.2202773944e-25
8.0266666667e+02	2.1855782088e-25
8.0300000000e+02	2.0809649111e-25
8.0333333333e+02	2.1113846898e-25
8.0366666667e+02	2.1682169418e-25
8.0400000000e+02	2.2080074783e-25
8.0433333333e+02	2.1190651451e-25
8.0466666667e+02	2.1761564342e-25
8.0500000000e+02	2.2135315594e-25
8.0533333333e+02	2.1010134227e-25
8.0566666667e+02	2.2234094215e-25
8.0600000000e+02	2.1855956114e-25
8.0633333333e+02	2.1517555218e-25
8.0666666667e+02	2.1686448571e-25
8.0700000000e+02	2.1176831471e-25
8.0733333333e+02	2.1165332193e-25
8.0766666667e+02	2.1787766438e-25
8.0800000000e+02	2.2340074193e-25
8.0833333333e+02	2.1774897587e-25
8.0866666667e+02	2.1552917776e-25
8.0900000000e+02	2.2371621337e-25
8.0933333333e+02	2.3627703931e-25
8.0966666667e+02	2.1792706071e-25
8.1000000000e+02	2.2239668339e-25
8.1033333333e+02	2.2275614032e-25
8.1066666667e+02	2.1644808992e-25
8.1100000000e+02	2.2192851113e-25
8.1133333333e+02	2.2148623707e-25
8.1166666667e+02	2.1391553696e-25
8.1200000000e+02	2.1471241549e-25
8.1233333333e+02	2.1503985098e-25
8.1266666667e+02	2.1430621792e-25
8.1300000000e+02	2.1379936125e-25
8.1333333333e+02	2.1935470579e-25
8.1366666667e+02	2.1769136630e-25
8.1400000000e+02	2.1920634179e-25
8.1433333333e+02	2.1538341182e-25
8.1466666667e+02	2.1738584816e-25
8.1500000000e+02	2.1760785774e-25
8.1533333333e+02	2.1565167707e-25
8.1566666667e+02	2.2253664516e-25
8.1600000000e+02	2.1789040467e-25
8.1633333333e+02	2.1644548342e-25
8.1666666667e+02	2.2788138208e-25
8.1700000000e+02	2.2619165258e-25
8.1733333333e+02	2.2656415720e-25
8.1766666667e+02	2.2870316994e-25
8.1800000000e+02	2.1563399685e-25
8.1833333333e+02	2.1660867871e-25
8.1866666667e+02	2.2236137796e-25
8.1900000000e+02	2.2476984099e-25
8.1933333333e+02	2.3643051589e-25
8.1966666667e+02	2.2874914524e-25
8.2000000000e+02	2.2811912227e-25
8.2033333333e+02	2.2039021523e-25
8.2066666667e+02	2.2227173768e-25
8.2100000000e+02	2.2226361849e-25
8.2133333333e+02	2.3425332882e-25
8.2166666667e+02	2.3074391320e-25
8.2200000000e+02	2.2904329642e-25
8.2233333333e+02	2.2916367655e-25
8.2266666667e+02	2.2557355703e-25
8.2300000000e+02	2.2453686414e-25
8.2333333333e+02	2.3001784004e-25
8.2366666667e+02	2.2449549007e-25
8.2400000000e+02	2.2030661220e-25
8.2433333333e+02	2.2028222467e-25
8.2466666667e+02	2.2693587588e-25
8.2500000000e+02	2.2867556114e-25
8.2533333333e+02	2.3618984008e-25
8.2566666667e+02	2.2649709171e-25
8.2600000000e+02	2.3183126254e-25
8.2633333333e+02	2.1922172720e-25
8.2666666667e+02	2.1140553511e-25
8.2700000000e+02	2.3315205992e-25
8.2733333333e+02	2.2983881285e-25
8.2766666667e+02	2.2407310816e-25
8.2800000000e+02	2.2479505154e-25
8.2833333333e+02	2.2141843738e-25
8.2866666667e+02	2.1682950141e-25
8.2900000000e+02	2.2067024723e-25
8.2933333333e+02	2.2515644816e-25
8.2966666667e+02	2.2309642426e-25
8.3000000000e+02	2.3193434784e-25
8.3033333333e+02	2.2319633334e-25
8.3066666667e+02	2.2071256693e-25
8.3100000000e+02	2.2210424119e-25
8.3133333333e+02	2.1688152321e-25
8.3166666667e+02	2.2777178820e-25
8.3200000000e+02	2.3127590052e-25
8.3233333333e+02	2.3171619415e-25
8.3266666667e+02	2.1856873260e-25
8.3300000000e+02	2.2637797084e-25
8.3333333333e+02	2.3605329077e-25
8.3366666667e+02	2.2716643827e-25
8.3400000000e+02	2.3838343097e-25
8.3433333333e+02	2.2957872806e-25
8.3466666667e+02	2.2847620483e-25
8.3500000000e+02	2.1746978675e-25
8.3533333333e+02	2.3058088786e-25
8.3566666667e+02	2.2718193067e-25
8.3600000000e+02	2.2615381339e-25
8.3633333333e+02	2.2321928840e-25
8.3666666667e+02	2.2166576395e-25
8.3700000000e+02	2.1196849477e-25
8.3733333333e+02	2.2655567780e-25
8.3766666667e+02	2.2945444830e-25
8.3800000000e+02	2.3749817511e-25
8.3833333333e+02	2.4201572769e-25
8.3866666667e+02	2.3465793504e-25
8.3900000000e+02	2.3433922506e-25
8.3933333333e+02	2.2925866613e-25
8.3966666667e+02	2.1887619801e-25
8.4000000000e+02	2.2182466460e-25
8.4033333333e+02	2.3580861800e-25
8.4066666667e+02	2.3210281969e-25
8.4100000000e+02	2.8320104310e-25
8.4166666667e+02	2.5602696500e-25
8.4200000000e+02	2.3777038641e-25
8.4233333333e+02	2.3098964009e-25
8.4266666667e+02	2.3180640512e-25
8.4300000000e+02	2.4536070925e-25
8.4333333333e+02	2.4905923896e-25
8.4366666667e+02	2.9029727362e-25
8.4400000000e+02	2.7159726423e-25
8.4433333333e+02	2.4678426478e-25
8.4466666667e+02	2.2525921425e-25
8.4500000000e+02	2.2021683044e-25
8.4533333333e+02	2.3767506338e-25
8.4566666667e+02	2.3621362429e-25
8.4600000000e+02	2.2484168465e-25
8.4633333333e+02	2.2786209069e-25
8.4666666667e+02	2.3556003107e-25
8.4700000000e+02	2.2534654788e-25
8.4733333333e+02	2.2442439850e-25
8.4766666667e+02	2.2725764558e-25
8.4800000000e+02	2.2621024682e-25
8.4833333333e+02	2.3629046997e-25
8.4866666667e+02	2.3388380767e-25
8.4900000000e+02	2.2658388038e-25
8.4933333333e+02	2.2571698788e-25
8.4966666667e+02	2.3181146685e-25
8.5000000000e+02	2.3002270581e-25
8.5033333333e+02	2.2731798536e-25
8.5066666667e+02	2.3825600084e-25
8.5100000000e+02	2.2970027823e-25
8.5133333333e+02	2.3074506475e-25
8.5166666667e+02	2.3279573444e-25
8.5200000000e+02	2.1573280342e-25
8.5233333333e+02	2.2393475684e-25
8.5266666667e+02	2.2569485393e-25
8.5300000000e+02	2.2271139227e-25
8.5333333333e+02	2.3171260681e-25
8.5366666667e+02	2.3677357172e-25
8.5400000000e+02	2.2742610719e-25
8.5433333333e+02	2.2760908441e-25
8.5466666667e+02	2.3664621725e-25
8.5500000000e+02	2.3273394682e-25
8.5533333333e+02	2.3935984151e-25
8.5566666667e+02	2.4289608753e-25
8.5600000000e+02	2.4444448539e-25
8.5633333333e+02	2.3501082639e-25
8.5666666667e+02	2.3172650419e-25
8.5700000000e+02	2.3105967181e-25
8.5733333333e+02	2.3586532307e-25
8.5766666667e+02	2.3393325241e-25
8.5800000000e+02	2.4006727517e-25
8.5833333333e+02	2.3602456697e-25
8.5866666667e+02	2.3094060891e-25
8.5900000000e+02	2.2979263952e-25
8.5933333333e+02	2.2779138038e-25
8.5966666667e+02	2.2244856194e-25
8.6000000000e+02	2.3778934945e-25
8.6033333333e+02	2.3369823008e-25
8.6066666667e+02	2.3927495778e-25
8.6100000000e+02	2.2757813104e-25
8.6133333333e+02	2.3618072142e-25
8.6166666667e+02	2.4025890042e-25
8.6200000000e+02	2.2904096390e-25
8.6233333333e+02	2.3012168248e-25
8.6266666667e+02	2.3072673261e-25
8.6300000000e+02	2.3805975893e-25
8.6333333333e+02	2.2229067376e-25
8.6366666667e+02	2.2384982956e-25
8.6400000000e+02	2.4485536220e-25
8.6433333333e+02	2.3380533812e-25
8.6466666667e+02	2.3363626502e-25
8.6500000000e+02	2.3600584827e-25
8.6533333333e+02	2.3185799632e-25
8.6566666667e+02	2.4133901847e-25
8.6600000000e+02	2.4314852310e-25
8.6633333333e+02	2.3655916418e-25
8.6666666667e+02	2.3343796565e-25
8.6700000000e+02	2.3515726072e-25
8.6733333333e+02	2.3851092363e-25
8.6766666667e+02	2.4347604493e-25
8.6800000000e+02	2.4151272255e-25
8.6833333333e+02	2.4186297259e-25
8.6866666667e+02	2.4891260156e-25
8.6900000000e+02	2.4139270321e-25
8.6933333333e+02	2.4144413513e-25
8.6966666667e+02	2.4052821421e-25
8.7000000000e+02	2.4014388200e-25
8.7033333333e+02	2.3834812504e-25
8.7066666667e+02	2.4602649381e-25
8.7100000000e+02	2.4846041332e-25
8.7133333333e+02	2.3661043461e-25
8.7166666667e+02	2.3538213404e-25
8.7200000000e+02	2.3596451949e-25
8.7233333333e+02	2.3969926158e-25
8.7266666667e+02	2.3283910435e-25
8.7300000000e+02	2.3810455653e-25
8.7333333333e+02	2.4008467806e-25
8.7366666667e+02	2.3231914653e-25
8.7400000000e+02	2.3505285049e-25
8.7433333333e+02	2.3108176421e-25
8.7466666667e+02	2.3362725229e-25
8.7500000000e+02	2.4376581312e-25
8.7533333333e+02	2.4299768535e-25
8.7566666667e+02	2.3942850272e-25
8.7600000000e+02	2.3738278037e-25
8.7633333333e+02	2.2942891725e-25
8.7666666667e+02	2.3404010717e-25
8.7700000000e+02	2.3991163784e-25
8.7733333333e+02	2.4747214942e-25
8.7766666667e+02	2.3824365170e-25
8.7800000000e+02	2.2871516703e-25
8.7833333333e+02	2.3075585672e-25
8.7866666667e+02	2.4012822094e-25
8.7900000000e+02	2.4871003939e-25
8.7933333333e+02	2.3349912743e-25
8.7966666667e+02	2.3705247184e-25
8.8000000000e+02	2.4849893975e-25
8.8033333333e+02	2.3610248659e-25
8.8066666667e+02	2.4099724232e-25
8.8100000000e+02	2.4285043472e-25
8.8133333333e+02	2.3766071821e-25
8.8166666667e+02	2.3903553198e-25
8.8200000000e+02	2.3784759341e-25
8.8233333333e+02	2.3940469769e-25
8.8266666667e+02	2.5001692233e-25
8.8300000000e+02	2.4478535234e-25
8.8333333333e+02	2.4377777988e-25
8.8366666667e+02	2.4041140708e-25
8.8400000000e+02	2.4012380394e-25
8.8433333333e+02	2.4372567827e-25
8.8466666667e+02	2.4955547097e-25
8.8500000000e+02	2.4316677927e-25
8.8533333333e+02	2.4239881240e-25
8.8566666667e+02	2.4127156230e-25
8.8600000000e+02	2.3539838050e-25
8.8633333333e+02	2.4309024335e-25
8.8666666667e+02	2.3576811136e-25
8.8700000000e+02	2.3309656786e-25
8.8733333333e+02	2.3822253897e-25
8.8766666667e+02	2.3983228224e-25
8.8800000000e+02	2.4740148322e-25
8.8833333333e+02	2.3847699174e-25
8.8866666667e+02	2.4302506951e-25
8.8900000000e+02	2.4283863174e-25
8.8933333333e+02	2.4126127042e-25
8.8966666667e+02	2.3959258752e-25
8.9000000000e+02	2.4349140934e-25
8.9033333333e+02	2.4082447543e-25
8.9066666667e+02	2.4447217388e-25
8.9100000000e+02	2.4054968439e-25
8.9133333333e+02	2.4467496710e-25
8.9166666667e+02	2.3906068477e-25
8.9200000000e+02	2.3869000099e-25
8.9233333333e+02	2.4541658586e-25
8.9266666667e+02	2.4230906086e-25
8.9300000000e+02	2.4386528595e-25
8.9333333333e+02	2.3462309241e-25
8.9366666667e+02	2.3157712824e-25
8.9400000000e+02	2.4997668653e-25
8.9433333333e+02	2.5223945990e-25
8.9466666667e+02	2.4283814710e-25
8.9500000000e+02	2.4615606999e-25
8.9533333333e+02	2.4356281415e-25
8.9566666667e+02	2.5089453954e-25
8.9600000000e+02	2.4030451010e-25
8.9633333333e+02	2.4583290608e-25
8.9666666667e+02	2.4629238014e-25
8.9700000000e+02	2.3734795394e-25
8.9733333333e+02	2.4029898426e-25
8.9766666667e+02	2.4243940487e-25
8.9800000000e+02	2.3817533112e-25
8.9833333333e+02	2.4171264073e-25
8.9866666667e+02	2.7615192804e-25
8.9966666667e+02	2.8193716965e-25
9.0000000000e+02	2.7808739959e-25
9.0033333333e+02	3.3314510221e-25
9.0066666667e+02	2.9211586748e-25
9.0100000000e+02	2.4372777948e-25
9.0133333333e+02	2.3602607149e-25
9.0166666667e+02	2.4053160644e-25
9.0200000000e+02	2.3889230822e-25
9.0233333333e+02	2.3690024277e-25
9.0266666667e+02	2.4736645771e-25
9.0300000000e+02	2.4548307045e-25
9.0333333333e+02	2.4543323471e-25
9.0366666667e+02	2.3690818244e-25
9.0400000000e+02	2.4269833971e-25
9.0433333333e+02	2.3627949176e-25
9.0466666667e+02	2.4378876983e-25
9.0500000000e+02	2.5528246531e-25
9.0533333333e+02	2.4105796183e-25
9.0566666667e+02	2.4472179035e-25
9.0600000000e+02	2.4845568114e-25
9.0633333333e+02	3.2847524193e-25
9.0700000000e+02	2.7226719373e-25
9.0733333333e+02	2.5487453868e-25
9.0766666667e+02	2.5896331689e-25
9.0800000000e+02	2.4462208957e-25
9.0833333333e+02	2.3769294281e-25
9.0866666667e+02	2.4385708009e-25
9.0900000000e+02	2.4809579092e-25
9.0933333333e+02	2.4124958547e-25
9.0966666667e+02	2.7461118038e-25
9.1000000000e+02	3.4220065562e-25
9.1033333333e+02	2.8210552562e-25
9.1066666667e+02	2.4679593210e-25
9.1100000000e+02	2.4934731043e-25
9.1133333333e+02	2.4224078638e-25
9.1166666667e+02	2.4130166111e-25
9.1200000000e+02	2.4647299278e-25
9.1233333333e+02	2.4801489114e-25
9.1266666667e+02	2.4635917315e-25
9.1300000000e+02	2.4883521974e-25
9.1333333333e+02	2.4523071440e-25
9.1366666667e+02	2.4833598788e-25
9.1400000000e+02	2.4176934505e-25
9.1433333333e+02	2.3438477061e-25
9.1466666667e+02	2.5034988388e-25
9.1500000000e+02	2.4841117884e-25
9.1533333333e+02	2.4890639869e-25
9.1566666667e+02	2.5480721251e-25
9.1600000000e+02	2.4802250268e-25
9.1633333333e+02	2.4069781880e-25
9.1666666667e+02	2.4068930802e-25
9.1700000000e+02	2.3604149418e-25
9.1733333333e+02	2.4808093234e-25
9.1766666667e+02	2.3820604933e-25
9.1800000000e+02	2.4594211925e-25
9.1833333333e+02	2.4383498580e-25
9.1866666667e+02	2.4196325422e-25
9.1900000000e+02	2.4866902637e-25
9.1933333333e+02	2.4832105850e-25
9.1966666667e+02	2.6049985700e-25
9.2000000000e+02	2.5055685068e-25
9.2033333333e+02	2.5518746504e-25
9.2066666667e+02	2.4904212751e-25
9.2100000000e+02	2.5186468748e-25
9.2133333333e+02	2.5208803154e-25
9.2166666667e+02	2.4861326475e-25
9.2200000000e+02	2.4158081199e-25
9.2233333333e+02	2.4733436875e-25
9.2266666667e+02	2.4266157022e-25
9.2300000000e+02	2.6208526553e-25
9.2333333333e+02	2.6921432519e-25
9.2366666667e+02	2.5566658908e-25
9.2400000000e+02	2.5246396295e-25
9.2433333333e+02	2.4429859404e-25
9.2466666667e+02	2.4601084353e-25
9.2500000000e+02	2.4570474632e-25
9.2533333333e+02	2.5176145557e-25
9.2566666667e+02	2.5392122202e-25
9.2600000000e+02	2.6285771242e-25
9.2633333333e+02	2.5620133428e-25
9.2666666667e+02	2.4050281631e-25
9.2700000000e+02	2.5984321828e-25
9.2733333333e+02	2.5865298994e-25
9.2766666667e+02	2.5766355016e-25
9.2800000000e+02	2.5595479680e-25
9.2833333333e+02	2.4944066234e-25
9.2866666667e+02	2.6251808624e-25
9.2900000000e+02	2.5241990549e-25
9.2933333333e+02	2.4924746012e-25
9.2966666667e+02	2.5687257688e-25
9.3000000000e+02	2.5123582400e-25
9.3033333333e+02	2.4511841765e-25
9.3066666667e+02	2.4674703199e-25
9.3100000000e+02	2.5525048293e-25
9.3133333333e+02	2.5631804366e-25
9.3166666667e+02	2.5048676572e-25
9.3200000000e+02	2.4338750476e-25
9.3233333333e+02	2.3730923986e-25
9.3266666667e+02	2.5686454383e-25
9.3300000000e+02	2.4405680000e-25
9.3333333333e+02	2.5501172940e-25
9.3366666667e+02	2.5083213680e-25
9.3400000000e+02	2.6077430586e-25
9.3433333333e+02	2.6376464848e-25
9.3466666667e+02	2.5593926328e-25
9.3500000000e+02	2.5451494908e-25
9.3533333333e+02	2.5280453565e-25
9.3566666667e+02	2.4981383382e-25
9.3600000000e+02	2.4553603280e-25
9.3633333333e+02	2.5652986861e-25
9.3666666667e+02	2.5054192570e-25
9.3700000000e+02	2.4652124583e-25
9.3733333333e+02	2.5660592225e-25
9.3766666667e+02	2.6130733006e-25
9.3800000000e+02	2.4733075495e-25
9.3833333333e+02	2.5305227263e-25
9.3866666667e+02	2.4974980020e-25
9.3900000000e+02	2.5492958650e-25
9.3933333333e+02	2.5861238247e-25
9.3966666667e+02	2.4989841900e-25
9.4000000000e+02	2.6722431411e-25
9.4033333333e+02	2.5381974236e-25
9.4066666667e+02	2.4571915149e-25
9.4100000000e+02	2.4364359921e-25
9.4133333333e+02	2.4968752683e-25
9.4166666667e+02	2.5534127424e-25
9.4200000000e+02	2.5714608184e-25
9.4233333333e+02	2.5470591340e-25
9.4266666667e+02	2.4482110915e-25
9.4300000000e+02	2.5406927082e-25
9.4333333333e+02	2.5591578134e-25
9.4366666667e+02	2.5176012281e-25
9.4400000000e+02	2.5697934468e-25
9.4433333333e+02	2.5656882986e-25
9.4466666667e+02	2.4263561424e-25
9.4500000000e+02	2.5691742917e-25
9.4533333333e+02	2.4010570523e-25
9.4566666667e+02	2.6082822771e-25
9.4600000000e+02	2.5784072204e-25
9.4633333333e+02	2.5675562722e-25
9.4666666667e+02	2.5470138886e-25
9.4700000000e+02	2.5480826667e-25
9.4733333333e+02	2.6683395815e-25
9.4766666667e+02	2.5277879282e-25
9.4800000000e+02	2.5324935225e-25
9.4833333333e+02	2.5122818123e-25
9.4866666667e+02	2.5350993885e-25
9.4900000000e+02	2.5439041354e-25
9.4933333333e+02	2.4777096117e-25
9.4966666667e+02	2.5073019353e-25
9.5000000000e+02	2.5310028697e-25
9.5033333333e+02	2.5265093417e-25
9.5066666667e+02	2.5786050275e-25
9.5100000000e+02	2.5632335192e-25
9.5133333333e+02	2.5386473767e-25
9.5166666667e+02	2.6166294958e-25
9.5200000000e+02	2.6885514810e-25
9.5233333333e+02	2.4968881705e-25
9.5266666667e+02	2.4952194015e-25
9.5300000000e+02	2.4906881204e-25
9.5333333333e+02	2.6031672266e-25
9.5366666667e+02	2.6035866619e-25
9.5400000000e+02	2.6270146600e-25
9.5433333333e+02	2.5683141859e-25
9.5466666667e+02	2.6151406661e-25
9.5500000000e+02	2.6075512720e-25
9.5533333333e+02	2.7057610278e-25
9.5566666667e+02	2.5300461415e-25
9.5600000000e+02	2.5391180056e-25
9.5633333333e+02	2.5621625694e-25
9.5666666667e+02	2.5526279361e-25
9.5700000000e+02	2.6100782894e-25
9.5733333333e+02	2.5815346774e-25
9.5766666667e+02	2.5822289342e-25
9.5800000000e+02	2.5866582211e-25
9.5833333333e+02	2.4009957254e-25
9.5866666667e+02	2.5467388587e-25
9.5900000000e+02	2.5624767031e-25
9.5933333333e+02	2.5954639979e-25
9.5966666667e+02	2.5626952772e-25
9.6000000000e+02	2.7009024890e-25
9.6033333333e+02	2.6301012499e-25
9.6066666667e+02	2.6433331500e-25
9.6100000000e+02	2.8471185349e-25
9.6133333333e+02	2.4515895984e-25
9.6166666667e+02	2.4758236752e-25
9.6200000000e+02	2.5508336515e-25
9.6233333333e+02	2.6197108228e-25
9.6266666667e+02	2.6342614158e-25
9.6300000000e+02	2.5949816788e-25
9.6333333333e+02	2.5876794851e-25
9.6366666667e+02	2.5796400108e-25
9.6400000000e+02	2.5923448896e-25
9.6433333333e+02	2.5817216954e-25
9.6466666667e+02	2.5311373720e-25
9.6500000000e+02	2.5456222452e-25
9.6533333333e+02	2.6508388204e-25
9.6566666667e+02	2.6907157443e-25
9.6600000000e+02	2.4908443461e-25
9.6633333333e+02	2.7170926644e-25
9.6666666667e+02	2.6425615661e-25
9.6700000000e+02	2.5874405740e-25
9.6733333333e+02	2.6591308834e-25
9.6766666667e+02	2.6040071430e-25
9.6800000000e+02	2.6857386248e-25
9.6833333333e+02	2.7257448094e-25
9.6866666667e+02	2.6190470543e-25
9.6900000000e+02	2.5682343845e-25
9.6933333333e+02	2.6335105446e-25
9.6966666667e+02	2.5674867854e-25
9.7000000000e+02	2.5884389490e-25
9.7033333333e+02	2.6261915719e-25
9.7066666667e+02	2.6585940660e-25
9.7100000000e+02	2.6076630523e-25
9.7133333333e+02	2.6871705763e-25
9.7166666667e+02	2.6975339672e-25
9.7200000000e+02	2.5755631553e-25
9.7233333333e+02	2.6908570790e-25
9.7266666667e+02	2.6918344761e-25
9.7300000000e+02	2.4754120859e-25
9.7333333333e+02	2.5467381304e-25
9.7366666667e+02	2.6337144470e-25
9.7400000000e+02	2.5755709695e-25
9.7433333333e+02	2.5850650484e-25
9.7466666667e+02	2.6508830233e-25
9.7500000000e+02	2.5478589987e-25
9.7533333333e+02	2.5454494772e-25
9.7566666667e+02	2.6161869704e-25
9.7600000000e+02	2.6316249482e-25
9.7633333333e+02	2.5739070743e-25
9.7666666667e+02	2.6699754783e-25
9.7700000000e+02	2.6397779086e-25
9.7733333333e+02	2.6451006063e-25
9.7766666667e+02	2.5965301405e-25
9.7800000000e+02	2.6391059576e-25
9.7833333333e+02	2.6651113949e-25
9.7866666667e+02	2.5755707883e-25
9.7900000000e+02	2.6332590112e-25
9.7933333333e+02	2.6380486531e-25
9.7966666667e+02	2.6592802983e-25
9.8000000000e+02	2.6554804655e-25
9.8033333333e+02	2.5916993098e-25
9.8066666667e+02	2.4283632914e-25
9.8100000000e+02	2.5334694735e-25
9.8133333333e+02	2.5732005324e-25
9.8166666667e+02	2.5486299370e-25
9.8200000000e+02	2.6398418086e-25
9.8233333333e+02	2.6966055298e-25
9.8266666667e+02	2.5646991882e-25
9.8300000000e+02	2.7232183471e-25
9.8333333333e+02	2.6596450081e-25
9.8366666667e+02	2.6703413195e-25
9.8400000000e+02	2.5507546534e-25
9.8433333333e+02	2.6808809837e-25
9.8466666667e+02	2.8032100852e-25
9.8500000000e+02	2.7784922702e-25
9.8533333333e+02	2.7907488647e-25
9.8566666667e+02	2.9954002316e-25
9.8600000000e+02	3.2561150296e-25
9.9200000000e+02	3.3542271860e-25
9.9233333333e+02	2.9903772987e-25
9.9266666667e+02	2.9526977614e-25
9.9300000000e+02	2.6740490458e-25
9.9333333333e+02	2.6688678964e-25
9.9366666667e+02	2.8256912678e-25
9.9400000000e+02	2.7492923543e-25
9.9433333333e+02	2.6935773860e-25
9.9466666667e+02	2.6976980404e-25
9.9600000000e+02	2.6244256835e-25
9.9633333333e+02	2.5855798216e-25
9.9666666667e+02	2.7448339011e-25
9.9700000000e+02	2.7553430163e-25
9.9733333333e+02	3.4427203756e-25
1.0023333333e+03	3.1963802377e-25
1.0120000000e+03	3.1026301731e-25
1.0123333333e+03	2.8213669596e-25
1.0126666667e+03	2.9117062024e-25
1.0130000000e+03	2.8607540494e-25
1.0133333333e+03	2.9898059685e-25
1.0136666667e+03	3.4891594872e-25
1.0143333333e+03	3.0554720439e-25
1.0146666667e+03	2.7050224033e-25
1.0150000000e+03	2.7001639690e-25
1.0153333333e+03	2.7532404501e-25
1.0156666667e+03	2.7752495752e-25
1.0160000000e+03	2.7881351166e-25
1.0163333333e+03	2.6828936974e-25
1.0166666667e+03	2.7894848518e-25
1.0170000000e+03	2.8235037385e-25
1.0173333333e+03	2.7230986055e-25
1.0176666667e+03	3.3783484418e-25
1.0183333333e+03	3.2423679242e-25
1.0186666667e+03	2.6825677071e-25
1.0190000000e+03	2.7045048234e-25
1.0193333333e+03	2.7241822122e-25
1.0196666667e+03	2.8977339836e-25
1.0200000000e+03	2.7957671254e-25
1.0203333333e+03	2.8663912823e-25
1.0206666667e+03	2.8396331590e-25
1.0210000000e+03	2.7103394706e-25
1.0213333333e+03	2.7485562694e-25
1.0216666667e+03	2.8301937214e-25
1.0220000000e+03	2.8276563234e-25
1.0223333333e+03	2.8424459008e-25
1.0226666667e+03	2.7834428303e-25
1.0230000000e+03	2.7777252624e-25
1.0233333333e+03	2.8489815629e-25
1.0236666667e+03	2.8476114992e-25
1.0240000000e+03	2.8532325240e-25
1.0243333333e+03	2.7979049816e-25
1.0246666667e+03	2.7428094898e-25
1.0250000000e+03	2.7574796855e-25
1.0253333333e+03	2.9001831318e-25
1.0256666667e+03	2.9309516821e-25
1.0260000000e+03	2.8000601737e-25
1.0263333333e+03	2.7739180469e-25
1.0266666667e+03	2.8045302153e-25
1.0270000000e+03	2.7627436985e-25
1.0273333333e+03	2.6853157914e-25
1.0276666667e+03	2.7800607341e-25
1.0280000000e+03	2.8037886817e-25
1.0283333333e+03	2.7773046313e-25
1.0286666667e+03	2.7721471606e-25
1.0290000000e+03	2.6697690758e-25
1.0293333333e+03	2.7080109731e-25
1.0296666667e+03	2.6679712146e-25
1.0300000000e+03	2.7554795592e-25
1.0303333333e+03	2.8238768467e-25
1.0306666667e+03	2.9254953664e-25
1.0310000000e+03	2.8655793789e-25
1.0313333333e+03	2.7770529184e-25
1.0316666667e+03	2.8112862026e-25
1.0320000000e+03	2.9009711043e-25
1.0323333333e+03	2.7741275899e-25
1.0326666667e+03	2.8439058857e-25
1.0330000000e+03	2.9435222114e-25
1.0333333333e+03	2.9510213664e-25
1.0336666667e+03	2.8568478881e-25
1.0340000000e+03	3.0054190103e-25
1.0343333333e+03	2.9433385707e-25
1.0346666667e+03	2.9116924314e-25
1.0350000000e+03	2.7903349082e-25
1.0353333333e+03	2.7491812912e-25
1.0356666667e+03	2.7654310805e-25
1.0360000000e+03	2.8938237747e-25
1.0363333333e+03	2.7858617671e-25
1.0366666667e+03	2.8412020462e-25
1.0370000000e+03	2.7230786917e-25
1.0373333333e+03	2.8548529867e-25
1.0376666667e+03	2.7251154091e-25
1.0380000000e+03	2.7976236409e-25
1.0383333333e+03	2.8583440353e-25
1.0386666667e+03	2.9000744876e-25
1.0390000000e+03	2.8811538794e-25
1.0393333333e+03	2.8988800129e-25
1.0396666667e+03	2.8307949053e-25
1.0400000000e+03	2.7532452388e-25
1.0403333333e+03	2.8877501507e-25
1.0406666667e+03	2.8054691493e-25
1.0410000000e+03	2.7946276739e-25
1.0413333333e+03	2.7740887311e-25
1.0416666667e+03	2.8239348403e-25
1.0420000000e+03	2.8194274980e-25
1.0423333333e+03	2.7924076655e-25
1.0426666667e+03	2.8921145445e-25
1.0430000000e+03	2.7714176936e-25
1.0433333333e+03	2.8525458304e-25
1.0436666667e+03	2.8741152279e-25
1.0440000000e+03	2.8976444543e-25
1.0443333333e+03	3.0000939108e-25
1.0446666667e+03	2.8588988795e-25
1.0450000000e+03	2.8711263740e-25
1.0453333333e+03	2.8277628239e-25
1.0456666667e+03	2.7538851107e-25
1.0460000000e+03	3.0129888843e-25
1.0463333333e+03	2.8977395510e-25
1.0466666667e+03	2.8931017055e-25
1.0470000000e+03	2.7559125878e-25
1.0473333333e+03	2.8527022498e-25
1.0476666667e+03	2.9343753817e-25
1.0480000000e+03	2.9099941235e-25
1.0483333333e+03	2.9827803124e-25
1.0486666667e+03	2.7817749903e-25
1.0490000000e+03	2.8394135534e-25
1.0493333333e+03	2.8634181608e-25
1.0496666667e+03	2.8939729108e-25
1.0500000000e+03	2.8049478701e-25
1.0503333333e+03	2.9036106594e-25
1.0506666667e+03	2.9106141520e-25
1.0510000000e+03	2.9770952225e-25
1.0513333333e+03	2.9191868741e-25
1.0516666667e+03	2.8363264024e-25
1.0520000000e+03	2.7985963322e-25
1.0523333333e+03	2.9317761439e-25
1.0526666667e+03	2.9013560740e-25
1.0530000000e+03	2.8714287432e-25
1.0533333333e+03	2.7578249652e-25
1.0536666667e+03	2.8393058014e-25
1.0540000000e+03	2.8575361133e-25
1.0543333333e+03	2.9440326875e-25
1.0546666667e+03	3.0954566003e-25
1.0550000000e+03	2.7650772482e-25
1.0553333333e+03	2.9514551810e-25
1.0556666667e+03	2.9176281204e-25
1.0560000000e+03	2.8389547333e-25
1.0563333333e+03	2.8539091472e-25
1.0566666667e+03	2.8434530094e-25
1.0570000000e+03	2.9156229421e-25
1.0573333333e+03	2.7336404659e-25
1.0576666667e+03	2.8413183637e-25
1.0580000000e+03	2.8645400721e-25
1.0583333333e+03	2.8722510344e-25
1.0586666667e+03	2.9465827633e-25
1.0590000000e+03	3.0285618394e-25
1.0593333333e+03	3.0313396182e-25
1.0596666667e+03	3.1257481530e-25
1.0600000000e+03	3.1475769544e-25
1.0603333333e+03	3.0950528189e-25
1.0606666667e+03	3.0934246502e-25
1.0610000000e+03	3.0149770770e-25
1.0613333333e+03	3.1206497749e-25
1.0616666667e+03	3.2058746845e-25
1.0620000000e+03	3.0971714232e-25
1.0623333333e+03	3.1524660300e-25
1.0626666667e+03	3.2980399876e-25
1.0630000000e+03	3.0501641230e-25
1.0633333333e+03	3.1358032186e-25
1.0636666667e+03	2.9482925790e-25
1.0640000000e+03	3.0371415909e-25
1.0643333333e+03	3.0645579074e-25
1.0646666667e+03	2.9894385345e-25
1.0650000000e+03	2.8740741755e-25
1.0653333333e+03	2.9998204005e-25
1.0656666667e+03	3.0140140180e-25
1.0660000000e+03	2.8969836720e-25
1.0663333333e+03	2.9592833999e-25
1.0666666667e+03	3.1322357017e-25
1.0670000000e+03	3.1477277105e-25
1.0673333333e+03	3.0247902913e-25
1.0676666667e+03	3.0955445597e-25
1.0680000000e+03	3.0272836639e-25
1.0683333333e+03	2.9053166506e-25
1.0686666667e+03	2.9474865771e-25
1.0690000000e+03	3.1409958404e-25
1.0693333333e+03	2.9356103138e-25
1.0696666667e+03	2.9293518998e-25
1.0700000000e+03	2.8531991129e-25
1.0703333333e+03	2.8476440483e-25
1.0706666667e+03	3.0072996674e-25
1.0710000000e+03	3.1392703210e-25
1.0713333333e+03	3.0464564509e-25
1.0716666667e+03	2.9764635442e-25
1.0720000000e+03	3.1210375473e-25
1.0723333333e+03	3.1132863793e-25
1.0726666667e+03	2.9577882377e-25
1.0730000000e+03	2.9276762785e-25
1.0733333333e+03	3.0054079818e-25
1.0736666667e+03	3.0916667933e-25
1.0740000000e+03	3.0799650615e-25
1.0743333333e+03	2.9148658888e-25
1.0746666667e+03	3.1433160632e-25
1.0750000000e+03	3.1343225528e-25
1.0753333333e+03	3.1088931720e-25
1.0756666667e+03	2.9469380854e-25
1.0760000000e+03	3.0285728279e-25
1.0763333333e+03	3.0921297023e-25
1.0766666667e+03	3.0727564283e-25
1.0770000000e+03	2.9939090368e-25
1.0773333333e+03	2.9038287452e-25
1.0776666667e+03	2.8817746244e-25
1.0780000000e+03	2.9978395576e-25
1.0783333333e+03	3.0492238208e-25
1.0786666667e+03	3.0644404498e-25
1.0790000000e+03	3.0754417918e-25
1.0793333333e+03	2.9540248803e-25
1.0796666667e+03	2.8806221910e-25
1.0800000000e+03	2.8771713257e-25
1.0803333333e+03	3.1753013707e-25
1.0806666667e+03	2.9486835230e-25
1.0810000000e+03	3.0987439551e-25
1.0813333333e+03	3.0710946103e-25
1.0816666667e+03	3.0944555827e-25
1.0820000000e+03	3.0890394272e-25
1.0823333333e+03	2.9813147485e-25
1.0826666667e+03	3.0020227751e-25
1.0830000000e+03	2.9059811208e-25
1.0833333333e+03	3.1150169520e-25
1.0836666667e+03	3.0583365842e-25
1.0840000000e+03	2.9524930264e-25
1.0843333333e+03	3.0129486204e-25
1.0846666667e+03	3.1111359162e-25
1.0850000000e+03	3.0774478579e-25
1.0853333333e+03	3.0717765439e-25
1.0856666667e+03	3.2281628507e-25
1.0860000000e+03	3.0485599783e-25
1.0863333333e+03	3.1030509179e-25
1.0866666667e+03	3.0277921753e-25
1.0870000000e+03	3.1522950032e-25
1.0873333333e+03	3.2044832956e-25
1.0876666667e+03	3.2076443771e-25
1.0880000000e+03	3.1626302669e-25
1.0883333333e+03	2.9601983422e-25
1.0886666667e+03	2.9898785673e-25
1.0890000000e+03	3.0181396092e-25
1.0893333333e+03	3.0671289301e-25
1.0896666667e+03	3.0302332553e-25
1.0900000000e+03	3.0553706809e-25
1.0903333333e+03	3.0583184183e-25
1.0906666667e+03	3.0194009381e-25
1.0910000000e+03	3.2146879971e-25
1.0913333333e+03	3.1100277036e-25
1.0916666667e+03	3.0319534896e-25
1.0920000000e+03	3.0482681747e-25
1.0923333333e+03	3.1481282657e-25
1.0926666667e+03	3.1226170071e-25
1.0930000000e+03	2.9810237766e-25
1.0933333333e+03	2.9375214673e-25
1.0936666667e+03	2.9370194852e-25
1.0940000000e+03	2.9746562465e-25
1.0943333333e+03	2.8887291672e-25
1.0946666667e+03	3.0238612685e-25
1.0950000000e+03	3.0892339958e-25
1.0953333333e+03	3.0266241429e-25
1.0956666667e+03	3.1950442623e-25
1.0960000000e+03	3.1358004945e-25
1.0963333333e+03	3.0135679399e-25
1.0966666667e+03	3.0316839837e-25
1.0970000000e+03	3.0780623614e-25
1.0973333333e+03	3.0971261471e-25
1.0976666667e+03	3.1918610239e-25
1.0980000000e+03	3.1956922172e-25
1.0983333333e+03	3.0918116458e-25
1.0986666667e+03	3.0576959097e-25
1.0990000000e+03	3.0123517824e-25
1.0993333333e+03	3.1701984137e-25
1.0996666667e+03	3.0432162643e-25
1.1000000000e+03	2.9988894260e-25
1.1003333333e+03	3.1094976599e-25
1.1006666667e+03	3.0521538719e-25
1.1010000000e+03	3.0010351401e-25
1.1013333333e+03	3.2089340760e-25
1.1016666667e+03	3.0647055572e-25
1.1020000000e+03	2.9364281780e-25
1.1023333333e+03	2.9919727244e-25
1.1026666667e+03	3.0151233917e-25
1.1030000000e+03	3.0046405478e-25
1.1033333333e+03	3.1061339195e-25
1.1036666667e+03	3.1173009601e-25
1.1040000000e+03	3.0009693023e-25
1.1043333333e+03	3.0262456890e-25
1.1046666667e+03	3.0373572317e-25
1.1050000000e+03	2.8980924338e-25
1.1053333333e+03	2.9609637040e-25
1.1056666667e+03	3.1041514227e-25
1.1060000000e+03	2.9381893708e-25
1.1063333333e+03	3.0514006561e-25
1.1066666667e+03	3.1259232727e-25
1.1070000000e+03	3.1816381145e-25
1.1073333333e+03	3.1110283493e-25
1.1076666667e+03	2.9899543176e-25
1.1080000000e+03	3.0142518915e-25
1.1083333333e+03	2.8610375455e-25
1.1086666667e+03	2.9429913051e-25
1.1090000000e+03	2.8683229784e-25
1.1093333333e+03	2.9519426181e-25
1.1096666667e+03	2.9822319128e-25
1.1100000000e+03	3.0404385996e-25
1.1103333333e+03	3.1668355279e-25
1.1106666667e+03	3.1447872625e-25
1.1110000000e+03	3.1487236422e-25
1.1113333333e+03	3.0027056170e-25
1.1116666667e+03	3.0642134805e-25
1.1120000000e+03	3.1349296448e-25
1.1123333333e+03	3.1469341718e-25
1.1126666667e+03	2.9889371480e-25
1.1130000000e+03	2.9082802157e-25
1.1133333333e+03	3.0996096984e-25
1.1136666667e+03	2.9815867920e-25
1.1140000000e+03	3.1010322830e-25
1.1143333333e+03	3.0229899437e-25
1.1146666667e+03	3.0542655875e-25
1.1150000000e+03	3.1237001181e-25
1.1153333333e+03	3.0926599123e-25
1.1156666667e+03	3.0290379100e-25
1.1160000000e+03	2.9900189049e-25
1.1163333333e+03	2.9539266924e-25
1.1166666667e+03	2.9441667424e-25
1.1170000000e+03	3.1107352599e-25
1.1173333333e+03	3.1493805860e-25
1.1176666667e+03	3.2976043226e-25
1.1180000000e+03	3.2045130002e-25
1.1183333333e+03	3.0908087385e-25
1.1186666667e+03	3.0121844359e-25
1.1190000000e+03	3.0761321298e-25
1.1193333333e+03	3.0973814413e-25
1.1196666667e+03	3.0936506013e-25
1.1200000000e+03	3.0614321345e-25
1.1203333333e+03	3.0587863276e-25
1.1206666667e+03	2.9962385931e-25
1.1210000000e+03	3.0897037383e-25
1.1213333333e+03	3.1737539057e-25
1.1216666667e+03	3.0027161619e-25
1.1220000000e+03	3.2053041919e-25
1.1223333333e+03	3.0697505970e-25
1.1226666667e+03	3.1567325261e-25
1.1230000000e+03	3.0126207033e-25
1.1233333333e+03	3.2186097283e-25
1.1236666667e+03	3.2907184105e-25
1.1240000000e+03	3.1470377602e-25
1.1243333333e+03	3.0868495025e-25
1.1246666667e+03	3.1236491202e-25
1.1250000000e+03	3.0047789587e-25
1.1253333333e+03	3.0709751544e-25
1.1256666667e+03	3.0694689956e-25
1.1260000000e+03	3.1160049931e-25
1.1263333333e+03	3.1357368803e-25
1.1266666667e+03	3.0757208861e-25
1.1270000000e+03	3.2251265468e-25
1.1273333333e+03	3.1779016023e-25
1.1276666667e+03	3.0934131244e-25
1.1280000000e+03	3.2695445690e-25
1.1283333333e+03	3.2449603201e-25
1.1286666667e+03	3.0915453680e-25
1.1290000000e+03	3.1524392854e-25
1.1293333333e+03	3.2771248725e-25
1.1296666667e+03	3.1387570021e-25
1.1300000000e+03	3.1599668378e-25
1.1303333333e+03	3.0465887340e-25
1.1306666667e+03	3.1745693764e-25
1.1310000000e+03	3.1061464492e-25
1.1313333333e+03	3.1142301521e-25
1.1316666667e+03	3.1524514201e-25
1.1320000000e+03	3.1118513712e-25
1.1323333333e+03	3.0011632906e-25
1.1326666667e+03	3.0889027431e-25
1.1330000000e+03	3.0309634037e-25
1.1333333333e+03	3.0464458409e-25
1.1336666667e+03	2.9726847884e-25
1.1340000000e+03	3.0982378273e-25
1.1343333333e+03	2.9617689095e-25
1.1346666667e+03	3.1435580779e-25
1.1350000000e+03	3.3385512862e-25
1.1353333333e+03	3.1792012261e-25
1.1356666667e+03	3.0227622244e-25
1.1360000000e+03	3.1429142374e-25
1.1363333333e+03	3.1930366211e-25
1.1366666667e+03	3.1353091350e-25
1.1370000000e+03	3.1615790169e-25
1.1373333333e+03	3.1004689875e-25
1.1376666667e+03	3.1394950922e-25
1.1380000000e+03	3.3638207322e-25
1.1383333333e+03	3.2922968036e-25
1.1386666667e+03	3.2330885501e-25
1.1390000000e+03	3.2263414589e-25
1.1393333333e+03	3.0687486887e-25
1.1396666667e+03	3.2457666438e-25
1.1400000000e+03	3.0910617272e-25
1.1403333333e+03	3.2934501778e-25
1.1406666667e+03	3.3752015313e-25
1.1410000000e+03	3.2402068377e-25
1.1413333333e+03	3.2364478827e-25
1.1416666667e+03	3.2415883847e-25
1.1420000000e+03	3.1489419718e-25
1.1423333333e+03	3.2206309409e-25
1.1426666667e+03	3.1784936960e-25
1.1430000000e+03	3.1966138229e-25
1.1433333333e+03	3.1875892059e-25
1.1436666667e+03	3.2077305437e-25
1.1440000000e+03	3.0666992931e-25
1.1443333333e+03	3.0952405789e-25
1.1446666667e+03	3.1280281846e-25
1.1450000000e+03	3.1365169384e-25
1.1453333333e+03	3.0805059717e-25
1.1456666667e+03	3.1015651010e-25
1.1460000000e+03	3.2252923472e-25
1.1463333333e+03	3.1634315955e-25
1.1466666667e+03	3.1634931779e-25
1.1470000000e+03	3.2077281750e-25
1.1473333333e+03	3.1609049959e-25
1.1476666667e+03	3.1105098842e-25
1.1480000000e+03	3.1027008296e-25
1.1483333333e+03	3.0928137636e-25
1.1486666667e+03	3.1611011981e-25
1.1490000000e+03	3.2891161381e-25
1.1493333333e+03	3.2100183719e-25
1.1496666667e+03	3.2992573733e-25
1.1500000000e+03	3.2919629894e-25
1.1503333333e+03	3.1124354635e-25
1.1506666667e+03	3.1877168873e-25
1.1510000000e+03	3.2023430200e-25
1.1513333333e+03	3.2812024965e-25
1.1516666667e+03	3.1161862575e-25
1.1520000000e+03	3.1428525677e-25
1.1523333333e+03	3.0749307067e-25
1.1526666667e+03	3.2251467902e-25
1.1530000000e+03	3.1617086522e-25
1.1533333333e+03	3.2167255531e-25
1.1536666667e+03	3.0882372459e-25
1.1540000000e+03	3.2563783157e-25
1.1543333333e+03	3.3388418090e-25
1.1546666667e+03	3.3237607669e-25
1.1550000000e+03	3.1721945140e-25
1.1553333333e+03	3.3076626119e-25
1.1556666667e+03	3.2939047799e-25
1.1560000000e+03	3.1292601490e-25
1.1563333333e+03	3.1545591278e-25
1.1566666667e+03	3.2123437069e-25
1.1570000000e+03	3.3435769571e-25
1.1573333333e+03	3.2432434509e-25
1.1576666667e+03	3.1520717211e-25
1.1580000000e+03	3.1643144389e-25
1.1590000000e+03	3.2795794107e-25
1.1593333333e+03	3.2004171986e-25
1.1596666667e+03	3.1598780696e-25
1.1610000000e+03	3.2353759899e-25
1.1613333333e+03	3.2669909248e-25
1.1616666667e+03	3.3108338999e-25
1.1620000000e+03	3.2669635880e-25
1.1623333333e+03	3.2559105369e-25
1.1626666667e+03	3.2500895553e-25
1.1630000000e+03	3.1723350817e-25
1.1633333333e+03	3.1257466438e-25
1.1636666667e+03	3.1776590514e-25
1.1640000000e+03	3.1078711605e-25
1.1643333333e+03	3.1869219156e-25
1.1646666667e+03	3.0918793160e-25
1.1650000000e+03	3.0966203842e-25
1.1653333333e+03	3.2010818656e-25
1.1656666667e+03	3.2757759373e-25
1.1660000000e+03	3.6037807266e-25
1.1663333333e+03	3.4968528896e-25
1.1666666667e+03	3.2000799662e-25
1.1670000000e+03	3.2317710637e-25
1.1673333333e+03	3.4045687988e-25
1.1686666667e+03	3.4661539156e-25
1.1690000000e+03	3.3319137934e-25
1.1693333333e+03	3.2459586195e-25
1.1696666667e+03	3.3922454993e-25
1.1700000000e+03	3.2224053702e-25
1.1703333333e+03	3.2516607166e-25
1.1706666667e+03	3.3864762356e-25
1.1710000000e+03	3.3499304166e-25
1.1713333333e+03	3.2352222030e-25
1.1716666667e+03	3.2032724441e-25
1.1720000000e+03	3.3548280643e-25
1.1723333333e+03	3.3532431573e-25
1.1726666667e+03	3.3517654065e-25
1.1730000000e+03	3.4326692325e-25
1.1733333333e+03	3.2631224806e-25
1.1736666667e+03	3.2381473901e-25
1.1740000000e+03	3.0633757430e-25
1.1743333333e+03	3.2263455370e-25
1.1746666667e+03	3.2928079001e-25
1.1750000000e+03	3.3771350401e-25
1.1753333333e+03	3.2138574023e-25
1.1756666667e+03	3.2915916684e-25
1.1760000000e+03	3.1733240686e-25
1.1763333333e+03	3.4459827608e-25
1.1766666667e+03	3.3593693755e-25
1.1770000000e+03	3.3631033714e-25
1.1773333333e+03	3.3297143613e-25
1.1776666667e+03	3.1931553178e-25
1.1780000000e+03	3.3558623778e-25
1.1783333333e+03	3.3373405284e-25
1.1786666667e+03	3.2833233498e-25
1.1790000000e+03	3.2410800027e-25
1.1793333333e+03	3.3831828009e-25
1.1796666667e+03	3.1266210173e-25
1.1800000000e+03	3.2134797608e-25
1.1810000000e+03	3.6538968824e-25
1.1813333333e+03	3.4066064561e-25
1.1816666667e+03	3.3748636245e-25
1.1820000000e+03	3.2965191750e-25
1.1823333333e+03	3.2448260034e-25
1.1826666667e+03	3.3038644341e-25
1.1830000000e+03	3.1659395434e-25
1.1833333333e+03	3.2666984113e-25
1.1836666667e+03	3.3549224150e-25
1.1840000000e+03	3.3241135884e-25
1.1843333333e+03	3.4257906579e-25
1.1846666667e+03	3.3142506868e-25
1.1850000000e+03	3.2903264724e-25
1.1853333333e+03	3.1843619409e-25
1.1856666667e+03	3.2277659068e-25
1.1860000000e+03	3.2952465076e-25
1.1863333333e+03	3.3378073535e-25
1.1866666667e+03	3.2991107481e-25
1.1870000000e+03	3.3792936504e-25
1.1873333333e+03	3.2897866143e-25
1.1876666667e+03	3.1917848191e-25
1.1880000000e+03	3.2709479023e-25
1.1883333333e+03	3.3719601913e-25
1.1900000000e+03	3.4702223006e-25
1.1903333333e+03	3.3118395248e-25
1.1906666667e+03	3.3344757127e-25
1.1910000000e+03	3.3376405619e-25
1.1913333333e+03	3.2961349548e-25
1.1916666667e+03	3.3064382450e-25
1.1920000000e+03	3.4305514689e-25
1.1923333333e+03	3.2437308376e-25
1.1926666667e+03	3.2487962163e-25
1.1930000000e+03	3.2145246835e-25
1.1933333333e+03	3.2445920016e-25
1.1936666667e+03	3.3555507345e-25
1.1940000000e+03	3.4335048666e-25
1.1943333333e+03	3.2679016944e-25
1.1946666667e+03	3.2577058726e-25
1.1950000000e+03	3.4004688373e-25
1.1953333333e+03	3.3168707035e-25
1.1956666667e+03	3.3641037311e-25
1.1960000000e+03	3.2580955525e-25
1.1963333333e+03	3.1487786351e-25
1.1966666667e+03	3.3221379649e-25
1.1970000000e+03	3.3896342040e-25
1.1973333333e+03	3.3602163268e-25
1.1976666667e+03	3.3139493499e-25
1.1980000000e+03	3.3717714633e-25
1.1983333333e+03	3.3798057987e-25
1.1996666667e+03	3.5292367526e-25
1.2000000000e+03	3.5591503788e-25
1.2003333333e+03	3.4338457367e-25
1.2006666667e+03	3.3103480814e-25
1.2010000000e+03	3.2834698185e-25
1.2013333333e+03	3.3072574694e-25
1.2016666667e+03	3.3186611407e-25
1.2020000000e+03	3.3443958532e-25
1.2023333333e+03	3.4697763390e-25
1.2026666667e+03	3.4237340412e-25
1.2030000000e+03	3.4280071415e-25
1.2033333333e+03	3.4326472895e-25
1.2036666667e+03	3.4500674009e-25
1.2040000000e+03	3.4204438109e-25
1.2043333333e+03	3.3952229568e-25
1.2046666667e+03	3.4240133755e-25
1.2050000000e+03	3.3115591187e-25
1.2053333333e+03	3.4104589901e-25
1.2056666667e+03	3.4926656990e-25
1.2060000000e+03	3.4337716124e-25
1.2063333333e+03	3.3016088266e-25
1.2066666667e+03	3.3235839026e-25
1.2070000000e+03	3.4431170693e-25
1.2073333333e+03	3.5248361820e-25
1.2076666667e+03	3.4026447018e-25
1.2080000000e+03	3.3251989066e-25
1.2083333333e+03	3.3716148061e-25
1.2086666667e+03	3.4355625070e-25
1.2096666667e+03	3.3231033476e-25
1.2100000000e+03	3.3766884937e-25
1.2103333333e+03	3.2526777114e-25
1.2106666667e+03	3.2583061229e-25
1.2110000000e+03	3.3223859580e-25
1.2113333333e+03	3.4638406557e-25
1.2116666667e+03	3.3171240877e-25
1.2120000000e+03	3.2398396434e-25
1.2123333333e+03	3.3537263453e-25
1.2126666667e+03	3.3714736455e-25
1.2130000000e+03	3.3410067164e-25
1.2133333333e+03	3.4998747591e-25
1.2140000000e+03	3.2284120750e-25
1.2143333333e+03	3.4090950721e-25
1.2146666667e+03	3.4147480241e-25
1.2150000000e+03	3.4337762311e-25
1.2153333333e+03	3.4645062113e-25
1.2156666667e+03	3.4018612626e-25
1.2160000000e+03	3.4056393702e-25
1.2163333333e+03	3.4018039430e-25
1.2166666667e+03	3.4514743384e-25
1.2170000000e+03	3.2815642223e-25
1.2173333333e+03	3.4130385905e-25
1.2176666667e+03	3.4697702514e-25
1.2180000000e+03	3.2587170146e-25
1.2183333333e+03	3.3227186295e-25
1.2186666667e+03	3.4193729611e-25
1.2190000000e+03	3.5007444535e-25
1.2193333333e+03	3.3809722595e-25
1.2196666667e+03	3.3542536533e-25
1.2200000000e+03	3.3167428488e-25
1.2203333333e+03	3.4489557017e-25
1.2206666667e+03	3.3794398701e-25
1.2210000000e+03	3.3671585252e-25
1.2213333333e+03	3.3610871441e-25
1.2216666667e+03	3.3376909006e-25
1.2220000000e+03	3.4583186221e-25
1.2223333333e+03	3.3513544706e-25
1.2226666667e+03	3.3337475148e-25
1.2230000000e+03	3.3563831847e-25
1.2233333333e+03	3.4166578633e-25
1.2236666667e+03	3.5428999775e-25
1.2240000000e+03	3.3227011911e-25
1.2243333333e+03	3.4992744167e-25
1.2246666667e+03	3.3602681897e-25
1.2250000000e+03	3.4055838522e-25
1.2253333333e+03	3.4964426054e-25
1.2256666667e+03	3.5614514039e-25
1.2260000000e+03	3.4080096380e-25
1.2263333333e+03	3.3574785070e-25
1.2266666667e+03	3.4768484079e-25
1.2270000000e+03	3.4914818910e-25
1.2273333333e+03	3.4895454065e-25
1.2276666667e+03	3.5219778061e-25
1.2280000000e+03	3.5938974617e-25
1.2283333333e+03	3.6107398288e-25
1.2286666667e+03	3.5179557683e-25
1.2290000000e+03	3.3778187941e-25
1.2293333333e+03	3.3154213917e-25
1.2296666667e+03	3.4062306934e-25
1.2300000000e+03	3.4207068941e-25
1.2303333333e+03	3.4887846519e-25
1.2306666667e+03	3.4723646268e-25
1.2310000000e+03	3.4838463910e-25
1.2313333333e+03	3.4014995523e-25
1.2316666667e+03	3.4197442121e-25
1.2320000000e+03	3.3879212073e-25
1.2323333333e+03	3.3931914696e-25
1.2326666667e+03	3.3875784672e-25
1.2330000000e+03	3.4080549544e-25
1.2333333333e+03	3.5227007455e-25
1.2336666667e+03	3.5534595716e-25
1.2340000000e+03	3.5267924342e-25
1.2343333333e+03	3.4834156048e-25
1.2346666667e+03	3.4382588171e-25
1.2350000000e+03	3.5753053812e-25
1.2353333333e+03	3.5062551713e-25
1.2356666667e+03	3.3851674607e-25
1.2360000000e+03	3.4091037623e-25
1.2363333333e+03	3.4423113043e-25
1.2366666667e+03	3.4849676146e-25
1.2370000000e+03	3.5270931599e-25
1.2373333333e+03	3.4961521898e-25
1.2376666667e+03	3.4715450213e-25
1.2380000000e+03	3.4530453600e-25
1.2383333333e+03	3.4050761873e-25
1.2386666667e+03	3.4643132234e-25
1.2390000000e+03	3.4772347452e-25
1.2393333333e+03	3.4699954427e-25
1.2396666667e+03	3.6200027488e-25
1.2400000000e+03	3.3910206336e-25
1.2403333333e+03	3.3500125729e-25
1.2406666667e+03	3.4399413305e-25
1.2410000000e+03	3.5297862053e-25
1.2413333333e+03	3.4431174116e-25
1.2416666667e+03	3.6063210777e-25
1.2420000000e+03	3.5543960333e-25
1.2423333333e+03	3.5690907401e-25
1.2426666667e+03	3.5167995506e-25
1.2430000000e+03	3.4655280195e-25
1.2433333333e+03	3.4843966452e-25
1.2436666667e+03	3.4648118160e-25
1.2440000000e+03	3.6083138333e-25
1.2443333333e+03	3.4568726568e-25
1.2446666667e+03	3.3888830744e-25
1.2450000000e+03	3.3324002308e-25
1.2453333333e+03	3.4271630502e-25
1.2456666667e+03	3.5377781534e-25
1.2460000000e+03	3.3727695429e-25
1.2463333333e+03	3.6681093649e-25
1.2466666667e+03	3.6757217309e-25
1.2470000000e+03	3.5398428742e-25
1.2473333333e+03	3.5571445076e-25
1.2476666667e+03	3.5889481704e-25
1.2480000000e+03	3.4701854956e-25
1.2483333333e+03	3.4195768789e-25
1.2486666667e+03	3.5023776238e-25
1.2490000000e+03	3.4702490228e-25
1.2493333333e+03	3.3575997134e-25
1.2496666667e+03	3.4682644990e-25
1.2500000000e+03	3.3966320497e-25
1.2503333333e+03	3.4366933985e-25
1.2506666667e+03	3.3827735448e-25
1.2510000000e+03	3.5407461142e-25
1.2513333333e+03	3.6038862116e-25
1.2516666667e+03	3.5283887245e-25
1.2520000000e+03	3.5686701520e-25
1.2523333333e+03	3.4171680366e-25
1.2526666667e+03	3.4989833963e-25
1.2530000000e+03	3.4876047751e-25
1.2533333333e+03	3.5848207613e-25
1.2536666667e+03	3.6090328516e-25
1.2540000000e+03	3.4438329007e-25
1.2546666667e+03	3.6222692891e-25
1.2550000000e+03	3.4114456086e-25
1.2553333333e+03	3.5151317847e-25
1.2556666667e+03	3.5217669930e-25
1.2560000000e+03	3.3952538498e-25
1.2563333333e+03	3.5945008895e-25
1.2566666667e+03	3.4763506562e-25
1.2570000000e+03	3.5053948523e-25
1.2573333333e+03	3.6162081749e-25
1.2576666667e+03	3.4800426668e-25
1.2580000000e+03	3.6746452074e-25
1.2583333333e+03	3.4619687330e-25
1.2586666667e+03	3.4184940500e-25
1.2590000000e+03	3.4941663923e-25
1.2593333333e+03	3.4645728155e-25
1.2596666667e+03	3.6614655298e-25
1.2600000000e+03	3.5905736257e-25
1.2603333333e+03	3.4948524758e-25
1.2610000000e+03	3.6786778243e-25
1.2613333333e+03	3.5214819489e-25
1.2616666667e+03	3.6166100934e-25
1.2620000000e+03	3.5863975506e-25
1.2623333333e+03	3.5770553187e-25
1.2626666667e+03	3.6144989897e-25
1.2630000000e+03	3.6079722502e-25
1.2633333333e+03	3.5693141014e-25
1.2636666667e+03	3.5754213683e-25
1.2640000000e+03	3.5558768142e-25
1.2643333333e+03	3.6617953457e-25
1.2646666667e+03	3.4956086782e-25
1.2650000000e+03	3.4948935306e-25
1.2653333333e+03	3.6161047511e-25
1.2656666667e+03	3.6069095739e-25
1.2663333333e+03	3.5830755992e-25
1.2666666667e+03	3.6420894765e-25
1.2670000000e+03	3.5054792142e-25
1.2676666667e+03	3.5064631554e-25
1.2680000000e+03	3.4149503530e-25
1.2683333333e+03	3.4666542278e-25
1.2686666667e+03	3.3852933810e-25
1.2690000000e+03	3.4499326029e-25
1.2693333333e+03	3.6505524153e-25
1.2696666667e+03	3.5384614936e-25
1.2700000000e+03	3.5982411353e-25
1.2703333333e+03	3.6123930170e-25
1.2706666667e+03	3.5918429799e-25
1.2710000000e+03	3.6403440665e-25
1.2713333333e+03	3.5976261931e-25
1.2716666667e+03	3.6226723805e-25
1.2720000000e+03	3.5799853845e-25
1.2723333333e+03	3.6679650461e-25
1.2740000000e+03	3.6686507555e-25
1.2743333333e+03	3.6634989301e-25
1.2746666667e+03	3.6222192162e-25
1.2750000000e+03	3.6281739852e-25
1.2753333333e+03	3.5953754425e-25
1.2756666667e+03	3.6915797261e-25
1.2760000000e+03	3.5677231641e-25
1.2763333333e+03	3.5405039180e-25
1.2766666667e+03	3.6116499140e-25
1.2770000000e+03	3.6115642010e-25
1.2773333333e+03	3.4650493415e-25
1.2780000000e+03	3.6578145182e-25
1.2783333333e+03	3.6424972175e-25
1.2786666667e+03	3.6689007386e-25
1.2793333333e+03	3.6447028713e-25
1.2796666667e+03	3.6635261744e-25
1.2800000000e+03	3.6697166526e-25
1.2806666667e+03	3.5822835338e-25
1.2813333333e+03	3.6415500552e-25
1.2840000000e+03	3.6864882692e-25
1.2856666667e+03	3.6849682908e-25
1.3256666667e+03	3.7021442768e-25
1.3286666667e+03	3.6819632464e-25
1.3393333333e+03	3.7098206115e-25
1.3396666667e+03	3.6480212219e-25
1.3410000000e+03	3.6365202345e-25
1.3413333333e+03	3.6966756068e-25
1.3600000000e+03	3.6602887800e-25
1.3623333333e+03	3.6421683950e-25
1.3720000000e+03	3.6165401247e-25
1.3783333333e+03	3.7375906210e-25


==> data_products/ULs_Weave_all_targets.txt <==
f(Hz)	G111.7–2.1	G266.2–1.2	G347.3-0.5
20.5	6.630936e-25	5.726972e-25	6.138509e-25
21.5	5.115063e-25	4.708357e-25	4.937438e-25
22.5	4.307700e-25	4.228615e-25	4.172377e-25
23.5	3.956764e-25	3.254700e-25	3.486115e-25
24.5	3.472136e-25	3.137702e-25	3.570736e-25
25.5	3.248462e-25	2.907594e-25	3.120791e-25
26.5	2.819165e-25	2.802079e-25	2.512569e-25
27.5	2.870098e-25	2.653564e-25	2.815605e-25
28.5	2.506257e-25	2.146429e-25	2.310959e-25
29.5	2.319521e-25	2.098125e-25	2.214223e-25
30.5	1.915089e-25	1.830700e-25	1.822573e-25
31.5	1.734174e-25	1.659882e-25	1.645607e-25
32.5	1.765077e-25	1.549351e-25	1.593100e-25
33.5	1.524841e-25	1.418914e-25	1.512273e-25
34.5	1.497136e-25	1.306839e-25	1.276032e-25
35.5	1.492894e-25	1.326981e-25	1.268582e-25
36.5	1.405235e-25	1.251391e-25	1.320009e-25
37.5	1.250313e-25	1.143745e-25	1.108428e-25
38.5	1.246496e-25	1.191406e-25	1.174341e-25
39.5	1.165343e-25	1.066926e-25	1.210981e-25
40.5	1.147914e-25	1.013804e-25	1.022955e-25
41.5	1.087444e-25	1.067467e-25	9.700460e-26
42.5	1.072005e-25	1.009696e-25	9.785339e-26
43.5	1.041905e-25	9.521549e-26	1.024311e-25
44.5	9.737511e-26	8.966953e-26	9.294062e-26
45.5	9.557634e-26	8.526501e-26	8.197820e-26
46.5	8.530770e-26	8.419410e-26	8.667720e-26
47.5	8.933809e-26	7.910576e-26	8.118645e-26
48.5	8.829399e-26	7.933157e-26	8.242555e-26
49.5	8.346238e-26	7.703423e-26	7.975122e-26
50.5	8.250487e-26	7.853291e-26	8.005036e-26
51.5	8.909571e-26	8.338453e-26	8.840979e-26
52.5	9.911235e-26	8.847974e-26	8.640162e-26
53.5	7.851971e-26	7.607944e-26	8.118667e-26
54.5	8.522278e-26	7.137006e-26	7.579192e-26
55.5	7.661754e-26	7.023339e-26	7.710497e-26
56.5	7.792153e-26	7.032991e-26	7.334796e-26
57.5	7.567354e-26	7.623849e-26	7.312207e-26
58.5	7.493602e-26	7.003158e-26	6.815615e-26
59.5	8.141935e-26	7.356158e-26	8.766450e-26
60.5	1.059513e-25	9.351335e-26	9.660612e-26
61.5	6.835505e-26	6.617607e-26	7.020785e-26
62.5	6.965771e-26	6.969745e-26	7.031241e-26
63.5	6.950134e-26	7.084907e-26	6.671829e-26
64.5	6.916169e-26	6.586428e-26	6.275339e-26
65.5	6.904260e-26	6.499936e-26	6.356461e-26
66.5	6.997254e-26	6.568707e-26	6.347801e-26
67.5	7.170008e-26	6.402041e-26	6.493644e-26
68.5	6.386030e-26	6.501108e-26	6.311544e-26
69.5	6.415094e-26	5.886508e-26	6.229690e-26
70.5	6.743149e-26	6.378809e-26	6.337996e-26
71.5	6.639053e-26	6.160971e-26	5.991198e-26
72.5	6.708086e-26	6.063733e-26	6.028402e-26
73.5	6.588791e-26	6.144660e-26	6.243214e-26
74.5	6.097608e-26	6.065846e-26	6.109774e-26
75.5	6.311392e-26	5.695107e-26	5.890216e-26
76.5	6.172129e-26	6.057561e-26	5.647114e-26
77.5	6.578041e-26	5.968262e-26	5.908724e-26
78.5	6.366299e-26	5.596440e-26	5.772655e-26
79.5	5.987275e-26	5.952870e-26	5.555524e-26
80.5	6.548920e-26	5.757265e-26	5.786654e-26
81.5	6.506057e-26	5.959624e-26	5.749083e-26
82.5	6.631655e-26	6.143847e-26	5.880981e-26
83.5	6.009879e-26	5.638255e-26	5.668721e-26
84.5	5.929808e-26	5.390831e-26	5.353363e-26
85.5	5.947178e-26	5.828687e-26	5.566580e-26
86.5	6.033480e-26	5.560375e-26	5.613155e-26
87.5	6.108806e-26	5.457025e-26	5.585529e-26
88.5	6.061232e-26	5.539872e-26	5.681719e-26
89.5	5.878224e-26	5.459402e-26	5.430978e-26
90.5	5.743905e-26	5.347456e-26	5.125476e-26
91.5	5.966294e-26	5.326761e-26	5.574481e-26
92.5	5.953757e-26	5.452395e-26	5.292253e-26
93.5	6.113102e-26	5.380612e-26	5.430815e-26
94.5	5.834849e-26	5.120737e-26	5.100634e-26
95.5	5.964212e-26	5.422788e-26	5.307086e-26
96.5	5.612000e-26	5.131481e-26	5.179024e-26
97.5	5.621933e-26	5.197019e-26	5.044731e-26
98.5	6.077207e-26	5.539777e-26	5.314565e-26
99.5	5.632467e-26	5.300412e-26	5.096461e-26
100.5	5.642340e-26	5.225600e-26	5.063682e-26
101.5	5.717420e-26	5.078370e-26	4.981557e-26
102.5	5.536821e-26	5.178926e-26	5.194564e-26
103.5	5.536681e-26	5.382333e-26	5.229504e-26
104.5	5.682406e-26	5.189551e-26	5.222893e-26
105.5	5.762992e-26	5.227758e-26	5.021950e-26
106.5	5.690464e-26	5.253667e-26	5.189783e-26
107.5	5.665563e-26	5.328923e-26	5.306988e-26
108.5	5.509361e-26	4.875630e-26	4.978301e-26
109.5	5.314893e-26	4.892275e-26	4.987238e-26
110.5	5.467564e-26	4.892491e-26	5.044599e-26
111.5	5.220301e-26	4.966438e-26	5.042216e-26
112.5	5.339651e-26	4.769965e-26	4.846380e-26
113.5	5.259254e-26	4.948024e-26	5.075679e-26
114.5	5.184332e-26	4.874177e-26	4.803682e-26
115.5	5.576885e-26	4.942322e-26	5.162451e-26
116.5	5.558095e-26	4.963233e-26	4.999612e-26
117.5	5.536426e-26	4.958828e-26	5.101902e-26
118.5	5.407345e-26	5.230781e-26	5.018224e-26
119.5	5.808543e-26	5.951935e-26	5.989227e-26
120.5	6.581967e-26	6.075657e-26	5.698162e-26
121.5	5.814919e-26	5.432228e-26	5.356558e-26
122.5	5.853337e-26	5.180938e-26	5.039390e-26
123.5	5.590313e-26	5.145428e-26	5.052978e-26
124.5	5.439015e-26	5.058245e-26	4.975810e-26
125.5	5.406046e-26	4.681610e-26	4.748538e-26
126.5	5.264236e-26	4.783057e-26	4.897030e-26
127.5	5.240648e-26	4.725530e-26	4.749160e-26
128.5	5.134832e-26	4.509916e-26	4.730803e-26
129.5	4.869066e-26	4.916938e-26	4.682336e-26
130.5	4.987975e-26	4.386696e-26	4.561324e-26
131.5	5.153453e-26	4.578866e-26	4.493495e-26
132.5	4.975927e-26	4.478231e-26	4.576832e-26
133.5	4.993681e-26	4.619124e-26	4.574758e-26
134.5	4.881644e-26	4.581266e-26	4.515878e-26
135.5	5.062652e-26	4.648022e-26	4.630241e-26
136.5	4.917285e-26	4.662737e-26	4.648308e-26
137.5	4.857804e-26	4.764127e-26	4.569840e-26
138.5	4.802003e-26	4.506285e-26	4.688875e-26
139.5	4.666802e-26	4.386625e-26	4.440274e-26
140.5	4.909903e-26	4.433252e-26	4.600486e-26
141.5	4.988110e-26	4.502686e-26	4.614642e-26
142.5	4.883119e-26	4.387519e-26	4.468698e-26
143.5	5.019929e-26	4.296409e-26	4.521983e-26
144.5	4.981563e-26	4.481309e-26	4.400823e-26
145.5	4.969949e-26	4.602943e-26	4.702998e-26
146.5	4.715313e-26	4.270277e-26	4.451026e-26
147.5	4.517940e-26	4.602458e-26	4.549344e-26
148.5	4.903174e-26	4.553866e-26	4.503120e-26
149.5	4.836644e-26	4.500908e-26	4.462489e-26
150.5	4.887906e-26	4.532812e-26	4.457258e-26
151.5	4.792536e-26	4.593888e-26	4.394991e-26
152.5	4.863619e-26	4.575062e-26	4.752299e-26
153.5	4.855336e-26	4.667736e-26	4.571625e-26
154.5	4.875815e-26	4.605193e-26	4.510634e-26
155.5	4.645481e-26	4.532238e-26	4.483525e-26
156.5	4.773699e-26	4.269480e-26	4.343439e-26
157.5	4.848153e-26	4.375885e-26	4.418470e-26
158.5	4.500124e-26	4.211853e-26	4.266559e-26
159.5	4.644183e-26	4.207688e-26	4.348215e-26
160.5	4.682087e-26	4.167149e-26	4.190073e-26
161.5	4.615375e-26	4.320688e-26	4.278884e-26
162.5	4.624437e-26	4.270376e-26	4.092158e-26
163.5	4.574235e-26	4.204239e-26	4.256721e-26
164.5	4.575539e-26	4.322973e-26	4.282443e-26
165.5	4.435901e-26	4.281294e-26	4.063419e-26
166.5	4.640382e-26	4.170566e-26	4.330642e-26
167.5	4.548762e-26	4.253965e-26	4.228404e-26
168.5	4.841180e-26	4.392909e-26	4.468618e-26
169.5	4.818768e-26	4.302198e-26	4.293080e-26
170.5	4.561494e-26	4.201897e-26	4.130504e-26
171.5	4.800842e-26	4.243292e-26	4.320111e-26
172.5	4.537878e-26	4.247794e-26	4.471539e-26
173.5	4.790505e-26	4.252344e-26	4.294658e-26
174.5	4.599813e-26	4.238218e-26	4.066809e-26
175.5	4.677600e-26	4.211604e-26	4.181447e-26
176.5	4.691272e-26	4.330061e-26	4.145466e-26
177.5	4.659859e-26	4.484251e-26	4.424315e-26
178.5	4.659848e-26	4.216626e-26	4.288234e-26
179.5	6.197334e-26	6.980753e-26	6.642622e-26
180.5	8.539152e-26	1.333155e-25	1.473416e-25
181.5	4.580311e-26	4.103568e-26	4.182922e-26
182.5	4.585448e-26	4.254653e-26	4.244844e-26
183.5	4.366740e-26	4.176914e-26	4.180940e-26
184.5	4.518212e-26	4.215158e-26	4.167035e-26
185.5	4.324439e-26	4.253477e-26	4.214540e-26
186.5	4.436988e-26	4.176262e-26	4.373477e-26
187.5	4.701511e-26	4.215757e-26	4.129351e-26
188.5	4.658578e-26	4.102731e-26	3.935711e-26
189.5	4.615242e-26	4.024008e-26	4.192784e-26
190.5	4.458518e-26	4.122054e-26	4.261272e-26
191.5	4.421668e-26	4.118488e-26	4.035167e-26
192.5	4.395761e-26	4.124044e-26	4.148760e-26
193.5	4.375908e-26	4.148516e-26	4.009731e-26
194.5	4.436738e-26	3.953996e-26	4.006377e-26
195.5	4.364222e-26	4.000623e-26	4.088848e-26
196.5	4.369629e-26	4.123051e-26	4.194179e-26
197.5	4.298778e-26	4.081300e-26	4.122088e-26
198.5	4.545773e-26	4.150497e-26	3.992816e-26
199.5	4.318984e-26	4.105138e-26	4.086707e-26
200.5	4.321350e-26	4.033769e-26	4.103572e-26
201.5	4.327578e-26	4.148268e-26	4.117059e-26
202.5	4.236933e-26	4.109888e-26	4.031560e-26
203.5	4.497963e-26	4.224730e-26	3.984678e-26
204.5	4.313424e-26	4.255747e-26	4.059777e-26
205.5	4.302165e-26	4.064099e-26	4.260174e-26
206.5	4.230500e-26	4.143093e-26	4.002294e-26
207.5	4.201432e-26	3.965161e-26	3.917272e-26
208.5	4.323796e-26	3.985508e-26	3.971253e-26
209.5	4.310028e-26	4.008434e-26	4.014396e-26
210.5	4.187299e-26	4.020295e-26	4.069372e-26
211.5	4.436139e-26	3.852147e-26	3.954682e-26
212.5	4.215249e-26	4.054779e-26	4.036312e-26
213.5	4.499094e-26	3.939187e-26	4.025976e-26
214.5	4.308684e-26	3.898808e-26	3.851939e-26
215.5	4.421219e-26	3.953968e-26	3.999566e-26
216.5	4.304259e-26	3.977131e-26	4.051248e-26
217.5	4.479278e-26	3.997098e-26	4.011571e-26
218.5	4.437523e-26	3.987742e-26	4.061633e-26
219.5	4.353200e-26	3.966248e-26	3.907515e-26
220.5	4.169940e-26	4.131480e-26	4.060106e-26
221.5	4.386087e-26	3.919410e-26	4.063448e-26
222.5	4.358575e-26	4.011447e-26	4.308624e-26
223.5	4.516093e-26	4.268183e-26	4.270255e-26
224.5	4.543500e-26	4.135101e-26	4.114452e-26
225.5	4.405567e-26	4.144925e-26	3.999290e-26
226.5	4.474784e-26	4.131076e-26	4.032109e-26
227.5	4.259756e-26	3.975369e-26	4.204564e-26
228.5	4.188363e-26	4.034407e-26	4.020513e-26
229.5	4.310765e-26	4.023817e-26	4.118754e-26
230.5	4.087414e-26	4.134946e-26	4.073194e-26
231.5	4.430511e-26	4.067575e-26	4.180169e-26
232.5	4.457509e-26	4.054013e-26	4.424380e-26
233.5	4.532833e-26	4.082389e-26	4.158932e-26
234.5	4.381251e-26	4.158317e-26	4.170966e-26
235.5	4.457399e-26	4.131745e-26	3.930954e-26
236.5	4.451974e-26	4.083619e-26	4.064624e-26
237.5	4.173102e-26	4.009860e-26	4.093481e-26
238.5	4.238464e-26	3.904406e-26	3.895772e-26
239.5	4.405763e-26	4.159540e-26	4.042456e-26
240.5	4.360110e-26	4.200872e-26	4.047397e-26
241.5	4.193847e-26	4.031567e-26	3.959730e-26
242.5	4.293572e-26	3.959102e-26	4.018643e-26
243.5	4.251080e-26	3.991819e-26	4.010580e-26
244.5	4.456005e-26	4.247386e-26	4.335358e-26
245.5	4.579700e-26	4.232194e-26	4.337320e-26
246.5	4.431027e-26	3.971330e-26	3.979738e-26
247.5	4.077822e-26	3.977094e-26	3.880196e-26
248.5	4.230061e-26	4.031482e-26	4.060375e-26
249.5	4.299779e-26	3.917993e-26	3.989770e-26
250.5	4.312162e-26	3.762632e-26	3.884142e-26
251.5	4.145444e-26	4.009414e-26	3.945515e-26
252.5	4.313603e-26	3.907826e-26	3.748968e-26
253.5	4.200527e-26	3.890397e-26	3.870345e-26
254.5	4.356098e-26	3.830502e-26	3.804918e-26
255.5	4.183096e-26	3.905329e-26	4.099664e-26
256.5	4.225648e-26	3.887062e-26	3.950936e-26
257.5	4.293564e-26	3.944782e-26	3.955188e-26
258.5	4.267543e-26	3.762410e-26	3.966299e-26
259.5	4.402353e-26	3.949381e-26	3.900629e-26
260.5	4.216112e-26	3.792298e-26	3.961577e-26
261.5	4.238405e-26	3.861968e-26	3.721437e-26
262.5	4.357206e-26	3.900677e-26	3.805741e-26
263.5	4.251563e-26	4.064110e-26	3.908350e-26
264.5	4.245989e-26	3.918532e-26	3.837120e-26
265.5	4.317446e-26	3.831472e-26	4.053729e-26
266.5	4.188182e-26	3.668239e-26	3.719866e-26
267.5	4.056513e-26	4.000104e-26	3.879256e-26
268.5	4.307469e-26	3.927546e-26	4.010095e-26
269.5	4.442379e-26	4.109983e-26	4.025083e-26
270.5	4.243155e-26	4.309689e-26	4.284068e-26
271.5	4.466765e-26	4.000800e-26	4.182263e-26
272.5	4.118954e-26	3.838578e-26	3.819098e-26
273.5	4.011591e-26	4.132031e-26	3.828404e-26
274.5	4.063776e-26	3.802560e-26	3.759681e-26
275.5	4.246069e-26	3.761083e-26	4.060516e-26
276.5	4.393409e-26	4.327207e-26	4.285343e-26
277.5	4.506475e-26	4.009258e-26	3.889160e-26
278.5	4.266985e-26	3.974142e-26	4.157863e-26
279.5	4.366954e-26	3.968219e-26	4.275142e-26
280.5	4.369843e-26	4.058016e-26	3.767884e-26
281.5	4.294380e-26	3.881809e-26	3.940947e-26
282.5	4.385209e-26	3.781742e-26	3.917184e-26
283.5	3.993903e-26	3.857520e-26	3.746890e-26
284.5	4.187214e-26	3.858700e-26	3.830896e-26
285.5	4.376370e-26	3.881940e-26	3.853779e-26
286.5	4.367524e-26	3.940321e-26	3.859308e-26
287.5	4.099374e-26	3.816588e-26	3.898256e-26
288.5	4.416159e-26	3.762819e-26	3.807709e-26
289.5	4.141314e-26	3.731770e-26	3.852931e-26
290.5	4.121956e-26	3.927558e-26	3.925972e-26
291.5	4.314237e-26	3.918394e-26	3.836057e-26
292.5	4.316356e-26	3.943118e-26	4.137523e-26
293.5	4.313423e-26	3.836173e-26	4.103249e-26
294.5	4.106388e-26	3.998689e-26	3.821628e-26
295.5	4.175055e-26	4.013047e-26	3.778141e-26
296.5	4.199197e-26	4.001434e-26	3.909398e-26
297.5	4.100180e-26	3.974453e-26	3.969467e-26
298.5	4.210943e-26	3.901930e-26	3.888384e-26
299.5	4.362794e-26	5.418132e-26	5.613333e-26
300.5	4.682652e-26	5.498253e-26	5.359875e-26
301.5	4.322036e-26	3.848795e-26	3.983103e-26
302.5	4.563873e-26	4.023983e-26	4.218008e-26
303.5	4.099845e-26	3.906937e-26	4.140717e-26
304.5	4.210013e-26	3.817920e-26	3.862745e-26
305.5	4.274207e-26	3.760916e-26	3.941402e-26
306.5	4.387127e-26	4.011900e-26	4.133298e-26
307.5	4.183794e-26	3.943421e-26	3.942788e-26
308.5	4.400026e-26	3.819635e-26	4.016162e-26
309.5	4.271973e-26	3.896077e-26	3.969160e-26
310.5	4.245877e-26	3.963727e-26	4.045903e-26
311.5	4.223338e-26	3.901755e-26	4.022201e-26
312.5	4.202835e-26	3.939823e-26	3.849117e-26
313.5	4.185235e-26	3.934804e-26	3.983935e-26
314.5	4.131703e-26	3.992583e-26	4.142795e-26
315.5	4.422631e-26	4.049466e-26	4.094875e-26
316.5	4.408301e-26	4.033546e-26	3.985589e-26
317.5	4.233130e-26	3.893311e-26	3.867288e-26
318.5	4.168204e-26	3.924285e-26	3.875083e-26
319.5	4.266352e-26	3.913150e-26	3.983241e-26
320.5	4.291328e-26	4.026239e-26	3.904899e-26
321.5	4.155047e-26	3.837788e-26	3.881243e-26
322.5	4.173796e-26	3.860044e-26	3.924859e-26
323.5	4.069223e-26	3.859260e-26	3.909728e-26
324.5	4.207653e-26	3.816311e-26	3.759518e-26
325.5	4.140758e-26	4.049056e-26	3.898743e-26
326.5	4.337174e-26	3.849326e-26	3.960500e-26
327.5	4.153171e-26	4.017265e-26	4.048131e-26
328.5	4.214567e-26	3.956625e-26	3.776230e-26
329.5	4.268281e-26	3.944455e-26	3.947246e-26
330.5	4.301566e-26	3.907418e-26	3.914064e-26
331.5	4.110847e-26	4.010808e-26	3.819854e-26
332.5	4.364399e-26	3.811596e-26	3.938747e-26
333.5	4.382884e-26	3.952420e-26	4.104780e-26
334.5	4.212489e-26	3.849355e-26	4.034931e-26
335.5	4.286300e-26	3.900720e-26	3.880224e-26
336.5	4.186138e-26	3.907998e-26	3.965458e-26
337.5	4.211473e-26	3.787269e-26	3.937869e-26
338.5	4.329120e-26	3.886429e-26	3.992116e-26
339.5	4.343956e-26	3.892081e-26	3.794763e-26
340.5	4.216966e-26	3.825409e-26	3.843412e-26
341.5	4.347119e-26	3.800339e-26	3.929339e-26
342.5	4.293777e-26	3.865250e-26	3.806073e-26
343.5	4.128165e-26	3.984231e-26	4.020702e-26
344.5	4.097541e-26	3.900146e-26	3.673968e-26
345.5	4.178553e-26	3.950481e-26	3.848617e-26
346.5	4.212802e-26	3.913063e-26	3.934244e-26
347.5	4.151295e-26	3.942147e-26	4.042954e-26
348.5	4.304333e-26	3.832343e-26	3.852644e-26
349.5	4.041135e-26	3.857866e-26	3.974403e-26
350.5	4.095937e-26	3.985091e-26	3.858963e-26
351.5	4.245305e-26	3.794014e-26	3.897571e-26
352.5	4.134123e-26	3.811057e-26	3.919864e-26
353.5	4.359278e-26	3.938277e-26	4.099167e-26
354.5	4.332557e-26	3.801374e-26	3.846505e-26
355.5	4.352201e-26	3.776653e-26	3.889707e-26
356.5	4.202259e-26	3.955388e-26	3.850242e-26
357.5	4.228972e-26	3.884390e-26	3.953460e-26
358.5	4.358595e-26	3.974694e-26	3.838635e-26
359.5	4.239861e-26	4.116825e-26	4.148847e-26
360.5	4.336031e-26	3.869638e-26	4.191701e-26
361.5	4.357285e-26	3.984572e-26	3.954155e-26
362.5	4.127846e-26	3.936444e-26	3.851712e-26
363.5	4.216627e-26	4.091370e-26	3.994344e-26
364.5	4.156273e-26	3.678875e-26	3.801720e-26
365.5	4.272555e-26	3.964352e-26	3.869332e-26
366.5	4.291784e-26	3.876914e-26	3.819121e-26
367.5	4.225543e-26	3.884751e-26	3.930975e-26
368.5	4.410304e-26	3.959157e-26	3.914953e-26
369.5	4.377372e-26	3.953544e-26	3.724094e-26
370.5	4.328326e-26	3.951840e-26	4.042183e-26
371.5	4.407882e-26	3.974947e-26	3.824028e-26
372.5	4.271650e-26	3.895689e-26	4.054740e-26
373.5	4.165242e-26	3.942067e-26	4.117863e-26
374.5	4.346494e-26	3.892035e-26	3.952002e-26
375.5	4.136879e-26	3.933622e-26	3.861731e-26
376.5	4.265107e-26	3.872380e-26	4.034079e-26
377.5	4.210858e-26	3.901092e-26	3.923048e-26
378.5	4.253522e-26	4.000609e-26	3.650212e-26
379.5	4.370144e-26	3.883199e-26	3.839678e-26
380.5	4.309946e-26	3.921286e-26	3.799934e-26
381.5	4.205832e-26	3.977910e-26	3.871871e-26
382.5	4.209167e-26	3.817608e-26	3.998884e-26
383.5	4.288258e-26	4.068267e-26	3.873570e-26
384.5	4.350442e-26	3.929762e-26	4.098616e-26
385.5	4.247632e-26	3.951161e-26	4.003113e-26
386.5	4.253008e-26	3.880160e-26	4.001850e-26
387.5	4.415749e-26	4.037729e-26	4.089496e-26
388.5	4.289339e-26	4.035631e-26	3.750592e-26
389.5	4.383132e-26	3.955267e-26	3.798192e-26
390.5	4.219819e-26	3.942864e-26	3.844371e-26
391.5	4.275357e-26	3.853135e-26	3.843814e-26
392.5	4.288702e-26	3.996101e-26	3.953854e-26
393.5	4.203614e-26	3.827848e-26	4.045875e-26
394.5	4.230748e-26	4.066825e-26	3.904586e-26
395.5	4.352062e-26	3.853164e-26	4.010887e-26
396.5	4.255661e-26	3.857877e-26	3.948883e-26
397.5	4.271410e-26	3.732023e-26	3.970698e-26
398.5	4.123358e-26	3.833585e-26	4.023644e-26
399.5	4.370177e-26	3.813350e-26	3.837502e-26
400.5	4.041178e-26	3.999903e-26	3.862137e-26
401.5	4.372889e-26	3.978167e-26	3.961782e-26
402.5	4.191056e-26	3.936385e-26	3.906365e-26
403.5	4.257533e-26	4.009435e-26	3.977101e-26
404.5	4.292080e-26	3.989764e-26	4.146639e-26
405.5	4.446351e-26	3.999935e-26	3.933062e-26
406.5	4.360031e-26	3.925441e-26	3.972789e-26
407.5	4.271356e-26	3.926740e-26	4.132712e-26
408.5	4.545347e-26	4.102270e-26	4.203127e-26
409.5	4.737573e-26	4.079054e-26	4.332594e-26
410.5	4.534954e-26	4.097797e-26	3.963855e-26
411.5	4.494425e-26	4.090611e-26	4.095512e-26
412.5	4.436451e-26	4.055652e-26	3.989544e-26
413.5	4.504902e-26	3.938580e-26	4.232347e-26
414.5	4.571129e-26	3.954625e-26	4.085829e-26
415.5	4.344937e-26	4.171698e-26	3.922493e-26
416.5	4.270445e-26	4.093593e-26	3.887909e-26
417.5	4.334615e-26	4.067745e-26	3.965615e-26
418.5	4.192432e-26	4.054316e-26	3.902343e-26
419.5	4.534138e-26	4.153303e-26	3.966837e-26
420.5	4.455505e-26	4.280299e-26	4.100203e-26
421.5	4.442415e-26	3.983430e-26	4.034855e-26
422.5	4.283534e-26	3.925988e-26	3.869921e-26
423.5	4.496448e-26	3.894246e-26	4.072309e-26
424.5	4.233604e-26	3.834003e-26	3.922179e-26
425.5	4.374233e-26	4.046178e-26	4.063292e-26
426.5	4.370966e-26	4.124289e-26	4.080276e-26
427.5	4.389947e-26	4.113706e-26	3.991699e-26
428.5	4.384703e-26	3.907681e-26	3.967958e-26
429.5	4.370033e-26	3.830613e-26	4.008775e-26
430.5	4.388174e-26	4.000256e-26	4.073300e-26
431.5	4.295509e-26	3.924598e-26	4.095900e-26
432.5	4.452261e-26	3.975326e-26	3.811876e-26
433.5	4.284240e-26	3.893251e-26	3.960510e-26
434.5	4.360487e-26	4.002021e-26	3.900968e-26
435.5	4.227980e-26	3.965496e-26	3.820970e-26
436.5	4.130393e-26	3.849336e-26	3.935919e-26
437.5	4.506349e-26	3.856186e-26	3.945628e-26
438.5	4.313381e-26	4.062670e-26	3.930508e-26
439.5	4.208236e-26	3.983342e-26	4.062762e-26
440.5	4.443210e-26	3.996471e-26	4.075549e-26
441.5	4.384178e-26	4.025076e-26	4.191752e-26
442.5	4.412543e-26	4.006430e-26	3.857783e-26
443.5	4.179084e-26	4.029599e-26	4.003176e-26
444.5	4.398511e-26	3.957139e-26	4.027318e-26
445.5	4.561620e-26	4.059596e-26	4.035385e-26
446.5	4.318849e-26	4.076571e-26	3.851447e-26
447.5	4.386226e-26	3.899416e-26	4.029590e-26
448.5	4.441078e-26	4.024205e-26	4.023417e-26
449.5	4.534390e-26	4.043628e-26	4.098880e-26
450.5	4.494047e-26	4.049773e-26	4.162202e-26
451.5	4.390598e-26	3.995375e-26	3.818562e-26
452.5	4.398577e-26	4.103461e-26	4.044490e-26
453.5	4.362852e-26	4.085253e-26	4.121791e-26
454.5	4.285353e-26	3.988589e-26	4.017686e-26
455.5	4.397452e-26	4.075272e-26	4.113443e-26
456.5	4.457202e-26	4.216115e-26	4.014743e-26
457.5	4.340299e-26	4.060893e-26	4.048397e-26
458.5	4.379595e-26	4.142841e-26	4.041390e-26
459.5	4.255938e-26	3.937107e-26	3.807439e-26
460.5	4.375190e-26	4.057210e-26	4.013101e-26
461.5	4.359427e-26	3.956073e-26	3.974835e-26
462.5	4.350477e-26	4.149075e-26	4.089836e-26
463.5	4.381365e-26	4.140124e-26	4.096729e-26
464.5	4.657988e-26	4.089741e-26	4.094771e-26
465.5	4.498997e-26	3.987520e-26	4.318668e-26
466.5	4.378166e-26	4.020246e-26	3.920023e-26
467.5	4.141696e-26	4.082685e-26	4.065705e-26
468.5	4.441216e-26	3.979859e-26	4.027860e-26
469.5	4.429387e-26	4.140605e-26	3.955874e-26
470.5	4.454150e-26	4.074951e-26	4.100264e-26
471.5	4.353274e-26	3.968604e-26	4.138252e-26
472.5	4.280237e-26	3.971411e-26	4.077027e-26
473.5	4.315166e-26	3.945600e-26	3.926979e-26
474.5	4.353752e-26	4.106884e-26	4.082303e-26

